Towards Data-driven LQR with Koopmanizing Flows

We propose a novel framework for learning linear time-invariant (LTI) models for a class of continuous-time non-autonomous nonlinear dynamics based on a representation of Koopman operators. In general, the operator is infinite-dimensional but, crucially, linear. To utilize it for efficient LTI control design, we learn a finite representation of the Koopman operator that is linear in controls while concurrently learning meaningful lifting coordinates. For the latter, we rely on Koopmanizing Flows - a diffeomorphism-based representation of Koopman operators and extend it to systems with linear control entry. With such a learned model, we can replace the nonlinear optimal control problem with quadratic cost to that of a linear quadratic regulator (LQR), facilitating efficacious optimal control for nonlinear systems. The superior control performance of the proposed method is demonstrated on simulation examples.

==> README.txt <==
INSTALLING THE IFACCONF LATEX PACKAGE
=====================================

1. Unzip the ifacconf_latex.zip archive into a folder (directory) of your convenience.

2. Copy the ifaconf.cls file to a directory where latex can find it (see your local installation documentation for the details). 

3. Test the class file by processing the sample file twice:

pdflatex ifaconf.tex   
pdflatex ifaconf.tex  # run twice to solve cross-references

You should obtain as a result a file named ifaconf.pdf. It should look the same as the provided ifaconf_sample.pdf. This file also contains some guidelines about using the ifaconf.cls LaTeX class.

Alternatively, you can generate a PDF file using latex and ghostscript:

latex ifacconf.tex
latex ifacconf.tex    # run twice to solve cross-references
dvips -Ppdf -G0 -ta4 ifacconf
ps2pdf -dCompatibilityLevel=1.4 -dMaxSubsetPct=100 -dSubsetFonts=true \
       -dEmbedAllFonts=true -sPAPERSIZE=a4 ifacconf.ps ifaconf.pdf

4. In particular, check the ifacconf.pdf file you have produced for:

- Page size: A4 paper size is required for all IFAC event papers.
- Font usage: you should not have any type 3 fonts nor Asian fonts. All the fonts must be embedded in the PDF file.

The simplest way to check the PDF file is to use Acrobat Reader (freely downloadable from http://www.adobe.com) and open the File->Properties Window.

If the file size or fonts are incorrect, check your LaTeX configuration for  appropriate settings. 

==> ref.dat <==
%
0	0
0.01	0
0.02	0
0.03	0
0.04	0
0.05	0
0.06	0
0.07	0
0.08	0
0.09	0
0.1	0
0.11	0
0.12	0
0.13	0
0.14	0
0.15	0
0.16	0
0.17	0
0.18	0
0.19	0
0.2	0
0.21	0
0.22	0
0.23	0
0.24	0
0.25	0
0.26	0
0.27	0
0.28	0
0.29	0
0.3	0
0.31	0
0.32	0
0.33	0
0.34	0
0.35	0
0.36	0
0.37	0
0.38	0
0.39	0
0.4	0
0.41	0
0.42	0
0.43	0
0.44	0
0.45	0
0.46	0
0.47	0
0.48	0
0.49	0
0.5	0
0.51	0
0.52	0
0.53	0
0.54	0
0.55	0
0.56	0
0.57	0
0.58	0
0.59	0
0.6	0
0.61	0
0.62	0
0.63	0
0.64	0
0.65	0
0.66	0
0.67	0
0.68	0
0.69	0
0.7	0
0.71	0
0.72	0
0.73	0
0.74	0
0.75	0
0.76	0
0.77	0
0.78	0
0.79	0
0.8	0
0.81	0
0.82	0
0.83	0
0.84	0
0.85	0
0.86	0
0.87	0
0.88	0
0.89	0
0.9	0
0.91	0
0.92	0
0.93	0
0.94	0
0.95	0
0.96	0
0.97	0
0.98	0
0.99	0
1	0
1.01	0
1.02	0
1.03	0
1.04	0
1.05	0
1.06	0
1.07	0
1.08	0
1.09	0
1.1	0
1.11	0
1.12	0
1.13	0
1.14	0
1.15	0
1.16	0
1.17	0
1.18	0
1.19	0
1.2	0
1.21	0
1.22	0
1.23	0
1.24	0
1.25	0
1.26	0
1.27	0
1.28	0
1.29	0
1.3	0
1.31	0
1.32	0
1.33	0
1.34	0
1.35	0
1.36	0
1.37	0
1.38	0
1.39	0
1.4	0
1.41	0
1.42	0
1.43	0
1.44	0
1.45	0
1.46	0
1.47	0
1.48	0
1.49	0
1.5	0
1.51	0
1.52	0
1.53	0
1.54	0
1.55	0
1.56	0
1.57	0
1.58	0
1.59	0
1.6	0
1.61	0
1.62	0
1.63	0
1.64	0
1.65	0
1.66	0
1.67	0
1.68	0
1.69	0
1.7	0
1.71	0
1.72	0
1.73	0
1.74	0
1.75	0
1.76	0
1.77	0
1.78	0
1.79	0
1.8	0
1.81	0
1.82	0
1.83	0
1.84	0
1.85	0
1.86	0
1.87	0
1.88	0
1.89	0
1.9	0
1.91	0
1.92	0
1.93	0
1.94	0
1.95	0
1.96	0
1.97	0
1.98	0
1.99	0
2	0
2.01	0
2.02	0
2.03	0
2.04	0
2.05	0
2.06	0
2.07	0
2.08	0
2.09	0
2.1	0
2.11	0
2.12	0
2.13	0
2.14	0
2.15	0
2.16	0
2.17	0
2.18	0
2.19	0
2.2	0
2.21	0
2.22	0
2.23	0
2.24	0
2.25	0
2.26	0
2.27	0
2.28	0
2.29	0
2.3	0
2.31	0
2.32	0
2.33	0
2.34	0
2.35	0
2.36	0
2.37	0
2.38	0
2.39	0
2.4	0
2.41	0
2.42	0
2.43	0
2.44	0
2.45	0
2.46	0
2.47	0
2.48	0
2.49	0
2.5	0
2.51	0
2.52	0
2.53	0
2.54	0
2.55	0
2.56	0
2.57	0
2.58	0
2.59	0
2.6	0
2.61	0
2.62	0
2.63	0
2.64	0
2.65	0
2.66	0
2.67	0
2.68	0
2.69	0
2.7	0
2.71	0
2.72	0
2.73	0
2.74	0
2.75	0
2.76	0
2.77	0
2.78	0
2.79	0
2.8	0
2.81	0
2.82	0
2.83	0
2.84	0
2.85	0
2.86	0
2.87	0
2.88	0
2.89	0
2.9	0
2.91	0
2.92	0
2.93	0
2.94	0
2.95	0
2.96	0
2.97	0
2.98	0
2.99	0
3	0
3.01	0
3.02	0
3.03	0
3.04	0
3.05	0
3.06	0
3.07	0
3.08	0
3.09	0
3.1	0
3.11	0
3.12	0
3.13	0
3.14	0
3.15	0
3.16	0
3.17	0
3.18	0
3.19	0
3.2	0
3.21	0
3.22	0
3.23	0
3.24	0
3.25	0
3.26	0
3.27	0
3.28	0
3.29	0
3.3	0
3.31	0
3.32	0
3.33	0
3.34	0
3.35	0
3.36	0
3.37	0
3.38	0
3.39	0
3.4	0
3.41	0
3.42	0
3.43	0
3.44	0
3.45	0
3.46	0
3.47	0
3.48	0
3.49	0
3.5	0
3.51	0
3.52	0
3.53	0
3.54	0
3.55	0
3.56	0
3.57	0
3.58	0
3.59	0
3.6	0
3.61	0
3.62	0
3.63	0
3.64	0
3.65	0
3.66	0
3.67	0
3.68	0
3.69	0
3.7	0
3.71	0
3.72	0
3.73	0
3.74	0
3.75	0
3.76	0
3.77	0
3.78	0
3.79	0
3.8	0
3.81	0
3.82	0
3.83	0
3.84	0
3.85	0
3.86	0
3.87	0
3.88	0
3.89	0
3.9	0
3.91	0
3.92	0
3.93	0
3.94	0
3.95	0
3.96	0
3.97	0
3.98	0
3.99	0
4	0
4.01	0
4.02	0
4.03	0
4.04	0
4.05	0
4.06	0
4.07	0
4.08	0
4.09	0
4.1	0
4.11	0
4.12	0
4.13	0
4.14	0
4.15	0
4.16	0
4.17	0
4.18	0
4.19	0
4.2	0
4.21	0
4.22	0
4.23	0
4.24	0
4.25	0
4.26	0
4.27	0
4.28	0
4.29	0
4.3	0
4.31	0
4.32	0
4.33	0
4.34	0
4.35	0
4.36	0
4.37	0
4.38	0
4.39	0
4.4	0
4.41	0
4.42	0
4.43	0
4.44	0
4.45	0
4.46	0
4.47	0
4.48	0
4.49	0
4.5	0
4.51	0
4.52	0
4.53	0
4.54	0
4.55	0
4.56	0
4.57	0
4.58	0
4.59	0
4.6	0
4.61	0
4.62	0
4.63	0
4.64	0
4.65	0
4.66	0
4.67	0
4.68	0
4.69	0
4.7	0
4.71	0
4.72	0
4.73	0
4.74	0
4.75	0
4.76	0
4.77	0
4.78	0
4.79	0
4.8	0
4.81	0
4.82	0
4.83	0
4.84	0
4.85	0
4.86	0
4.87	0
4.88	0
4.89	0
4.9	0
4.91	0
4.92	0
4.93	0
4.94	0
4.95	0
4.96	0
4.97	0
4.98	0
4.99	0
5	0
5.01	0
5.02	0
5.03	0
5.04	0
5.05	0
5.06	0
5.07	0
5.08	0
5.09	0
5.1	0
5.11	0
5.12	0
5.13	0
5.14	0
5.15	0
5.16	0
5.17	0
5.18	0
5.19	0
5.2	0
5.21	0
5.22	0
5.23	0
5.24	0
5.25	0
5.26	0
5.27	0
5.28	0
5.29	0
5.3	0
5.31	0
5.32	0
5.33	0
5.34	0
5.35	0
5.36	0
5.37	0
5.38	0
5.39	0
5.4	0
5.41	0
5.42	0
5.43	0
5.44	0
5.45	0
5.46	0
5.47	0
5.48	0
5.49	0
5.5	0
5.51	0
5.52	0
5.53	0
5.54	0
5.55	0
5.56	0
5.57	0
5.58	0
5.59	0
5.6	0
5.61	0
5.62	0
5.63	0
5.64	0
5.65	0
5.66	0
5.67	0
5.68	0
5.69	0
5.7	0
5.71	0
5.72	0
5.73	0
5.74	0
5.75	0
5.76	0
5.77	0
5.78	0
5.79	0
5.8	0
5.81	0
5.82	0
5.83	0
5.84	0
5.85	0
5.86	0
5.87	0
5.88	0
5.89	0
5.9	0
5.91	0
5.92	0
5.93	0
5.94	0
5.95	0
5.96	0
5.97	0
5.98	0
5.99	0
6	0
6.01	0
6.02	0
6.03	0
6.04	0
6.05	0
6.06	0
6.07	0
6.08	0
6.09	0
6.1	0
6.11	0
6.12	0
6.13	0
6.14	0
6.15	0
6.16	0
6.17	0
6.18	0
6.19	0
6.2	0
6.21	0
6.22	0
6.23	0
6.24	0
6.25	0
6.26	0
6.27	0
6.28	0
6.29	0
6.3	0
6.31	0
6.32	0
6.33	0
6.34	0
6.35	0
6.36	0
6.37	0
6.38	0
6.39	0
6.4	0
6.41	0
6.42	0
6.43	0
6.44	0
6.45	0
6.46	0
6.47	0
6.48	0
6.49	0
6.5	0
6.51	0
6.52	0
6.53	0
6.54	0
6.55	0
6.56	0
6.57	0
6.58	0
6.59	0
6.6	0
6.61	0
6.62	0
6.63	0
6.64	0
6.65	0
6.66	0
6.67	0
6.68	0
6.69	0
6.7	0
6.71	0
6.72	0
6.73	0
6.74	0
6.75	0
6.76	0
6.77	0
6.78	0
6.79	0
6.8	0
6.81	0
6.82	0
6.83	0
6.84	0
6.85	0
6.86	0
6.87	0
6.88	0
6.89	0
6.9	0
6.91	0
6.92	0
6.93	0
6.94	0
6.95	0
6.96	0
6.97	0
6.98	0
6.99	0
7	0
7.01	0
7.02	0
7.03	0
7.04	0
7.05	0
7.06	0
7.07	0
7.08	0
7.09	0
7.1	0
7.11	0
7.12	0
7.13	0
7.14	0
7.15	0
7.16	0
7.17	0
7.18	0
7.19	0
7.2	0
7.21	0
7.22	0
7.23	0
7.24	0
7.25	0
7.26	0
7.27	0
7.28	0
7.29	0
7.3	0
7.31	0
7.32	0
7.33	0
7.34	0
7.35	0
7.36	0
7.37	0
7.38	0
7.39	0
7.4	0
7.41	0
7.42	0
7.43	0
7.44	0
7.45	0
7.46	0
7.47	0
7.48	0
7.49	0
7.5	0
7.51	0
7.52	0
7.53	0
7.54	0
7.55	0
7.56	0
7.57	0
7.58	0
7.59	0
7.6	0
7.61	0
7.62	0
7.63	0
7.64	0
7.65	0
7.66	0
7.67	0
7.68	0
7.69	0
7.7	0
7.71	0
7.72	0
7.73	0
7.74	0
7.75	0
7.76	0
7.77	0
7.78	0
7.79	0
7.8	0
7.81	0
7.82	0
7.83	0
7.84	0
7.85	0
7.86	0
7.87	0
7.88	0
7.89	0
7.9	0
7.91	0
7.92	0
7.93	0
7.94	0
7.95	0
7.96	0
7.97	0
7.98	0
7.99	0
8	0
8.01	0
8.02	0
8.03	0
8.04	0
8.05	0
8.06	0
8.07	0
8.08	0
8.09	0
8.1	0
8.11	0
8.12	0
8.13	0
8.14	0
8.15	0
8.16	0
8.17	0
8.18	0
8.19	0
8.2	0
8.21	0
8.22	0
8.23	0
8.24	0
8.25	0
8.26	0
8.27	0
8.28	0
8.29	0
8.3	0
8.31	0
8.32	0
8.33	0
8.34	0
8.35	0
8.36	0
8.37	0
8.38	0
8.39	0
8.4	0
8.41	0
8.42	0
8.43	0
8.44	0
8.45	0
8.46	0
8.47	0
8.48	0
8.49	0
8.5	0
8.51	0
8.52	0
8.53	0
8.54	0
8.55	0
8.56	0
8.57	0
8.58	0
8.59	0
8.6	0
8.61	0
8.62	0
8.63	0
8.64	0
8.65	0
8.66	0
8.67	0
8.68	0
8.69	0
8.7	0
8.71	0
8.72	0
8.73	0
8.74	0
8.75	0
8.76	0
8.77	0
8.78	0
8.79	0
8.8	0
8.81	0
8.82	0
8.83	0
8.84	0
8.85	0
8.86	0
8.87	0
8.88	0
8.89	0
8.9	0
8.91	0
8.92	0
8.93	0
8.94	0
8.95	0
8.96	0
8.97	0
8.98	0
8.99	0
9	0
9.01	0
9.02	0
9.03	0
9.04	0
9.05	0
9.06	0
9.07	0
9.08	0
9.09	0
9.1	0
9.11	0
9.12	0
9.13	0
9.14	0
9.15	0
9.16	0
9.17	0
9.18	0
9.19	0
9.2	0
9.21	0
9.22	0
9.23	0
9.24	0
9.25	0
9.26	0
9.27	0
9.28	0
9.29	0
9.3	0
9.31	0
9.32	0
9.33	0
9.34	0
9.35	0
9.36	0
9.37	0
9.38	0
9.39	0
9.4	0
9.41	0
9.42	0
9.43	0
9.44	0
9.45	0
9.46	0
9.47	0
9.48	0
9.49	0
9.5	0
9.51	0
9.52	0
9.53	0
9.54	0
9.55	0
9.56	0
9.57	0
9.58	0
9.59	0
9.6	0
9.61	0
9.62	0
9.63	0
9.64	0
9.65	0
9.66	0
9.67	0
9.68	0
9.69	0
9.7	0
9.71	0
9.72	0
9.73	0
9.74	0
9.75	0
9.76	0
9.77	0
9.78	0
9.79	0
9.8	0
9.81	0
9.82	0
9.83	0
9.84	0
9.85	0
9.86	0
9.87	0
9.88	0
9.89	0
9.9	0
9.91	0
9.92	0
9.93	0
9.94	0
9.95	0
9.96	0
9.97	0
9.98	0
9.99	0
10	0

==> u.dat <==
0 0.949990670765645
0.01 0.949990670765645
0.02 0.949990670765645
0.03 0.949990670765645
0.04 0.949990670765645
0.05 0.949990670765645
0.06 0.949990670765645
0.07 0.949990670765645
0.08 0.949990670765645
0.09 0.949990670765645
0.1 0.949990670765645
0.11 0.949990670765645
0.12 0.949990670765645
0.13 0.949990670765645
0.14 0.949990670765645
0.15 0.949990670765645
0.16 0.949990670765645
0.17 0.949990670765645
0.18 0.949990670765645
0.19 0.949990670765645
0.2 0.949990670765645
0.21 0.949990670765645
0.22 0.949990670765645
0.23 0.949990670765645
0.24 0.949990670765645
0.25 0.949990670765645
0.26 0.949990670765645
0.27 0.949990670765645
0.28 0.949990670765645
0.29 0.949990670765645
0.3 0.949990670765645
0.31 0.949990670765645
0.32 0.949990670765645
0.33 0.949990670765645
0.34 0.949990670765645
0.35 0.949990670765645
0.36 0.949990670765645
0.37 0.949990670765645
0.38 0.949990670765645
0.39 0.949990670765645
0.4 0.949990670765645
0.41 0.949990670765645
0.42 0.949990670765645
0.43 0.949990670765645
0.44 0.949990670765645
0.45 0.949990670765645
0.46 0.949990670765645
0.47 0.949990670765645
0.48 0.282013616496549
0.49 0.282013616496549
0.5 0.282013616496549
0.51 0.282013616496549
0.52 0.282013616496549
0.53 0.282013616496549
0.54 0.282013616496549
0.55 0.282013616496549
0.56 0.282013616496549
0.57 0.282013616496549
0.58 0.282013616496549
0.59 0.282013616496549
0.6 0.282013616496549
0.61 0.282013616496549
0.62 0.282013616496549
0.63 0.282013616496549
0.64 0.282013616496549
0.65 0.282013616496549
0.66 0.282013616496549
0.67 0.282013616496549
0.68 0.924539121181453
0.69 0.924539121181453
0.7 0.924539121181453
0.71 0.924539121181453
0.72 0.924539121181453
0.73 0.924539121181453
0.74 0.924539121181453
0.75 0.924539121181453
0.76 0.924539121181453
0.77 0.924539121181453
0.78 0.924539121181453
0.79 0.924539121181453
0.8 0.924539121181453
0.81 0.924539121181453
0.82 0.924539121181453
0.83 0.924539121181453
0.84 0.924539121181453
0.85 0.924539121181453
0.86 0.924539121181453
0.87 0.924539121181453
0.88 0.924539121181453
0.89 0.924539121181453
0.9 0.924539121181453
0.91 0.924539121181453
0.92 0.924539121181453
0.93 0.924539121181453
0.94 0.924539121181453
0.95 0.924539121181453
0.96 0.924539121181453
0.97 0.924539121181453
0.98 0.924539121181453
0.99 0.924539121181453
1 0.924539121181453
1.01 0.924539121181453
1.02 0.924539121181453
1.03 0.924539121181453
1.04 0.924539121181453
1.05 0.924539121181453
1.06 0.924539121181453
1.07 0.924539121181453
1.08 0.924539121181453
1.09 0.924539121181453
1.1 0.924539121181453
1.11 0.924539121181453
1.12 0.924539121181453
1.13 0.924539121181453
1.14 0.924539121181453
1.15 0.924539121181453
1.16 0.924539121181453
1.17 0.924539121181453
1.18 0.924539121181453
1.19 0.924539121181453
1.2 0.924539121181453
1.21 0.924539121181453
1.22 0.924539121181453
1.23 0.924539121181453
1.24 0.924539121181453
1.25 0.924539121181453
1.26 0.924539121181453
1.27 0.924539121181453
1.28 0.587230397231497
1.29 0.587230397231497
1.3 0.587230397231497
1.31 0.587230397231497
1.32 0.587230397231497
1.33 0.587230397231497
1.34 0.587230397231497
1.35 0.587230397231497
1.36 0.587230397231497
1.37 0.587230397231497
1.38 0.587230397231497
1.39 0.587230397231497
1.4 0.587230397231497
1.41 0.587230397231497
1.42 0.587230397231497
1.43 0.587230397231497
1.44 0.587230397231497
1.45 0.587230397231497
1.46 0.587230397231497
1.47 0.587230397231497
1.48 0.587230397231497
1.49 0.587230397231497
1.5 0.587230397231497
1.51 0.587230397231497
1.52 0.587230397231497
1.53 0.587230397231497
1.54 0.587230397231497
1.55 0.587230397231497
1.56 0.587230397231497
1.57 0.587230397231497
1.58 0.587230397231497
1.59 0.587230397231497
1.6 0.587230397231497
1.61 0.587230397231497
1.62 0.587230397231497
1.63 0.587230397231497
1.64 0.587230397231497
1.65 0.587230397231497
1.66 0.587230397231497
1.67 0.587230397231497
1.68 0.587230397231497
1.69 0.587230397231497
1.7 0.587230397231497
1.71 0.587230397231497
1.72 0.587230397231497
1.73 0.587230397231497
1.74 0.587230397231497
1.75 0.587230397231497
1.76 0.587230397231497
1.77 0.587230397231497
1.78 0.587230397231497
1.79 0.587230397231497
1.8 0.587230397231497
1.81 0.587230397231497
1.82 0.587230397231497
1.83 0.587230397231497
1.84 0.587230397231497
1.85 0.587230397231497
1.86 0.587230397231497
1.87 0.587230397231497
1.88 0.587230397231497
1.89 0.587230397231497
1.9 0.587230397231497
1.91 0.587230397231497
1.92 0.587230397231497
1.93 0.587230397231497
1.94 0.587230397231497
1.95 0.587230397231497
1.96 0.587230397231497
1.97 0.587230397231497
1.98 0.587230397231497
1.99 0.587230397231497
2 0.587230397231497
2.01 0.587230397231497
2.02 0.587230397231497
2.03 0.587230397231497
2.04 0.587230397231497
2.05 0.587230397231497
2.06 0.587230397231497
2.07 0.587230397231497
2.08 0.587230397231497
2.09 0.587230397231497
2.1 0.587230397231497
2.11 0.587230397231497
2.12 0.587230397231497
2.13 0.587230397231497
2.14 0.587230397231497
2.15 0.587230397231497
2.16 0.587230397231497
2.17 0.587230397231497
2.18 0.587230397231497
2.19 0.587230397231497
2.2 -0.666977935058468
2.21 -0.666977935058468
2.22 -0.666977935058468
2.23 -0.666977935058468
2.24 -0.666977935058468
2.25 -0.666977935058468
2.26 -0.666977935058468
2.27 -0.666977935058468
2.28 -0.666977935058468
2.29 -0.666977935058468
2.3 -0.666977935058468
2.31 -0.666977935058468
2.32 -0.666977935058468
2.33 -0.666977935058468
2.34 -0.666977935058468
2.35 -0.666977935058468
2.36 -0.666977935058468
2.37 -0.666977935058468
2.38 -0.666977935058468
2.39 -0.666977935058468
2.4 -0.666977935058468
2.41 -0.666977935058468
2.42 -0.666977935058468
2.43 -0.666977935058468
2.44 -0.666977935058468
2.45 -0.666977935058468
2.46 -0.666977935058468
2.47 -0.666977935058468
2.48 -0.666977935058468
2.49 -0.666977935058468
2.5 -0.666977935058468
2.51 -0.666977935058468
2.52 -0.666977935058468
2.53 -0.666977935058468
2.54 -0.666977935058468
2.55 -0.666977935058468
2.56 -0.666977935058468
2.57 -0.666977935058468
2.58 -0.666977935058468
2.59 -0.666977935058468
2.6 -0.666977935058468
2.61 -0.666977935058468
2.62 -0.666977935058468
2.63 -0.666977935058468
2.64 -0.666977935058468
2.65 -0.666977935058468
2.66 -0.666977935058468
2.67 -0.666977935058468
2.68 -0.666977935058468
2.69 -0.666977935058468
2.7 -0.666977935058468
2.71 -0.666977935058468
2.72 -0.666977935058468
2.73 -0.666977935058468
2.74 -0.666977935058468
2.75 0.738770342975472
2.76 0.738770342975472
2.77 0.738770342975472
2.78 0.738770342975472
2.79 0.738770342975472
2.8 0.738770342975472
2.81 0.738770342975472
2.82 0.738770342975472
2.83 0.738770342975472
2.84 0.738770342975472
2.85 0.738770342975472
2.86 0.738770342975472
2.87 0.738770342975472
2.88 0.738770342975472
2.89 0.738770342975472
2.9 0.738770342975472
2.91 0.738770342975472
2.92 0.738770342975472
2.93 0.738770342975472
2.94 0.738770342975472
2.95 0.738770342975472
2.96 0.738770342975472
2.97 0.738770342975472
2.98 0.738770342975472
2.99 0.738770342975472
3 0.738770342975472
3.01 0.738770342975472
3.02 0.738770342975472
3.03 0.738770342975472
3.04 0.738770342975472
3.05 0.738770342975472
3.06 0.738770342975472
3.07 0.738770342975472
3.08 0.738770342975472
3.09 0.738770342975472
3.1 0.738770342975472
3.11 0.738770342975472
3.12 0.738770342975472
3.13 0.738770342975472
3.14 0.738770342975472
3.15 0.738770342975472
3.16 0.738770342975472
3.17 -0.530685064005215
3.18 -0.530685064005215
3.19 -0.530685064005215
3.2 -0.530685064005215
3.21 -0.530685064005215
3.22 -0.530685064005215
3.23 -0.530685064005215
3.24 -0.530685064005215
3.25 -0.530685064005215
3.26 -0.530685064005215
3.27 -0.530685064005215
3.28 -0.530685064005215
3.29 -0.530685064005215
3.3 -0.530685064005215
3.31 -0.530685064005215
3.32 -0.530685064005215
3.33 -0.530685064005215
3.34 -0.530685064005215
3.35 -0.530685064005215
3.36 -0.530685064005215
3.37 -0.530685064005215
3.38 -0.530685064005215
3.39 -0.530685064005215
3.4 -0.530685064005215
3.41 -0.530685064005215
3.42 -0.530685064005215
3.43 -0.530685064005215
3.44 -0.530685064005215
3.45 -0.530685064005215
3.46 -0.530685064005215
3.47 -0.530685064005215
3.48 -0.530685064005215
3.49 -0.530685064005215
3.5 -0.530685064005215
3.51 -0.530685064005215
3.52 -0.530685064005215
3.53 -0.530685064005215
3.54 -0.530685064005215
3.55 -0.530685064005215
3.56 -0.530685064005215
3.57 -0.530685064005215
3.58 -0.530685064005215
3.59 -0.530685064005215
3.6 -0.530685064005215
3.61 -0.530685064005215
3.62 -0.530685064005215
3.63 -0.530685064005215
3.64 -0.530685064005215
3.65 -0.530685064005215
3.66 -0.530685064005215
3.67 -0.530685064005215
3.68 -0.530685064005215
3.69 -0.530685064005215
3.7 -0.530685064005215
3.71 -0.530685064005215
3.72 -0.530685064005215
3.73 -0.530685064005215
3.74 -0.530685064005215
3.75 -0.530685064005215
3.76 -0.530685064005215
3.77 -0.530685064005215
3.78 -0.530685064005215
3.79 -0.530685064005215
3.8 -0.530685064005215
3.81 -0.530685064005215
3.82 -0.530685064005215
3.83 -0.530685064005215
3.84 -0.910939207011606
3.85 -0.910939207011606
3.86 -0.910939207011606
3.87 -0.910939207011606
3.88 -0.910939207011606
3.89 -0.910939207011606
3.9 -0.910939207011606
3.91 -0.910939207011606
3.92 -0.910939207011606
3.93 -0.910939207011606
3.94 -0.910939207011606
3.95 -0.910939207011606
3.96 -0.910939207011606
3.97 -0.910939207011606
3.98 -0.910939207011606
3.99 -0.910939207011606
4 -0.910939207011606
4.01 -0.910939207011606
4.02 -0.910939207011606
4.03 -0.910939207011606
4.04 -0.910939207011606
4.05 -0.910939207011606
4.06 -0.910939207011606
4.07 -0.910939207011606
4.08 -0.910939207011606
4.09 -0.910939207011606
4.1 -0.910939207011606
4.11 -0.910939207011606
4.12 -0.910939207011606
4.13 -0.910939207011606
4.14 -0.910939207011606
4.15 -0.910939207011606
4.16 -0.910939207011606
4.17 -0.910939207011606
4.18 -0.910939207011606
4.19 -0.910939207011606
4.2 -0.910939207011606
4.21 -0.910939207011606
4.22 -0.910939207011606
4.23 -0.910939207011606
4.24 -0.910939207011606
4.25 -0.910939207011606
4.26 -0.910939207011606
4.27 -0.910939207011606
4.28 -0.910939207011606
4.29 -0.910939207011606
4.3 -0.910939207011606
4.31 -0.910939207011606
4.32 -0.910939207011606
4.33 -0.910939207011606
4.34 -0.910939207011606
4.35 -0.910939207011606
4.36 -0.910939207011606
4.37 -0.910939207011606
4.38 -0.910939207011606
4.39 -0.910939207011606
4.4 -0.910939207011606
4.41 -0.910939207011606
4.42 -0.969165394603936
4.43 -0.969165394603936
4.44 -0.969165394603936
4.45 -0.969165394603936
4.46 -0.969165394603936
4.47 -0.969165394603936
4.48 -0.969165394603936
4.49 -0.969165394603936
4.5 -0.969165394603936
4.51 -0.969165394603936
4.52 -0.969165394603936
4.53 -0.969165394603936
4.54 -0.969165394603936
4.55 -0.969165394603936
4.56 -0.969165394603936
4.57 -0.969165394603936
4.58 -0.969165394603936
4.59 -0.969165394603936
4.6 -0.969165394603936
4.61 -0.969165394603936
4.62 -0.969165394603936
4.63 -0.969165394603936
4.64 -0.969165394603936
4.65 -0.969165394603936
4.66 -0.969165394603936
4.67 -0.969165394603936
4.68 -0.969165394603936
4.69 -0.969165394603936
4.7 -0.969165394603936
4.71 -0.969165394603936
4.72 -0.969165394603936
4.73 -0.969165394603936
4.74 -0.969165394603936
4.75 -0.969165394603936
4.76 -0.969165394603936
4.77 -0.969165394603936
4.78 -0.969165394603936
4.79 -0.969165394603936
4.8 -0.969165394603936
4.81 -0.969165394603936
4.82 -0.969165394603936
4.83 -0.969165394603936
4.84 -0.969165394603936
4.85 -0.969165394603936
4.86 -0.969165394603936
4.87 -0.969165394603936
4.88 -0.969165394603936
4.89 -0.969165394603936
4.9 -0.969165394603936
4.91 -0.969165394603936
4.92 -0.969165394603936
4.93 -0.969165394603936
4.94 -0.969165394603936
4.95 -0.969165394603936
4.96 -0.969165394603936
4.97 -0.969165394603936
4.98 -0.969165394603936
4.99 -0.969165394603936

==> u0.dat <==
0.0 13.151821779933595 0.6943801933522367
0.01 9.661398609819987 0.7188036836283422
0.02 13.612193536009945 0.7404011044204317
0.03 20.89456240584652 0.7594693490886377
0.04 25.3572070850559 0.776364321883606
0.05 18.836634362512065 0.7914725081809308
0.06 9.154708600464858 0.8051872535776865
0.07 7.906815134409415 0.8178908105778735
0.08 6.803264883171201 0.8299421916549892
0.09 5.772126489578625 0.841670168513402
0.1 4.826156695738378 0.853370387831633
0.11 3.9843122897486936 0.865305472035669
0.12 3.2598086407130147 0.8777070508396427
0.13 2.6503401775131756 0.8907788405493506
0.14 2.1581767454333445 0.9047000886654191
0.15 1.8121687090406144 0.9196288903332546
0.16 1.6241599656113834 0.9357050405370222
0.17 1.5770867951433267 0.9530522063998434
0.18 1.6098969851097369 0.9717792915668615
0.19 1.65455724257734 0.9919809285213508
0.2 1.6599476229487315 1.013737086189741
0.21 1.5863653314722015 1.0371118310534553
0.22 1.4653087845656234 1.0621513405659
0.23 1.3333594216831557 1.088881344773247
0.24 1.2116199115262312 1.1173042661917543
0.25 1.1110764802208308 1.1473964306951698
0.26 1.0365553305461876 1.179105814129708
0.27 0.9883887897472405 1.2123508415854647
0.28 0.9635404020574256 1.2470207351972489
0.29 0.9620670165348617 1.28297778384644
0.3 0.9869754185674893 1.3200616742036417
0.31 1.037312655509881 1.358095697443292
0.32 1.114789946555529 1.3968942856244455
0.33 1.233734243173842 1.4362710214926735
0.34 1.3882800103320747 1.4760460996946296
0.35000000000000003 1.5510636799218886 1.5160522686190374
0.36 1.6597415209316004 1.5561385694319991
0.37 1.7594858297191713 1.5961716594202828
0.38 1.873965333931034 1.636035041381339
0.39 1.9768226358304233 1.6756269672314406
0.4 2.0396328512280437 1.714858008025304
0.41000000000000003 2.050038998812033 1.753649216878351
0.42 2.0269467917325077 1.7919314820274925
0.43 1.982713114690629 1.8296461851228938
0.44 1.9259529781899083 1.866746799948186
0.45 1.8713354123756911 1.9032007339138257
0.46 1.8360508020814201 1.938990616538511
0.47000000000000003 1.8357352870921755 1.974114383776043
0.48 1.9150522439379483 2.008583829797687
0.49 2.1147636479196805 2.042421690600821
0.5 2.2658567944786494 2.075657673235255
0.51 2.3713853859774083 2.1083240650892345
0.52 2.4400709083152474 2.1404516111446985
0.53 2.4626992704503383 2.172066243955465
0.54 2.4350573360941414 2.203187038884956
0.55 2.376803740088544 2.2338255108541976
0.56 2.341687206620538 2.2639861309302027
0.5700000000000001 2.3554222685803055 2.29366776674835
0.58 2.4119772175002865 2.3228656613132
0.59 2.509301133573432 2.35157355857287
0.6 2.623529979996176 2.3797856432033417
0.61 2.7342146011036768 2.4074980601040137
0.62 2.8313363749320004 2.434709889770205
0.63 2.8918017542244137 2.4614235576852646
0.64 2.9281503748116737 2.487644735571566
0.65 2.95241828609711 2.5133818439257407
0.66 2.9715195211337857 2.538645289189163
0.67 2.991600133318693 2.563446569731665
0.68 3.0175655503690013 2.587797369088494
0.6900000000000001 3.0555123705547746 2.6117087294041337
0.7000000000000001 3.105343623540321 2.63519036876382
0.71 3.164989639112221 2.6582501776016114
0.72 3.229613525309757 2.6808939046688876
0.73 3.2955322292675344 2.7031250237251534
0.74 3.360798048316031 2.724944758650831
0.75 3.4240560715983825 2.7463522367396394
0.76 3.4848671211175937 2.7673447366959882
0.77 3.54402176674407 2.7879179982863977
0.78 3.601172814229235 2.808066563592138
0.79 3.65611978272986 2.8277841243781983
0.8 3.7089098092688086 2.8470638554040786
0.81 3.7596344775569435 2.865898718908502
0.8200000000000001 3.808251904567104 2.884281730543254
0.8300000000000001 3.85469248992373 2.9022061814400972
0.84 3.8991342602917562 2.919665814713012
0.85 3.9416003124769663 2.936654957498302
0.86 3.982189799302958 2.953168611653124
0.87 4.021086520624252 2.96920250755249
0.88 4.058351304258016 2.984753126162334
0.89 4.094430181586814 2.999817694833646
0.9 4.129401321673615 3.01439416218003
0.91 4.16327148019357 3.028481157069021
0.92 4.1959011766532 3.0420779362649295
0.93 4.227398766496005 3.0551843246811163
0.9400000000000001 4.259217794267373 3.067800651584291
0.9500000000000001 4.291292367672899 3.079927685488494
0.96 4.323267831364854 3.091566569905251
0.97 4.354783610658259 3.102718761599598
0.98 4.38574500815875 3.113385972548569
0.99 4.416095138463975 3.1235701164107352
1.0 4.44568192300423 3.133273259994769
1.01 4.474542976529424 3.142497579954051
1.02 4.5026572281964015 3.1512453247313723
1.03 4.530002246191922 3.1595187816213084
1.04 4.556626996835224 3.1673202487066066
1.05 4.582337187899082 3.1746520113457697
1.06 4.607199190196919 3.1815163228416545
1.07 4.631684539989626 3.1879153888936074
1.08 4.655676747480241 3.1938513554296337
1.09 4.678893189764011 3.1993262994192886
1.1 4.701306184486134 3.204342222285005
1.11 4.7230104009207015 3.2089010455505083
1.12 4.744098419392818 3.2130046083937867
1.1300000000000001 4.7645304827597865 3.2166546667996316
1.1400000000000001 4.784292447889072 3.2198528940383024
1.1500000000000001 4.803822566406922 3.2226008822262937
1.16 4.823093716627813 3.2249001447551144
1.17 4.84197377382486 3.226752119400351
1.18 4.860411176253473 3.2281581719508097
1.19 4.878349298384732 3.2291196002190388
1.2 4.895773145219289 3.2296376383176755
1.21 4.912717794984161 3.2297134611041107
1.22 4.92916701752249 3.2293481887130575
1.23 4.945118875685132 3.2285428911117657
1.24 4.9606509236256215 3.227298592625526
1.25 4.975779830198283 3.225616276392286
1.26 4.990643317215934 3.223496888714066
1.27 5.005192835132027 3.2209413432828944
1.28 5.01937892010622 3.2179505252624825
1.29 5.033211809076489 3.214525295217003
1.3 5.046605137128413 3.2106664928786506
1.31 5.059461027716418 3.2063749407526276
1.32 5.0715235081092445 3.201651447559434
1.33 5.083066272291179 3.196496811517843
1.34 5.094428148603322 3.1909118234734657
1.35 5.105466683331288 3.184897269878798
1.36 5.115710265192121 3.1784539356328274
1.37 5.125110272400564 3.1715826067875996
1.3800000000000001 5.13324787028947 3.164284073131091
1.3900000000000001 5.140138918165341 3.156559130654772
1.4000000000000001 5.146091908011728 3.1484085839148355
1.41 5.151353141355669 3.139833248296314
1.42 5.15589654365662 3.1308339521887865
1.43 5.159760995885934 3.1214115390821267
1.44 5.162963348387265 3.1115668695907672
1.45 5.165525509831825 3.101300823414392
1.46 5.167441965681858 3.0906143012420997
1.47 5.168671579765572 3.079508226608702
1.48 5.169262505665435 3.067983547708317
1.49 5.169224725278999 3.0560412391731138
1.5 5.168497769036483 3.0436823038222247
1.51 5.16708197186972 3.0309077743873973
1.52 5.1650106138808916 3.0177187152203366
1.53 5.162195431545021 3.0041162239868635
1.54 5.158647530059373 2.990101433352779
1.55 5.1542815609134465 2.97567551266542
1.56 5.148796660149763 2.9608396696354964
1.57 5.1422071846386626 2.9455951520228822
1.58 5.134549260238707 2.929943249329788
1.59 5.125838951800791 2.913885294504796
1.6 5.115986805944145 2.897422665661022
1.61 5.104619905674346 2.8805567878107765
1.62 5.09128657710113 2.8632891346203158
1.6300000000000001 5.075713942685811 2.8456212301860893
1.6400000000000001 5.05787746835232 2.827554650835559
1.6500000000000001 5.037682982791502 2.8090910269543516
1.6600000000000001 5.015225423366845 2.79023204484214
1.67 4.991121098510892 2.7709794485982098
1.68 4.965473406384055 2.7513350420391163
1.69 4.938313442929694 2.73130069064965
1.7 4.909663584588467 2.710878323568064
1.71 4.879564670580002 2.69006993560684
1.72 4.848026445008733 2.6688775893104255
1.73 4.815073686563078 2.6473034170496104
1.74 4.780794087835554 2.6253496231542015
1.75 4.745111139316904 2.6030184860837924
1.76 4.7080105101100695 2.5803123606363894
1.77 4.66954995539278 2.5572336801958206
1.78 4.629760088421683 2.5337849590164394
1.79 4.588645024438071 2.5099687945454034
1.8 4.5460477385301825 2.485787869781404
1.81 4.501849306805044 2.461244955668257
1.82 4.456094033418328 2.4363429135224974
1.83 4.409006900299059 2.4110846974926394
1.84 4.36100625690831 2.3854733570480113
1.85 4.312549093221753 2.3595120394952933
1.86 4.264052695697343 2.3332039925180768
1.87 4.215360366143269 2.306552566737944
1.8800000000000001 4.166395560837589 2.27956121829174
1.8900000000000001 4.1169874478658 2.252233511421097
1.9000000000000001 4.067051605435626 2.224573121069581
1.9100000000000001 4.016427731254815 2.1965838354814977
1.92 3.9636669292846225 2.1682695587961964
1.93 3.909084565858148 2.139634313632329
1.94 3.8529483261552 2.1106822436534327
1.95 3.7950561261612954 2.081417616107691
1.96 3.7349998489555603 2.051844824333668
1.97 3.6726358906686825 2.0219683902223213
1.98 3.609401186043608 1.9917929666260408
1.99 3.546802329384196 1.9613233397040928
2.0 3.483996364245268 1.9305644311936738
2.0100000000000002 3.4172922303465363 1.8995213005950116
2.02 3.3566700250444104 1.8681991472583999
2.0300000000000002 3.306312621322106 1.8366033123602024
2.04 3.2662562428497743 1.8047392807556542
2.05 3.2331035653420157 1.7726126826936175
2.06 3.192983737474929 1.740229295380313
2.07 3.1467805951496794 1.707595044377873
2.08 3.0985139664494072 1.674716004822085
2.09 3.0493758635148893 1.6415984024463282
2.1 3.005832879816625 1.608248614395506
2.11 2.9661439704841874 1.5746731698171206
2.12 2.925996350570576 1.5408787502131798
2.13 2.8908078801577486 1.5068721895398327
2.14 2.8619927985053355 1.4726604740411493
2.15 2.8389306861820836 1.4382507418026762
2.16 2.8277714775181675 1.403650282013143
2.17 2.800880982963598 1.3688665339143782
2.18 2.744219580193488 1.3339067765308017
2.19 2.677058718583917 1.2987772046384216
2.2 2.6292292036921348 1.2634837544744517
2.21 2.588584219151915 1.2280323793334462
2.22 2.552581757045743 1.192429050475115
2.23 2.5325519284613804 1.1566797583061477
2.24 2.532862106358147 1.1207905138045189
2.25 2.5500419368976592 1.0847673501546842
2.2600000000000002 2.5816288022040275 1.0486163245584348
2.27 2.6118762936775464 1.0123435201838966
2.2800000000000002 2.629817687962024 0.9759550482150777
2.29 2.6351196816424203 0.9394570499602561
2.3000000000000003 2.6275255818868697 0.9028556989798223
2.31 2.6080631697066665 0.8661572031924848
2.32 2.585432392341433 0.8293678069185108
2.33 2.563742106001089 0.7924937928241352
2.34 2.5493375244744216 0.7555414837272276
2.35 2.5407337830747982 0.7185172442335118
2.36 2.5101788443204915 0.6814274821706259
2.37 2.4596875292400875 0.6442786497950218
2.38 2.39630838522295 0.6070772447484564
2.39 2.327332587112634 0.5698298107464015
2.4 2.2628506814529126 0.53254293798547
2.41 2.2170000851327916 0.49522326326114485
2.42 2.202537173308238 0.4578774697922633
2.43 2.2251212298105267 0.42051228675265745
2.44 2.241560164168577 0.3831344885151714
2.45 2.2267709218724505 0.34575089361711764
2.46 2.1759681871464123 0.3083683634585537
2.47 2.1033954027574793 0.27099380074985757
2.48 1.9943802516616274 0.23363414772559044
2.49 1.8689084290094735 0.1962963841452411
2.5 1.7352009467393947 0.1589875251012104
2.5100000000000002 1.5941100723343555 0.12171461865734134
2.52 1.4523294426356297 0.08448474334060374
2.5300000000000002 1.3469340330633277 0.04730500550846495
2.54 1.3305847897123035 0.010182536615185533
2.5500000000000003 1.3379977163899341 -0.026875509600983727
2.56 1.4283000472865504 -0.06386195998915956
2.57 1.5417843264493851 -0.10076962489513408
2.58 1.5906733215626003 -0.13759130109030082
2.59 1.6411942320355832 -0.17431977470335058
2.6 1.7290330426531604 -0.21094782413856916
2.61 1.8299083601480919 -0.24746822296756465
2.62 1.9132347155705283 -0.2838737427813087
2.63 1.983756416553386 -0.32015715599245054
2.64 2.0435399229361595 -0.3563112385774163
2.65 2.0913906163920206 -0.3923287727517375
2.66 2.123373701695188 -0.4282025495706072
2.67 2.1442299426129168 -0.46392537145033064
2.68 2.1552515358179063 -0.4994900546054133
2.69 2.154561827829225 -0.534889431397896
2.7 2.141089137859632 -0.5701163525968933
2.71 2.1183878974183346 -0.6051636895451737
2.72 2.090157581970794 -0.6400243362327724
2.73 2.058200462800154 -0.6746912112749137
2.74 2.0228768059963214 -0.7091572597955338
2.75 1.9842933967658585 -0.7434154552150236
2.7600000000000002 1.9438872671333378 -0.7774588009421011
2.77 1.9011628470784645 -0.8112803319706994
2.7800000000000002 1.8545993156837843 -0.8448731163816985
2.79 1.805242076960523 -0.8782302567496274
2.8000000000000003 1.7534920417069992 -0.9113448914556441
2.81 1.699560824362611 -0.9442101959064617
2.82 1.6443687228677994 -0.9768193836599108
2.83 1.5880409197221796 -1.009165707458069
2.84 1.5318491428180474 -1.0412424601679044
2.85 1.4770468505492813 -1.0730429756306403
2.86 1.4234221618071219 -1.1045606294196426
2.87 1.3666917362580975 -1.135788839508412
2.88 1.3076283671894258 -1.166721066848046
2.89 1.2477582454807878 -1.1973508158558266
2.9 1.1882754768967878 -1.2276716348151995
2.91 1.128427074565872 -1.2576771161880085
2.92 1.068454637953769 -1.2873608968393433
2.93 1.0084778151395692 -1.3167166581766891
2.94 0.9489379589642155 -1.3457381262034684
2.95 0.8908346156902116 -1.3744190714886382
2.96 0.8334093407654581 -1.4027533090528501
2.97 0.7754964667620108 -1.4307346981730287
2.98 0.7176408683214959 -1.4583571421064614
2.99 0.6598844251356137 -1.4856145877355103
3.0 0.6018608650774926 -1.512501025135416
3.0100000000000002 0.5443040336657514 -1.5390104870659735
3.02 0.4869764196319295 -1.56513704838993
3.0300000000000002 0.42952399938776686 -1.5908748254193492
3.04 0.36996514102258615 -1.6162179751932757
3.0500000000000003 0.30610581367986 -1.6411606946883508
3.06 0.23834854937661554 -1.6656972199659026
3.0700000000000003 0.16761071224732937 -1.6898218252581916
3.08 0.0950698772608689 -1.713528821997432
3.09 0.022834690001790392 -1.7368125577916809
3.1 -0.047083300432465336 -1.7596674153511933
3.11 -0.11465753797610034 -1.7820878113706438
3.12 -0.1825912785688626 -1.8040681953722104
3.13 -0.2503381334184702 -1.8256030485149406
3.14 -0.3160238646814708 -1.846686882377808
3.15 -0.3785142663191525 -1.8673142377231957
3.16 -0.4383890187807644 -1.8874796832488263
3.17 -0.49500948720434046 -1.907177814338124
3.18 -0.5485760538831332 -1.9264032518184164
3.19 -0.6003503140685744 -1.9451506407395431
3.2 -0.6513797499276883 -1.963414649184847
3.21 -0.7022817129596195 -1.9811899671302013
3.22 -0.7541583443784532 -1.9984713053671495
3.23 -0.8082880988272922 -2.015253394508687
3.24 -0.8652050343982491 -2.0315309840990725
3.25 -0.925051145305666 -2.0472988418508864
3.2600000000000002 -0.9874658758033998 -2.062551753036226
3.27 -1.0520730315279767 -2.077284520061958
3.2800000000000002 -1.1188939243945715 -2.091491962262813
3.29 -1.189089061403001 -2.1051689159504967
3.3000000000000003 -1.2645906681450896 -2.1183102347615343
3.31 -1.344372032372961 -2.130910790352597
3.3200000000000003 -1.427443853325709 -2.142965473497256
3.33 -1.5130837452306078 -2.154469195645911
3.34 -1.6014580975247217 -2.1654168910178484
3.35 -1.6928997473238727 -2.175803519303031
3.36 -1.7870440292023222 -2.185624069061469
3.37 -1.8834945807605656 -2.194873561918433
3.38 -1.9820944343214748 -2.2035470576666865
3.39 -2.0831114792798306 -2.211639660400448
3.4 -2.1868749088494983 -2.2191465258212757
3.41 -2.2936844531635696 -2.226062869874251
3.42 -2.4036932503037463 -2.2323839788917126
3.43 -2.5170227377178183 -2.2381052214442785
3.44 -2.6337706443752467 -2.243222062123629
3.45 -2.755192418001794 -2.247730077509538
3.46 -2.8842751124473853 -2.2516249746038275
3.47 -3.0235099137444568 -2.2549026120499875
3.48 -3.1713788303660095 -2.2575590244956305
3.49 -3.326025045187725 -2.2595904504977815
3.5 -3.4864669931437255 -2.2609933644212754
3.5100000000000002 -3.652043138331212 -2.26176451283317
3.52 -3.822126246288139 -2.261900955957988
3.5300000000000002 -3.9959038602843577 -2.2614001148243386
3.54 -4.172732268297203 -2.260259824809883
3.5500000000000003 -4.351961043862708 -2.2584783963721407
3.56 -4.5329400213936015 -2.2560546838464255
3.5700000000000003 -4.715012908761414 -2.252988163290272
3.58 -4.89754888598134 -2.2492790204664876
3.59 -5.079897744984544 -2.2449282501759655
3.6 -5.261541065865517 -2.23993776828358
3.61 -5.441933943535762 -2.2343105379230357
3.62 -5.620557959413945 -2.2280507115176933
3.63 -5.79695656213069 -2.221163790419225
3.64 -5.970598316913659 -2.2136568041347133
3.65 -6.140944674069402 -2.2055385112929415
3.66 -6.307524493841328 -2.196819624681712
3.67 -6.470058554195626 -2.1875130628688297
3.68 -6.630195667129247 -2.177634231095442
3.69 -6.788971943668697 -2.1672013342903833
3.7 -6.947943506890935 -2.156235725189121
3.71 -7.107486788172759 -2.1447622906379453
3.72 -7.268366059552348 -2.1328098792008015
3.73 -7.430790776284518 -2.120411773145187
3.74 -7.594753025991474 -2.107606207729261
3.75 -7.759777712108249 -2.0944369404137277
3.7600000000000002 -7.926977705713557 -2.0809538721277514
3.77 -8.09711292781219 -2.067213721979287
3.7800000000000002 -8.269315959863198 -2.053280755744918
3.79 -8.444813578121494 -2.0392275670260815
3.8000000000000003 -8.622759485997957 -2.02513590802602
3.81 -8.801247253964137 -2.0110975643801847
3.8200000000000003 -8.981905653168685 -1.9972152652453388
3.83 -9.162639342935375 -1.9836036157987706
3.84 -9.340438148235963 -1.9703900342906175
3.85 -9.513370063091138 -1.9577156697179006
3.86 -9.682596775188266 -1.9457362689523703
3.87 -9.847112326777617 -1.9346229537121924
3.88 -10.00119911102984 -1.9245628581541094
3.89 -10.136321460100474 -1.9157595672149932
3.9 -10.235636919471437 -1.9084332844728236
3.91 -10.29577585831561 -1.9028206467444475
3.92 -10.322782247008941 -1.8991740917119242
3.93 -10.325326874543432 -1.897760675714971
3.94 -10.308012938617273 -1.898860232991756
3.95 -10.274782891677981 -1.9027627670053788
3.96 -10.228453900106961 -1.9097649712953384
3.97 -10.171688596078504 -1.9201657939614143
3.98 -10.107081279831565 -1.9342609887556286
3.99 -10.036443097289522 -1.9523366386795353
4.0 -9.96317446795964 -1.974661695787876
4.01 -9.889320041441804 -2.0014796527981615
4.0200000000000005 -9.814997367169553 -2.032999545086691
4.03 -9.73821939369642 -2.06938657011848
4.04 -9.65703277488048 -2.110752697125254
4.05 -9.572571936846359 -2.1571477127927396
4.0600000000000005 -9.487047441187975 -2.2085511980852184
4.07 -9.397125822018188 -2.26486594763855
4.08 -9.298431633099094 -2.3259133202068227
4.09 -9.1882888378502 -2.391430945128969
4.1 -9.06466222208682 -2.461073109583433
4.11 -8.922860136666724 -2.5344140224741674
4.12 -8.75994417208143 -2.6109540028018836
4.13 -8.574237651714785 -2.6901284822246723
4.14 -8.363878575572015 -2.7713195502837413
4.15 -8.128318045727289 -2.8538696129597474
4.16 -7.867679825548711 -2.9370965898138164
4.17 -7.584337664055063 -3.0203099562349376
4.18 -7.282037540858578 -3.1028268646029624
4.19 -6.9644673087647 -3.183987570867841
4.2 -6.637393500335552 -3.263169462201723
4.21 -6.307859359563452 -3.3397991218332796
4.22 -5.98183950622265 -3.413362055349763
4.23 -5.665214864651082 -3.48340990253572
4.24 -5.363543150524855 -3.549565133928859
4.25 -5.0811164606766095 -3.6115233580243666
4.26 -4.820705251083879 -3.6690534394934065
4.2700000000000005 -4.581828477644873 -3.721995664515954
4.28 -4.363761210406059 -3.7702582078670996
4.29 -4.159883471930794 -3.813812175570983
4.3 -3.9689826393386376 -3.852685522982606
4.3100000000000005 -3.7868987115569617 -3.886956174997743
4.32 -3.617237148253853 -3.9167446897371136
4.33 -3.454060628499281 -3.9422067975817017
4.34 -3.3047370477045224 -3.9635261092576783
4.3500000000000005 -3.1737012295786506 -3.9809072246234845
4.36 -3.0597053448167344 -3.994569399875956
4.37 -2.964496429884008 -4.004740859396977
4.38 -2.8890761472730215 -4.011653781129061
4.39 -2.833244998806162 -4.015539947236931
4.4 -2.7978941521564327 -4.016627034598708
4.41 -2.783497518413844 -4.015135517266385
4.42 -2.7867709789630837 -4.011276158119376
4.43 -2.8065195871406203 -4.005248072492808
4.44 -2.8390804022050187 -3.997237347735438
4.45 -2.8766432095410472 -3.9874161974004037
4.46 -2.917375693967264 -3.97594261767096
4.47 -2.961618159305619 -3.9629604990530565
4.48 -3.0095276935307496 -3.9486001314368275
4.49 -3.060091313749167 -3.932979028268478
4.5 -3.1122103090761293 -3.9162029879266553
4.51 -3.1647947475720954 -3.8983673085069483
4.5200000000000005 -3.2169311545356347 -3.879558076037645
4.53 -3.2683832313816783 -3.8598534548524137
4.54 -3.319493608371909 -3.83932492099761
4.55 -3.3690506232169675 -3.8180383936029956
4.5600000000000005 -3.4168655479093903 -3.7960552335783158
4.57 -3.461152437253915 -3.7734330925707296
4.58 -3.4990397310997867 -3.7502266069475225
4.59 -3.5282375987074026 -3.7264879411296494
4.6000000000000005 -3.5476667278549012 -3.702267191716553
4.61 -3.559214365034876 -3.6776126685892656
4.62 -3.563185700049953 -3.6525710718092768
4.63 -3.5601093159229755 -3.6271875840168124
4.64 -3.550510108730908 -3.601505897560111
4.65 -3.535600152028472 -3.5755681941756863
4.66 -3.523724804394547 -3.5494150929998067
4.67 -3.514167203167599 -3.5230855803553265
4.68 -3.5054828770647575 -3.49661693232371
4.69 -3.49676434320312 -3.4700446387597843
4.7 -3.4874695171643637 -3.4434023352446905
4.71 -3.4770079149941573 -3.4167217475642646
4.72 -3.4649248527696113 -3.39003265167212
4.73 -3.4508188652880385 -3.3633628507644864
4.74 -3.434537790487461 -3.336738170026681
4.75 -3.4157865966788243 -3.310182468795427
4.76 -3.3944548268551618 -3.2837176692915144
4.7700000000000005 -3.370457399324817 -3.2573638006471994
4.78 -3.3438188406085345 -3.2311390567087024
4.79 -3.3143708882316076 -3.2050598659383778
4.8 -3.282819111910472 -3.17914097170385
4.8100000000000005 -3.2526002679413235 -3.153395521264208
4.82 -3.223535171368521 -3.127835161832966
4.83 -3.195217649734891 -3.102470142222325
4.84 -3.1672998182901413 -3.0773094186969905
4.8500000000000005 -3.139632861948602 -3.052360763820496
4.86 -3.1121206499636376 -3.027630877224841
4.87 -3.0843561563120687 -3.003125497388334
4.88 -3.0560550295467728 -2.9788495136601583
4.89 -3.0272695774024445 -2.954807077891945
4.9 -2.997811043423969 -2.931001715184307
4.91 -2.967267844453067 -2.9074364333653513
4.92 -2.9353318212967014 -2.884113830922045
4.93 -2.9018607264107477 -2.8610362031995535
4.94 -2.8665138281533125 -2.838205646761769
4.95 -2.8335187665200294 -2.8156241618763533
4.96 -2.8042926155710663 -2.793293753124087
4.97 -2.7802760874859214 -2.7712165281878214
4.98 -2.7619221779409893 -2.749394794874858
4.99 -2.749201360577186 -2.727831156448002
5.0 -2.742132490804986 -2.706528605307395
5.01 -2.740574675243429 -2.685490615050614
5.0200000000000005 -2.7447771188685426 -2.6647212308645924
5.03 -2.755316534545722 -2.6442251581410057
5.04 -2.772036426642246 -2.6240078491029504
5.05 -2.7946734549885655 -2.604075587100302
5.0600000000000005 -2.822946631951609 -2.5844355680933253
5.07 -2.856514227372738 -2.5650959759768566
5.08 -2.8966240782583697 -2.546062716597066
5.09 -2.943076876421272 -2.527331133152485
5.1000000000000005 -2.9945646966762096 -2.5088953315532563
5.11 -3.0492537268641264 -2.4907507470170094
5.12 -3.104983502637112 -2.4728940700083495
5.13 -3.160472722333937 -2.4553231213503075
5.14 -3.2145811028711995 -2.4380366812586107
5.15 -3.2663166072564245 -2.4210342795314386
5.16 -3.314708392883208 -2.4043159563327476
5.17 -3.3589690244515555 -2.3878820046943425
5.18 -3.3984293329003643 -2.371732706911694
5.19 -3.4324802458478656 -2.355868077288851
5.2 -3.460823498805265 -2.340287623135608
5.21 -3.4832093325116773 -2.32499013461039
5.22 -3.4995159584617497 -2.3099735119900755
5.23 -3.5096654846872513 -2.2952346364082623
5.24 -3.5136968014282357 -2.280769287284717
5.25 -3.511706558550559 -2.2665721067586855
5.26 -3.5038610328829303 -2.2526366086870926
5.2700000000000005 -3.4904166514489905 -2.2389552274150573
5.28 -3.471604512254819 -2.2255193996630327
5.29 -3.447804739373084 -2.2123196716613758
5.3 -3.41940040084352 -2.199345823094366
5.3100000000000005 -3.386827337071241 -2.1865869994777114
5.32 -3.350594287892001 -2.174031845194744
5.33 -3.311217746469592 -2.1616686304572017
5.34 -3.2693278435381616 -2.1494853667764886
5.3500000000000005 -3.2255458151923175 -2.137469907007948
5.36 -3.180557311650871 -2.1256100275274465
5.37 -3.135106300911348 -2.1138934915029886
5.38 -3.089992691968461 -2.1023080934568505
5.39 -3.0459651352175645 -2.090841686325117
5.4 -3.0039570886104636 -2.0794821929712297
5.41 -2.965298254029734 -2.068217604612283
5.42 -2.932733538533962 -2.057035968885018
5.43 -2.907308728985579 -2.0459253703221973
5.44 -2.888948756437154 -2.0348739059151524
5.45 -2.873972360168085 -2.0238696581815976
5.46 -2.859094443261544 -2.012900667846561
5.47 -2.8424051516195306 -2.001954907854584
5.48 -2.8226665397163853 -1.9910202600475222
5.49 -2.799371307611419 -1.9800844954555719
5.5 -2.7729735440604917 -1.9691352587855386
5.51 -2.7436829578214246 -1.9581600573752993
5.5200000000000005 -2.7120944009830867 -1.9471462546186922
5.53 -2.6785611090374433 -1.9360810676372644
5.54 -2.6430796547095126 -1.9249515688204117
5.55 -2.6055873067254547 -1.913744690732946
5.5600000000000005 -2.5660238813930185 -1.9024472338266063
5.57 -2.5244257525726246 -1.8910458763519549
5.58 -2.4807286790869707 -1.8795271858828935
5.59 -2.4348467795740465 -1.8678776318900359
5.6000000000000005 -2.386823775950421 -1.8560835988662368
5.61 -2.336818756195444 -1.8441313995662019
5.62 -2.284758887713405 -1.832007288032048
5.63 -2.2291087323074206 -1.81969747215184
5.64 -2.1667791678580888 -1.80718812562484
5.65 -2.098345678160289 -1.7944653993019433
5.66 -2.0234535886001237 -1.7815154319931819
5.67 -1.9412311650793086 -1.7683243609447574
5.68 -1.8509615704167106 -1.7548783323047596
5.69 -1.7521962011270227 -1.741163512014559
5.7 -1.6455122777359823 -1.727166097676351
5.71 -1.5313702960583022 -1.7128723320611496
5.72 -1.4124081255204155 -1.6982685190311821
5.73 -1.2880885012565013 -1.6833410427584192
5.74 -1.153501763085496 -1.6680763912140197
5.75 -1.0122298908896585 -1.6524611849925808
5.76 -0.8785480368282563 -1.636482212603846
5.7700000000000005 -0.765738907852695 -1.6201264734047518
5.78 -0.6832595077692343 -1.6033812293620864
5.79 -0.6374847778484733 -1.5862340667943526
5.8 -0.6299228443616292 -1.5686729691552384
5.8100000000000005 -0.6580531709992883 -1.5506864017422262
5.82 -0.713518152606242 -1.532263408949878
5.83 -0.7759058297788775 -1.513393724294833
5.84 -0.8333692134369803 -1.494067892903356
5.8500000000000005 -0.8882413306693939 -1.4742774054380474
5.86 -0.9223611151759687 -1.4540148415370029
5.87 -0.9346660361185704 -1.4332740197035057
5.88 -0.9324427703472198 -1.4120501492230266
5.89 -0.9210940155366103 -1.3903399780908676
5.9 -0.8992856196326082 -1.3681419291247354
5.91 -0.8668739268627021 -1.3454562144742404
5.92 -0.8261646788392962 -1.322284916710504
5.93 -0.7839630218964118 -1.2986320227207362
5.94 -0.7440197573980569 -1.274503394954733
5.95 -0.7062733791611331 -1.249906663423601
5.96 -0.6686108873041663 -1.2248510215640744
5.97 -0.6319680390064288 -1.1993469100352205
5.98 -0.596336958680574 -1.1734055750866357
5.99 -0.5603347693329574 -1.1470384927349135
6.0 -0.524120338821942 -1.1202566568787602
6.01 -0.48744114856808984 -1.0930697388360118
6.0200000000000005 -0.4498710237158585 -1.0654851374685559
6.03 -0.41383372477213953 -1.0375069526349239
6.04 -0.37974309405003304 -1.009134929308964
6.05 -0.3480356643714373 -0.9803634340395733
6.0600000000000005 -0.31833440971744587 -0.9511805378406826
6.07 -0.2917679530579811 -0.9215672881717443
6.08 -0.2648229211993396 -0.891497255502566
6.09 -0.23244225827671983 -0.8609364354537781
6.1000000000000005 -0.19476747887671308 -0.829843574730484
6.11 -0.15172006255845893 -0.7981709680265525
6.12 -0.09670511700061901 -0.765865744876101
6.13 -0.030739848794659963 -0.7328716321896485
6.140000000000001 0.044624535252523856 -0.6991311427879565
6.15 0.12802318053808825 -0.6645881057159788
6.16 0.2181708908231208 -0.6291904232635095
6.17 0.31309372652155254 -0.5928929145627166
6.18 0.4099595888383316 -0.5556600877788394
6.19 0.5030203454373279 -0.5174686732654714
6.2 0.5836299137931373 -0.4783097498188975
6.21 0.6400609497817928 -0.43819030709349205
6.22 0.6582560065658729 -0.3971341116435241
6.23 0.6253695080256776 -0.3551817837989786
6.24 0.5351750846912182 -0.3123900476194481
6.25 0.39324415801586454 -0.2688301827940518
6.26 0.22247050896849707 -0.2245857774938247
6.2700000000000005 0.057450653399421014 -0.17974994323038862
6.28 -0.06521947258827687 -0.1344221944780588
6.29 -0.12013920314330129 -0.0887052083699329
6.3 -0.1035760004059032 -0.04270166153780908
6.3100000000000005 -0.031558041915344504 0.003488700763488062
6.32 0.07428712880631672 0.04977165960875629
6.33 0.19192279016512614 0.09606072265693122
6.34 0.2895455478006248 0.14227889704150964
6.3500000000000005 0.33673953013174973 0.18836000651089213
6.36 0.32844185298583106 0.23424951422369267
6.37 0.27142744443504263 0.27990480268012075
6.38 0.15179267400216112 0.3252948684832653
6.390000000000001 0.005008347945743452 0.3703994221011446
6.4 -0.14412309894899167 0.4152074411183815
6.41 -0.2794464788378406 0.4597152981169659
6.42 -0.3897035726202791 0.5039246524092524
6.43 -0.46873467985454553 0.5478403384406714
6.44 -0.5148482659699276 0.5914684885132986
6.45 -0.5274086035333205 0.6348150894353122
6.46 -0.5058884695258712 0.6778850988374416
6.47 -0.4504885276213315 0.7206821529583118
6.48 -0.36211815739731 0.763208803371608
6.49 -0.24385221239844235 0.8054671436473968
6.5 -0.09975109903090207 0.8474596409470827
6.51 0.056091990538076786 0.8891899769093259
6.5200000000000005 0.17620905999572933 0.9306637241541251
6.53 0.26263724566469904 0.9718887309194275
6.54 0.32423310220855583 1.0128751454382603
6.55 0.35993638170371867 1.0536350722602021
6.5600000000000005 0.3777590071315462 1.094181905418985
6.57 0.3862044272781304 1.134529421960273
6.58 0.39016743786561925 1.1746907411396932
6.59 0.3858447808508423 1.2146772599112987
6.6000000000000005 0.37292635650491235 1.254497666686682
6.61 0.3537448879027494 1.2941571165790569
6.62 0.3316276850074118 1.3336566266770271
6.63 0.3127147012601075 1.3729927232875596
6.640000000000001 0.30598307836458893 1.4121573477991087
6.65 0.32062156058449176 1.4511380061977879
6.66 0.3635773726885372 1.4899181307025642
6.67 0.4506835992373315 1.5284776110011893
6.68 0.6053873947000952 1.566793447001888
6.69 0.8117571357953288 1.6048404742017648
6.7 0.9692161301103823 1.6425921157604906
6.71 1.091823854828224 1.6800211210796614
6.72 1.1916080508404594 1.7171002580630743
6.73 1.2678428560923223 1.7538029343348551
6.74 1.3247446639991125 1.7901037307463046
6.75 1.37045046538163 1.8259788379407231
6.76 1.4226522525233047 1.861406393191337
6.7700000000000005 1.484234180462245 1.896366719976701
6.78 1.5633411231989385 1.9308424767536856
6.79 1.6575508038200013 1.9648187241775483
6.8 1.7629843269289385 1.9982829217228106
6.8100000000000005 1.877368334343064 2.0312248654420206
6.82 2.001091947041857 2.0636365786454283
6.83 2.1192606877253404 2.095512166769842
6.84 2.230092101537082 2.126847646800517
6.8500000000000005 2.332425514379871 2.1576407604576593
6.86 2.4130644573058024 2.187890779080724
6.87 2.4758888161846464 2.2175983068310914
6.88 2.5300196432204167 2.2467650875601817
6.890000000000001 2.5808608024834374 2.2753938195005756
6.9 2.6311554248196334 2.3034879808657203
6.91 2.6818041433300817 2.331051668504677
6.92 2.7334531736779155 2.358089450956986
6.93 2.7862903504937844 2.3846062365878002
6.94 2.8403338823326543 2.4106071569452556
6.95 2.8967435129906445 2.436097465061337
6.96 2.955349719788158 2.461082448096944
6.97 3.015006215415143 2.4855673535029545
6.98 3.0749109148726532 2.509557327712294
6.99 3.1347156596351535 2.5330573662851092
7.0 3.1941119965451286 2.5560722743836823
7.01 3.2528248820492784 2.5786066364503712
7.0200000000000005 3.311244533429207 2.6006647939860796
7.03 3.369333909926299 2.622250830373609
7.04 3.4267322804931037 2.643368561754174
7.05 3.483272718742036 2.664021533037185
7.0600000000000005 3.538693809901716 2.6842130182025574
7.07 3.5928240966594363 2.703946024136058
7.08 3.6442311610751617 2.723223297318503
7.09 3.6930576333285305 2.742047332768494
7.1000000000000005 3.74049327931219 2.7604203847130897
7.11 3.7865561605557545 2.778344478531116
7.12 3.83134676718573 2.795821423578313
7.13 3.8749206909841742 2.812852826563546
7.140000000000001 3.917239504516555 2.829440105198005
7.15 3.9579867913963476 2.845584501887899
7.16 3.9970163365500184 2.8612870972836113
7.17 4.034356986689145 2.8765488235354884
7.18 4.0700808421357735 2.891370477138863
7.19 4.1043200063278125 2.9057527312794633
7.2 4.137449937074791 2.919696147614135
7.21 4.170724616862001 2.9332011874416786
7.22 4.204845050323829 2.9462682222371
7.23 4.239267527176118 2.9588975435352247
7.24 4.273358058969258 2.971089372161705
7.25 4.3068897246051385 2.9828438668199726
7.26 4.339544818371314 2.9941611320480623
7.2700000000000005 4.371303939862548 3.005041225566768
7.28 4.402104509614347 3.0154841650440263
7.29 4.432129372523233 3.025489934303762
7.3 4.461346972156196 3.0350584890095824
7.3100000000000005 4.489762282566069 3.044189761854872
7.32 4.517456838434615 3.052883667291569
7.33 4.544465008044007 3.0611401058297227
7.34 4.570838886468023 3.06895896793953
7.3500000000000005 4.596476681942052 3.0763401375870436
7.36 4.621255790333045 3.083283495433391
7.37 4.645699105968248 3.089788921725915
7.38 4.669488778099705 3.0958562989089042
7.390000000000001 4.692409106933869 3.1014855139796222
7.4 4.714504344477797 3.1066764606138317
7.41 4.735922613218483 3.111429041083222
7.42 4.756931548445738 3.1157431679868326
7.43 4.777646644838468 3.1196187658150016
7.44 4.797999145659372 3.123055772365158
7.45 4.817899738429263 3.1260541400252047
7.46 4.83724813203504 3.1286138369409433
7.47 4.856112953010376 3.1307348480808104
7.48 4.874414871933457 3.132417176211658
7.49 4.892145568092129 3.133660842796929
7.5 4.909310729147798 3.1344658888283066
7.51 4.926082619525301 3.1348323756005207
7.5200000000000005 4.942426064361166 3.134760385438299
7.53 4.958264418820043 3.1342500223839282
7.54 4.973671580658005 3.133301412852026
7.55 4.988740625964365 3.131914706258822
7.5600000000000005 5.003447708700671 3.130090075632027
7.57 5.017821678746342 3.1278277182060528
7.58 5.031785847780865 3.1251278560085254
7.59 5.045334586327639 3.1219907364416106
7.6000000000000005 5.058463029735234 3.1184166328629113
7.61 5.070851302082991 3.114405845169118
7.62 5.082910451497396 3.1099587003860787
7.63 5.094610111914275 3.10507555326817
7.640000000000001 5.105436842458911 3.0997567869096896
7.65 5.115478926500037 3.094002813370576
7.66 5.124236783618963 3.087814074319197
7.67 5.131704364130101 3.0811910416938524
7.68 5.13814657365754 3.074134218385181
7.69 5.143913047002146 3.0666441389409895
7.7 5.148909635850153 3.058721370295376
7.71 5.153207916570082 3.0503665125236545
7.72 5.1568400222775015 3.0415801996236627
7.73 5.159783244320591 3.032363100326537
7.74 5.1620596166795885 3.022715918936226
7.75 5.163667006297622 3.012639396200181
7.76 5.164647468719515 3.002134310211975
7.7700000000000005 5.164958341373524 2.9912014773465136
7.78 5.1645909495306555 2.9798417532298362
7.79 5.16358857048591 2.9680560337430153
7.8 5.161829429252094 2.95584525606266
7.8100000000000005 5.15934333098671 2.943210399737933
7.82 5.156194508587651 2.930152487805115
7.83 5.152239786185486 2.916672587940954
7.84 5.147200267715979 2.9027718136551
7.8500000000000005 5.141066026399553 2.8884513255232944
7.86 5.1338100968306275 2.87371233246126
7.87 5.125530479168367 2.858556093040341
7.88 5.116140994739819 2.8429839168465163
7.890000000000001 5.1054147750532906 2.826997165881982
7.9 5.092757086485433 2.810597256011789
7.91 5.077939521374214 2.7937856584550707
7.92 5.060898639205114 2.7765639013222483
7.930000000000001 5.0414600348896546 2.758933571198511
7.94 5.019748699581861 2.740896314774779
7.95 4.996386921836862 2.7224538405261796
7.96 4.971366203395387 2.7036079204392056
7.97 4.944818075110531 2.6843603917878998
7.98 4.9167693548895475 2.664713158959504
7.99 4.887264746586663 2.6446681953301647
8.0 4.856263062933442 2.6242275451909314
8.01 4.8238739159663915 2.6033933257245705
8.02 4.790082581799821 2.582167729033022
8.03 4.754904320616683 2.560553024215998
8.040000000000001 4.718308399103067 2.5385515595001653
8.05 4.680352873513735 2.5161657644188278
8.06 4.641025404041313 2.4933981520420962
8.07 4.600429992199336 2.470251321256173
8.08 4.558357532804607 2.446727959091397
8.09 4.514686803274161 2.4228308430979593
8.1 4.4694800159645025 2.398562843767623
8.11 4.422800693415282 2.37392692699998
8.120000000000001 4.37513636525298 2.3489261566107884
8.13 4.3268592489612185 2.3235636968808695
8.14 4.27845713714708 2.2978428151416703
8.15 4.229895637927164 2.2717668843944403
8.16 4.181136329384227 2.245339385960564
8.17 4.131931296598464 2.2185639121568244
8.18 4.082228526267838 2.1914441689920223
8.19 4.0319509935190565 2.163983978879454
8.2 3.9799241734639565 2.136187283359403
8.21 3.925886564937266 2.1080581458240717
8.22 3.870239301949785 2.079600754239345
8.23 3.812941552953215 2.050819423853633
8.24 3.7536502467740815 2.021718599886892
8.25 3.6919187241223757 1.9923028601889916
8.26 3.6287619044677113 1.962576917858464
8.27 3.5660352529454835 1.9325456238101404
8.28 3.5037047736330535 1.9022139692801665
8.290000000000001 3.4380240077432616 1.871587088256918
8.3 3.3744651858213226 1.840670259823753
8.31 3.3209581559549415 1.8094689104007626
8.32 3.277940708266284 1.7779886158711917
8.33 3.2437972174004175 1.746235103577428
8.34 3.206601285474381 1.7142142541714809
8.35 3.161695680259127 1.6819321033039687
8.36 3.1138703498791154 1.6493948431354322
8.370000000000001 3.064604331073429 1.6166088236534406
8.38 3.0185245896553887 1.5835805537787029
8.39 2.979038373233069 1.5503167022431208
8.4 2.938501765726868 1.5168240982229912
8.41 2.901061103615462 1.4831097317104722
8.42 2.871002351371153 1.4491807536061816
8.43 2.845079771115526 1.4150443992603456
8.44 2.8305329844195093 1.380707145107639
8.45 2.813093643228364 1.3461749977606678
8.46 2.764757422151903 1.3114539789422932
8.47 2.6965866216462047 1.276550138487579
8.48 2.642476484651646 1.2414695550596662
8.49 2.6018717192861742 1.20621833708945
8.5 2.562611679330425 1.1708026239154452
8.51 2.5373904485256347 1.1352285870984704
8.52 2.5308002523455992 1.0995024318811168
8.53 2.543423150909642 1.0636303987593245
8.540000000000001 2.5704769248668615 1.0276187651309003
8.55 2.603961699075435 0.9914738469832052
8.56 2.6257815184328184 0.9552020005814816
8.57 2.6350036412258504 0.9188096241183341
8.58 2.6319094212046363 0.8823031592854502
8.59 2.614934540796358 0.8456890927297837
8.6 2.5926154102677974 0.8089739573583976
8.61 2.5707735326006915 0.7721643334581946
8.620000000000001 2.551735452380728 0.7352668496022643
8.63 2.545292761812899 0.6982881833158352
8.64 2.522531035426222 0.6612350614814995
8.65 2.4774761597137998 0.6241142604675329
8.66 2.417224828106641 0.5869326059678297
8.67 2.349413465473283 0.5496969725478291
8.68 2.2816572404039297 0.5124142828952805
8.69 2.2289558852508593 0.47509150678022266
8.700000000000001 2.2035859406794867 0.4377356597319864
8.71 2.213530433643359 0.40035380144640553
8.72 2.2401179192833194 0.3629530339395804
8.73 2.2372782385812062 0.32554049946708097
8.74 2.1942773969785927 0.2881233782308433
8.75 2.130566483954585 0.2507088858972088
8.76 2.031704094333601 0.21330427095142057
8.77 1.9088237406921569 0.17591681191357567
8.78 1.7788829242123372 0.13855381444264914
8.790000000000001 1.6391386157446384 0.10122260835328789
8.8 1.498458470160302 0.06393054456995206
8.81 1.3696164040520098 0.026684992042299127
8.82 1.3361704926223799 -0.010506665357391642
8.83 1.3259332100735763 -0.047637031933553176
8.84 1.3964685075632537 -0.08469870324636675
8.85 1.5127149493845349 -0.12168426915385644
8.86 1.5765443537340436 -0.15858631680322666
8.870000000000001 1.6203739504904182 -0.1953974335595795
8.88 1.6971051429669584 -0.23211020986172137
8.89 1.798553163796405 -0.26871724199769575
8.9 1.8880387011713156 -0.3052111347927986
8.91 1.9620310322795849 -0.34158450420606146
8.92 2.0254295725451046 -0.37782997983176725
8.93 2.0777239496760993 -0.41394020730339265
8.94 2.1144582067457893 -0.44990785059995275
8.950000000000001 2.138710398245859 -0.4857255942536256
8.96 2.1527395203792192 -0.5213861454594271
8.97 2.1562691403139063 -0.5568822360885606
8.98 2.14668361875529 -0.592206624605919
8.99 2.126397302414391 -0.6273520978943026
9.0 2.099671667551635 -0.6623114729867001
9.01 2.068651889591637 -0.6970775987088746
9.02 2.0345677174950056 -0.7316433572332965
9.03 1.9968163949045454 -0.7660016655474913
9.040000000000001 1.9568782169649932 -0.800145476837022
9.05 1.9152137999845467 -0.8340677817856688
9.06 1.869803420943077 -0.8677616097933085
9.07 1.8211596459974828 -0.9012200301130264
9.08 1.770276240843942 -0.9344361529080927
9.09 1.7168765416258447 -0.9674031302293897
9.1 1.6620749573305975 -1.0001141569143397
9.11 1.6060061613940428 -1.0325624714068378
9.120000000000001 1.5496280720137223 -1.06474135649949
9.13 1.4942522100939772 -1.0966441399974753
9.14 1.4407603327152891 -1.1282641953043133
9.15 1.3850394282725462 -1.1595949419297653
9.16 1.3266142133585346 -1.1906298459201892
9.17 1.2667559019706864 -1.2213624202103093
9.18 1.2071795369184475 -1.2517862248977865
9.19 1.147487324278126 -1.2818948674394992
9.200000000000001 1.0875492929075374 -1.3116820027705784
9.21 1.0275857012039715 -1.341141333345984
9.22 0.9677887484076155 -1.3702666091048967
9.23 0.9091751935595926 -1.3990516273589773
9.24 0.8517509945173067 -1.4274902326040027
9.25 0.793934429599636 -1.4555763162568862
9.26 0.7360525974182437 -1.4833038163175478
9.27 0.6782886219501307 -1.5106667169577257
9.28 0.6203660623926535 -1.537659048037568
9.290000000000001 0.5625797496437279 -1.5642748845505299
9.3 0.5052374262177679 -1.590508345999448
9.31 0.44783291587870977 -1.6163535957044093
9.32 0.3894279197571695 -1.6418048400446386
9.33 0.32686277290334687 -1.6668563276370365
9.34 0.26029636497998077 -1.6915023484525318
9.35 0.1903665848723346 -1.7157372328742444
9.36 0.11824257762815371 -1.7395553506999
9.370000000000001 0.04573415591934449 -1.7629511100911728
9.38 -0.02514148668663374 -1.785918956474894
9.39 -0.09328382682340397 -1.8084533713991433
9.4 -0.1608554397761992 -1.8305488713491873
9.41 -0.22895354500493248 -1.8522000065288655
9.42 -0.2953609303163187 -1.8734013596122745
9.43 -0.3589701496849056 -1.894147544472982
9.44 -0.41955074455833596 -1.9144332048974708
9.450000000000001 -0.47736456785471404 -1.9342530132911975
9.46 -0.531758569316656 -1.9536016693863063
9.47 -0.5839881895962211 -1.9724738989611155
9.48 -0.6351741633492569 -1.9908644525830252
9.49 -0.6860581195376447 -2.0087681043878884
9.5 -0.7374160749740817 -2.0261796509102217
9.51 -0.7907444583154781 -2.043093909980798
9.52 -0.8467437965283882 -2.059505719710276
9.53 -0.9056875226705667 -2.0754099375797104
9.540000000000001 -0.967342077162586 -2.090801439661317
9.55 -1.03126326416624 -2.105675119996264
9.56 -1.0973513751327708 -2.1200258901593294
9.57 -1.1661964126941875 -2.133848679044155
9.58 -1.2400076483503106 -2.147138432906952
9.59 -1.318558343415166 -2.1598901157119634
9.6 -1.4006849344515597 -2.172098709826071
9.61 -1.485557829840003 -2.183759217118072
9.620000000000001 -1.5729577243835475 -2.1948666605225635
9.63 -1.6634771027607318 -2.2054160861386047
9.64 -1.7567891542555376 -2.2154025659398804
9.65 -1.852534479492613 -2.224821201184222
9.66 -1.950452874282524 -2.233667126621036
9.67 -2.050634149050131 -2.241935515606807
9.68 -2.1535202228873516 -2.2496215862540496
9.69 -2.259302052675695 -2.2567206087531324
9.700000000000001 -2.3683221818851443 -2.2632279140253457
9.71 -2.4805596459069648 -2.2691389038839542
9.72 -2.5960868849287486 -2.2744490629031278
9.73 -2.715993899760214 -2.2791539722184444
9.74 -2.842133735517951 -2.283249325510875
9.75 -2.9780665425504314 -2.2867309474573227
9.76 -3.1234638967944957 -2.2895948149648016
9.77 -3.276102249318477 -2.2918370815455082
9.78 -3.434768849411208 -2.293454105232194
9.790000000000001 -3.5987816891631272 -2.29444248048251
9.8 -3.7675067928301065 -2.2947990745756917
9.81 -3.9401865147041004 -2.2945210690635793
9.82 -4.1161182112115995 -2.2936060069071917
9.83 -4.294652227000164 -2.2920518460028503
9.84 -4.475143926192118 -2.28985701988543
9.85 -4.656948836750889 -2.2870205064866322
9.86 -4.839402337329961 -2.283541905927509
9.870000000000001 -5.021879203517276 -2.2794215284334927
9.88 -5.2037896387926885 -2.2746604935821932
9.89 -5.384639062571386 -2.269260842223545
9.9 -5.563885694070581 -2.263225662555503
9.91 -5.741046409995747 -2.2565592319893693
9.92 -5.915610551754856 -2.249267176601904
9.93 -6.087078135870991 -2.241356650142318
9.94 -6.25491127901841 -2.232836534739106
9.950000000000001 -6.418655152464497 -2.223717665634213
9.96 -6.579390822864566 -2.214013082452492
9.97 -6.7384050790465455 -2.2037383096891117
9.98 -6.897254304033236 -2.192911669257607
9.99 -7.05654963425043 -2.181554628077144
10.0 -7.216964819734943 -2.1696921837720624
10.01 -7.378884123659234 -2.157353291596433
10.02 -7.542398767677429 -2.144571335653117
10.03 -7.70708113011143 -2.131384647325521
10.040000000000001 -7.873396770277443 -2.1178370735396603
10.05 -8.042651188147785 -2.1039785969844913
10.06 -8.21423900292823 -2.089866009679597
10.07 -8.388544485358192 -2.0755636402270117
10.08 -8.565937302159035 -2.0611441336409526
10.09 -8.744208560176682 -2.046689280720274
10.1 -8.924165352497692 -2.0322908914146494
10.11 -9.105237299445669 -2.018051703415181
10.120000000000001 -9.284396431355276 -2.0040863131577358
10.13 -9.458514334823594 -1.99052211143045
10.14 -9.629264505955497 -1.9775001997183463
10.15 -9.795379025331357 -1.9651762561980495
10.16 -9.953767002626194 -1.9537213118759555
10.17 -10.096408643789111 -1.9433223877680827
10.18 -10.20826085756788 -1.9341829334011793
10.19 -10.28067946744698 -1.9265229955746532
10.200000000000001 -10.317168990906264 -1.9205790347960354
10.21 -10.326844530893517 -1.9166032958910457
10.22 -10.315448680953462 -1.9148626301441238
10.23 -10.286902087163519 -1.91563666046172
10.24 -10.24449183173782 -1.9192151803730622
10.25 -10.190690784217793 -1.925894684427233
10.26 -10.128442144050327 -1.935973944107071
10.27 -10.059392955404551 -1.9497485721025543
10.28 -9.986614345669459 -1.9675045604983379
10.290000000000001 -9.912880074838942 -1.9895108359762195
10.3 -9.838843306656521 -2.0160109467227265
10.31 -9.763072204031971 -2.0472140783812507
10.32 -9.68347117963708 -2.083285684536369
10.33 -9.599463219912852 -2.124338102736615
10.34 -9.514511258802045 -2.170421599906868
10.35 -9.426569451067289 -2.221516340489257
10.36 -9.33102051085604 -2.2775257873772947
10.370000000000001 -9.224726712487145 -2.3382720235255627
10.38 -9.105722294186206 -2.403493419690027
10.39 -8.97024149662241 -2.472844974877881
10.4 -8.814234263499621 -2.5459015285366546
10.41 -8.636009927097351 -2.6221638966805374
10.42 -8.433588609040184 -2.701067826670779
10.43 -8.20612665523719 -2.781995504068486
10.44 -7.953359646883227 -2.8642891862596302
10.450000000000001 -7.67683340690067 -2.947266390491734
10.46 -7.380168009161022 -3.030235943161286
10.47 -7.067051367858289 -3.1125141224491375
10.48 -6.742175374022317 -3.193440117616027
10.49 -6.4127070291291215 -3.2723900968162507
10.5 -6.0849569069712715 -3.348789316057406
10.51 -5.764692161670752 -3.4221218910595157
10.52 -5.457737823867799 -3.491938054658781
10.53 -5.16873917658771 -3.5578588982360966
10.540000000000001 -4.901179944634276 -3.619578722488809
10.55 -4.6557856225430445 -3.6768651967795125
10.56 -4.431361811920306 -3.729557561241
10.57 -4.223249135613903 -3.777563123830361
10.58 -4.028884832848476 -3.820852323768901
10.59 -3.843648613717578 -3.859452659658417
10.6 -3.670306073759731 -3.8934418087547433
10.61 -3.5049023723411903 -3.922940280017328
10.620000000000001 -3.350445341514005 -3.9481039352561496
10.63 -3.2135187519001764 -3.969116675099051
10.64 -3.094085683526666 -3.9861835243219703
10.65 -2.992694622206246 -3.999524276463328
10.66 -2.910938168568272 -4.009367785166839
10.67 -2.8489088766724073 -4.015946931395498
10.68 -2.8068883801331914 -4.01949425781893
10.69 -2.7858542811757836 -4.020238244112037
10.700000000000001 -2.783982252863648 -4.018400194515773
10.71 -2.798505024635965 -4.014191714376955
10.72 -2.827875504008224 -4.007812758349377
10.73 -2.8643767770620485 -3.9994502345168024
10.74 -2.9039750609267543 -3.9892771437412833
10.75 -2.947173117004878 -3.977452222582138
10.76 -2.993940472968859 -3.9641200435476165
10.77 -3.0437436627177874 -3.9494115113557853
10.78 -3.0954751755744923 -3.933444681297352
10.790000000000001 -3.1480623849327625 -3.916325817881619
10.8 -3.2004384275014974 -3.8981506098129186
10.81 -3.251977523331476 -3.879005460970057
10.82 -3.303328282373828 -3.8589687856223636
10.83 -3.3535235523615565 -3.8381122482097534
10.84 -3.401788639714976 -3.816501902053545
10.85 -3.447745833677221 -3.7941991958456986
10.86 -3.487632482139716 -3.7712618304095438
10.870000000000001 -3.5201379588555657 -3.7477444601446477
10.88 -3.5423677498278217 -3.723699243229714
10.89 -3.5563801041570997 -3.699176251864077
10.9 -3.56271738812271 -3.6742237586525768
10.91 -3.5617860193487587 -3.6488884179317633
10.92 -3.5543050719489173 -3.6232153617751837
10.93 -3.540234356724568 -3.5972482299793027
10.94 -3.527205365609909 -3.5710291519248054
10.950000000000001 -3.5170778530676685 -3.5445986962023484
10.96 -3.5082347741486437 -3.5179958015351893
10.97 -3.4996054867592203 -3.4912577001063267
10.98 -3.4905412704272845 -3.464419842027635
10.99 -3.4804849912900586 -3.4375158275286486
11.0 -3.4689991076462565 -3.4105773515045503
11.01 -3.455560538204315 -3.3836341634492264
11.02 -3.4399599794826052 -3.3567140444277626
11.03 -3.422017884803548 -3.329842801693391
11.040000000000001 -3.4015461524422683 -3.3030442807145324
11.05 -3.3783766366832904 -3.27634039377761
11.06 -3.3525896133405606 -3.2497511639176526
11.07 -3.324104805135322 -3.2232947826537264
11.08 -3.2927687941347106 -3.1969876798632506
11.09 -3.262094478629935 -3.170844604090348
11.1 -3.232699596856625 -3.144878711593393
11.11 -3.2041610216567538 -3.1191016625158405
11.120000000000001 -3.176155577189368 -3.0935237226867436
11.13 -3.1484180768030186 -3.0681538696753625
11.14 -3.1209096774752982 -3.042999901887309
11.15 -3.0932630587337666 -3.0180685496344632
11.16 -3.065156436378219 -2.99336558725906
11.17 -3.0364972103406718 -2.9688959455584594
11.18 -3.0073179768418594 -2.9446638238757252
11.19 -2.977123553407388 -2.9206728013608307
11.200000000000001 -2.945648979899227 -2.896925947027653
11.21 -2.912728524205196 -2.873425928331961
11.22 -2.8779394963285885 -2.8501751180893535
11.23 -2.84354632358961 -2.8271756996370474
11.24 -2.8131921747486324 -2.8044297701950653
11.25 -2.7873110200968556 -2.7819394424444415
11.26 -2.767179504461054 -2.759706944372229
11.27 -2.752664672439243 -2.737734717436151
11.28 -2.743778314303831 -2.7160255131270334
11.290000000000001 -2.7404912162625648 -2.6945824879693516
11.3 -2.742777975038365 -2.673409296962993
11.31 -2.751245008709886 -2.652510185422706
11.32 -2.766063267599929 -2.6318900790738895
11.33 -2.786836501198432 -2.6115546721634257
11.34 -2.813327171034852 -2.5915105132153857
11.35 -2.8451818885332614 -2.57176508789842
11.36 -2.883101576950808 -2.552326797985864
11.370000000000001 -2.9276506660389927 -2.5331995158419245
11.38 -2.9776834039625957 -2.514377398532639
11.39 -3.0316441217578225 -2.495854828323212
11.4 -3.0871711881397736 -2.4776275395346734
11.41 -3.1428847365981083 -2.4596925299489474
11.42 -3.1975338513476546 -2.442047920674278
11.43 -3.2501369259750144 -2.4246927699653513
11.44 -3.2996903941189384 -2.40762684902972
11.450000000000001 -3.3453566615897934 -2.3908503900329605
11.46 -3.386392142912558 -2.3743638181276756
11.47 -3.422206712317097 -2.358167480238825
11.48 -3.452401781221197 -2.3422613834274553
11.49 -3.476723775729237 -2.3266449549081702
11.5 -3.4949713139260767 -2.3113168342251598
11.51 -3.5070880087450167 -2.2962747058698207
11.52 -3.513057348736811 -2.281515177901978
11.53 -3.5129886668589076 -2.267033709157265
11.540000000000001 -3.506974739127533 -2.252824584622762
11.55 -3.4952831747777227 -2.2388809358169617
11.56 -3.4781618665339833 -2.2251948006576474
11.57 -3.455910449796193 -2.211757215555199
11.58 -3.428927995492019 -2.1985583313792265
11.59 -3.3976197692625876 -2.1855875445235426
11.6 -3.3625083778117713 -2.172833634533186
11.61 -3.3240708311677083 -2.1602849004846325
11.620000000000001 -3.2829233775651643 -2.1479292895128346
11.63 -3.2396612461353738 -2.1357545122754855
11.64 -3.1949785934718973 -2.1237481417021504
11.65 -3.149596551460198 -2.1118976929123954
11.66 -3.1042979076254227 -2.1001906835832886
11.67 -3.0598288343755398 -2.0886146752830683
11.68 -3.0170923059760115 -2.0771572972355967
11.69 -2.977037784073868 -2.065806254706056
11.700000000000001 -2.9423799455342574 -2.0545493246303863
11.71 -2.914631938198074 -2.0433743413266514
11.72 -2.8941997855663697 -2.0322691751289494
11.73 -2.8786143317865456 -2.0212217066296825
11.74 -2.863972771487364 -2.010219798936832
11.75 -2.8480270274032 -1.9992512700015204
11.76 -2.8293448283634697 -1.9883038666773554
11.77 -2.8071584362957562 -1.9773652417668899
11.78 -2.781698463180637 -1.9664229349179367
11.790000000000001 -2.7533044722364526 -1.9554643578861934
11.8 -2.7223803354984333 -1.9444767843538602
11.81 -2.6894545821923757 -1.9334473442457718
11.82 -2.6546048114985883 -1.9223630222709303
11.83 -2.6177515473663204 -1.9112106602688892
11.84 -2.5788473575397166 -1.8999769628300038
11.85 -2.5379129764023087 -1.888648505606823
11.86 -2.494879824011367 -1.8772117457144302
11.870000000000001 -2.449710707539019 -1.8656530336274264
11.88 -2.4023472450896435 -1.853958626026932
11.89 -2.35294880204219 -1.8421146991164064
11.9 -2.3016230860063835 -1.8301073620044193
11.91 -2.247416825735141 -1.8179226698452444
11.92 -2.1873727028754155 -1.8055466365339663
11.93 -2.1207770583545607 -1.7929652468651742
11.94 -2.048085240722437 -1.7801644681704993
11.950000000000001 -1.9682640690676796 -1.7671302615770865
11.96 -1.8806152290256848 -1.7538485931382315
11.97 -1.7845868632875148 -1.7403054452113957
11.98 -1.6803257515072683 -1.726486828575084
11.99 -1.5683388824678097 -1.7123787958907761
12.0 -1.4507421282076218 -1.6979674572324357
12.01 -1.328640397275536 -1.6832389985123224
12.02 -1.1974473058885478 -1.6681797037336754
12.030000000000001 -1.0574996450486438 -1.652775982097847
12.040000000000001 -0.9193844014812456 -1.6370144010624204
12.05 -0.7987757591416269 -1.6208817265081212
12.06 -0.7057240384724714 -1.6043649711938286
12.07 -0.6479098499766964 -1.5874514526675658
12.08 -0.6282381605867444 -1.570128861728548
12.09 -0.6456010662418574 -1.5523853423982252
12.1 -0.6935670943992083 -1.5342095841291976
12.11 -0.758247809870948 -1.515590926639344
12.120000000000001 -0.8144002764697262 -1.4965194772833208
12.13 -0.8722043203273939 -1.4769862402313385
12.14 -0.9138087931223993 -1.4569832558991445
12.15 -0.9328416716143133 -1.4365037480305403
12.16 -0.9340840070907053 -1.4155422745682757
12.17 -0.9255708780101104 -1.3940948769427928
12.18 -0.9074555116649883 -1.3721592206878257
12.19 -0.8781927564618321 -1.349734718389382
12.200000000000001 -0.8396792205716723 -1.326822623962318
12.21 -0.7973096322502888 -1.3034260852588957
12.22 -0.7563975166819707 -1.2795501402090195
12.23 -0.718154984357958 -1.25520164031835
12.24 -0.6806735811021962 -1.230389084705206
12.25 -0.6434443235238856 -1.205122348290939
12.26 -0.6076530243844749 -1.1794122896729637
12.27 -0.5718277472632822 -1.153270227981415
12.280000000000001 -0.5356243613692211 -1.1267072839987806
12.290000000000001 -0.49939151998312337 -1.0997335892074642
12.3 -0.46165861399868113 -1.072357377222796
12.31 -0.4250998579735965 -1.0445839849520424
12.32 -0.39034770096881477 -1.0164148051047568
12.33 -0.3579263189371744 -0.9878462462411397
12.34 -0.3274607880011775 -0.9588687698540279
12.35 -0.3000078917386233 -0.9294660842094333
12.36 -0.27382559850129873 -0.8996145798830733
12.370000000000001 -0.24332359344102805 -0.8692830903844748
12.38 -0.20726327268216949 -0.8384330517324674
12.39 -0.1665509877574003 -0.8070191169528265
12.4 -0.11548085963647914 -0.7749902558945689
12.41 -0.05281934382209563 -0.7422913392410218
12.42 0.019724513715228653 -0.7088651707462637
12.43 0.10066189888902777 -0.6746548965835881
12.44 0.1888889598999235 -0.6396066881939353
12.450000000000001 0.2824885256243679 -0.6036725675537151
12.46 0.3792234785647981 -0.5668132229929541
12.47 0.4743110655132625 -0.5290006507012168
12.48 0.560013369136934 -0.49022045293503425
12.49 0.6255944379065213 -0.450473630236913
12.5 0.6575418581293544 -0.4097777238860929
12.51 0.6419857280207317 -0.36816719854395297
12.52 0.570177480920643 -0.325693004548568
12.530000000000001 0.44305476770209573 -0.2824213223733927
12.540000000000001 0.2780620177451816 -0.2384315619811801
12.55 0.10707642136312323 -0.1938137565929816
12.56 -0.03265145753293197 -0.1486655412712663
12.57 -0.1107459573970484 -0.1030889310026395
12.58 -0.11583134787663596 -0.05718710594360221
12.59 -0.05928360299635038 -0.011061376974648152
12.6 0.0381974457006784 0.03519154535421398
12.61 0.1544626689500319 0.0814819047940194
12.620000000000001 0.2634336529692618 0.12772883684871816
12.63 0.32735576108113307 0.17386186245901847
12.64 0.3364072552009141 0.21982190428265413
12.65 0.2974315988413423 0.26556177962750827
12.66 0.194293388340121 0.3110461222310432
12.67 0.05290420278778818 0.3562507068119922
12.68 -0.09754388278815895 0.401161199590383
12.69 -0.23861776645899901 0.44577142729616837
12.700000000000001 -0.35784903051183115 0.49008132974336727
12.71 -0.4470604120373647 0.5340948164098434
12.72 -0.5038068069308288 0.5778177684191026
12.73 -0.5270723984671335 0.6212564055058238
12.74 -0.5164703335711636 0.664416175850099
12.75 -0.4718023825488231 0.7073012380194648
12.76 -0.3936687552808831 0.7499145075186262
12.77 -0.28463982374740127 0.7922581550615706
12.780000000000001 -0.14783536994014135 0.8343343848411693
12.790000000000001 0.007579241116786761 0.87614629673888
12.8 0.1431449406201395 0.9176986466252841
12.81 0.23795315200614198 0.9589983570948322
12.82 0.30736956906100943 1.0000546865999977
12.83 0.35109276388019417 1.040879026311535
12.84 0.37366256245596396 1.0814843507525755
12.85 0.38378885941669694 1.121884392830819
12.86 0.3896158350960395 1.1620926422822317
12.870000000000001 0.3882597900259235 1.2021212779842898
12.88 0.37775556023211543 1.2419801409052287
12.89 0.36035077557926876 1.2816758390698753
12.9 0.3387394179644794 1.321211053014657
12.91 0.31776552069395514 1.3605840839006245
12.92 0.3063339656033932 1.3997886603278724
12.93 0.31297334487394757 1.4388139966528883
12.94 0.34619781934509675 1.4776450770016032
12.950000000000001 0.41680444775059655 1.5162631260357702
12.96 0.5472442246646505 1.5546462199461937
12.97 0.7503062979557065 1.5927699886125786
12.98 0.9233217825699462 1.630608361526075
12.99 1.055280980470318 1.6681343148641519
13.0 1.162024233411623 1.705320583961858
13.01 1.2454555671233685 1.742140313342146
13.02 1.308837531395616 1.7785676246138782
13.030000000000001 1.355027359376777 1.8145780902680766
13.040000000000001 1.4057936490235416 1.8501491082561579
13.05 1.462690460687769 1.8852601779502902
13.06 1.536370136733856 1.9198930825561664
13.07 1.6261424951676577 1.9540319862859072
13.08 1.7284071544597026 1.9876634566971951
13.09 1.8397859128542127 2.020776423719725
13.1 1.9616114911243177 2.053362087194262
13.11 2.0824818520253494 2.0854137844301586
13.120000000000001 2.1955667547426625 2.1169268285142038
13.13 2.3013482917980355 2.147898327030703
13.14 2.3898609174624657 2.1783269896126654
13.15 2.4572236135507097 2.2082129314356056
13.16 2.5133555326563286 2.2375574784726706
13.17 2.564832249659313 2.266362979104069
13.18 2.6151384409269074 2.294632625556413
13.19 2.665592249817081 2.322370287657905
13.200000000000001 2.7168682895134015 2.349580360541243
13.21 2.769334044218967 2.3762676272124486
13.22 2.8229587812464825 2.402437136317535
13.23 2.8784748763439456 2.4280940949765655
13.24 2.936523404208039 2.4532437761979438
13.25 2.995941205254729 2.477891440123227
13.26 3.0558200812934864 2.502042268171177
13.27 3.115699268815657 2.52570130903342
13.280000000000001 3.17526813616675 2.548873435412607
13.290000000000001 3.234199388032648 2.571563310375088
13.3 3.2926424888470116 2.593775362205341
13.31 3.3508763978066103 2.6155137666881907
13.32 3.4085336257092838 2.6367824358029766
13.33 3.4653677198451245 2.6575850118829747
13.34 3.5211788612131745 2.6779248663702155
13.35 3.5757344814573457 2.6978051023766145
13.36 3.6282796141918645 2.717228560342736
13.370000000000001 3.6776435129881673 2.736197826165901
13.38 3.725537503439398 2.7547152412441087
13.39 3.772036487593443 2.7727829139560756
13.4 3.8172205211639376 2.7904027321630682
13.41 3.8611699196875 2.807576376380016
13.42 3.9038976513540486 2.824305333319051
13.43 3.9451965910632616 2.840590909559196
13.44 3.9847692345364365 2.856434245138913
13.450000000000001 4.022633882627591 2.8718363269095044
13.46 4.058865122883423 2.886798001519726
13.47 4.093591383860762 2.901319987932717
13.48 4.126940744698937 2.9154028894019697
13.49 4.160020616442612 2.9290472048538985
13.5 4.193903147602809 2.9422533396434787
13.51 4.228298017456654 2.9550216156648537
13.52 4.262587354349444 2.9673522808105357
13.530000000000001 4.296291424571292 2.9792455177836454
13.540000000000001 4.329248250421584 2.9907014522755198
13.55 4.361287934077733 3.001720160527626
13.56 4.392359321044093 3.012301676300883
13.57 4.422646171169504 3.0224459972801045
13.58 4.452160677756314 3.0321530909425265
13.59 4.480776058262521 3.0414228999220603
13.6 4.508711549460228 3.050255346900808
13.61 4.535930827639788 3.05865033906054
13.620000000000001 4.56248689439539 3.066607772125374
13.63 4.5884181505792565 3.074127534027629
13.64 4.613437684666145 3.0812095082263156
13.65 4.637957380746599 3.0878535767080812
13.66 4.662005794377814 3.0940596226979347
13.67 4.685189590615089 3.0998275331063883
13.68 4.707518214688191 3.105157200737287
13.69 4.7291841634723415 3.1100485262804365
13.700000000000001 4.750260393448803 3.1145014201097663
13.71 4.771106368501094 3.1185158039078984
13.72 4.791561598321005 3.1220916121357813
13.73 4.811601267616544 3.1252287933643705
13.74 4.831166545752577 3.1279273114844885
13.75 4.850157363157521 3.130187146809381
13.76 4.868634181878887 3.1320082970836323
13.77 4.886566132836169 3.1333907784102406
13.780000000000001 4.90392349207154 3.134334626107408
13.790000000000001 4.92079888815551 3.134839895505193
13.8 4.937246669735421 3.134906662690881
13.81 4.953272571143865 3.1345350252119983
13.82 4.968794904125508 3.133725102744422
13.83 4.983960430850409 3.1324770377321887
13.84 4.998785837364865 3.130790996005951
13.85 5.01329630272318 3.128667167384909
13.86 5.0273879294965464 3.126105766267924
13.870000000000001 5.041068308254415 3.123107032218323
13.88 5.054332427302146 3.1196712305465546
13.89 5.066960337121413 3.11579865289423
13.9 5.079131564125346 3.1114896178238096
13.91 5.090955578499122 3.106744471415878
13.92 5.102082003283057 3.1015635878779415
13.93 5.112398080034401 3.095947370166618
13.94 5.1215984248495126 3.0898962506259107
13.950000000000001 5.129455499696938 3.083410691643504
13.96 5.136189385933063 3.076491186327382
13.97 5.142156161115508 3.069138259204131
13.98 5.147386224726704 3.0613524669411527
13.99 5.151922482728942 3.053134399093427
14.0 5.155739002724843 3.044484678877529
14.01 5.158909039409501 3.035403963973195
14.02 5.161403882059428 3.0258929473542384
14.030000000000001 5.163212410259337 3.015952358149609
14.040000000000001 5.164383226473893 3.005582962536242
14.05 5.164927493725349 2.9947855646642694
14.06 5.164780993039342 2.9835610076158976
14.07 5.163949875663048 2.9719101743988583
14.08 5.162456110094441 2.9598339889756766
14.09 5.160239479225609 2.947333417328937
14.1 5.157288093361073 2.934409468564125
14.11 5.1535690392591285 2.921063196050997
14.120000000000001 5.148928324902361 2.907295698603649
14.13 5.143134656782502 2.8931081217008563
14.14 5.13624986629325 2.8785016587468766
14.15 5.12827584322817 2.8634775523742966
14.16 5.119281508836378 2.8480370957889383
14.17 5.109014550531114 2.832181634158331
14.18 5.097001428902306 2.815912566043861
14.19 5.08294699651255 2.7992313448778354
14.200000000000001 5.066560845044906 2.782139480486019
14.21 5.047910233760714 2.764638540656636
14.22 5.026888956011312 2.746730152756254
14.23 5.0040040894336855 2.7284160053928055
14.24 4.97949407989371 2.7096978501277276
14.25 4.953459241969291 2.6905775032361237
14.26 4.925879084436895 2.6710568475169647
14.27 4.896804443357205 2.65113783415283
14.280000000000001 4.866279676428968 2.63082248461961
14.290000000000001 4.834317096399136 2.610112892647653
14.3 4.800997313930514 2.589011226232924
14.31 4.76627250400054 2.5675197296990317
14.32 4.730104002308462 2.545640725810796
14.33 4.692604354360942 2.523376617937598
14.34 4.653702746766035 2.500729892267736
14.35 4.613509706774412 2.477703120071923
14.36 4.571937340042229 2.4542989600160894
14.370000000000001 4.528761022046716 2.4305201605220748
14.38 4.484032041542875 2.4063695621746883
14.39 4.4377878909147705 2.381850100173849
14.4 4.390430290427182 2.3569648068300775
14.41 4.3422560175367755 2.331716814100392
14.42 4.293904793679619 2.3061093561625285
14.43 4.245409349844168 2.2801457720238085
14.44 4.196683327528238 2.2538295081618234
14.450000000000001 4.147671975378332 2.227164121192186
14.46 4.098127327854223 2.2001532805587
14.47 4.048017415109858 2.1728007712416324
14.48 3.996775315536876 2.145110496477018
14.49 3.943276278626839 2.117086480481791
14.5 3.888135572425713 2.088732871177233
14.51 3.8313941677736914 2.060053942902498
14.52 3.772811111076944 2.0310540991110635
14.530000000000001 3.7118092434214445 2.00173787503929
14.540000000000001 3.6488896103660435 1.9721099403392086
14.55 3.5859482225743156 1.9421751016629951
14.56 3.523592799614187 1.9119383051894985
14.57 3.459512620633756 1.8814046390794745
14.58 3.393611917963857 1.850579335847758
14.59 3.33686109376009 1.8194677746386798
14.6 3.290523072072359 1.7880754833902357
14.61 3.2538791548400114 1.7564081408733005
14.620000000000001 3.219608285034562 1.7244715785899398
14.63 3.1765148939087062 1.6922717825148548
14.64 3.1292321426834926 1.6598148946652862
14.65 3.080426054594115 1.6271072144814538
14.66 3.032456552565489 1.5941552000012535
14.67 2.9917800775507484 1.5609654688128027
14.68 2.9513098655459737 1.5275447987672415
14.69 2.912196967797705 1.4939001284347762
14.700000000000001 2.8801250137330054 1.4600385572882248
14.71 2.852371304579887 1.425967329505976
14.72 2.8338323487016845 1.3916932620688893
14.73 2.8218663244119866 1.3572223984885032
14.74 2.783141853161415 1.32256075154618
14.75 2.718260895620172 1.2877143619458749
14.76 2.6573588477386707 1.2526892989548961
14.77 2.614970919091095 1.2174916612738946
14.780000000000001 2.5741245469399434 1.1821275781157512
14.790000000000001 2.543758347727297 1.1466032104671675
14.8 2.530304130576215 1.1109247525056336
14.81 2.5378090132544395 1.0750984331388524
14.82 2.560130174447269 1.0391305176332473
14.83 2.594232047407997 1.0030273092932438
14.84 2.6200766896865746 0.9667951511541621
14.85 2.6334905842884826 0.9304404276484919
14.86 2.634491130575359 0.8939695662076572
14.870000000000001 2.6212254239785113 0.8573890387592412
14.88 2.599866243680078 0.8207053630846574
14.89 2.5774616188942634 0.7839251040019268
14.9 2.5561658825716824 0.7470548743441979
14.91 2.547887885700006 0.710101335705433
14.92 2.5325967065760384 0.6730711989317538
14.93 2.4937547233669064 0.6359712243405261
14.94 2.437586695353628 0.598808221654161
14.950000000000001 2.3715071316707625 0.5615890496413806
14.96 2.302338980753291 0.5243206154627287
14.97 2.243619485543989 0.48700987372347787
14.98 2.2075596767573678 0.4496638252408084
14.99 2.205953219552933 0.4122895155366185
15.0 2.2350880246628253 0.37489403307094343
15.01 2.2426252900574575 0.3374845072346048
15.02 2.210579739334607 0.3000681061221409
15.030000000000001 2.153209905933928 0.26265203410817556
15.040000000000001 2.066926313042508 0.22524352925236557
15.05 1.9491768580497044 0.18784986055704567
15.06 1.821877233847676 0.1504783251048315
15.07 1.6843205175672202 0.11313624510096498
15.08 1.5442355870958289 0.0758309648456078
15.09 1.4037849983361497 0.03856984765904725
15.1 1.3389116026613208 0.0013602727831061312
15.11 1.3245488328780821 -0.035790367720866634
15.120000000000001 1.3675554750855783 -0.07287467205961284
15.13 1.4719137685471013 -0.10988523176334986
15.14 1.5623909269135217 -0.146814634694167
15.15 1.605167604987078 -0.18365546799654164
15.16 1.6686096982064949 -0.22040032097720452
15.17 1.7657613044795513 -0.2570417879071163
15.18 1.8620040374811717 -0.29357247073826986
15.19 1.9398572015461335 -0.32998498172980173
15.200000000000001 2.006688718400153 -0.3662719459806558
15.21 2.0625932046041253 -0.40242600386481353
15.22 2.1046111974469346 -0.4384398133692138
15.23 2.1322406741808155 -0.4743060523329734
15.24 2.149378280210601 -0.5100174205886261
15.25 2.156621989213332 -0.5455666420063789
15.26 2.151148002870502 -0.5809464664422168
15.27 2.133699199229336 -0.6161496715921511
15.280000000000001 2.108709648427025 -0.6511690647538673
15.290000000000001 2.0788856146505577 -0.685997484497745
15.3 2.04585083473439 -0.7206278022495365
15.31 2.0091441807898356 -0.7550529237858625
15.32 1.9697509323988731 -0.7892657906446079
15.33 1.9288565590598648 -0.8232593814515852
15.34 1.8846495158876273 -0.8570267131647451
15.35 1.8368907130564294 -0.8905608422372908
15.36 1.7867644433636594 -0.9238548657001737
15.370000000000001 1.734085301178104 -0.9569019221651094
15.38 1.6796494734577188 -0.9896951927486461
15.39 1.6239785635656423 -1.0222279019174454
15.4 1.56753187485708 -1.054493318255457
15.41 1.511729106259848 -1.0864847551527943
15.42 1.4577052077072175 -1.1181955714166034
15.43 1.4031540021004174 -1.1496191718041058
15.44 1.3454830695832056 -1.1807490074775033
15.450000000000001 1.2858498131374985 -1.2115785763809324
15.46 1.2261131496142168 -1.2421014235399372
15.47 1.1665787057999335 -1.272311141282588
15.48 1.1066649367616623 -1.302201369383313
15.49 1.0466977176555048 -1.3317657951291382
15.5 0.9867301792132324 -1.3609981533087396
15.51 0.9276617893440804 -1.3898922261250368
15.52 0.8700489253818553 -1.4184418430312868
15.530000000000001 0.8123737434175222 -1.4466408804915891
15.540000000000001 0.7544874994292403 -1.4744832616668602
15.55 0.6966702950852408 -1.5019629560270364
15.56 0.638840007565415 -1.5290739788901364
15.57 0.5809013860918117 -1.555810390890383
15.58 0.5234866031196219 -1.582166297375672
15.59 0.466157557169641 -1.6081358477373058
15.6 0.40843731102268066 -1.6337132346725458
15.610000000000001 0.34722338281627785 -1.6588926933832424
15.620000000000001 0.28192110325130315 -1.6836685007115777
15.63 0.21291403437725975 -1.7080349742167587
15.64 0.14137070379842065 -1.7319864711945723
15.65 0.06875400971078172 -1.7555173876436339
15.66 -0.002911041342052556 -1.7786221571812062
15.67 -0.07182374126780111 -1.8012952499134267
15.68 -0.1391873166553843 -1.823531171263466
15.69 -0.20733276111240606 -1.8453244607632582
15.700000000000001 -0.27442581912335484 -1.866669690814288
15.71 -0.33910505129800406 -1.8875614654228632
15.72 -0.40050570898564253 -1.9079944189181126
15.73 -0.4593646743098052 -1.9279632146593497
15.74 -0.5147120574411108 -1.947462543742192
15.75 -0.5675195369176027 -1.9664871237132333
15.76 -0.6189084285088686 -1.9850316973041175
15.77 -0.6698616417981906 -2.003091031198002
15.780000000000001 -0.7208929682298493 -2.020659914841713
15.790000000000001 -0.773478252364761 -2.037733159320187
15.8 -0.8286151789448759 -2.0543055963106185
15.81 -0.8866032647213817 -2.07037207713645
15.82 -0.9474517089997772 -2.085927471943986
15.83 -1.0106777172551809 -2.100966669027412
15.84 -1.0760431353058326 -2.1154845743304125
15.85 -1.1438365324316955 -2.1294761111573237
15.860000000000001 -1.2159071235360663 -2.1429362201304594
15.870000000000001 -1.2931128524079938 -2.1558598594344436
15.88 -1.3742087925387985 -2.168242005394386
15.89 -1.4582487232363999 -2.1800776534400885
15.9 -1.5447846672687948 -2.1913618195150475
15.91 -1.634309362239943 -2.2020895419973066
15.92 -1.7267789933716227 -2.2122558842058684
15.93 -1.8218041841995358 -2.2218559375779545
15.94 -1.919045712662573 -2.2308848256113345
15.950000000000001 -2.018441551307866 -2.239337708678018
15.96 -2.120443943225373 -2.247209789830406
15.97 -2.225249089039858 -2.254496321733835
15.98 -2.3332574980039578 -2.261192614877979
15.99 -2.4444255088139215 -2.2672940472381233
16.0 -2.558941747617883 -2.272796075577804
16.01 -2.677290730191718 -2.2776942486091185
16.02 -2.8009884223150525 -2.281984222253457
16.03 -2.933632635949891 -2.2856617772749077
16.04 -3.07628014381571 -2.2887228395926815
16.05 -3.2267772114164988 -2.2911635036161893
16.06 -3.383618468771717 -2.2929800589884444
16.07 -3.546002405647812 -2.2941690211702808
16.080000000000002 -3.7132924349284675 -2.2947271663505577
16.09 -3.8848028511978328 -2.294651571224893
16.1 -4.059766265014263 -2.293939658251927
16.11 -4.237546454727193 -2.2925892470663727
16.12 -4.417480063881374 -2.290598612809328
16.13 -4.598937556289217 -2.2879665522244412
16.14 -4.781247458795143 -2.2846924584650363
16.15 -4.963794918061813 -2.280776405665465
16.16 -5.145935051479171 -2.2762192444463905
16.17 -5.3271777146588875 -2.2710227096519917
16.18 -5.5069946846702305 -2.2651895417547534
16.19 -5.684866772034626 -2.2587236235134287
16.2 -5.860321377608512 -2.2516301336281064
16.21 -6.032834483863809 -2.2439157193055017
16.22 -6.201867469450841 -2.235588689822218
16.23 -6.366953425335161 -2.2266592333558224
16.240000000000002 -6.5283761676280605 -2.2171396595345505
16.25 -6.687831727884571 -2.2070446703331323
16.26 -6.8466212300283384 -2.196391662110158
16.27 -7.00575409696374 -2.1852010617244044
16.28 -7.165713545751592 -2.173496699779125
16.29 -7.327140276030796 -2.1613062241020757
16.3 -7.490143392068271 -2.1486615565548384
16.31 -7.654530062261568 -2.1355993961510005
16.32 -7.820126437333327 -2.122161771216209
16.330000000000002 -7.988419687890396 -2.1083966428966128
16.34 -8.159415381295887 -2.094358561670718
16.35 -8.332588949651026 -2.0801093775747206
16.36 -8.509193315483401 -2.0657190035413477
16.37 -8.68739808277363 -2.051266229489549
16.38 -8.866531983606205 -2.0368395824849395
16.39 -9.04769305519551 -2.022538225310364
16.4 -9.227744781841484 -2.008472882016086
16.41 -9.40351768020443 -1.9947667743416453
16.42 -9.575422572416713 -1.9815565471896797
16.43 -9.742916816531835 -1.9689931544899704
16.44 -9.904772025108302 -1.9572426687548976
16.45 -10.0532350197373 -1.9464869683961057
16.46 -10.17692848417833 -1.936924246555484
16.47 -10.26186869304307 -1.9287692740451354
16.48 -10.308853308959364 -1.9222533374533297
16.490000000000002 -10.326225874604134 -1.9176237622563144
16.5 -10.321148545451813 -1.9151429209246151
16.51 -10.297613471260247 -1.9150866189151121
16.52 -10.259360381368554 -1.917741748887615
16.53 -10.208862083509043 -1.923403107609003
16.54 -10.149082985686825 -1.9323692831893302
16.55 -10.08197695584031 -1.944937544912817
16.56 -10.00997250704819 -1.9613977060442052
16.57 -9.93641497949444 -1.9820249828132859
16.580000000000002 -9.862485222505946 -2.007071940114702
16.59 -9.787530071026834 -2.03675969406813
16.6 -9.70935041672725 -2.0712686287499946
16.61 -9.626381047975343 -2.110728971780009
16.62 -9.541718530040214 -2.1552116514833033
16.63 -9.455211914756994 -2.2047199163834277
16.64 -9.362495199906743 -2.259182225787057
16.65 -9.259877896140408 -2.3184469108022676
16.66 -9.145125060073239 -2.382279055324939
16.67 -9.015522415942376 -2.4503599585485674
16.68 -8.866273028905765 -2.5222894211234204
16.69 -8.695306070417057 -2.5975909553788403
16.7 -8.500780829888875 -2.6757198651043286
16.71 -8.2813630301571 -2.7560739796361444
16.72 -8.03657947578898 -2.8380066666757378
16.73 -7.767286345355682 -2.9208415962110528
16.740000000000002 -7.476624240424 -3.003888596807771
16.75 -7.1683566552529 -3.0864598538477104
16.76 -6.846475769499204 -3.1678856677095637
16.77 -6.517723084732246 -3.247529033492774
16.78 -6.188837530873659 -3.324798423429439
16.79 -5.865534311594166 -3.3991583304486603
16.8 -5.553757110237482 -3.470137332771919
16.81 -5.258607182839654 -3.5373336266556152
16.82 -4.9839991859473205 -3.60041811823737
16.830000000000002 -4.731737358239993 -3.6591352553805985
16.84 -4.500284719600652 -3.71330182550339
16.85 -4.288198197736154 -3.7628039663988093
16.86 -4.0896125715001315 -3.8075926545664833
16.87 -3.9016645217871186 -3.847677960154977
16.88 -3.723944570345795 -3.8831223866435622
16.89 -3.5569920971247697 -3.914033634915392
16.9 -3.3980000981538705 -3.9405571318180526
16.91 -3.2550502944043984 -3.9628686349626907
16.92 -3.130338451353495 -3.981167170101048
16.93 -3.022913900659626 -3.9956684851798183
16.94 -2.9348183998621327 -4.006599130502238
16.95 -2.866569941852669 -4.014191210623025
16.96 -2.818004909765355 -4.018677808985155
16.97 -2.7902578666869235 -4.0202890626594
16.98 -2.7828948502322515 -4.019248858089467
16.990000000000002 -2.792064220482171 -4.015772122473823
17.0 -2.8173039212294206 -4.010062691866078
17.01 -2.852369566526855 -4.002311740417274
17.02 -2.8909896160974 -3.9926967523596284
17.03 -2.933039317758002 -3.9813810090959794
17.04 -2.978618074452317 -3.9685135499978625
17.05 -3.027623520933396 -3.9542295502475544
17.06 -3.078867749938073 -3.938651045391008
17.07 -3.1312973585713273 -3.921887922706779
17.080000000000002 -3.1838257479296797 -3.904039095465002
17.09 -3.23561499629176 -3.8851937780144894
17.1 -3.287041894262755 -3.865432786748673
17.11 -3.3377229119240557 -3.8448298031458554
17.12 -3.3865790948307772 -3.8234525486739264
17.13 -3.4336530083444767 -3.801363835835236
17.14 -3.4755900822916708 -3.7786224736637224
17.150000000000002 -3.5109076613777166 -3.755284018517875
17.16 -3.536252507620011 -3.731401371440297
17.17 -3.552762228710641 -3.707025231335427
17.18 -3.5615130160242146 -3.6822044187827894
17.19 -3.562800677235881 -3.6569860886397088
17.2 -3.557422752859626 -3.631415851035792
17.21 -3.5453082762051285 -3.605537820325316
17.22 -3.5308786247277837 -3.5793946104217564
17.23 -3.5200728132921775 -3.5530272930897304
17.240000000000002 -3.510973410880311 -3.526475333493031
17.25 -3.502346374940851 -3.4997765148775972
17.26 -3.4934716589176738 -3.472966861867591
17.27 -3.4838302856998347 -3.4460805696078336
17.28 -3.4728424550578776 -3.419149943985022
17.29 -3.460041107209964 -3.3922053564264187
17.3 -3.445164276698476 -3.365275215346858
17.31 -3.4279975752872094 -3.338385955144492
17.32 -3.4083542790839783 -3.3115620427568775
17.330000000000002 -3.3860391161694174 -3.284826001114467
17.34 -3.3610955054694625 -3.258198448350337
17.35 -3.3334717755599588 -3.2316981513223855
17.36 -3.302873164975308 -3.205342091814405
17.37 -3.271711314305609 -3.179145543710842
17.38 -3.241961427693619 -3.153122159443203
17.39 -3.2131842322784436 -3.1272840640680633
17.400000000000002 -3.1850630487221174 -3.1016419554297423
17.41 -3.157244052338532 -3.0762052090028
17.42 -3.129660157076188 -3.050981986144475
17.43 -3.1021163809006964 -3.025979344639514
17.44 -3.0741588349741136 -3.001203350582835
17.45 -3.0456466956523958 -2.9766591907812607
17.46 -3.016681717763669 -2.9523512850080893
17.47 -2.9868624919815403 -2.928283397576026
17.48 -2.9557894953633923 -2.9044587478102786
17.490000000000002 -2.9233824227449663 -2.880880119119049
17.5 -2.8892732656785096 -2.857549966456717
17.51 -2.854026918979791 -2.8344705220447888
17.52 -2.8225032554585425 -2.8116438993096695
17.53 -2.7949071508857495 -2.789072195022565
17.54 -2.772974321545851 -2.7667575896860086
17.55 -2.756662959812661 -2.744702446227314
17.56 -2.745984874529155 -2.722909407062422
17.57 -2.7409518347916064 -2.701381489587427
17.580000000000002 -2.7414073445421865 -2.6801221801188113
17.59 -2.747860806290439 -2.6591355262510445
17.6 -2.7606908816018274 -2.638426227525312
17.61 -2.7795875846416402 -2.617999724205635
17.62 -2.8042956623163358 -2.597862283831697
17.63 -2.8344950405307987 -2.5780210850695386
17.64 -2.8702558760430845 -2.5584842982108387
17.650000000000002 -2.9128111168221054 -2.5392586665282275
17.66 -2.961221353861717 -2.5203402684396483
17.67 -3.014200991106426 -2.5017230512448103
17.68 -3.0694246909479235 -2.4834023261603826
17.69 -3.125200415522211 -2.4653747018014895
17.7 -3.1803052623451817 -2.447637959977576
17.71 -3.2336647926191002 -2.430190883410935
17.72 -3.2842938669263235 -2.413033042628343
17.73 -3.3312919799197367 -2.396164551602042
17.740000000000002 -3.373874451728832 -2.3795858035122412
17.75 -3.4114098449261787 -2.3632971991674383
17.76 -3.4434293698787704 -2.3472988809674122
17.77 -3.469648610678629 -2.331590484807363
17.78 -3.4898275323370136 -2.3161709210102215
17.79 -3.503902951766034 -2.3010381933425776
17.8 -3.511811529834654 -2.2861892625781675
17.81 -3.51365332959868 -2.271619958151188
17.82 -3.509515434638908 -2.257324938429073
17.830000000000002 -3.4996117054239626 -2.243297697267481
17.84 -3.4841788570194745 -2.2295306120314624
17.85 -3.463506195459511 -2.2160150262998
17.86 -3.4380076973347893 -2.202741359178992
17.87 -3.4080413904912708 -2.1896992325095868
17.88 -3.3740718470615136 -2.1768776072912233
17.89 -3.336656859701693 -2.1642649212379683
17.900000000000002 -3.296295754590098 -2.1518492204359965
17.91 -3.253624011440326 -2.139618279431092
17.92 -3.209326912371001 -2.127559705595638
17.93 -3.164084667558123 -2.115661025175403
17.94 -3.118664723395703 -2.103909749876861
17.95 -3.0738389777891557 -2.0922934241346725
17.96 -3.030444284417463 -2.0807996542572367
17.97 -2.9893764992181744 -2.0694161214372917
17.98 -2.952711726038881 -2.0581305811360857
17.990000000000002 -2.9226608195579376 -2.046930851640769
18.0 -2.8999263809263063 -2.0358047946480022
18.01 -2.883323619822142 -2.0247402906270278
18.02 -2.8687093627750775 -2.0137252114692834
18.03 -2.8533234897289734 -2.0027473925938515
18.04 -2.8356512348135365 -1.9917946063017524
18.05 -2.8146271805905876 -1.9808545377591855
18.06 -2.7901276491833493 -1.9699147645988813
18.07 -2.762666141753735 -1.9589627407583243
18.080000000000002 -2.7324532210595467 -1.9479857848439364
18.09 -2.700147131204112 -1.936971073037387
18.1 -2.6659146836427765 -1.9259056363333265
18.11 -2.629718234361346 -1.9147763617267035
18.12 -2.5914546178924205 -1.903569996853599
18.13 -2.551168673907526 -1.892273157512715
18.14 -2.50880321368066 -1.8808723374654142
18.150000000000002 -2.4643222068383084 -1.8693539199179654
18.16 -2.417670978470121 -1.8577041901225066
18.17 -2.3688960140975897 -1.8459093485915115
18.18 -2.3181883038257736 -1.8339555244971202
18.19 -2.265120015011753 -1.821828788914755
18.2 -2.2073201007958256 -1.8095151676771999
18.21 -2.142619878086943 -1.7970006537048708
18.22 -2.071989808098097 -1.78427121880121
18.23 -1.994484117593831 -1.7713128250086088
18.240000000000002 -1.9094242033807962 -1.758111435744126
18.25 -1.8161382000932487 -1.7446530270506897
18.26 -1.7143524153130874 -1.7309235994172518
18.27 -1.6048553848085962 -1.7169091907398148
18.28 -1.4886837545343936 -1.7025958911059793
18.29 -1.3682220326675725 -1.6879698602016378
18.3 -1.2404499388250207 -1.6730173482377486
18.31 -1.1026538172473064 -1.657724721395042
18.32 -0.9619529354936147 -1.642078492862536
18.330000000000002 -0.8346456523412833 -1.6260653606128381
18.34 -0.7318532963043696 -1.6096722530899166
18.35 -0.6622330421362213 -1.5928863839842502
18.36 -0.6303475821151796 -1.5756953172222103
18.37 -0.6362977755449926 -1.5580870431798128
18.38 -0.6756158671643471 -1.540050066934199
18.39 -0.7378736546598823 -1.5215735090603202
18.400000000000002 -0.796057497896812 -1.502647219054946
18.41 -0.854405906194291 -1.4832619008813115
18.42 -0.9032421426313801 -1.4634092493623374
18.43 -0.9292071539268099 -1.443082095180974
18.44 -0.9349726206060893 -1.4222745550523004
18.45 -0.9293055951336502 -1.4009821821989665
18.46 -0.9145518208951451 -1.3792021106133918
18.47 -0.8886178555307254 -1.3569331847310153
18.48 -0.8528788734818225 -1.3341760641566203
18.490000000000002 -0.810744889589003 -1.3109332910704534
18.5 -0.7690746292412785 -1.2872093060541858
18.51 -0.7301367004778454 -1.2630103965379362
18.52 -0.6926686417933121 -1.238344561153216
18.53 -0.6550821033743421 -1.2132212733291796
18.54 -0.6189913126522439 -1.1876511288660996
18.55 -0.5833310104680649 -1.1616453653618888
18.56 -0.5471819967906004 -1.1352152466115912
18.57 -0.5110052284146667 -1.1083713127071717
18.580000000000002 -0.4736440762966483 -1.081122506609987
18.59 -0.4365794239985199 -1.0534752002393342
18.6 -0.40122845356359704 -1.0254321570605334
18.61 -0.3679781864130547 -0.9969914827784425
18.62 -0.3369458934416585 -0.9681456296355906
18.63 -0.3083819382782238 -0.9388805312345401
18.64 -0.2823650674376239 -0.9091749518214907
18.650000000000002 -0.25372528582104437 -0.879000134735807
18.66 -0.21933438654696502 -0.8483198278336177
18.67 -0.1800572255398123 -0.8170907484433001
18.68 -0.13315772083737798 -0.7852635271427535
18.69 -0.07394736035993077 -0.752784139773282
18.7 -0.004390216335067976 -0.7195958029957694
18.71 0.0740069452639851 -0.6856412733151158
18.72 0.16007570881905764 -0.6508654558650138
18.73 0.2521836016169914 -0.6152181999582562
18.740000000000002 0.348269963733129 -0.5786571353549594
18.75 0.4445894596552211 -0.5411503876201049
18.76 0.5342922338489942 -0.5026790038528688
18.77 0.6076275991358724 -0.4632389228388094
18.78 0.6518722885082457 -0.4228423383053328
18.79 0.6527612762873591 -0.38151833279300584
18.8 0.5993436626796811 -0.3393127041722215
18.81 0.488843777876804 -0.2962869660668539
18.82 0.3329513294406947 -0.2525165723544318
18.830000000000002 0.15991373734764736 -0.20808848511541234
18.84 0.006323092450422507 -0.16309826269023642
18.85 -0.0936985548914766 -0.11764687812393859
18.86 -0.12178054850036446 -0.07183748124374212
18.87 -0.08280102556916447 -0.025772290900858863
18.88 0.004079672159797099 0.020450242870848623
18.89 0.11676470279870266 0.0667379184131347
18.900000000000002 0.23215886549341747 0.11300685563878421
18.91 0.31250760157571733 0.1591831341259411
18.92 0.33974505960141244 0.2052039658979652
18.93 0.3152179463898026 0.25101836050915427
18.94 0.23334380936177546 0.29658723315339053
18.95 0.10006704287550328 0.34188291977018714
18.96 -0.04983442211034195 0.3868881038972427
18.97 -0.19545924589330887 0.431594224422323
18.98 -0.32286422744346766 0.47599950709612493
18.990000000000002 -0.4220898059686249 0.5201068256650427
19.0 -0.48934434938495386 0.5639216318051337
19.01 -0.5232927013098916 0.6074501850796192
19.02 -0.5235668799756432 0.6506982641623789
19.03 -0.4896781697037156 0.6936704586359608
19.04 -0.4220860236920654 0.7363700443227579
19.05 -0.3225551487412748 0.778799354175908
19.06 -0.19403170993561503 0.8209604882148938
19.07 -0.04300246235639449 0.8628561703011939
19.080000000000002 0.1062054126562515 0.9044905591959065
19.09 0.21037952098469326 0.9458698516357882
19.1 0.2877201434929617 0.9870025665067375
19.11 0.3399898359034559 1.0278994599529154
19.12 0.36809278819024804 1.068573080433982
19.13 0.3812873432962487 1.109037021792655
19.14 0.3883329404497715 1.1493049661660448
19.150000000000002 0.3896854457128267 1.189389625325071
19.16 0.38195016901753576 1.2293016898406228
19.17 0.3665494056251184 1.269048883376405
19.18 0.34584617357618974 1.3086351984359776
19.19 0.3238175800937011 1.3480603642443523
19.2 0.3084604192229463 1.387319570926322
19.21 0.30824099716394215 1.426403449745116
19.22 0.3325052643824886 1.4652982889505486
19.23 0.3889428275165674 1.503986449865113
19.240000000000002 0.49770731903570464 1.5424469385155835
19.25 0.6828321520294534 1.580656084055958
19.26 0.8737627763498175 1.618588275657502
19.27 1.0165793550822073 1.6562167134549695
19.28 1.1302808843966616 1.69351413544927
19.29 1.221466081549858 1.7304534899467985
19.3 1.2909784386864196 1.7670085312683357
19.31 1.3408825503171737 1.8031543243762278
19.32 1.3892516571118243 1.8388676512344544
19.330000000000002 1.4430006272058993 1.8741273178144562
19.34 1.5109695416014368 1.9089143655296366
19.35 1.5959419001527824 1.943212194504727
19.36 1.6947018003720284 1.9770066085325664
19.37 1.80338631442274 2.010285792981014
19.38 1.92166107583785 2.043040237454816
19.39 2.0449488706151318 2.075262614877321
19.400000000000002 2.160314130734305 2.106947628009901
19.41 2.268557363827526 2.138091833435414
19.42 2.3645095183556943 2.1686934518312895
19.43 2.437447828300428 2.198752172063337
19.44 2.496221488470921 2.228268955324437
19.45 2.5486868286848825 2.257245844292001
19.46 2.599126221468021 2.2856857811222526
19.47 2.649471216690001 2.3135924370675274
19.48 2.7004229071504664 2.3409700556062094
19.490000000000002 2.7524939693203923 2.3678233102153214
19.5 2.8057470979495367 2.3941571772911754
19.51 2.860479870985044 2.419976824222722
19.52 2.9178295780084955 2.445287512232526
19.53 2.9769289585393075 2.4700945133108383
19.54 3.0367476306714654 2.494403040360598
19.55 3.096637905523398 2.5182181895370066
19.56 3.156347650644854 2.5415448936867886
19.57 3.2155181442788052 2.564387885760445
19.580000000000002 3.2740261394699033 2.5867516710783947
19.59 3.3323811211283036 2.608640507360514
19.6 3.3902400558333703 2.6300583914845483
19.61 3.4473485357890272 2.6510090520032024
19.62 3.5035253762296 2.671495946524832
19.63 3.558495472590126 2.6915222631431366
19.64 3.611938197550023 2.711090925181585
19.650000000000002 3.662111220463176 2.7302045985982217
19.66 3.710431883895458 2.7488657014752818
19.67 3.757398761563092 2.7670764150899063
19.68 3.8029556822805564 2.7848386961314358
19.69 3.847303459594542 2.802154289694167
19.7 3.890425848087663 2.819024742731603
19.71 3.932221814695593 2.835451417709737
19.72 3.9723394856125704 2.8514355062437216
19.73 4.0107523863388845 2.8669780425430313
19.740000000000002 4.047509223139045 2.8820799165255506
19.75 4.082690222098234 2.8967418864926575
19.76 4.116400160442332 2.9109645912841415
19.77 4.149437369110924 2.9247485618540696
19.78 4.183066187573051 2.9380942322289703
19.79 4.217317086412022 2.951001949825023
19.8 4.2516975200723355 2.9634719851146665
19.81 4.28561639790815 2.975504540643903
19.82 4.318829732936916 2.9870997594103175
19.830000000000002 4.351182268431934 2.998257732618791
19.84 4.382571249648864 3.0089785068366175
19.85 4.41310698251797 3.019262090574857
19.86 4.442849252395062 3.029108460324144
19.87 4.471741953843846 3.0385175660762407
19.88 4.4998774628654505 3.047489336362434
19.89 4.527326180886622 3.0560236828419716
19.900000000000002 4.554104445665981 3.0641205044712523
19.91 4.580265183590592 3.0717796912863684
19.92 4.605547941752597 3.079001127829142
19.93 4.630173554999237 3.0857846962460687
19.94 4.654431314378609 3.092130279088604
19.95 4.677904280719387 3.098037761841232
19.96 4.700490651833059 3.1035070352032927
19.97 4.722361226218615 3.10853799714749
19.98 4.743560842935423 3.113130554777737
19.990000000000002 4.76450580357152 3.11728462600691
20.0 4.785107262660359 3.1210001410740285
20.01 4.805268450373099 3.124277043917939
20.02 4.824974427544799 3.127115293424346
20.03 4.8441602876338745 3.1295148645610187
20.04 4.862816409622994 3.131475749415195
20.05 4.880928326146247 3.1329979581454337
20.06 4.898449764240359 3.1340815198596657
20.07 4.915449680589779 3.1347264834297937
20.080000000000002 4.932057156300809 3.134932918252641
20.09 4.948206342732911 3.1347009149655842
20.1 4.9639262180729204 3.134030586124904
20.11 4.979143130284138 3.1329220668538778
20.12 4.994106248444535 3.1313755154674787
20.13 5.008691586479838 3.1293911140789525
20.14 5.022941069800243 3.1269690691937155
20.150000000000002 5.036780994194595 3.1241096122959906
20.16 5.050143385040947 3.120813000431447
20.17 5.063037909829005 3.1170795167904792
20.18 5.075267168280181 3.112909471295863
20.19 5.087235450337889 3.1083032011971445
20.2 5.098635982765126 3.1032610716755364
20.21 5.109208678548061 3.0977834764614762
20.22 5.1188083310548755 3.091870838467784
20.23 5.1270872593044885 3.08552361043973
20.240000000000002 5.134134582064943 3.078742275625098
20.25 5.140321103041902 3.071527348465344
20.26 5.145800434239327 3.063879375309956
20.27 5.150564930739671 3.0557989351555075
20.28 5.154617565879091 3.0472866404105536
20.29 5.158002103035258 3.038343137688484
20.3 5.160682276356615 3.028969108628755
20.31 5.16270024823107 3.019165270748309
20.32 5.164083682724712 3.00893237832427
20.330000000000002 5.164824720635899 2.998271223308635
20.34 5.164896355808732 2.987182636276298
20.35 5.164309425249936 2.9756674874075633
20.36 5.16302243260629 2.9637266875054857
20.37 5.1610239838687715 2.9513611890501226
20.38 5.158323967132345 2.9385719872889116
20.39 5.154848595316201 2.9253601213658524
20.400000000000002 5.150560075868734 2.911726675489146
20.41 5.145104308016663 2.8976727801383673
20.42 5.138553549423419 2.88319961331272
20.43 5.13091529975239 2.86830840182007
20.44 5.122278118646571 2.853000422608564
20.45 5.112438936759267 2.837277004140934
20.46 5.10104336507961 2.8211395278127522
20.47 5.08763973088066 2.804589429415148
20.48 5.072016873484454 2.7876282006428963
20.490000000000002 5.054108694624681 2.77025739064829
20.5 5.033820978203702 2.752478607642009
20.51 5.011466252371497 2.734293520541279
20.52 4.987477001279723 2.715703860666161
20.53 4.961928229089654 2.696711423484556
20.54 4.934824635153207 2.6773180704058888
20.55 4.906241775735314 2.657525730625628
20.56 4.876153115518669 2.6373364030188053
20.57 4.844653886444933 2.6167521580845263
20.580000000000002 4.811774687942233 2.5957751399414972
20.59 4.777474150783656 2.5744075683738044
20.6 4.74177612695968 2.5526517409277254
20.61 4.704683138510722 2.5305100350598653
20.62 4.666232874547772 2.5079849103348506
20.63 4.626446776602506 2.485078910673317
20.64 4.585318421501276 2.4617946666492636
20.650000000000002 4.542679380633762 2.43813489783556
20.66 4.498453007770008 2.414102415196028
20.67 4.452660242817343 2.389700123524111
20.68 4.405609057791346 2.3649310239243895
20.69 4.357664233093722 2.339798216335735
20.7 4.309307229090635 2.3143049020938173
20.71 4.2608871464077875 2.288454386529507
20.72 4.212237045320976 2.26225008159948
20.73 4.16332406165227 2.235695508546078
20.740000000000002 4.113979807043517 2.208794300580715
20.75 4.0640124349399755 2.181550205587012
20.76 4.013381671323536 2.1539670888373594
20.77 3.960491899357769 2.1260489357168852
20.78 3.905849983073977 2.097799854448059
20.79 3.849659451325979 2.06922407880848
20.8 3.791673172324714 2.0403259708335755
20.81 3.7314725086366485 2.011110023495383
20.82 3.669064363964334 1.9815808633473206
20.830000000000002 3.6059357517906907 1.9517432531257752
20.84 3.543421562942978 1.921602094295945
20.85 3.480466841421915 1.8911624295313585
20.86 3.4138020163748255 1.8604294451138796
20.87 3.353846304665831 1.8294084732414349
20.88 3.3041696672209513 1.798104994229215
20.89 3.2647170381230657 1.7665246385902482
20.900000000000002 3.2315486308698924 1.7346731889801943
20.91 3.1908932225319333 1.702556581990725
20.92 3.144505716769755 1.670180909775733
20.93 3.0961778763335435 1.6375524214937893
20.94 3.047118010056999 1.6046775245504468
20.95 3.0041247296602442 1.5715627856231187
20.96 2.9642758698818654 1.5382149314521418
20.97 2.9242229313941692 1.5046408493807217
20.98 2.8894950016469307 1.4708475876270235
20.990000000000002 2.8608290202015354 1.4368423550628528
21.0 2.8383397000245574 1.402632231575461
21.01 2.8274406237527154 1.3682234024684905
21.02 2.7988116723104035 1.3336218717244774
21.03 2.740894949688566 1.298833671095834
21.04 2.6742858761617607 1.263864860668138
21.05 2.6274541966584573 1.2287215296597143
21.06 2.586706351760567 1.1934097974361444
21.07 2.5514142066877783 1.1579358147166197
21.080000000000002 2.5322137562364135 1.122305764945032
21.09 2.5336038792896574 1.086525865793777
21.1 2.5514442244493605 1.0506023707678223
21.11 2.583555169687444 1.0145415708719203
21.12 2.6132045377541995 0.9783497963032319
21.13 2.630551779217301 0.9420334181308703
21.14 2.63522260638765 0.9055988499221661
21.150000000000002 2.626870387408983 0.8690525492767939
21.16 2.607090339816767 0.8324010192333485
21.17 2.584451105230713 0.7956508095112069
21.18 2.5627715566191807 0.75880851755709
21.19 2.549219475913171 0.721880789367494
21.2 2.5399471140059595 0.6848743200634654
21.21 2.5082451202997333 0.6477958541982202
21.22 2.456978158442229 0.6106521857822883
21.23 2.393192382927581 0.5734501580188627
21.240000000000002 2.3241171608611175 0.5361966627433917
21.25 2.260297424431051 0.4988986395691896
21.26 2.215552231018938 0.46156307474455793
21.27 2.202746472152978 0.42419699973164937
21.28 2.2267436556450093 0.3868074895203313
21.29 2.2417747234248226 0.34940166069566336
21.3 2.2249681143268827 0.3119866692782261
21.31 2.173184379587865 0.2745697083606137
21.32 2.099068094354003 0.23715800556406597
21.330000000000002 1.9887418892884865 0.1997588203402756
21.34 1.8630996042910337 0.16237944114456104
21.35 1.7287380267635157 0.1250271825060002
21.36 1.5876300824178724 0.0877093820187812
21.37 1.445817201217602 0.0504333972804335
21.38 1.3448540894384529 0.013206602798477518
21.39 1.3297956523075327 -0.0239636131129215
21.400000000000002 1.3409981658186836 -0.061069851426932
21.41 1.4335982829238625 -0.09810470547113259
21.42 1.5452450631984838 -0.13506076395276378
21.43 1.5927549215950974 -0.17193061392870213
21.44 1.644658934060213 -0.20870684370881754
21.45 1.7338702541600202 -0.24538204568379984
21.46 1.834378162109922 -0.2819488190692625
21.47 1.9168660039473728 -0.31839977256184593
21.48 1.9869037427997105 -0.35472752690161724
21.490000000000002 2.0461724905529133 -0.3909247173385162
21.5 2.093300413650164 -0.42698399600138837
21.51 2.124663877160218 -0.46289803416860975
21.52 2.1450119907892695 -0.49865952444082984
21.53 2.1555461008999997 -0.5342611828153179
21.54 2.154285099089396 -0.5696957506652229
21.55 2.140263015629131 -0.60495599662299
21.56 2.117274632122287 -0.6400347183714792
21.57 2.0888032638356826 -0.6749247443439703
21.580000000000002 2.0567240633725294 -0.7096189353342266
21.59 2.0211908822580247 -0.7441101860199504
21.6 1.9824866079955674 -0.7783914264000038
21.61 1.9421064919016437 -0.8124556231476632
21.62 1.8991615603986904 -0.8462957808807665
21.63 1.8524377371704093 -0.8799049433508863
21.64 1.8029925896004366 -0.9132761945508785
21.650000000000002 1.7511566110726449 -0.9464026597437412
21.66 1.6971244590381627 -0.9792775064114361
21.67 1.641890116435225 -1.0118939451254396
21.68 1.5855300839975053 -1.0442452303383665
21.69 1.5293652309516954 -1.0763246610983042
21.7 1.4746645544816683 -1.1081255816840017
21.71 1.4209553601397182 -1.1396413821631854
21.72 1.364122315909456 -1.1708654988719238
21.73 1.3049744844529219 -1.2017914148168203
21.740000000000002 1.2450769802879735 -1.23241265999878
21.75 1.1856131993271042 -1.262722811659279
21.76 1.1257730587655796 -1.2927154944488002
21.77 1.0658192726644842 -1.3223843805176505
21.78 1.005815057398916 -1.351723189529669
21.79 0.9463399133636923 -1.3807256885990997
21.8 0.8882885165515813 -1.4093856921508288
21.81 0.8308155188960527 -1.4376970617052334
21.82 0.7729245182447553 -1.4656537055875078
21.830000000000002 0.7150752613242624 -1.4932495785633475
21.84 0.6573166904642296 -1.5204786814010725
21.85 0.5992904237653427 -1.5473350603624607
21.86 0.5417500129583566 -1.5738128066222339
21.87 0.48442340638730563 -1.599906055619459
21.88 0.42695906573665887 -1.625608986341165
21.89 0.3672068296986648 -1.6509158205409808
21.900000000000002 0.3031636678270164 -1.6758208218949942
21.91 0.23525501668320636 -1.7003182950965376
21.92 0.16440921390398877 -1.7244025848937667
21.93 0.09186154271241342 -1.748068075072757
21.94 0.019661107064301575 -1.7713091873885916
21.95 -0.0501179091935775 -1.7941203804499446
21.96 -0.11765670944000384 -1.8164961485598492
21.97 -0.18564384673747902 -1.8384310205188663
21.98 -0.25330743589277205 -1.8599195583946835
21.990000000000002 -0.3188677366400672 -1.8809563562650315
22.0 -0.3812280201920828 -1.9015360389403004
22.01 -0.44097747581234614 -1.921653260673378
22.02 -0.49741406392695 -1.9413027038652202
22.03 -0.5509117938023795 -1.960479077775545
22.04 -0.6026205264924354 -1.9791771172495691
22.05 -0.653636714068158 -1.9973915814725842
22.06 -0.7045586645455266 -2.0151172527660277
22.07 -0.7565177264663845 -2.0323489354401847
22.080000000000002 -0.8107517136822526 -2.0490814547208993
22.09 -0.8678042396873984 -2.065309655769426
22.1 -0.9277775058602895 -2.0810284028173487
22.11 -0.9902853354411985 -2.0962325784414464
22.12 -1.0549664598731088 -2.110917083005475
22.13 -1.1219249690440556 -2.125076834301153
22.14 -1.192349460458054 -2.1387067674226334
22.150000000000002 -1.2680424817553337 -2.151801834914501
22.16 -1.3480047160439774 -2.164357007238608
22.17 -1.4311983196523386 -2.176367273608893
22.18 -1.516960841317772 -2.1878276432520165
22.19 -1.6054577251925668 -2.198733147157505
22.2 -1.697028936078528 -2.2090788403889334
22.21 -1.7912689323384736 -2.2188598050376758
22.22 -1.8878225655664949 -2.2280711539106415
22.23 -1.986520590149711 -2.2367080350540585
22.240000000000002 -2.087650056187016 -2.244765637229556
22.25 -2.19156107762395 -2.2522391964722956
22.26 -2.298502388975729 -2.2591240038774587
22.27 -2.4086454100725945 -2.265415414779679
22.28 -2.5221435567234955 -2.2711088595109885
22.29 -2.639059810932455 -2.276199855944041
22.3 -2.7607383493728292 -2.2806840240560855
22.31 -2.890239276219681 -2.2845571027746043
22.32 -3.0299118598897383 -2.2878149694013774
22.330000000000002 -3.1781023048307446 -2.290453661944662
22.34 -3.3330272973519914 -2.2924694047325924
22.35 -3.4937230718864694 -2.2938586377237176
22.36 -3.659509147897781 -2.2946180499834705
22.37 -3.829769630597939 -2.2947446178491324
22.38 -4.0036959110349475 -2.2942356483711768
22.39 -4.18064597758309 -2.2930888286866886
22.400000000000002 -4.359973627431982 -2.2913022820586537
22.41 -4.541006497229857 -2.28887463140065
22.42 -4.72311149771447 -2.285805071200185
22.43 -4.905661871494724 -2.2820934488587223
22.44 -5.087992012677754 -2.277740356579705
22.45 -5.269578619715329 -2.272747235060342
22.46 -5.449902217925416 -2.2671164903782866
22.47 -5.628439525883017 -2.2608516256092908
22.48 -5.804722264809346 -2.2539573888688524
22.490000000000002 -5.978238942673622 -2.2464399396358954
22.5 -6.148427323232719 -2.2383070353897043
22.51 -6.314821791063775 -2.229568240772486
22.52 -6.47720775050311 -2.2202351616695752
22.53 -6.637255348419782 -2.2103217067807215
22.54 -6.796023697110634 -2.199844379425241
22.55 -6.955010622395175 -2.188822602476481
22.56 -7.114598510486362 -2.177279079444086
22.57 -7.275544428753602 -2.165240194799864
22.580000000000002 -7.438040300205128 -2.1527364566535736
22.59 -7.602065797734007 -2.1398029848094016
22.6 -7.767146318743859 -2.1264800470294976
22.61 -7.934476111642338 -2.11281364597058
22.62 -8.104725453286019 -2.0988561586839727
22.63 -8.27702584497796 -2.0846670297256447
22.64 -8.452673764586379 -2.0703135177392546
22.650000000000002 -8.630667085625578 -2.055871493765001
22.66 -8.809211149889972 -2.0414262874000353
22.67 -8.989961059484864 -2.0270735741775687
22.68 -9.170628144564521 -2.012920294028989
22.69 -9.348203139943976 -1.999085586316533
22.7 -9.520992761097865 -1.9857017215551052
22.71 -9.689992965603277 -1.9729150034688718
22.72 -9.85425040193562 -1.9608866073746127
22.73 -10.007699555161816 -1.9497933120282038
22.740000000000002 -10.14157972553185 -1.9398280720789676
22.75 -10.23912902130426 -1.931200367350585
22.76 -10.297604993311644 -1.9241362536831077
22.77 -10.32336584515473 -1.9188780286586606
22.78 -10.324954168866082 -1.9156834151127646
22.79 -10.306853165247754 -1.9148241571818914
22.8 -10.27298540442937 -1.9165839194232723
22.81 -10.2261309244624 -1.9212553812897886
22.82 -10.168970471401613 -1.929136429273885
22.830000000000002 -10.104052307689098 -1.9405253697649716
22.84 -10.033222959663028 -1.9557151192962738
22.85 -9.959903096000112 -1.9749863769400795
22.86 -9.886038263282948 -1.9985998464545758
22.87 -9.811653493743162 -2.0267876518710555
22.88 -9.734718305743563 -2.059744175643618
22.89 -9.653303106809373 -2.097616636737039
22.900000000000002 -9.568811668817856 -2.1404958081727004
22.91 -9.48318537762746 -2.1884073391156056
22.92 -9.392955941000748 -2.241304185128486
22.93 -9.293801783674354 -2.299060653277938
22.94 -9.183102027146395 -2.3614685318456496
22.95 -9.05879107549012 -2.4282356980305315
22.96 -8.916097993750459 -2.498987486685049
22.97 -8.752195862385722 -2.5732709674810788
22.98 -8.565425939232584 -2.650562126291611
22.990000000000002 -8.353960512687225 -2.730275786992237
23.0 -8.117267890447486 -2.8117779487221073
23.01 -7.8555595651780035 -2.8944000578632147
23.02 -7.571284494095886 -2.9774545944679325
23.03 -7.2682327881927105 -3.060251246357312
23.04 -6.950087030610545 -3.142112891286319
23.05 -6.622761731300113 -3.2223906263196938
23.06 -6.293263967557685 -3.3004771799662644
23.07 -5.967532018474934 -3.3758182046154825
23.080000000000002 -5.651466844813626 -3.447921144768367
23.09 -5.350554429445275 -3.516361572172632
23.1 -5.069083292869619 -3.5807870387725704
23.11 -4.8096895492439025 -3.6409186053589946
23.12 -4.571676697704785 -3.6965502612555157
23.13 -4.354429407337571 -3.7475464765813418
23.14 -4.151176559592114 -3.7938381455034107
23.150000000000002 -3.9606770220818976 -3.835417200891961
23.16 -3.779100796194859 -3.8723302093967993
23.17 -3.609845056466968 -3.9046712814353697
23.18 -3.447096696557777 -3.9325746389847445
23.19 -3.298517982557618 -3.9562071651698374
23.2 -3.1682940902961434 -3.97576121208945
23.21 -3.0550676514540385 -3.991447874963707
23.22 -2.960714938995059 -4.003490865198902
23.23 -2.8861757019062875 -4.012121046506777
23.240000000000002 -2.831227742321877 -4.017571646981031
23.25 -2.796809317464973 -4.0200741298847475
23.26 -2.7833313900984695 -4.019854694637292
23.27 -2.7873075639571727 -4.017131380810423
23.28 -2.807742654626775 -4.012111754268187
23.29 -2.84067053417664 -4.004991159392427
23.3 -2.878371011840919 -3.995951520632527
23.31 -2.9192485157403336 -3.985160669291209
23.32 -2.9636894161461846 -3.972772158859481
23.330000000000002 -3.011728026836119 -3.958925517061081
23.34 -3.0623749193088923 -3.9437468682854853
23.35 -3.1145295622455524 -3.927349849002544
23.36 -3.1671308212706535 -3.909836732876083
23.37 -3.2192427002676016 -3.8912996823020913
23.38 -3.2706729678469806 -3.871822048651748
23.39 -3.321743324832891 -3.851479653522378
23.400000000000002 -3.371213363193867 -3.830341996286802
23.41 -3.418923644109668 -3.8084733475935106
23.42 -3.4629423332572227 -3.7859337027773114
23.43 -3.5005793567100945 -3.762779582243147
23.44 -3.5292673635702556 -3.739064677026863
23.45 -3.5483664819266423 -3.7148403465074926
23.46 -3.5595497535457614 -3.690155981577079
23.47 -3.5631845601688212 -3.66505925057293
23.48 -3.559825725308725 -3.639596247302954
23.490000000000002 -3.549920022679043 -3.6138115608728256
23.5 -3.5349988843049385 -3.5877482862016525
23.51 -3.5232595658685373 -3.5614479924478823
23.52 -3.5137729156838002 -3.534950664395679
23.53 -3.5050975932145114 -3.5082946294581947
23.54 -3.496386694180458 -3.481516480526773
23.55 -3.4870254218396717 -3.454651002594683
23.56 -3.4765062707873273 -3.4277311089903075
23.57 -3.46432972212396 -3.4007877912478666
23.580000000000002 -3.4501558564204373 -3.373850085101162
23.59 -3.4337405532174454 -3.3469450538520693
23.6 -3.4148963429945614 -3.320097789377606
23.61 -3.393429311563972 -3.2933314303040393
23.62 -3.369321129844975 -3.2666671963432945
23.63 -3.3425794810973315 -3.2401244374286806
23.64 -3.312964485119723 -3.2137206960588443
23.650000000000002 -3.2814546892976555 -3.1874717811623534
23.66 -3.2512946146009014 -3.161391851776268
23.67 -3.2222731330124574 -3.13549350886252
23.68 -3.193984566470398 -3.1097878936942447
23.69 -3.166068883108947 -3.0842847913521325
23.7 -3.138417714762628 -3.058992738017592
23.71 -3.110909508382747 -3.0339191309012685
23.72 -3.083110530824113 -3.00907033979256
23.73 -3.054786636957399 -2.9844518193761322
23.740000000000002 -3.0259793693440944 -2.9600682215982967
23.75 -2.996465771583482 -2.9359235075068804
23.76 -2.9658561832456822 -2.912021058112123
23.77 -2.933873838529367 -2.8883637839333005
23.78 -2.900340774630749 -2.8649542329871505
23.79 -2.864946500889488 -2.841794697076533
23.8 -2.8321379570294436 -2.8188873162974746
23.81 -2.8031012134546653 -2.796234181748392
23.82 -2.779340586987594 -2.773837436468929
23.830000000000002 -2.761230475109362 -2.751699374667508
23.84 -2.748770623125825 -2.7298225392961744
23.85 -2.741963339288348 -2.7082098180382883
23.86 -2.740644717117397 -2.686864537744136
23.87 -2.745099008182259 -2.665790557298616
23.88 -2.7559415752404837 -2.6449923588476394
23.89 -2.77292101702359 -2.6244751372043744
23.900000000000002 -2.7958194860577477 -2.6042448871542248
23.91 -2.8243185775961965 -2.5843084882287437
23.92 -2.8581338234401166 -2.564673786355516
23.93 -2.898575056039749 -2.5453490041533504
23.94 -2.94526909624902 -2.5263334677637572
23.95 -2.9969649551285373 -2.5076208912425755
23.96 -3.051714596273703 -2.489206154948548
23.97 -3.1074663064225367 -2.471085465276185
23.98 -3.162915801946121 -2.453256246869751
23.990000000000002 -3.2169459955824147 -2.4357169849877476
24.0 -3.2685355007970482 -2.4184670244640922
24.01 -3.316765673079841 -2.4015063341420033
24.02 -3.3608334080721374 -2.3848352476478043
24.03 -3.400046276609836 -2.3684541927546023
24.04 -3.4338774233116762 -2.3523634221908063
24.05 -3.4619472921757612 -2.3365627585495155
24.060000000000002 -3.4840620808672726 -2.3210513648815567
24.07 -3.500078445413382 -2.3058275507462085
24.080000000000002 -3.5099690925632343 -2.290888621059561
24.09 -3.513741589095507 -2.2762307722280415
24.1 -3.5114762250780953 -2.2618490370557724
24.11 -3.5033939741672917 -2.247737276974415
24.12 -3.4896869293406163 -2.2338882175085764
24.13 -3.470634794818224 -2.220293520762073
24.14 -3.4466393483235866 -2.2069438871832876
24.150000000000002 -3.418047792743256 -2.193829178031556
24.16 -3.385292311893053 -2.1809385497763514
24.17 -3.3489018303691496 -2.1682605921194744
24.18 -3.3094217786836513 -2.155783462211571
24.19 -3.2674067066403656 -2.1434950089518914
24.2 -3.223565636450505 -2.1313828827168027
24.21 -3.1785414145876207 -2.1194346274343023
24.22 -3.133106410459545 -2.1076377534092763
24.23 -3.087995923653067 -2.0959797906602686
24.240000000000002 -3.04405511456673 -2.0844483236558013
24.25 -3.0021459485814255 -2.0730310092099704
24.26 -2.9636961894638647 -2.0617155799130806
24.27 -2.9314704187448117 -2.0504898358276495
24.28 -2.90634384410465 -2.0393416273033584
24.29 -2.8882415922764677 -2.028258831717829
24.3 -2.8733315738412912 -2.0172293267384536
24.310000000000002 -2.8583911381877862 -2.006240962387059
24.32 -2.8416157103117143 -1.9952815338269005
24.330000000000002 -2.8217059815327454 -1.9843387563833543
24.34 -2.798255775825606 -1.9734002439083997
24.35 -2.7717216664393454 -1.962453491223106
24.36 -2.7423033684026263 -1.9514858610269308
24.37 -2.71064323190329 -1.940484575370039
24.38 -2.6770187416126374 -1.9294367115452524
24.39 -2.641450213337796 -1.918329202067577
24.400000000000002 -2.603872772740839 -1.907148838274704
24.41 -2.5642335970223566 -1.8958822769937875
24.42 -2.522529739081485 -1.8845160496831967
24.43 -2.4787321184849587 -1.873036573440607
24.44 -2.4327497652038437 -1.8614301633077799
24.45 -2.3846440460950955 -1.8496830453384931
24.46 -2.3345503704767205 -1.8377813699803898
24.47 -2.282382395071044 -1.8257112253992434
24.48 -2.226484711764815 -1.8134586504766015
24.490000000000002 -2.163867273558465 -1.8010096473141008
24.5 -2.0951930303225073 -1.7883501931934631
24.51 -2.0199617490746804 -1.7754662520551638
24.52 -1.9373859582073685 -1.7623437856729596
24.53 -1.8467529392074185 -1.7489687648249892
24.54 -1.7476169152504935 -1.7353271808762774
24.55 -1.6405878161123626 -1.7214050583065736
24.560000000000002 -1.5261814078256024 -1.7071884688345231
24.57 -1.4070399102695377 -1.6926635478943939
24.580000000000002 -1.2823409809018598 -1.6778165143394317
24.59 -1.1473252370138551 -1.6626336943324775
24.6 -1.005982630153504 -1.647101550482892
24.61 -0.87302957914416 -1.6312067173489162
24.62 -0.7613725470254975 -1.6149360444758092
24.63 -0.680423694579102 -1.5982766481512034
24.64 -0.6363486378775569 -1.5812159730244932
24.650000000000002 -0.6304523459006317 -1.5637418646459877
24.66 -0.6600218865643805 -1.5458426538110899
24.67 -0.7164290799907986 -1.527507253329436
24.68 -0.7783515862779335 -1.5087252674506868
24.69 -0.8359852353012993 -1.4894871136451036
24.7 -0.8902857820622971 -1.4697841557346525
24.71 -0.9233599828580292 -1.4496088464628771
24.72 -0.9347964432479436 -1.4289548764742017
24.73 -0.9321296514846216 -1.4078173253182797
24.740000000000002 -0.9203903186802744 -1.3861928085077058
24.75 -0.8980443354112051 -1.364079612865802
24.76 -0.8652316938295392 -1.3414778104472544
24.77 -0.8242780634772506 -1.3183893392943493
24.78 -0.782119301958188 -1.2948180373439402
24.79 -0.7423147271500934 -1.2707696141224172
24.8 -0.7046030524869931 -1.2462515437200592
24.810000000000002 -0.6669450603615541 -1.2212728622356601
24.82 -0.6303757519769091 -1.1958438538123455
24.830000000000002 -0.5947610064661619 -1.169975611924172
24.84 -0.5587153406395879 -1.1436794671192416
24.85 -0.5225158955695113 -1.116966279256355
24.86 -0.4857566083475353 -1.089845601548717
24.87 -0.4482251059121989 -1.0623247353351628
24.88 -0.4122774536598177 -1.0344077079917549
24.89 -0.3783009552801033 -1.0060942209359887
24.900000000000002 -0.34668428174582466 -0.977378628975909
24.91 -0.3170957994666477 -0.9482490246725117
24.92 -0.290629670154793 -0.9186865100113479
24.93 -0.2635273978204271 -0.8886647406195745
24.94 -0.23087622569262223 -0.8581498234262326
24.95 -0.19298243964402317 -0.8271006360899804
24.96 -0.1495461741450299 -0.7954696157000996
24.97 -0.09399529919534722 -0.7632040362709684
24.98 -0.027586101487461434 -0.7302477614863174
24.990000000000002 0.04816175227432318 -0.6965434238391031
25.0 0.13188840147832792 -0.662034946810949
25.01 0.22230041091329866 -0.6266702958238581
25.02 0.31737772536206066 -0.5904043184984142
25.03 0.41421699957054336 -0.5532015166812689
25.04 0.5069467479126537 -0.5150385827885522
25.05 0.5867401560069165 -0.47590653245772163
25.060000000000002 0.6417752730965809 -0.43581227609589135
25.07 0.6579513604460523 -0.3947794959857589
25.080000000000002 0.6225926160388333 -0.3528487350868432
25.09 0.5298575219896868 -0.3100766585480197
25.1 0.3860409840126362 -0.26653451558651486
25.11 0.2147244812688669 -0.22230589975198
25.12 0.05086033098628029 -0.17748396804631827
25.13 -0.06920578528692012 -0.13216832160262637
25.14 -0.1208336955955076 -0.08646176367369351
25.150000000000002 -0.10141795514940277 -0.04046713276321334
25.16 -0.027411905812945392 0.005715633144166787
25.17 0.07943567038871713 0.051992097040858276
25.18 0.19702842090838857 0.09827552910696324
25.19 0.29273745675840246 0.14448868626265732
25.2 0.33752239579078847 0.19056513713004053
25.21 0.32704776470011687 0.236450094140364
25.22 0.26722151014243956 0.28210070412609545
25.23 0.1456391450866299 0.3274857543037242
25.240000000000002 -0.0016815317515757044 0.3725847824255615
25.25 -0.1504873437173302 0.4173866378720139
25.26 -0.28495300421421277 0.4618876132319216
25.27 -0.39388993795683724 0.5060893345750572
25.28 -0.47149997667220234 0.5499966431116041
25.29 -0.5161104292303236 0.5936157067542038
25.3 -0.5271867065903475 0.6369525628839612
25.310000000000002 -0.5041444683600265 0.6800122202275243
25.32 -0.4472392423087026 0.7227983538394409
25.330000000000002 -0.3574857231911004 0.7653135324539595
25.34 -0.23793697664879687 0.8075598403019604
25.35 -0.09291480572903055 0.8495397086793441
25.36 0.06266253070780081 0.8912567611493087
25.37 0.180544711518273 0.9327164976537867
25.38 0.2658413416646326 0.9739266886722593
25.39 0.32635404325520057 1.0148974095967942
25.400000000000002 0.36103595267452526 1.0556407062412139
25.41 0.3782570114994197 1.0961699354069165
25.42 0.3865059638625308 1.136498863409512
25.43 0.39017077618382245 1.1766406276442858
25.44 0.38542738347753236 1.2166066719040223
25.45 0.37219571414820507 1.2564057577693415
25.46 0.35279511050993406 1.2960431357830018
25.47 0.3306335239517022 1.3355199355210305
25.48 0.31210072317301396 1.374832807063207
25.490000000000002 0.3061052723429434 1.413973821024026
25.5 0.3218925822768579 1.4529306125916883
25.51 0.36634777990025036 1.4916867383495238
25.52 0.45593724730908214 1.5302222035579196
25.53 0.6142299877072936 1.568514111906243
25.54 0.8198146854540749 1.6065373888443917
25.55 0.9752907035018303 1.64426553252438
25.560000000000002 1.0967204902799157 1.6816713520466244
25.57 1.1954628241041103 1.7187276600543364
25.580000000000002 1.2708511798840778 1.7554078948072807
25.59 1.3267993957899922 1.7916866549237476
25.6 1.372728413189158 1.8275401374268054
25.61 1.425060510937346 1.8629464761937493
25.62 1.4873793287600865 1.8978859831775603
25.63 1.56722026741223 1.9323412987843813
25.64 1.6620207852587257 1.966297460601067
25.650000000000002 1.7678607375515991 1.999741901388742
25.66 1.8827097123459655 2.032664388057449
25.67 2.006528089359408 2.0650569133942054
25.68 2.124331104491594 2.096913551813907
25.69 2.234845503950689 2.128230289502889
25.7 2.3365501994756617 2.1590048381793734
25.71 2.4161557044750737 2.189236440418247
25.72 2.478430690755804 2.2189256731774147
25.73 2.532319167592446 2.248074254889547
25.740000000000002 2.583098005442853 2.2766848602924763
25.75 2.6333964984461034 2.304760946099254
25.76 2.684073808626316 2.3323065896677657
25.77 2.7357635700271743 2.35932634202689
25.78 2.7886635863832865 2.3858250959504383
25.79 2.842775668857815 2.411807969228861
25.8 2.899311141807976 2.4372802028676963
25.810000000000002 2.9579928286196626 2.4622470736198707
25.82 3.017664598577694 2.486713820027882
25.830000000000002 3.077568743427305 2.510685580995122
25.84 3.137370757790375 2.5341673458110208
25.85 3.1967466101406252 2.5571639145093092
25.86 3.2554176239244956 2.579679867433983
25.87 3.3138319570331554 2.6017195429110647
25.88 3.3718928022506773 2.6232870219726334
25.89 3.4292575627455335 2.6443861191401226
25.900000000000002 3.485761607151918 2.665020378348264
25.91 3.5411183865620917 2.685193073168713
25.92 3.59519821972078 2.704907210573044
25.93 3.64641141369761 2.724165537556671
25.94 3.695193245348319 2.742970550022303
25.95 3.7425783585370542 2.7613245033971454
25.96 3.7885757902663304 2.779229424528558
25.97 3.8333106655480425 2.7966871244662808
25.98 3.876820575182112 2.8136992118004653
25.990000000000002 3.919091552931869 2.83026710627709
26.0 3.959753327570665 2.846392052461019
26.01 3.9987261511012946 2.8620751332585828
26.02 4.035965802028292 2.8773172831502776
26.03 4.07163862269079 2.892119301015886
26.04 4.105809552731962 2.906481862462312
26.05 4.138928897291139 2.9204055315890365
26.060000000000002 4.172237905790952 2.9338907721462903
26.07 4.206352342064431 2.9469379580579176
26.080000000000002 4.240796216230217 2.959547383295699
26.09 4.2748697916227005 2.9717192711027423
26.1 4.3083503605878 2.983453782573523
26.11 4.340977999317632 2.9947510246056566
26.12 4.372687965626676 3.005611057243775
26.13 4.403450050057229 3.01603390044048
26.14 4.4334591714889555 3.02601954026265
26.150000000000002 4.462616580047312 3.035567934573483
26.16 4.491004577301398 3.04467901822127
26.17 4.518673390236168 3.0533527077676457
26.18 4.54564163875745 3.061588905786823
26.19 4.571996313197586 3.0693875047681582
26.2 4.597561340175131 3.0767483906521855
26.21 4.622353371467931 3.0836714460307046
26.22 4.646797133282316 3.0901565530393023
26.23 4.6705193614305625 3.0962035959693432
26.240000000000002 4.693400883028785 3.101812463625526
26.25 4.715455325405443 3.106983051452978
26.26 4.736855356804316 3.1117152634566976
26.27 4.757861913619951 3.1160090139347694
26.28 4.778567448818901 3.1198642290444276
26.29 4.798908982040995 3.123280848219529
26.3 4.81876327934051 3.1262588254566124
26.310000000000002 4.838107184863446 3.128798130483836
26.32 4.856937571924442 3.130898749828251
26.330000000000002 4.875216790541813 3.132560687793593
26.34 4.892914904877667 3.1337839673606336
26.35 4.9100965455863115 3.134568631020973
26.36 4.926812612361047 3.1349147415539735
26.37 4.943112236293661 3.1348223827560355
26.38 4.958953308278097 3.134291660130055
26.39 4.974339885780289 3.1333227015422387
26.400000000000002 4.989391484427225 3.1319156578538125
26.41 5.00409593513699 3.1300707035326374
26.42 5.018428565417544 3.127788037250637
26.43 5.032407375541327 3.1250678824723215
26.44 5.045926613175046 3.1219104880379605
26.45 5.059029924387476 3.1183161287468124
26.46 5.071390957046685 3.114285105942453
26.47 5.083434619212635 3.1098177481049696
26.48 5.095110971575137 3.1049144114522864
26.490000000000002 5.105922308647948 3.09957548055311
26.5 5.115885916435348 3.0938013689552237
26.51 5.124584423949393 3.087592519829646
26.52 5.13200382063202 3.0809494066343586
26.53 5.138452895616895 3.073872533798406
26.54 5.1441601866882625 3.066362437428694
26.55 5.149105090506291 3.05841968604103
26.560000000000002 5.153372973493745 3.0500448813166487
26.57 5.156979242296217 3.041238658886067
26.580000000000002 5.159895398455554 3.0320016891409627
26.59 5.162154801892585 3.0223346780761244
26.6 5.163716323575835 3.012238368161776
26.61 5.164666942343143 3.001713539248202
26.62 5.164970065018128 2.9907610095028287
26.63 5.164561837350821 2.9793816363817998
26.64 5.163505688727325 2.9675763176362673
26.650000000000002 5.161752896858076 2.9553459923542476
26.66 5.1592683853791055 2.9426916420400357
26.67 5.156031384931813 2.929614291730491
26.68 5.152020790640345 2.9161150111504277
26.69 5.146942301180545 2.9021949159072893
26.7 5.140752393345281 2.8878551687261536
26.71 5.133484002902222 2.8730969807252715
26.72 5.125130682087084 2.8579216127348768
26.73 5.115698926481556 2.8423303766568937
26.740000000000002 5.104898258482756 2.826324636869751
26.75 5.09216180363874 2.8099058116767655
26.76 5.0772339907488 2.7930753747992876
26.77 5.060050115921145 2.7758348569163545
26.78 5.040532578020777 2.7581858472502767
26.79 5.0187644796762 2.7401299951999394
26.8 4.995307959239041 2.7216690120212346
26.810000000000002 4.9702201596061055 2.702804672556833
26.82 4.9436254553643 2.6835388170142633
26.830000000000002 4.91550139430896 2.663873352794133
26.84 4.885910536939935 2.6438102563679022
26.85 4.854874645922262 2.623351575206346
26.86 4.822353632919414 2.602499429758711
26.87 4.788566267467468 2.5812560154823143
26.88 4.753308276399057 2.559623604923451
26.89 4.716651496370524 2.537604549848959
26.900000000000002 4.678619469742424 2.5152012834280937
26.91 4.6392762541043435 2.4924163224646785
26.92 4.598577902754949 2.469252269679107
26.93 4.5564416557884115 2.445711816038034
26.94 4.512720269795915 2.42179774313229
26.95 4.467406995772368 2.397512925600695
26.96 4.420714915288243 2.3728603335980734
26.97 4.373011148496904 2.347843035305491
26.98 4.324687916305453 2.3224641994805775
26.990000000000002 4.276325560103999 2.296727098044802
27.0 4.22775200543438 2.2706351087040773
27.01 4.178943245200983 2.2441917175999997
27.02 4.129741870000042 2.217400521986204
27.03 4.080004396466741 2.1902652329256695
27.04 4.029694773664615 2.1627896780037137
27.05 3.977558222663416 2.134977804050317
27.060000000000002 3.92344395128597 2.106833679865355
27.07 3.8677509248516913 2.078361498939337
27.080000000000002 3.8103598272666526 2.049565582161903
27.09 3.750958861303353 2.020450380509145
27.1 3.6891315665645754 1.991020477700488
27.11 3.6259603225203803 1.961280592814897
27.12 3.563270689557032 1.9312355828560444
27.13 3.500914885295848 1.9008904452539261
27.14 3.4349971336117378 1.870250320292121
27.150000000000002 3.371856004702476 1.839320493445806
27.16 3.3188409027530845 1.8081063976186946
27.17 3.2762761126080484 1.776613615263626
27.18 3.2423531309806553 1.7448478803723784
27.19 3.204714607943022 1.7128150803187174
27.2 3.1595999014979848 1.6805212575398234
27.21 3.111720401267564 1.6479726110391408
27.22 3.0624242780291846 1.6151754976940105
27.23 3.016690975387806 1.5821364333517447
27.240000000000002 2.9772519634619394 1.5488620936973732
27.25 2.9367445908511214 1.5153593148747329
27.26 2.899549640392073 1.4816350938460596
27.27 2.8697324013558654 1.4476965884716269
27.28 2.8441696079929693 1.4135510247291665
27.29 2.8301525929486058 1.3792048392234721
27.3 2.811610489466469 1.3446640366430325
27.310000000000002 2.7619908990410065 1.3099346398461331
27.32 2.6937224612050388 1.2750226998182757
27.330000000000002 2.6405312264922616 1.2399342963985507
27.34 2.600022114841438 1.2046755392279436
27.35 2.5611221893108835 1.1692525688978703
27.36 2.536611215928198 1.133671558271459
27.37 2.5310043691733157 1.0979387139488077
27.38 2.5443138283334665 1.062060277842918
27.39 2.5720265619795466 1.0260425288309194
27.400000000000002 2.6052138721058578 0.9898917844428246
27.41 2.626460416392117 0.9536144025495062
27.42 2.6351027967929923 0.9172167830099882
27.43 2.631415049698488 0.8807053692391711
27.44 2.6140076145612596 0.8440866496590271
27.45 2.5916093706780092 0.8073671589965852
27.46 2.569810237156502 0.7705534793955972
27.47 2.55129187475249 0.7336522413136148
27.48 2.5448071445196567 0.6966701241779687
27.490000000000002 2.520922100069245 0.6596138567798969
27.5 2.4750743301429723 0.6224902173912074
27.51 2.4143354522576588 0.5853060335926511
27.52 2.3463253073849133 0.5480681818076963
27.53 2.2789105288263145 0.5107835865414503
27.54 2.227112695402596 0.4734592193290529
27.55 2.2032541296869788 0.4361020974012717
27.560000000000002 2.2149876731198788 0.39871928208153595
27.57 2.240518899384541 0.3613178769295116
27.580000000000002 2.2360897412796805 0.3239050256518214
27.59 2.191830517763965 0.2864879098004613
27.6 2.1270427543233534 0.24907374628411333
27.61 2.026597787427627 0.21166978471673104
27.62 1.9032040726029669 0.17428330462875996
27.63 1.772789585796736 0.13692161256707025
27.64 1.6327891540155588 0.09959203910910952
27.650000000000002 1.4919609285762427 0.06230193581534982
27.66 1.3656882682637623 0.02505867214365798
27.67 1.335517694134258 -0.012130367653164664
27.68 1.326934505533131 -0.04925778762612654
27.69 1.4006550701176224 -0.08631618320764245
27.7 1.5175314269323215 -0.12329814425168517
27.71 1.578579586080096 -0.16019625802232906
27.72 1.6230307361371112 -0.19700311211985766
27.73 1.7014730319318057 -0.233711297333147
27.740000000000002 1.8031081597109395 -0.27031341041154144
27.75 1.8916597955386587 -0.30680205674927863
27.76 1.9651379551558863 -0.3431698529779219
27.77 2.0280311913036426 -0.37940942946394585
27.78 2.079731893374496 -0.415513432708851
27.79 2.1157964254206023 -0.4514745276510661
27.8 2.1395460217919444 -0.48728539986976016
27.810000000000002 2.1531602913868424 -0.5229387576905722
27.82 2.156086036537526 -0.5584273341949177
27.830000000000002 2.1459823417553583 -0.5937438891337414
27.84 2.1253380346270028 -0.628881210747922
27.85 2.098354151465978 -0.6638321174969322
27.86 2.0672248436118315 -0.698589459697557
27.87 2.032960786075992 -0.7331461210746644
27.88 1.9950914123452232 -0.767495020225545
27.89 1.9550516531532889 -0.8016291120001005
27.900000000000002 1.9132976912912874 -0.8355413887970189
27.91 1.8676884978616588 -0.8692248817786923
27.92 1.8189536660427326 -0.9026726620048269
27.93 1.7679341605395091 -0.9358778414861297
27.94 1.7144903954647663 -0.9688335741586749
27.95 1.659638703278647 -1.0015330567790626
27.96 1.6035091214227988 -1.0339695297416094
27.97 1.547152489080398 -1.0661362778170003
27.98 1.4918290954824291 -1.0980266308126567
27.990000000000002 1.438362539554456 -1.129633964155781
28.0 1.3824899134197803 -1.1609516993975333
28.01 1.3239677756085113 -1.1919733046399554
28.02 1.26408887683497 -1.222692294884685
28.03 1.2045589043872198 -1.2531022323042025
28.04 1.1448262544315426 -1.283196726434476
28.05 1.0848928434353624 -1.3129694342909493
28.060000000000002 1.024909300645355 -1.3424140604064918
28.07 0.9651724426683614 -1.3715243567928832
28.080000000000002 0.9066224056695429 -1.4002941228252677
28.09 0.8491929021229687 -1.4287172050511536
28.1 0.7913538597119683 -1.4567874969233907
28.11 0.7334842997253848 -1.4844989384593834
28.12 0.6757275015372066 -1.5118455158266617
28.13 0.6177783455528285 -1.538821260855895
28.14 0.5600350999778616 -1.5654202504834087
28.150000000000002 0.5026895014646993 -1.591636606123766
28.16 0.44527549932754695 -1.617464492974751
28.17 0.3867555907270095 -1.642898119256817
28.18 0.3239859269767251 -1.6679317353882832
28.19 0.2572581872375199 -1.6925596330995167
28.2 0.18721738681673195 -1.7167761444884682
28.21 0.11499809655832394 -1.7405756410204016
28.22 0.04254530352985775 -1.7639525324756486
28.23 -0.028217939131849334 -1.7869012658482246
28.240000000000002 -0.09625740461938648 -1.8094163242003103
28.25 -0.1638923547385076 -1.8314922254764956
28.26 -0.23196265439693065 -1.8531235212836934
28.27 -0.2982730123815962 -1.8743047956419305
28.28 -0.3617147287371285 -1.895030663712363
28.29 -0.4221915273284864 -1.915295770510754
28.3 -0.4798446885399166 -1.9350947896129596
28.310000000000002 -0.5341273282163055 -1.954422421863141
28.32 -0.5862650351160834 -1.9732733940941412
28.330000000000002 -0.6374239326258433 -1.9916424578718246
28.34 -0.6883138261096722 -2.0095243882762395
28.35 -0.7397468638663351 -2.0269139827345857
28.36 -0.7931630734143411 -2.0438060599223262
28.37 -0.849295331827248 -2.0601954587511715
28.38 -0.9083772639022367 -2.0760770374648416
28.39 -0.9701369262753001 -2.0914456728664508
28.400000000000002 -1.03413938268055 -2.10629625970389
28.41 -1.1003594235640222 -2.120623710243671
28.42 -1.169353802510841 -2.1344229540671495
28.43 -1.2434103892148514 -2.147688938126682
28.44 -1.3221593252454298 -2.160416627105586
28.45 -1.4043917381933646 -2.1726010041301462
28.46 -1.4893927152709683 -2.1842370718878565
28.47 -1.5769058313046322 -2.1953198542142625
28.48 -1.6675378704494666 -2.2058443982170797
28.490000000000002 -1.7609820347800014 -2.2158057770159245
28.5 -1.8568481571993303 -2.225199093185743
28.51 -1.9548624881752126 -2.234019483002199
28.52 -2.0551417644696475 -2.242262121601088
28.53 -2.1581451128111304 -2.249922229176807
28.54 -2.2640760636710375 -2.256995078360564
28.55 -2.3732337197074997 -2.2634760029371437
28.560000000000002 -2.485618589406508 -2.269360408078461
28.57 -2.6013074744303246 -2.2746437822941576
28.580000000000002 -2.721424039749534 -2.279321711324693
28.59 -2.8479416472778585 -2.2833898942299875
28.6 -2.9843550552406093 -2.286844161957929
28.61 -3.130094084441941 -2.289680498711769
28.62 -3.28301368768474 -2.2918950664755813
28.63 -3.4419495943158047 -2.2934842330988694
28.64 -3.6061691924760186 -2.2944446043917344
28.650000000000002 -3.7751093051373736 -2.2947730607361545
28.66 -3.9479458392876214 -2.294466798778827
28.67 -4.12399353787692 -2.2935233788390814
28.68 -4.302632453771189 -2.2919407787403516
28.69 -4.483199164275893 -2.2897174548559804
28.7 -4.665037416245099 -2.2868524112519917
28.71 -4.847503542440176 -2.2833452779105783
28.72 -5.029980706828326 -2.2791963991279856
28.73 -5.211850216318171 -2.2744069333020414
28.740000000000002 -5.392636585150772 -2.268978965456298
28.75 -5.571791616169728 -2.262915633989397
28.76 -5.748848226374042 -2.2562212732914917
28.77 -5.923305124005269 -2.2489015740323084
28.78 -6.09461422246941 -2.240963763096519
28.79 -6.2622665643378355 -2.2324168053199758
28.8 -6.425835374121551 -2.223271629362045
28.810000000000002 -6.586495067299799 -2.2135413802303217
28.82 -6.7454517554139475 -2.2032417011476664
28.830000000000002 -6.904320738089208 -2.1923910476115016
28.84 -7.063643186620986 -2.181011036628744
28.85 -7.224123719374938 -2.1691268342025505
28.86 -7.386115131793767 -2.15676758418405
28.87 -7.549686597157147 -2.1439668815539523
28.88 -7.714417217453479 -2.1307632930421088
28.89 -7.880845384610143 -2.117200927685813
28.900000000000002 -8.0502313885737 -2.10333005942627
28.91 -8.221897184057749 -2.0892078030933336
28.92 -8.396370961552432 -2.074898844058614
28.93 -8.573861666644895 -2.0604762203757065
28.94 -8.752148285216169 -2.04602215427262
28.95 -8.932212234618358 -2.031628927318131
28.96 -9.113246458882283 -2.0173997903302876
28.97 -9.292243273756442 -2.003449895011516
28.98 -9.466170428062075 -1.9899072292533195
28.990000000000002 -9.636731752011592 -1.9769135319439677
29.0 -9.802640244042388 -1.9646251558396672
29.01 -9.960464764119582 -1.9532138385850604
29.02 -10.102189860802403 -1.9428673323251981
29.03 -10.212321069313388 -1.9337898316895177
29.04 -10.283000616394563 -1.9262021285692814
29.05 -10.318108526391566 -1.9203414105891699
29.060000000000002 -10.326754848957947 -1.9164606093151462
29.07 -10.314511121857304 -1.9148271952071636
29.080000000000002 -10.285295745585781 -1.915721310651349
29.09 -10.242323507765647 -1.919433132012744
29.1 -10.188089249898981 -1.9262593587828856
29.11 -10.125505564652402 -1.9364987449565305
29.12 -10.056215145147853 -1.9504466170904573
29.13 -9.98334968042685 -1.9683883668663693
29.14 -9.909596484268508 -1.9905919641915344
29.150000000000002 -9.83553048456444 -2.0172996090371615
29.16 -9.759628087891103 -2.0487187232541064
29.17 -9.679816776342616 -2.0850125718240413
29.18 -9.595715800731028 -2.126290888185075
29.19 -9.510701140476716 -2.1726009502845947
29.2 -9.422515616708973 -2.223919602220162
29.21 -9.326545881964055 -2.2801467313989434
29.22 -9.219729212478658 -2.3411006871471924
29.23 -9.100109242038256 -2.4065160625114967
29.240000000000002 -8.963754948904578 -2.4760441606453036
29.25 -8.806806664795275 -2.549256338544833
29.26 -8.627555170803054 -2.6256502734231013
29.27 -8.424019505266132 -2.704659039213416
29.28 -8.19543538172156 -2.78566271937616
29.29 -7.94156481437326 -2.8680021237535027
29.3 -7.66406019598451 -2.950994030981985
29.310000000000002 -7.366589742399537 -3.033947258791722
29.32 -7.052816050292277 -3.1161787923497943
29.330000000000002 -6.727599216046533 -3.197029195353548
29.34 -6.3980752390441555 -3.275876600627323
29.35 -6.0705296908293995 -3.352148720559206
29.36 -5.750731169648899 -3.425332508212115
29.37 -5.44449552170652 -3.494981300441997
29.38 -5.156392249668331 -3.560719448365325
29.39 -4.889815671011755 -3.6222445649079407
29.400000000000002 -4.645352238964522 -3.6793275909185326
29.41 -4.421864028260243 -3.731810915042916
29.42 -4.214324654712858 -3.7796048002872427
29.43 -4.02047685134195 -3.822682389763156
29.44 -3.8356586688958476 -3.8610735912293426
29.45 -3.6629092983418143 -3.8948581680052596
29.46 -3.497718104534041 -3.924158379093549
29.47 -3.3439578343924357 -3.9491315017717277
29.48 -3.2078704811218444 -3.9699625310340867
29.490000000000002 -3.08917767456124 -3.9868572872260684
29.5 -2.988638423870807 -4.000036088383962
29.51 -2.907755370021487 -4.009728071719694
29.52 -2.8466013198247637 -4.0161661912383835
29.53 -2.8055085107688953 -4.019582881583578
29.54 -2.7854084254141522 -4.020206361470905
29.55 -2.7842577323552327 -4.018257548193565
29.560000000000002 -2.7995604965139016 -4.013947560216824
29.57 -2.8294023784523166 -4.007475790739549
29.580000000000002 -2.8660668849821676 -3.9990285364041815
29.59 -2.9058233898395436 -3.98877816007888
29.6 -2.9491678458384243 -3.9768827554611237
29.61 -2.9960696987326347 -3.9634862665698503
29.62 -3.0460270346665386 -3.9487190001627384
29.63 -3.0978143355288434 -3.9326984567009644
29.64 -3.150403452324369 -3.915530397825145
29.650000000000002 -3.20273038611278 -3.8973100664242053
29.66 -3.2542858712924545 -3.8781234792648913
29.67 -3.30557275775384 -3.8580487208928522
29.68 -3.355703309211398 -3.837157179731876
29.69 -3.4039325089450916 -3.8155146814072136
29.7 -3.4496296067556056 -3.793182488774371
29.71 -3.4892484694220034 -3.770218151729323
29.72 -3.5213299278742802 -3.746676201695299
29.73 -3.543141875018108 -3.7226086952405018
29.740000000000002 -3.5568098781016744 -3.6980656183722846
29.75 -3.562837097425744 -3.6730951677758483
29.76 -3.561605919538952 -3.64774392787706
29.77 -3.553830385568567 -3.622056963469623
29.78 -3.5395681324016817 -3.5960778471604726
29.79 -3.5266769953020667 -3.569848639458841
29.8 -3.516668434251505 -3.5434098372871463
29.810000000000002 -3.5078562662767308 -3.5168003043383393
29.82 -3.49920801425041 -3.4900571942848195
29.830000000000002 -3.4901419133151705 -3.4632158754684292
29.84 -3.4800217051920583 -3.4363098635578906
29.85 -3.4684268069467734 -3.40937076673677
29.86 -3.454904936069239 -3.382428246372271
29.87 -3.4392292678336176 -3.3555099947780964
29.88 -3.4211819541923933 -3.3286417306249865
29.89 -3.400557234125557 -3.3018472117323903
29.900000000000002 -3.3772781935789915 -3.275148264392039
29.91 -3.3513766086986916 -3.2485648279535395
29.92 -3.3227621113621932 -3.2221150131398186
29.93 -3.2913564892568665 -3.1958151724310966
29.94 -3.260760346237765 -3.1696799807991463
29.95 -3.2314269987104485 -3.1437225251079832
29.96 -3.202922982495229 -3.117954400573252
29.97 -3.1749250658615793 -3.0923858127784642
29.98 -3.147198601203966 -3.067025683893686
29.990000000000002 -3.119693325341144 -3.0418817618809024
30.0 -3.0920256490139906 -3.016960731627327
30.01 -3.063864669228334 -2.9922683271032327
30.02 -3.035226005962226 -2.9678094437790348
30.03 -3.0059690932226886 -2.943588250690236
30.04 -2.975765355149152 -2.919608301649741
30.05 -2.944198558432177 -2.895872645244647
30.060000000000002 -2.9112264938476518 -2.872383933342255
30.07 -2.8763298614621355 -2.8491445279295444
30.080000000000002 -2.8421285253934503 -2.82615660619223
30.09 -2.811896886905373 -2.803422263796187
30.1 -2.7862842153216496 -2.7809436163862413
30.11 -2.766385461064 -2.758722899350456
30.12 -2.752144439120931 -2.7367625659144164
30.13 -2.7435265523140044 -2.715065383628594
30.14 -2.7404688546729927 -2.693634529298557
30.150000000000002 -2.743024890464005 -2.672473682355238
30.16 -2.7517830368780523 -2.651587116618349
30.17 -2.766855754717101 -2.6309797903076144
30.18 -2.7879037882760995 -2.61065743405643
30.19 -2.8146510575771284 -2.5906266365480133
30.2 -2.8467098875202552 -2.5708949272362216
30.21 -2.8849523556053756 -2.5514707178488596
30.22 -2.929767494837434 -2.532357379834453
30.23 -2.9800289354598775 -2.5135489215056914
30.240000000000002 -3.0340977944905605 -2.4950397868316085
30.25 -3.089674718189227 -2.4768257689921622
30.26 -3.1453505118885463 -2.458903919397491
30.27 -3.199948870599191 -2.4412724053574
30.28 -3.2524130455659233 -2.4239303220136947
30.29 -3.3018101240140982 -2.406877466676721
30.3 -3.347295908182411 -2.390114085858441
30.310000000000002 -3.38811995673366 -2.3736406068853615
30.32 -3.4236864512091136 -2.357457366850178
30.330000000000002 -3.45363870532963 -2.341564351701037
30.34 -3.477663772227471 -2.3259609574946576
30.35 -3.4956467486597997 -2.310645784228157
30.36 -3.507490280227044 -2.295616470424571
30.37 -3.5131999095984145 -2.280869573898147
30.38 -3.5128315603340106 -2.266400501149252
30.39 -3.5065704298398517 -2.2522034848440233
30.400000000000002 -3.4946479294822406 -2.2382716060925043
30.41 -3.47725995133731 -2.2245968559219125
30.42 -3.454793118479187 -2.211170228622229
30.43 -3.427617889071636 -2.197981838571369
30.44 -3.396152401737223 -2.185021051772504
30.45 -3.3608519249807927 -2.1722766235741395
30.46 -3.3223031809141235 -2.1597368348340127
30.47 -3.2810274348532316 -2.1473896199534366
30.48 -3.2376944829528562 -2.1352226816589237
30.490000000000002 -3.1929781508335147 -2.1232235889406357
30.5 -3.147573962500131 -2.111379856095465
30.51 -3.102290856083113 -2.099679002226186
30.52 -3.0578854455197764 -2.08810859174745
30.53 -3.0152278132858417 -2.0766562574109457
30.54 -2.9753350045774525 -2.0653097080621947
30.55 -2.9409852798666316 -2.0540567237629883
30.560000000000002 -2.913545842076629 -2.0428851411277513
30.57 -2.893448886920762 -2.031782831704715
30.580000000000002 -2.8779584643086267 -2.02073767607963
30.59 -2.8633054551173487 -2.0097375360978136
30.6 -2.8472521047790518 -1.998770227236304
30.61 -2.828429559250551 -1.9878234927724765
30.62 -2.8060947462019383 -1.9768849809887252
30.63 -2.7804879149153763 -1.9659422262559183
30.64 -2.7519778424504344 -1.954982634497475
30.650000000000002 -2.7209470106610563 -1.9439934732132405
30.66 -2.6879574794365713 -1.9329618659918542
30.67 -2.6530028632659333 -1.9218747912333904
30.68 -2.6160635562576995 -1.91071908465315
30.69 -2.577071514556294 -1.8994814450348447
30.7 -2.536039615655823 -1.8881484426502606
30.71 -2.4929144211696053 -1.8767065297371506
30.72 -2.4476384385254564 -1.8651420524503926
30.73 -2.4001954949595827 -1.8534412637405717
30.740000000000002 -2.3507101509305497 -1.841590336680081
30.75 -2.2992922746119735 -1.8295753778399162
30.76 -2.2449134585833033 -1.817382440414268
30.77 -2.18454242734296 -1.8049975368931954
30.78 -2.117694589117432 -1.7924066511951686
30.79 -2.0446937741515105 -1.7795957502847224
30.8 -1.964538344253873 -1.7665507954172246
30.810000000000002 -1.876529262712494 -1.753257753271411
30.82 -1.7801251791937807 -1.739702607348571
30.830000000000002 -1.6755086611382177 -1.725871370134977
30.84 -1.5632196124996223 -1.7117500966389536
30.85 -1.4454360487046207 -1.6973249000297401
30.86 -1.323066752222835 -1.682581970212424
30.87 -1.1913803444518245 -1.667507596274284
30.88 -1.0511847649696846 -1.6520881938313636
30.89 -0.9135821905478041 -1.6363103383774908
30.900000000000002 -0.793985057277788 -1.6201608057944552
30.91 -0.7023766868880656 -1.603626621202856
30.92 -0.6462223929344342 -1.5866951173187505
30.93 -0.6282488805648132 -1.569354003408715
30.94 -0.6471575591504397 -1.5515914457915856
30.95 -0.6962445963518693 -1.533396160602607
30.96 -0.7608293865991982 -1.514757519192226
30.970000000000002 -0.8170231645582238 -1.4956656660429153
30.98 -0.8745800212215897 -1.4761116484440582
30.990000000000002 -0.915127793934249 -1.456087556326202
31.0 -0.9332129366113273 -1.435586669606198
31.01 -0.9338918089680579 -1.4146036091128171
31.02 -0.9249853204329961 -1.3931344856557657
31.03 -0.906382956937537 -1.3711770400629684
31.04 -0.8766652671617203 -1.348730765104455
31.05 -0.8378024461244173 -1.3257969982083047
31.060000000000002 -0.7954398347843457 -1.3023789718861059
31.07 -0.7546614190796737 -1.2784818069982877
31.080000000000002 -0.716498560503628 -1.2541124326337536
31.09 -0.6789904615377589 -1.2292794157831433
31.1 -0.6418250413237452 -1.2039926844683055
31.11 -0.6060826219370696 -1.1782631299834114
31.12 -0.5702216183560012 -1.1521020777650857
31.13 -0.5340356039856298 -1.125520622491504
31.14 -0.49774026015126704 -1.0985288315057082
31.150000000000002 -0.46000209339179055 -1.0711348315511104
31.16 -0.4235113779055508 -1.043343806773227
31.17 -0.38885884555440775 -1.015156950263187
31.18 -0.3565354256877953 -0.9865704259608461
31.19 -0.326171286439056 -0.9575744109479389
31.2 -0.29884845241871183 -0.928152298208341
31.21 -0.27260238237037626 -0.8982801448789548
31.220000000000002 -0.2418439627746949 -0.8679264491378897
31.23 -0.20555657600602473 -0.8370523289704357
31.240000000000002 -0.1645658328417401 -0.8056121578059612
31.25 -0.11292230822288118 -0.7735546861278606
31.26 -0.049794143692636794 -0.7408246464348305
31.27 0.023149798758751672 -0.7073648040027054
31.28 0.10442377511051859 -0.6731183808163927
31.29 0.19292811022066658 -0.6380317477131605
31.3 0.2867446305101815 -0.6020572525842076
31.310000000000002 0.38351890752033846 -0.5651560320126903
31.32 0.4783731782768239 -0.5273006411063768
31.330000000000002 0.5634290164787465 -0.48847733258201753
31.34 0.6278258284168334 -0.44868782296723664
31.35 0.657931902033214 -0.4079504033107706
31.36 0.6400319822840395 -0.3663002862320739
31.37 0.5656322797273372 -0.32378913130964104
31.38 0.4363316264953454 -0.28048375435831296
31.39 0.2703309152807609 -0.2364640964564182
31.400000000000002 0.09993545412910265 -0.19182059493454418
31.41 -0.037598902222354624 -0.14665114842881044
31.42 -0.11251140955642036 -0.10105789104398077
31.43 -0.11449017591692012 -0.05514398227367945
31.44 -0.055644563194436 -0.009010583818280793
31.45 0.04312142896966442 0.037245855951164586
31.46 0.1597286493838439 0.08353593811578719
31.470000000000002 0.26741754663853534 0.1297792315124
31.48 0.32906842133566094 0.17590574600492603
31.490000000000002 0.3355326388243558 0.22185692655687017
31.5 0.29425539405019485 0.2675861217313673
31.51 0.1885586237517849 0.31305847921387064
31.52 0.046257026951799673 0.35825024389688265
31.53 -0.10411518979483958 0.4031474844812539
31.54 -0.24445332211989168 0.4477443444155167
31.55 -0.3624780924717097 0.4920409852263341
31.560000000000002 -0.45028979026072946 0.5360414444419508
31.57 -0.5055431718758197 0.5797516494617585
31.580000000000002 -0.5273268110313687 0.6231778049968266
31.59 -0.5151975603914689 0.6663253084702947
31.6 -0.4690418462473822 0.7091982583393914
31.61 -0.3894444786238882 0.7517995236691171
31.62 -0.27913081231136516 0.7941312588060825
31.63 -0.14123785722755677 0.8361956895843079
31.64 0.014486284772884161 0.8779959747541421
31.650000000000002 0.14796453163853585 0.9195369579580053
31.66 0.24157130671837912 0.9608256647830342
31.67 0.30989102942766067 1.0018714555482129
31.68 0.35245290972530796 1.042685805838257
31.69 0.37432206220462483 1.0832817431144872
31.7 0.3841361950812132 1.1236730116498101
31.71 0.3897332792721464 1.163873065663216
31.720000000000002 0.387979859951896 1.2038940012490507
31.73 0.3771237175169553 1.2437455334020018
31.740000000000002 0.35945220258147437 1.2834341086284926
31.75 0.3377464745097942 1.3229622204906244
31.76 0.31698475196987985 1.3623279690636148
31.77 0.3061755723247188 1.4015248792386505
31.78 0.31387353706276144 1.4405419697383008
31.79 0.34837862376176965 1.4793640463341378
31.8 0.4211451619261073 1.5179721798709194
31.810000000000002 0.5548243039395064 1.556344322356085
31.82 0.7592439636778199 1.59445601204682
31.830000000000002 0.9299460541019346 1.6322811202847927
31.84 1.06051392081946 1.669792597737227
31.85 1.1663177423343125 1.706963184624096
31.86 1.2486596876345963 1.7437660574575244
31.87 1.3111731121450383 1.7801753929572324
31.88 1.3570866836369575 1.8161668374995124
31.89 1.4081110040088287 1.8517178772618204
31.900000000000002 1.4655913405912244 1.886808109889516
31.91 1.5400449346651435 1.9214194229241577
31.92 1.6304481427696764 1.9555360874175318
31.93 1.7331712509696455 1.9891447772069952
31.94 1.8449499645080767 2.022234525402565
31.95 1.967166483313319 2.0547966299085165
31.96 2.087651670810514 2.086824519459877
31.970000000000002 2.2004302746679407 2.1183135908635355
31.98 2.305831366911164 2.149261027052686
31.990000000000002 2.3932092581617397 2.1796656043155647
32.0 2.4598818149429427 2.2095274957534436
32.01 2.515696735664843 2.2388480767287366
32.02 2.5670603151485416 2.267629736844981
32.03 2.617368687702344 2.2958757018875136
32.04 2.6678355055489167 2.3235898681692504
32.05 2.7191787762935675 2.350776650879367
32.06 2.77168729947765 2.3774408473242454
32.07 2.8253718695468812 2.4035875153694555
32.08 2.881004755727586 2.4292218669343715
32.09 2.939146802766663 2.454349176038291
32.1 2.9986089101120292 2.478974700639628
32.11 3.0584783364168775 2.5031036173292374
32.12 3.118360176321975 2.526740967827568
32.13 3.1778996011959997 2.5498916161738037
32.14 3.236791102983629 2.5725602154800358
32.15 3.2952421389135296 2.594751183138021
32.160000000000004 3.353463024690429 2.616468683407673
32.17 3.4110654054125593 2.6377166163734116
32.18 3.467860536224915 2.658498612326074
32.19 3.523622229742182 2.678818030702763
32.2 3.5781191209670187 2.6986779628003865
32.21 3.6305382022396717 2.7180812375568753
32.22 3.679797191534563 2.737030429775429
32.230000000000004 3.727631542887904 2.7555278702424237
32.24 3.774056373711616 2.7735756572609493
32.25 3.8191908719305943 2.791175669189565
32.26 3.8631137417033816 2.808329577635609
32.27 3.905772050023936 2.8250388610099053
32.28 3.9469808233018053 2.841304818196371
32.29 3.9864882576465277 2.8571285821376207
32.3 4.024271878314206 2.8725111331743087
32.31 4.060460074403521 2.887453312010797
32.32 4.095087778570527 2.901955832209811
32.33 4.128418590657644 2.9160192921426007
32.34 4.161518478340152 2.929644186344441
32.35 4.195443807389234 2.9428309162420225
32.36 4.229843627370093 2.9555798002350766
32.37 4.264062390693157 2.967891083126556
32.38 4.297751406750836 2.9797649449064907
32.39 4.330698226240829 2.991201508901894
32.4 4.362682826723185 3.002200849311635
32.410000000000004 4.393727047532632 3.0127629981502353
32.42 4.423983482930854 3.0228879516276117
32.43 4.453435139928702 3.0325756759948144
32.44 4.482045284223894 3.041826112886378
32.45 4.509926914624879 3.0506391841918328
32.46 4.537115214588118 3.0590147964881207
32.47 4.563670618894914 3.0669528450650674
32.480000000000004 4.589555649549162 3.0744532175747845
32.49 4.614510121686848 3.0815157973360097
32.5 4.639027873790646 3.088140466321012
32.51 4.663047104123802 3.0943271078545362
32.52 4.686206737212478 3.1000756090493304
32.53 4.708489950948106 3.1053858630044706
32.54 4.730122417448044 3.110257770788212
32.55 4.751189620073257 3.114691243228717
32.56 4.772017731380712 3.118686202530886
32.57 4.792475932206175 3.122242583739589
32.58 4.812497654166862 3.125360336065779
32.59 4.832011812058077 3.128039424091109
32.6 4.8510198292008475 3.1302798288660423
32.61 4.869425854176754 3.1320815489148996
32.62 4.887347227916557 3.1334446011596837
32.63 4.904674401478365 3.1343690217738978
32.64 4.921539131442016 3.1348548669766334
32.65 4.938006943269281 3.1349022137760127
32.660000000000004 4.953948087897148 3.1345111606705136
32.67 4.969484656394117 3.133681828315483
32.68 4.984647968707472 3.132414360162201
32.69 4.999433768980326 3.130708923075081
32.7 5.013921303531745 3.128565707933329
32.71 5.0279907300604325 3.1259849302214846
32.72 5.041663004257883 3.122966830614107
32.730000000000004 5.054904536097469 3.1195116755584515
32.74 5.067527565156299 3.1156197578587292
32.75 5.079622448339327 3.11129139726585
32.76 5.091492998551976 3.10652694107542
32.77 5.10255675526642 3.101326764736819
32.78 5.112821351368286 3.095691272476271
32.79 5.121953388891843 3.0896208979356166
32.8 5.129762425862296 3.0831161048298745
32.81 5.136471082142174 3.0761773876245178
32.82 5.1424080119068485 3.0688052722346173
32.83 5.147605504177777 3.0610003167483733
32.84 5.152117238831579 3.052763112175218
32.85 5.155923101591588 3.0440942832205717
32.86 5.159040112932564 3.034994489089118
32.87 5.161492003169265 3.025464424316687
32.88 5.1632776002341085 3.015504819633006
32.89 5.1644296436472 3.0051164428556287
32.9 5.164928819047491 2.9943000998168614
32.910000000000004 5.1647768325902526 2.983056635324269
32.92 5.163927202675975 2.9713869341554027
32.93 5.162379678308255 2.959291922088755
32.94 5.160137773101967 2.946772566970739
32.95 5.157142267278868 2.933829879820218
32.96 5.153400574755587 2.920464915971401
32.97 5.148693934107861 2.906678776255995
32.980000000000004 5.142828160575574 2.8924726082250007
32.99 5.13589930187185 2.8778476074116504
33.0 5.1279174603567235 2.8628050186360072
33.01 5.1188266347451545 2.8473461373516367
33.02 5.108541300234888 2.8314723110362467
33.03 5.096419678844541 2.815184940625561
33.04 5.08225237744896 2.798485481992739
33.05 5.06576833231893 2.7813754474726187
33.06 5.047023943332375 2.7638564074332286
33.07 5.02589829706131 2.7459299918929565
33.08 5.0029489548483355 2.727597892186775
33.09 4.978376496300996 2.7088618626795005
33.1 4.952271963838028 2.689723722529111
33.11 4.924624015389917 2.6701853574984518
33.12 4.895498951829774 2.6502487218174213
33.13 4.864886743320007 2.629915840095305
33.14 4.832846836131589 2.609188809283501
33.15 4.799477940544731 2.588069800689298
33.160000000000004 4.764686999853517 2.5665610620404076
33.17 4.728482774814914 2.544664919600378
33.18 4.690898133311599 2.5223837803343963
33.19 4.651942694404099 2.4997201341259645
33.2 4.611685506287037 2.4766765560423445
33.21 4.570048467982081 2.453255708649906
33.22 4.526819544422819 2.4294603443765874
33.230000000000004 4.482021824529848 2.4052933079210916
33.24 4.4357091930920864 2.3807575387073103
33.25 4.388295243433044 2.3558560733810374
33.26 4.340091272958039 2.330592048348442
33.27 4.291755535300016 2.3049687023512826
33.28 4.243252821829587 2.278989379077821
33.29 4.194521917469584 2.252657529804454
33.3 4.145472698957155 2.2259767160645074
33.31 4.095899422198277 2.1989506123398863
33.32 4.045791236532049 2.1715830087694172
33.33 3.994432559196837 2.1438778138687953
33.34 3.9408484154280794 2.115839057256278
33.35 3.8856657892191855 2.087470892375004
33.36 3.8288436581324214 2.0587775992068584
33.37 3.770131230509465 2.0297635869672748
33.38 3.7090308002403 2.0004333967731993
33.39 3.6460895673284197 1.9707917042730951
33.4 3.5831695370243875 1.9408433222300034
33.410000000000004 3.5208398408612345 1.91059320304462
33.42 3.4565533109303077 1.8800464412074052
33.43 3.390884013323797 1.8492082756670922
33.44 3.334581419872004 1.8180840921009127
33.45 3.288722006281626 1.7866794250742342
33.46 3.252433268310626 1.7549999600733683
33.47 3.2178380438826952 1.7230515353977214
33.480000000000004 3.1744760016789346 1.6908401438940224
33.49 3.1271055197588877 1.6583719345179817
33.5 3.078202527411035 1.6256532137060065
33.51 3.030468524915756 1.592690446540993
33.52 2.990011901708274 1.5594902576940626
33.53 2.9495192560430064 1.5260594321266543
33.54 2.91059328837402 1.4924049155351682
33.55 2.878842982893188 1.4585338145215736
33.56 2.8512902665236877 1.4244533761479345
33.57 2.833304221720122 1.3901703721424
33.58 2.8208226765408875 1.355690835925071
33.59 2.7807267386117402 1.3210207815068582
33.6 2.715120766700056 1.2861662508453005
33.61 2.6551746938659915 1.251133314495807
33.62 2.6132037125251397 1.2159280724912231
33.63 2.5724646859684435 1.1805566554296192
33.64 2.5427707201274568 1.1450252257434568
33.65 2.5302359854016254 1.1093399791224794
33.660000000000004 2.538515392626601 1.0735071460583185
33.67 2.5614834779081637 1.0375329934752282
33.68 2.5956694386853916 1.0014238264117215
33.69 2.6209477859056793 0.9651859897127519
33.7 2.6337870351728014 0.9288258696943169
33.71 2.634246783539766 0.8923498957407291
33.72 2.6203740864349863 0.8557645417970237
33.730000000000004 2.5988531523578358 0.8190763277195614
33.74 2.576532882472143 0.7822918204505196
33.75 2.555403383059809 0.7454176349861268
33.76 2.5476475626083674 0.7084604351121218
33.77 2.531348044705407 0.6714269338831866
33.78 2.4915998075963506 0.6343238938296671
33.79 2.434793673264405 0.597158126878802
33.8 2.368444898113186 0.5599364939821755
33.81 2.299361560715827 0.5226659044488164
33.82 2.241437373871964 0.48535331498535794
33.83 2.20676845911651 0.44800572845037434
33.84 2.206740468010012 0.41063019233549525
33.85 2.2359923794397667 0.3732337969878115
33.86 2.2422977149043684 0.33582367359227866
33.87 2.208414284647662 0.2984069919353422
33.88 2.150337971922145 0.2609909579734793
33.89 2.0621736765686016 0.22358281123036872
33.9 1.9435644765276627 0.18618982204936263
33.910000000000004 1.815963120621296 0.14881928872606498
33.92 1.6780692299805722 0.1114785345470235
33.93 1.5380689772322564 0.07417490475913113
33.94 1.398450519701135 0.03691576349402359
33.95 1.3387692476077784 -0.0002915093318577311
33.96 1.324196228939721 -0.037439521118696195
33.97 1.3715362002139524 -0.07452086967002758
33.980000000000004 1.4775291933117223 -0.11152814624572494
33.99 1.5643997407406767 -0.14845393856904188
34.0 1.6069464079140827 -0.18529083377371047
34.01 1.6722916723290697 -0.2220314212804093
34.02 1.7703131469920894 -0.25866829559527194
34.03 1.8656641892073655 -0.2951940590230582
34.04 1.942950318005006 -0.3316013242887206
34.05 2.0093268594976905 -0.36788271706607056
34.06 2.0647837112303744 -0.4040308784085507
34.07 2.1060349376094702 -0.44003846708302996
34.08 2.133210230953919 -0.4758981618043765
34.09 2.149920291943121 -0.5116026633727964
34.1 2.1566614718137327 -0.5471446967134561
34.11 2.150607947941695 -0.582517012820349
34.12 2.1327376755465215 -0.6177123906066109
34.13 2.1074568330121783 -0.6527236386620323
34.14 2.0774807916975426 -0.6875435969200661
34.15 2.0442869488364934 -0.7221651382367222
34.160000000000004 2.00745172975531 -0.756581169882178
34.17 1.967952238687718 -0.7907846349474186
34.18 1.9269847822123118 -0.8247685136672174
34.19 1.88258537136966 -0.8585258246609073
34.2 1.8347206093468316 -0.8920496260915067
34.21 1.7844922135230963 -0.9253330167450395
34.22 1.7316960240404278 -0.9583691370300207
34.230000000000004 1.6772018061018192 -0.9911511698976829
34.24 1.6214780776271072 -1.02367234168417
34.25 1.5650391778244623 -1.0559259228741893
34.26 1.5092590827379002 -1.0879052287862028
34.27 1.4553694843446303 -1.1196036201799382
34.28 1.400636824446118 -1.151014503786113
34.29 1.3428610016847173 -1.1821313327577494
34.300000000000004 1.2831702148446897 -1.2129476070437566
34.31 1.223462923124793 -1.2434568736847766
34.32 1.1639113522658402 -1.2736527270310887
34.33 1.1040211988446629 -1.3035288088828925
34.34 1.0440359079124288 -1.3330788085530565
34.35 0.9841119081496217 -1.3622964628531102
34.36 0.9250653648668266 -1.3911755560019097
34.37 0.8674991501328826 -1.4197099194586549
34.38 0.8098115256992422 -1.4478934316801058
34.39 0.7519020255929849 -1.4757200178033822
34.4 0.6941035111456468 -1.5031836492544084
34.410000000000004 0.6362529160446755 -1.530278343284539
34.42 0.5783480377039538 -1.556998162434657
34.43 0.5209559479382815 -1.5833372139305164
34.44 0.4635963893396209 -1.609289649008782
34.45 0.4058047675223637 -1.634849662177053
34.46 0.3443856649453618 -1.6600114904094732
34.47 0.27892781634363395 -1.6847694122799703
34.480000000000004 0.20980014100935485 -1.7091177470362666
34.49 0.1381450500160355 -1.7330508536171279
34.5 0.06554161144971005 -1.75656312961604
34.51 -0.0060280510929757725 -1.7796490101951932
34.52 -0.07482532818713672 -1.8023029669536255
34.53 -0.14219266082534254 -1.8245195067539202
34.54 -0.21036386719235267 -1.8462931705121326
34.550000000000004 -0.2773626091605834 -1.8676185319574228
34.56 -0.3419002659536101 -1.8884901963666432
34.57 -0.40316562448432514 -1.9089027992814493
34.58 -0.46189494189850855 -1.9288510052155698
34.59 -0.5171192577307959 -1.9483295063611925
34.6 -0.5698266786493633 -1.9673330213041922
34.61 -0.62117867278387 -1.9858562937594733
34.62 -0.6721119363655639 -2.0038940913391228
34.63 -0.7231789432554532 -2.0214412043671928
34.64 -0.7758815627403077 -2.038492444757158
34.65 -0.8311096828502382 -2.055042644970259
34.660000000000004 -0.8892411393468684 -2.071086657074391
34.67 -0.9501880941833445 -2.0866193519270606
34.68 -1.0135476785490596 -2.101635618507437
34.69 -1.079009364119445 -2.1161303634269024
34.7 -1.1469394786848763 -2.1300985106502504
34.71 -1.2192279644850252 -2.143535001465157
34.72 -1.2966310962805512 -2.15643479474029
34.730000000000004 -1.3778773858922388 -2.1687928675197212
34.74 -1.4620413450581946 -2.1806042160057935
34.75 -1.5486926010998818 -2.191863856989689
34.76 -1.638371199341762 -2.2025668297965666
34.77 -1.7309421255906337 -2.2127081988205863
34.78 -1.8260646629160835 -2.222283056733991
34.79 -1.923416477075099 -2.2312865284662244
34.800000000000004 -2.0229059578235695 -2.239713776059521
34.81 -2.1250408715145106 -2.2475600045223976
34.82 -2.2299840298134512 -2.2548204688160016
34.83 -2.33813596638581 -2.261490482127017
34.84 -2.449438245093569 -2.267565425597767
34.85 -2.5640883569820474 -2.273040759707362
34.86 -2.6826617453033137 -2.2779120375207222
34.87 -2.8066764036645093 -2.2821749200495645
34.88 -2.9397679412327413 -2.2858251939986194
34.89 -3.0828009105304073 -2.2888587922060744
34.9 -3.233625855950896 -2.2912718171224014
34.910000000000004 -3.390718333697892 -2.2930605677162683
34.92 -3.553324025758698 -2.2942215702415973
34.93 -3.7208226383000493 -2.294751613353333
34.94 -3.8925080152308897 -2.2946477881182523
34.95 -4.067611970321176 -2.293907533531308
34.96 -4.245490644893264 -2.2925286882216116
34.97 -4.425512145404339 -2.2905095491115675
34.980000000000004 -4.607018575411702 -2.2878489378816256
34.99 -4.789351814176957 -2.2845462761912345
35.0 -4.971898930886876 -2.280601670713515
35.01 -5.154008955199453 -2.2760160091592088
35.02 -5.335198226377761 -2.270791068593886
35.03 -5.514936168923912 -2.2649296374900585
35.04 -5.6927121779296925 -2.258435653107371
35.050000000000004 -5.868050043628582 -2.2513143559517808
35.06 -6.040419868337079 -2.2435724632343135
35.07 -6.209285553608446 -2.2352183634258322
35.08 -6.374185241241754 -2.2262623341853485
35.09 -6.535486352980021 -2.216716786120292
35.1 -6.694886256802647 -2.206596535015576
35.11 -6.853680739904744 -2.1959191053315466
35.12 -7.012829992203693 -2.1847050679162727
35.13 -7.1728466247174705 -2.1729784149837004
35.14 -7.334344724104863 -2.160766975466821
35.15 -7.497417604732588 -2.148102873837029
35.160000000000004 -7.661851044049412 -2.1350230353609962
35.17 -7.827533099796771 -2.1215697405129625
35.18 -7.995963552992649 -2.1077912308260554
35.19 -8.167047555089194 -2.0937423678010303
35.2 -8.340365751045429 -2.0794853455329734
35.21 -8.517093649220126 -2.0650904563870447
35.22 -8.695306033834996 -2.0506369072703747
35.230000000000004 -8.874553683980393 -2.0362136817009846
35.24 -9.055731079793095 -2.021920439862064
35.25 -9.23567587455711 -2.0078684450234165
35.26 -9.411184532932385 -1.9941814999884033
35.27 -9.582965216864936 -1.9809968714652735
35.28 -9.750264513922232 -1.9684661733683324
35.29 -9.911703767237322 -1.9567561719615334
35.300000000000004 -10.05941467905976 -1.9460494664749772
35.31 -10.181529838304723 -1.9365449884627988
35.32 -10.26472218377159 -1.9284582519867177
35.33 -10.310182893900786 -1.9220212751640586
35.34 -10.32644505419903 -1.9174820824435552
35.35 -10.320465862010524 -1.9151036872080165
35.36 -10.296206390193063 -1.915162447368977
35.37 -10.257362080364427 -1.917945684316083
35.38 -10.206383794177794 -1.9237484600636447
35.39 -10.1462500367672 -1.9328694210765835
35.4 -10.078858950509241 -1.9456056424426729
35.410000000000004 -10.006723763065608 -1.9622464448168349
35.42 -9.933138726621726 -1.9830662100494014
35.43 -9.859197734860292 -2.0083162893607627
35.44 -9.784144763607994 -2.038216177990984
35.45 -9.705774671695726 -2.072944217603389
35.46 -9.62262051313002 -2.1126281748952893
35.47 -9.537936770716453 -2.157336122238596
35.480000000000004 -9.451263284811276 -2.2070681030688992
35.49 -9.35817049807248 -2.261749091203013
35.5 -9.255050337832325 -2.3212237420636255
35.51 -9.139721243683322 -2.38525338219117
35.52 -9.009336913805944 -2.4535155938646613
35.53 -8.85915917527268 -2.5256066310239804
35.54 -8.68718736991111 -2.601046760200484
35.550000000000004 -8.491562039500467 -2.679288464838992
35.56 -8.271033455838904 -2.759727290533293
35.57 -8.02511968226532 -2.8417149485506408
35.58 -7.754807610622867 -2.924574143587774
35.59 -7.463281287630595 -3.0076144619228584
35.6 -7.154309591617215 -3.090148566695609
35.61 -6.831977041615168 -3.1715079185766935
35.62 -6.5030816330705274 -3.251057287217405
35.63 -6.1743140223958175 -3.3282074415175584
35.64 -5.851398408477337 -3.402425585963922
35.65 -5.540264792136778 -3.4732433118639285
35.660000000000004 -5.245952682910936 -3.540262018110806
35.67 -4.972309241484062 -3.603155897611413
35.68 -4.721034392172525 -3.6616726731201106
35.69 -4.490542052632303 -3.7156323097476864
35.7 -4.2790642988367615 -3.764923951880687
35.71 -4.081111856523044 -3.8095013499529453
35.72 -3.893500054134929 -3.8493770674321794
35.730000000000004 -3.7163770301986503 -3.8846157873843037
35.74 -3.549674361827206 -3.9153270588217484
35.75 -3.391266531019445 -3.9416578223085117
35.76 -3.2491352405587524 -3.9637850246245145
35.77 -3.1252032962015583 -3.9819085758614965
35.78 -3.0185856690839294 -3.996244829654426
35.79 -2.9313796205228275 -4.007020692803807
35.800000000000004 -2.8639938361693886 -4.014468407479354
35.81 -2.816325366723202 -4.018821005512319
35.82 -2.7895395780810954 -4.020308411525386
35.83 -2.7829378497584045 -4.01915416580806
35.84 -2.79287504069638 -4.015572741849439
35.85 -2.8187034587629825 -4.009767439860005
35.86 -2.8540272094913064 -4.001928840721017
35.87 -2.892770477623861 -3.992233801676762
35.88 -2.9349888146989205 -3.9808449656005136
35.89 -2.980727539875657 -3.9679107417579855
35.9 -3.0298515974286744 -3.9535657007391096
35.910000000000004 -3.0811887638376376 -3.937931312696315
35.92 -3.1336283883734684 -3.9211169486877857
35.93 -3.1861428211578833 -3.9032210611624722
35.94 -3.2378964164890043 -3.884332461731303
35.95 -3.289321905557623 -3.864531621709796
35.96 -3.339952682136591 -3.8438919321823803
35.97 -3.38872400626731 -3.8224808740274634
35.980000000000004 -3.435651399992299 -3.800361062820505
35.99 -3.477307909463091 -3.777591147525693
36.0 -3.512276085940263 -3.7542265543385827
36.01 -3.537113648039469 -3.730320077353258
36.02 -3.553319122672937 -3.705922325611488
36.03 -3.5617178542101033 -3.6810820415414227
36.04 -3.5627149779710194 -3.6558463090451294
36.050000000000004 -3.5570200895550226 -3.630260670863096
36.06 -3.544596376315667 -3.6043691747498094
36.07 -3.5303519427661296 -3.578214366816617
36.08 -3.5196665657728126 -3.551837248521985
36.09 -3.510590602975782 -3.525277211502054
36.1 -3.5019831392377387 -3.4985719620076123
36.11 -3.493076258992483 -3.471757444324729
36.12 -3.4833614205748766 -3.4448677703191497
36.13 -3.4723250885273984 -3.417935160245327
36.14 -3.4594300096282353 -3.39098989825861
36.15 -3.444453000515983 -3.3640603046359
36.160000000000004 -3.427193412041463 -3.3371727255638355
36.17 -3.4073806060523726 -3.310351540470564
36.18 -3.3849667661945215 -3.28361918621134
36.19 -3.359924502605404 -3.256996196953181
36.2 -3.3321966278902284 -3.230501258300208
36.21 -3.30145320053267 -3.2041512740218594
36.22 -3.27038083778508 -3.177961443681574
36.230000000000004 -3.240666317525287 -3.1519453494597327
36.24 -3.2119129369438166 -3.1261150505338167
36.25 -3.183807153555046 -3.100481183485207
36.26 -3.1559936378376356 -3.075053067317432
36.27 -3.128456530464584 -3.0498388118347064
36.28 -3.10085467815321 -3.024845428271019
36.29 -3.0729089844400423 -3.0000789412087085
36.300000000000004 -3.0443887164287275 -2.9755445009920276
36.31 -3.015391914037046 -2.951246495959775
36.32 -2.9855250653080265 -2.9271886639826676
36.33 -2.954411293503325 -2.903374202877713
36.34 -2.9219059937603067 -2.879805879414564
36.35 -2.887678023384767 -2.856486136703004
36.36 -2.852540981188092 -2.8334171998414277
36.37 -2.821199773608628 -2.8106011797724255
36.38 -2.79381194384826 -2.788040175348563
36.39 -2.7721362593385397 -2.7657363736445033
36.4 -2.7560667203359595 -2.743692148580682
36.410000000000004 -2.745636934152504 -2.7219101579201155
36.42 -2.740838198821824 -2.700393438695248
36.43 -2.7415565455168345 -2.6791455010824174
36.44 -2.748280544545511 -2.658170420693725
36.45 -2.761411631880236 -2.637472929171338
36.46 -2.780569228650716 -2.6170585028803317
36.47 -2.8055213593352306 -2.5969334493550216
36.480000000000004 -2.8359498275270996 -2.577104991025424
36.49 -2.8720180095484897 -2.55758134555232
36.5 -2.914848161436069 -2.538368925295795
36.51 -2.9635084342743347 -2.519463446125539
36.52 -3.0166118959223605 -2.5008589136138237
36.53 -3.0718969368978684 -2.4825507000512235
36.54 -3.1276693920600867 -2.464535470738366
36.550000000000004 -3.1827210896677096 -2.4468110574721815
36.56 -3.2359930520905404 -2.429376284223008
36.57 -3.2864594854359703 -2.4122307523683792
36.58 -3.333279504969732 -2.3953745951471745
36.59 -3.3756474680392996 -2.3788082127895134
36.6 -3.412948033524864 -2.3625320008787503
36.61 -3.444732443028073 -2.3465460848382333
36.62 -3.4706601143973295 -2.330850072897186
36.63 -3.49059026413019 -2.315442838547212
36.64 -3.5043782880150314 -2.300322341440544
36.65 -3.5120388750285674 -2.2854854930636836
36.660000000000004 -3.51357729250666 -2.2709280706001618
36.67 -3.5091981468575133 -2.2566446793662625
36.68 -3.499038344274303 -2.242628761372308
36.69 -3.4833611921506082 -2.2288726450804486
36.7 -3.4624946144821216 -2.2153676295119813
36.71 -3.4367702003588025 -2.202104094575144
36.72 -3.4066084359599276 -2.1890716288909577
36.730000000000004 -3.3724707479545404 -2.1762591664560804
36.74 -3.334896741853561 -2.16365512408902
36.75 -3.294418114371854 -2.1512475326912486
36.76 -3.2516966792487767 -2.1390241567111308
36.77 -3.2073300781103766 -2.126972597740179
36.78 -3.1620752322860937 -2.1150803796980227
36.79 -3.1166570262042743 -2.1033350145394945
36.800000000000004 -3.0718680784238908 -2.0917240486716904
36.81 -3.02857233508054 -2.080235091322465
36.82 -2.9876071130238495 -2.0688558268760855
36.83 -2.9512251618605085 -2.0575740137053633
36.84 -2.9215050659808632 -2.0463774722998878
36.85 -2.8990999490115352 -2.0352540655558427
36.86 -2.882680545741279 -2.0241916739603094
36.87 -2.868059891256379 -2.0131781681658905
36.88 -2.852611032695603 -2.0022013811172985
36.89 -2.8347945356231943 -1.99124908149164
36.9 -2.8135882554134186 -1.9803089498263065
36.910000000000004 -2.7889787997523876 -1.9693685582986684
36.92 -2.761370768153145 -1.9584153547624252
36.93 -2.7310626819309234 -1.9474366513182568
36.94 -2.6986716989416046 -1.936419617422136
36.95 -2.664329803329712 -1.92535127730863
36.96 -2.6280485894225287 -1.9142185113480084
36.97 -2.5897192294550675 -1.9030080608279791
36.980000000000004 -2.5493491023465453 -1.891706535593094
36.99 -2.50689043864766 -1.880300423932949
37.0 -2.462287539583482 -1.8687761041285842
37.01 -2.415542573350331 -1.8571198570910448
37.02 -2.3666820488970193 -1.84531787959652
37.03 -2.315877941180416 -1.8333562976825457
37.04 -2.2626775948213393 -1.8212211798817193
37.050000000000004 -2.2045786042859064 -1.8088985500560253
37.06 -2.139612899737818 -1.796374399703835
37.07 -2.0687092147303097 -1.7836346997342885
37.08 -1.9908842457036076 -1.770665411811537
37.09 -1.9054500329958226 -1.7574524994892529
37.1 -1.8117920576829554 -1.7439819394830773
37.11 -1.7096529446034836 -1.7302397335323414
37.12 -1.5998194682009017 -1.7162119214339957
37.13 -1.4834133916271428 -1.7018845959350748
37.14 -1.3627527115323463 -1.6872439202847715
37.15 -1.234523155951475 -1.6722761493538885
37.160000000000004 -1.0963901086882828 -1.6569676553182668
37.17 -0.9559283996568073 -1.6413049589879414
37.18 -0.8294845035987057 -1.6252747679289823
37.19 -0.7279897920744274 -1.6088640225501056
37.2 -0.6600067667404108 -1.5920599513319706
37.21 -0.6298348447001896 -1.5748501363203686
37.22 -0.6374042519785057 -1.5572225898861265
37.230000000000004 -0.6779781483923921 -1.539165843551625
37.24 -0.7409027094739988 -1.520669049379753
37.25 -0.7985496403850574 -1.501722093977279
37.26 -0.856924826031654 -1.4823157245770138
37.27 -0.9048370850701852 -1.4624416858878528
37.28 -0.9298434936569846 -1.4420928654167564
37.29 -0.9348936328076816 -1.4212634437687197
37.300000000000004 -0.9288374491444351 -1.3999490449829997
37.31 -0.9136179171911571 -1.3781468803058394
37.32 -0.8872191795208035 -1.3558558769340447
37.33 -0.8510819851680278 -1.3330767812781599
37.34 -0.808875656168329 -1.3098122242787864
37.35 -0.7672895449778299 -1.286066734435574
37.36 -0.7284685114461782 -1.2618466826901804
37.37 -0.6909875921691224 -1.237160142430332
37.38 -0.6534409466133058 -1.2120166479806587
37.39 -0.6174016793302499 -1.1864268364255108
37.4 -0.5817389878034884 -1.1604019608314289
37.410000000000004 -0.5455755254001309 -1.1339532682950058
37.42 -0.5093860994259982 -1.1070912439600726
37.43 -0.47197180230697633 -1.0798247322999153
37.44 -0.43497142417661294 -1.0521599593343551
37.45 -0.3996844952623908 -1.0240994934376726
37.46 -0.36657219233270943 -0.9956411970227577
37.47 -0.3356053606671541 -0.9667772352012394
37.480000000000004 -0.3071945274551453 -0.9374932187793443
37.49 -0.2811963921509406 -0.9077675657097766
37.5 -0.2523028673120642 -0.8775711655586957
37.51 -0.21768351753697424 -0.846867424267959
37.52 -0.17823144921269396 -0.8156127508515683
37.53 -0.1307643127990996 -0.7837575240476746
37.54 -0.07106913937435166 -0.751247546818163
37.550000000000004 -0.0010691558346405117 -0.718025962354016
37.56 0.0776828280184052 -0.6840355698779139
37.57 0.1640626214347769 -0.6492214450526435
37.58 0.25638929914400244 -0.613533740780698
37.59 0.35258972297979163 -0.5769305214416218
37.6 0.44877398264923585 -0.5393804684145578
37.61 0.537991342808974 -0.5008652880696989
37.62 0.6103332794983753 -0.46138165668098763
37.63 0.6529371645739594 -0.4209425519613852
37.64 0.6516077451506153 -0.3795778504587579
37.65 0.5956285901758154 -0.33733411531265434
37.660000000000004 0.482741019071657 -0.29427355869790617
37.67 0.3253843452131875 -0.250472232444523
37.68 0.15238862909223094 -0.2060175692503332
37.69 0.0005361050668497569 -0.1610054533233054
37.7 -0.0965399179944697 -0.11553703157441753
37.71 -0.1213540901548793 -0.0697154779737672
37.72 -0.0797894393638856 -0.023642895748988924
37.730000000000004 0.008691826731007879 0.022582505259591823
37.74 0.12201031159275821 0.0688688699587452
37.75 0.23678127424503437 0.11513275141232127
37.76 0.31486273483371896 0.16130072790856742
37.77 0.3396047404016027 0.2073105530276429
37.78 0.3132774615214977 0.25311179575411336
37.79 0.22812741805103443 0.2986659214235061
37.800000000000004 0.09355168090542776 0.3439457787594189
37.81 -0.0565383390688563 0.38893450031395105
37.82 -0.20161042967960974 0.4336238888513231
37.83 -0.327937030217317 0.4780124358942861
37.84 -0.4257584162785868 0.5221031806390513
37.85 -0.49156156047686395 0.5659016490250939
37.86 -0.5240329772337731 0.6094141027399904
37.87 -0.522794810563969 0.6526462761646075
37.88 -0.4873871675770083 0.6956026962226587
37.89 -0.41831874602540076 0.7382865835640011
37.9 -0.3174421419742046 0.7807002432826247
37.910000000000004 -0.1877233117269821 0.8228457861974681
37.92 -0.03593092172779144 0.8647259876905444
37.93 0.11170357307823764 0.9063450923344969
37.94 0.2143769240785609 0.9477094040640219
37.95 0.2906225222178396 0.9888275536905176
37.96 0.3416824840533135 1.029710396483595
37.97 0.3689494111639977 1.0703705514083142
37.980000000000004 0.3816699398768897 1.1108216420310484
37.99 0.38853910633347155 1.1510773320974685
38.0 0.38954088206195436 1.1911502647492056
38.01 0.3814052441696081 1.231051014475717
38.02 0.3657152151001686 1.2707871482919124
38.03 0.34485984003766745 1.3103624713445252
38.04 0.3229219525310931 1.349776506384865
38.050000000000004 0.308065645849636 1.3890242300631792
38.06 0.3087377643133742 1.4280960647581629
38.07 0.3342110738673245 1.466978104670312
38.08 0.3924963179556382 1.5056525402444456
38.09 0.5041401921807758 1.5440982359255973
38.1 0.6925917938780355 1.582291412417792
38.11 0.8808680104710973 1.6202063852325503
38.12 1.022081210872754 1.6578163153632284
38.13 1.134780390028057 1.6950939343181912
38.14 1.2249086841808445 1.7320122134680296
38.15 1.293589864490249 1.7685449558172675
38.160000000000004 1.3428012065254205 1.8046672962021577
38.17 1.3915444430947215 1.8403561030390994
38.18 1.4456401957561145 1.8755902807908158
38.19 1.514415843814648 1.9103509771298364
38.2 1.6000742158489434 1.944621702345048
38.21 1.69934077321345 1.9783883709313543
38.22 1.808411745659356 2.0116392766694404
38.230000000000004 1.9271803510244947 2.04436501300754
38.24 2.0502318244763877 2.0765583503906053
38.25 2.165270141238663 2.1082140815156074
38.26 2.2731982683825027 2.1393288444872387
38.27 2.368200377856825 2.1699009326418057
38.28 2.4402828786176496 2.199930098508439
38.29 2.498652674457796 2.2294173580731185
38.300000000000004 2.5509485905769615 2.2583648002630805
38.31 2.6013573702068538 2.286775405419471
38.32 2.651713528130921 2.3146528754991555
38.33 2.7027059851328605 2.3420014778576457
38.34 2.7548438174021896 2.3688259037109463
38.35 2.808147366937588 2.3951311417559946
38.36 2.862967626180186 2.4209223669341737
38.37 2.9204187156418104 2.446204843936945
38.38 2.9795861998168416 2.470983844767752
38.39 3.039401029480885 2.495264579470933
38.4 3.0992975523105297 2.519052139005493
38.410000000000004 3.1589847016802395 2.5423514491671035
38.42 3.2181217460278795 2.5651672344317715
38.43 3.276623843268821 2.587503990601248
38.44 3.334961287316741 2.609365965163632
38.45 3.3927935597520946 2.630757144336328
38.46 3.449887073842058 2.6516812458249603
38.47 3.5060080965190377 2.672141716406399
38.480000000000004 3.560901368561014 2.692141733525532
38.49 3.614248584445333 2.7116842101746492
38.5 3.6642783592439994 2.730771802405487
38.51 3.7125452112485036 2.7494069189011974
38.52 3.7594230713367907 2.767591732108005
38.53 3.804944534668355 2.7853281904951945
38.54 3.8492449731540077 2.802618031575148
38.550000000000004 3.8923165328656886 2.81946279537138
38.56 3.934039579434412 2.8358638380753494
38.57 3.9740938200935787 2.8518223456775607
38.58 4.012434043932174 2.867339347399982
38.59 4.049105333326198 2.8824157287921173
38.6 4.084214161643606 2.8970522443837474
38.61 4.117858907622397 2.911249529814353
38.62 4.1509252597586475 2.925008113381456
38.63 4.184569894104349 2.938328426969984
38.64 4.2188675668597995 2.9512108163398802
38.65 4.253201914434364 2.9636555507628697
38.660000000000004 4.287103781634327 2.9756628320106664
38.67 4.320306104704988 2.9872328027042934
38.68 4.352601608201168 2.998365554041764
38.69 4.383935673682627 3.009061132927048
38.7 4.4144589345719165 3.019319548525721
38.71 4.444137129195068 3.029140778277222
38.72 4.473012790840736 3.038524773393561
38.730000000000004 4.501130395566305 3.0474714638771108
38.74 4.528521685917818 3.0559807630890345
38.75 4.5552738271864275 3.064052571900781
38.76 4.581412193024706 3.071686782459841
38.77 4.6066150495756 3.0788832816004326
38.78 4.6312638028545585 3.0856419539285302
38.79 4.655479056168929 3.091962684609276
38.800000000000004 4.678915806096752 3.0978453618835906
38.81 4.701483726413715 3.1032898793395036
38.82 4.723297708321482 3.108296137961031
38.83 4.744493040002004 3.1128640479775846
38.84 4.765425168942317 3.116993530534297
38.85 4.786018353076148 3.1206845192021326
38.86 4.806160397066755 3.1239369613455663
38.87 4.8258406250698815 3.1267508193641853
38.88 4.845011005264965 3.1291260718233143
38.89 4.86365499813374 3.1310627144870526
38.9 4.88171152256159 3.132560761266424
38.910000000000004 4.89920725293525 3.1336202450944235
38.92 4.916214948233202 3.1342412187376443
38.93 4.9327790546083214 3.1344237555548715
38.94 4.948917948680656 3.134167950210493
38.95 4.964564747114325 3.1334739193512973
38.96 4.979831853124185 3.1323418022530394
38.97 4.994762272725469 3.1307717614437385
38.980000000000004 5.009351050983206 3.1287639833091943
38.99 5.023570010723862 3.1263186786862613
39.0 5.037357437993288 3.1234360834483543
39.01 5.0507596260315974 3.120116459088095
39.02 5.063597972988356 3.1163600932997273
39.03 5.075803278800455 3.1121673005665045
39.04 5.087746213456205 3.107538422754949
39.050000000000004 5.099097772558039 3.1024738297196857
39.06 5.1096495504388315 3.0969739199208637
39.07 5.119206935841001 3.0910391210568986
39.08 5.127426032194553 3.0846698907153516
39.09 5.134437055471203 3.0778667170424328
39.1 5.1405873178185395 3.070630119434437
39.11 5.146048103029923 3.0629606492522763
39.12 5.150738723757081 3.0548588905605913
39.13 5.154776846430863 3.0463254608928354
39.14 5.158118277815884 3.0373610120442645
39.15 5.160817330938473 3.0279662308932744
39.160000000000004 5.162775454211115 3.018141840253106
39.17 5.164150750760534 3.0078885997544504
39.18 5.164833346808402 2.997207306760552
39.19 5.164872401921917 2.986098797315144
39.2 5.164243667650416 2.974563947124998
39.21 5.162925511033832 2.9626036725777847
39.22 5.160945665929395 2.9502189317956757
39.230000000000004 5.158175976789623 2.9374107257263704
39.24 5.154660002624894 2.924180099271962
39.25 5.150332968492634 2.9105281424565033
39.26 5.144824438694165 2.8964559916334283
39.27 5.138231194288084 2.8819648307333083
39.28 5.130559849238587 2.8670558925530694
39.29 5.121868019079351 2.8517304600872446
39.300000000000004 5.111979490735571 2.835989867902138
39.31 5.100478967324641 2.8198355035538873
39.32 5.087008153543083 2.803268809050639
39.33 5.071274822662401 2.786291282360388
39.34 5.053253228675555 2.768904478964437
39.35 5.03285151873188 2.751110013457899
39.36 5.010442314888262 2.7329095611969336
39.37 4.986382983907658 2.714304859994681
39.38 4.960755281656587 2.6952977118652224
39.39 4.9335785787572295 2.6758899848174296
39.4 4.9049443510199815 2.656083614697206
39.410000000000004 4.874796915398628 2.6358806070809737
39.42 4.8432062237337945 2.615283039218822
39.43 4.810262401723289 2.5942930620287634
39.44 4.775923306022525 2.5729129021411485
39.45 4.7401809254124565 2.5511448639942156
39.46 4.70300889736798 2.5289913319800386
39.47 4.664490802588546 2.506454772640989
39.480000000000004 4.624663637589318 2.4835377369154585
39.49 4.583477299664359 2.460242862433077
39.5 4.540755595499949 2.436572875857494
39.51 4.496449848127565 2.412530595276614
39.52 4.450613939402974 2.3881189326374046
39.53 4.403496772120958 2.3633408962246887
39.54 4.35551115986556 2.3381995931807915
39.550000000000004 4.307142431073621 2.312698232064386
39.56 4.258741619023004 2.286840125444475
39.57 4.210071797573334 2.2606286925264527
39.58 4.161123419888944 2.234067461807257
39.59 4.111771822426937 2.207160073753333
39.6 4.061796883901112 2.1799102834979944
39.61 4.011074112770435 2.1523219635515485
39.62 3.958108305007512 2.1243991065188
39.63 3.903390039977782 2.096145827816062
39.64 3.847132565181375 2.0675663683811862
39.65 3.7890421507188625 2.038665097367759
39.660000000000004 3.728768737573253 2.009446514814562
39.67 3.666262672081765 1.9799152542812704
39.68 3.6031437048925303 1.9500760854389205
39.69 3.5406545908615525 1.9199339166051252
39.7 3.477572390246122 1.8894937972117851
39.71 3.410925750602563 1.8587609201925335
39.72 3.3514242991785252 1.8277406242774872
39.730000000000004 3.3021896559268713 1.796438396180044
39.74 3.263143345734144 1.76485987266366
39.75 3.229940944069809 1.733010842470366
39.76 3.188928471237194 1.7008972480988231
39.77 3.1423842156920783 1.6685251874133735
39.78 3.093990681871455 1.635900915069395
39.79 3.045051362925604 1.6030308437370089
39.800000000000004 3.002409607366963 1.5699215451078987
39.81 2.9624311742584193 1.5365797506665968
39.82 2.9225075674017758 1.503012352210731
39.83 2.888182762080098 1.46922640210289
39.84 2.8596129392531084 1.4352291122856404
39.85 2.8376316895186493 1.4010275270414099
39.86 2.8268520560257326 1.36662779974869
39.87 2.796791878835677 1.332035932043158
39.88 2.7378172610440252 1.297257953241704
39.89 2.6717704026383027 1.2622999209155985
39.9 2.625730637316323 1.2271679216976594
39.910000000000004 2.5848842967404084 1.1918680723033228
39.92 2.5502523866201323 1.1564065207417717
39.93 2.531790491817568 1.1207894476886984
39.94 2.5340778976514473 1.0850230679908495
39.95 2.5525558824031886 1.049113632268178
39.96 2.585105388931474 1.013067428576871
39.97 2.6142213050671534 0.9768907840962651
39.980000000000004 2.6310380244385616 0.9405900667998606
39.99 2.6351739795450775 0.9041716870717141
40.0 2.626142882173182 0.8676420992294911
40.01 2.6060935564673757 0.831007802917177
40.02 2.583449708912855 0.7942753443332298
40.03 2.5617935592198977 0.7574513172619685
40.04 2.549033941825231 0.7205423638799805
40.050000000000004 2.5390841073231716 0.6835551753149014
40.06 2.5063347825336435 0.6464964919368267
40.07 2.454336250222701 0.6093731033677503
40.08 2.39019914967728 0.5721918482015043
40.09 2.3210250665812713 0.5349596134286405
40.1 2.257863532316784 0.4976833335685156
40.11 2.214208440830937 0.46036998951442165
40.12 2.2029483362060462 0.42302660710087897
40.13 2.228109486445777 0.38566025540848115
40.14 2.241938012653838 0.34827804482323194
40.15 2.2231553348839053 0.3108871248704683
40.160000000000004 2.170464303888787 0.2734946818466187
40.17 2.094822384554429 0.23610793627268578
40.18 1.9833131423004373 0.19873414019423163
40.19 1.8575183264796613 0.16138057435445063
40.2 1.7225780403191178 0.12405454526507187
40.21 1.5814582748080626 0.08676338220038315
40.22 1.4396259431277083 0.049514434138689056
40.230000000000004 1.343093339862353 0.012315066673134645
40.24 1.3289543648671458 -0.02482734108637419
40.25 1.343989517052969 -0.0619053996015525
40.26 1.438764810674388 -0.09891171196618387
40.27 1.5482291826039494 -0.13583887692519137
40.28 1.5946078392393455 -0.17267949183715026
40.29 1.6478768747530754 -0.20942615557059807
40.300000000000004 1.7383508045955116 -0.2460714713244294
40.31 1.838467877450125 -0.28260804936532136
40.32 1.9202101539675356 -0.31902850967583607
40.33 1.9898009723654955 -0.3553254845098772
40.34 2.048566944499732 -0.3914916208525865
40.35 2.0949971612547182 -0.4275195827822873
40.36 2.1258078435245196 -0.4634020537343062
40.37 2.1456611746175085 -0.4991317386673868
40.38 2.155806048078002 -0.5347013661320537
40.39 2.153914968450696 -0.5701036902434378
40.4 2.1393836053620303 -0.6053314925593585
40.410000000000004 2.116098275647822 -0.6403775838652255
40.42 2.0874483107922286 -0.6752348058686881
40.43 2.055229934457307 -0.7098960328045638
40.44 2.019554804776371 -0.7443541729523968
40.45 1.9807188468532546 -0.7786021700687507
40.46 1.9402660142391026 -0.8126330047352384
40.47 1.8971607468669092 -0.8464396956235316
40.480000000000004 1.8503055986213681 -0.8800153006790266
40.49 1.800738502895312 -0.9133529182238682
40.5 1.7487796726602438 -0.9464456879796901
40.51 1.694707978326087 -0.9792867920121093
40.52 1.6393900846997935 -1.0118694555950425
40.53 1.5830216913077804 -1.0441869479979073
40.54 1.5268988108695751 -1.0762325831935267
40.550000000000004 1.4722712631205646 -1.1079997204887628
40.56 1.4185135613899105 -1.1394817650763576
40.57 1.3615520220704003 -1.1706721685090926
40.58 1.302294699987625 -1.2015644290959413
40.59 1.2424424317666478 -1.2321520922201934
40.6 1.1829672416540138 -1.2624287505794036
40.61 1.1231189062661109 -1.2923880443477962
40.62 1.0631531608301508 -1.3220236612611354
40.63 1.00315076983407 -1.3513293366238568
40.64 0.9437229762217569 -1.3802988532400247
40.65 0.8857385529932849 -1.4089260412663032
40.660000000000004 0.8282580163457958 -1.4372047779909043
40.67 0.7703393413094286 -1.4651289875360907
40.68 0.7125152883035941 -1.4926926404869578
40.69 0.6547433520487278 -1.519889753446932
40.7 0.596729339785238 -1.5467143885213863
40.71 0.5391922512928371 -1.573160652730419
40.72 0.4818780183086986 -1.59922269735282
40.730000000000004 0.42441172443408526 -1.6248947172026105
40.74 0.364446737529434 -1.6501709498402575
40.75 0.3002304064247934 -1.6750456747211668
40.76 0.2321530335320574 -1.699513212282782
40.77 0.16120445297188546 -1.7235679229750651
40.78 0.08861112150153971 -1.7472042062347344
40.79 0.016498362682678902 -1.7704164994095388
40.800000000000004 -0.05316721291495696 -1.793199276634117
40.81 -0.12063632536140645 -1.8155470476631894
40.82 -0.1886623627849442 -1.8374543566658321
40.83 -0.25624540989847056 -1.8589157809870067
40.84 -0.32169766030343006 -1.8799259298820892
40.85 -0.38392766992749827 -1.900479443230336
40.86 -0.44357296326138673 -1.9205709902361185
40.87 -0.49986631863297504 -1.940195268125342
40.88 -0.5532379576442068 -1.9593470008471003
40.89 -0.6049121652116316 -1.9780209377906988
40.9 -0.6558861628694288 -1.9962118525310262
40.910000000000004 -0.7068270626035869 -2.013914541614438
40.92 -0.7588488508267037 -2.0311238234017073
40.93 -0.8132486617193191 -2.0478345369843596
40.94 -0.8703996867023243 -2.0640415411941255
40.95 -0.93050444399098 -2.0797397137271814
40.96 -0.9931169282078383 -2.0949239504078063
40.97 -1.0579035049220433 -2.1095891646191127
40.980000000000004 -1.1249513674726916 -2.123730286932218
40.99 -1.1955878935915898 -2.1373422649688685
41.0 -1.271519410310848 -2.150420063537317
41.01 -1.3516445218892503 -2.1629586650859958
41.02 -1.4349498122132918 -2.1749530705259428
41.03 -1.520824343353043 -2.186398300477286
41.04 -1.6094716493116934 -2.197289397005611
41.050000000000004 -1.701146093142503 -2.2076214259187203
41.06 -1.7955055954401011 -2.2173894797051146
41.07 -1.89217082236142 -2.226588681205935
41.08 -1.9909711103211905 -2.235214188122518
41.09 -2.0921975738228333 -2.2432611984751145
41.1 -2.196234773650467 -2.2507249571430403
41.11 -2.303335472579235 -2.2576007636325186
41.12 -2.413603503740923 -2.2638839812362885
41.13 -2.5272477152088033 -2.269570047770368
41.14 -2.6443673491073216 -2.2746544880953907
41.15 -2.766296757381781 -2.279132928657285
41.160000000000004 -2.8962176087414413 -2.283001114308199
41.17 -3.0363136205132655 -2.2862549277042374
41.18 -3.1848534262648904 -2.288890411609801
41.19 -3.34005463195248 -2.290903794481083
41.2 -3.500971892642662 -2.292291519745083
41.21 -3.6669808213438024 -2.2930502792418213
41.22 -3.8374189480008223 -2.2931770513531773
41.230000000000004 -4.011501953670617 -2.292669144405221
41.24 -4.188557532294089 -2.291524245999877
41.25 -4.367972492654696 -2.2897404790091476
41.26 -4.549085959014187 -2.2873164650518127
41.27 -4.731224649061781 -2.284251396364782
41.28 -4.913767952346646 -2.2805451170873905
41.29 -5.096071630839422 -2.2761982150894093
41.300000000000004 -5.277614081940609 -2.2712121255986863
41.31 -5.457874815415087 -2.2655892480181716
41.32 -5.636325842368519 -2.259333077469778
41.33 -5.812493327084601 -2.2524483527561805
41.34 -5.9858698481601476 -2.2449412225996475
41.35 -6.155901798527145 -2.2368194321883057
41.36 -6.322122341939725 -2.228092532242182
41.37 -6.484339045433449 -2.218772112991628
41.38 -6.644311247570057 -2.208872065641077
41.39 -6.803079023452387 -2.198408874061663
41.4 -6.962077723058632 -2.1874019396095137
41.410000000000004 -7.121718560887695 -2.175873942087819
41.42 -7.282735047433354 -2.163851239951111
41.43 -7.445298887719875 -2.151364312860296
41.44 -7.609375199606676 -2.138448249620686
41.45 -7.774515373089495 -2.125143284334913
41.46 -7.94197724601521 -2.111495383239694
41.47 -8.112343550067536 -2.0975568841238754
41.480000000000004 -8.284744396644143 -2.083387189381817
41.49 -8.460539218381436 -2.0690535125736558
41.5 -8.638582612414663 -2.054631676758331
41.51 -8.81718135263166 -2.040206960737505
41.52 -8.998013322946733 -2.0258749865954826
41.53 -9.178608204171907 -2.011742638418889
41.54 -9.355950453333918 -1.9979289977070755
41.550000000000004 -9.528605779451414 -1.984566275618254
41.56 -9.69738294555174 -1.971800715727305
41.57 -9.86136427115845 -1.959793433319828
41.58 -10.014159271131021 -1.9487211483931546
41.59 -10.146758619935964 -1.9387767595457008
41.6 -10.242542475881347 -1.9301696950046852
41.61 -10.299363874818237 -1.92312596555638
41.62 -10.323902855956522 -1.9178878327209667
41.63 -10.324543319203986 -1.9147129950751451
41.64 -10.30565228762234 -1.9138731874585275
41.65 -10.271162333623177 -1.9156520835488018
41.660000000000004 -10.22378225943544 -1.920342394005392
41.67 -10.16624729587992 -1.9282420623649994
41.68 -10.101011126573272 -1.9396494815515108
41.69 -10.029992272918351 -1.9548576874452093
41.7 -9.956630160787102 -1.9741475339914194
41.71 -9.882754923363404 -1.997779917138363
41.72 -9.808311776644677 -2.0259871909715814
41.730000000000004 -9.731209535080186 -2.058964004865805
41.74 -9.649571814331695 -2.0968578787934513
41.75 -9.565047484681003 -2.1397599161721703
41.76 -9.479317394291254 -2.187696119343395
41.77 -9.38876192318943 -2.2406198114661797
41.78 -9.2891411679716 -2.298405671835638
41.79 -9.177893250079991 -2.360845854821332
41.800000000000004 -9.052866918582227 -2.4276485863375434
41.81 -8.909273814384864 -2.49843952143479
41.82 -8.744404515155349 -2.5727660109296573
41.83 -8.556568543932542 -2.6501042733403097
41.84 -8.34399983710471 -2.729869308763299
41.85 -8.106160361348513 -2.8114272301499796
41.86 -7.843381263624652 -2.894109531629611
41.87 -7.558202028737538 -2.9772286739397478
41.88 -7.25440306140589 -3.060094260369726
41.89 -6.935689732914948 -3.142029023565991
41.9 -6.6081225549695155 -3.222383861982778
41.910000000000004 -6.278687624205913 -3.3005512608734695
41.92 -5.953247598245365 -3.3759765945232423
41.93 -5.637745474607058 -3.4481670043642527
41.94 -5.3376140037355935 -3.5166977433977826
41.95 -5.057079658571883 -3.5812160374266804
41.96 -4.7987030800879555 -3.6414426208698885
41.97 -4.561571805809772 -3.697171162573622
41.980000000000004 -4.34512125189938 -3.7482658232985204
41.99 -4.142520655471749 -3.7946572033787604
42.0 -3.9524047148020696 -3.83633696092917
42.01 -3.771317916119461 -3.873351409502735
42.02 -3.6024605867198183 -3.9057944295664475
42.03 -3.440156865931229 -3.9338000366442296
42.04 -3.2923380885245557 -3.9575349302171405
42.050000000000004 -3.1628869962843815 -3.9771913000589088
42.06 -3.0504737803320428 -3.992980098421911
42.07 -2.9569825169459136 -4.005124911029398
42.08 -2.8833302256962217 -4.013856491315611
42.09 -2.829276658426229 -4.019407971016317
42.1 -2.7957734495587996 -4.02201072995406
42.11 -2.783189412662585 -4.021890896462184
42.12 -2.7878546788826384 -4.019266451149545
42.13 -2.8089950565133748 -4.014344912981269
42.14 -2.8422763893931258 -4.0073215914545415
42.15 -2.8801061332888427 -3.9983783879733323
42.160000000000004 -2.921156761665401 -3.987683122246895
42.17 -2.965734327205247 -3.9753893469739587
42.18 -3.0139224247827023 -3.9616365989811877
42.19 -3.064673915729335 -3.946551020524263
42.2 -3.116859349197025 -3.930246273406879
42.21 -3.1694660304737443 -3.912824662697906
42.22 -3.2215291002851654 -3.894378386843667
42.230000000000004 -3.2729487689408803 -3.874990836513521
42.24 -3.323970529658899 -3.8547378745312875
42.25 -3.3733608565169835 -3.8336890422172165
42.26 -3.4210130405871872 -3.81190865181862
42.27 -3.4647664384346424 -3.789456738994362
42.28 -3.502066568747704 -3.7663898624206706
42.29 -3.5303002750082584 -3.742761748714453
42.300000000000004 -3.54902521979216 -3.7186237896364593
42.31 -3.559855434198086 -3.694025404866877
42.32 -3.5631682560844187 -3.669014287643223
42.33 -3.559543864208024 -3.643636552575061
42.34 -3.549316517938232 -3.617936805330488
42.35 -3.53440335259136 -3.5919581530646307
42.36 -3.522799601269403 -3.5657421728037253
42.37 -3.513375401125378 -3.539328852824233
42.38 -3.504713690058601 -3.5127565196718047
42.39 -3.4959916074810717 -3.4860617610458595
42.4 -3.4865793684271242 -3.4592793524694003
42.410000000000004 -3.476032765641513 -3.432442193579419
42.42 -3.463766578451782 -3.405581258054273
42.43 -3.4494495605338145 -3.3787255596689403
42.44 -3.432945093153501 -3.351902135723747
42.45 -3.413976379630995 -3.3251360481075265
42.46 -3.3923978926758913 -3.298450401523524
42.47 -3.368203742414101 -3.271866377878335
42.480000000000004 -3.341318997299185 -3.245403285453767
42.49 -3.3116011515013763 -3.219078621288105
42.5 -3.2800919761026126 -3.1929081450673626
42.51 -3.2499886974701067 -3.166905962821894
42.52 -3.2210005011453298 -3.14108461874682
42.53 -3.1927299472958204 -3.1154551935861656
42.54 -3.1648367183029524 -3.090027408110353
42.550000000000004 -3.1371943898052095 -3.064809730377644
42.56 -3.109692408697086 -3.0398094856116895
42.57 -3.0818706674152807 -3.015032967685282
42.58 -3.0535154995261635 -2.990485551343161
42.59 -3.0246920746597254 -2.9661718044585212
42.6 -2.995143999407812 -2.9420955997313687
42.61 -2.9644466133427 -2.918260225380578
42.62 -2.932419613606969 -2.8946684944849124
42.63 -2.8988245471183394 -2.8713228527383015
42.64 -2.8633924894004466 -2.848225484461713
42.65 -2.8307727869056603 -2.8253784167914335
42.660000000000004 -2.8019283303031814 -2.80278362203455
42.67 -2.778422135618415 -2.780443118205397
42.68 -2.7605765283581 -2.7583590678083745
42.69 -2.7483492093700113 -2.736533874928066
42.7 -2.741783842604174 -2.714970280694752
42.71 -2.740731992586255 -2.693671457161651
42.72 -2.7454172608345973 -2.6726410995969037
42.730000000000004 -2.756561317046507 -2.651883517113834
42.74 -2.773805237683611 -2.631403721489252
42.75 -2.7969648891965573 -2.6112075139009754
42.76 -2.825700802962108 -2.591301569178187
42.77 -2.8597833135045176 -2.5716935170063158
42.78 -2.900507823934289 -2.5523916616048474
42.79 -2.947453599381735 -2.5333969422882365
42.800000000000004 -2.9993474322770775 -2.5147030332200657
42.81 -3.0541819279733575 -2.496304589238793
42.82 -3.1099434548832665 -2.478197585638525
42.83 -3.165352184346 -2.4603792189398437
42.84 -3.2192777005167725 -2.442847757844214
42.85 -3.270741749556289 -2.425602350378826
42.86 -3.318802579667004 -2.4086427956696053
42.87 -3.362689957398829 -2.3919692908087065
42.88 -3.401662011556879 -2.3755821647362945
42.89 -3.4352384375497422 -2.359481611774817
42.9 -3.463063960566042 -2.3436674373472215
42.910000000000004 -3.4848960132392497 -2.3281388274958186
42.92 -3.500659105708759 -2.312894152121417
42.93 -3.510273602905859 -2.2979308095407616
42.94 -3.5137674000614108 -2.2832451172079087
42.95 -3.511241964040268 -2.268832250486165
42.96 -3.502886921748232 -2.2546862284452605
42.97 -3.488950351715622 -2.240799943002397
42.980000000000004 -3.469707678660316 -2.2271652255579677
42.99 -3.4454643479415563 -2.213772943665088
43.0 -3.4166696873709874 -2.2006131193572096
43.01 -3.383757054339823 -2.1876750604775723
43.02 -3.347223387398452 -2.1749474967069298
43.03 -3.3076088985645096 -2.1624187128232526
43.04 -3.265510424837492 -2.1500766729373
43.050000000000004 -3.22159508274446 -2.1379091309091516
43.06 -3.176529593624999 -2.1259037236580656
43.07 -3.1311078436679907 -2.114048045592126
43.08 -3.0860132871632193 -2.102329703732682
43.09 -3.0421407074902715 -2.090736354259302
43.1 -3.0003629691501574 -2.0792557221067614
43.11 -2.9621329538327275 -2.067875605893041
43.12 -2.930176297677865 -2.056583870833281
43.13 -2.9054050532222284 -2.0453684324727925
43.14 -2.8875266132416257 -2.0342172340252898
43.15 -2.8726855718253343 -2.023118219924807
43.160000000000004 -2.8576962412948945 -2.0120593079159113
43.17 -2.840791185609787 -2.001028361628386
43.18 -2.820746619308363 -1.990013165200278
43.19 -2.797135998756042 -1.9790014011117134
43.2 -2.7704721985554452 -1.9679806320077213
43.21 -2.740933383639705 -1.9569382869451417
43.22 -2.7091873077449087 -1.9458616521998247
43.230000000000004 -2.675484304051613 -1.9347378665194155
43.24 -2.639827110004455 -1.9235539205179548
43.25 -2.6021552032772792 -1.9122966597627202
43.26 -2.5624194318427094 -1.9009527910114514
43.27 -2.520638679297675 -1.8895088910080378
43.28 -2.4767413216734404 -1.877951417234141
43.29 -2.4306785081642746 -1.8662667200364251
43.300000000000004 -2.382466008008314 -1.854441055589467
43.31 -2.332259531670249 -1.8424605992283591
43.32 -2.280007789297117 -1.830311458765115
43.33 -2.2238716944917463 -1.8179796875034224
43.34 -2.160925696317516 -1.8054512967619256
43.35 -2.0919948473115277 -1.7927122678347436
43.36 -2.016450845419117 -1.7797485634294226
43.37 -1.9335357817470022 -1.7665461387395678
43.38 -1.842539859689099 -1.753090952421838
43.39 -1.7430315310710576 -1.7393689778780326
43.4 -1.6356635720704094 -1.7253662153428944
43.410000000000004 -1.5209759469673032 -1.7110687054114644
43.42 -1.4016537812092618 -1.6964625447364359
43.43 -1.2765779477596277 -1.6815339047494209
43.44 -1.141132483026725 -1.66626905434789
43.45 -0.9997632242724412 -1.6506543875886546
43.46 -0.8675362545936931 -1.6346764575029822
43.47 -0.7570712050957491 -1.6183220171921646
43.480000000000004 -0.677662048875793 -1.601578069396547
43.49 -0.6352804366331846 -1.5844319257023074
43.5 -0.6310579618449479 -1.5668712764738915
43.51 -0.6620390411530614 -1.5488842724563063
43.52 -0.7193535079638007 -1.5304596187458839
43.53 -0.7807862692142802 -1.511586681474329
43.54 -0.8386024122801352 -1.492255607053598
43.550000000000004 -0.8922483809373629 -1.4724574531679238
43.56 -0.9243262102022776 -1.452184329842896
43.57 -0.9348981616734537 -1.4314295478535095
43.58 -0.9317937073207698 -1.4101877704252865
43.59 -0.9196579871831307 -1.3884551626548058
43.6 -0.8967894901588531 -1.3662295313130475
43.61 -0.863554125218827 -1.3435104457673523
43.62 -0.822397044874247 -1.3202993287287577
43.63 -0.7802792690064297 -1.2965995035399025
43.64 -0.7406023878826247 -1.2724161829338265
43.65 -0.7029488976340819 -1.247756382879264
43.660000000000004 -0.6652746466194008 -1.2226287445745743
43.67 -0.6287861572928319 -1.1970432482361355
43.68 -0.5931585124811578 -1.1710108044343244
43.69 -0.5571254361966149 -1.1445427127615702
43.7 -0.5209101344974538 -1.1176499838880916
43.71 -0.4840694752188801 -1.0903425297766187
43.72 -0.4465908698469043 -1.0626282379455771
43.730000000000004 -0.41072262420518246 -1.0345119588338916
43.74 -0.3768427745603127 -1.0059944497983335
43.75 -0.34531704823259446 -0.9770713338639037
43.76 -0.3158586180302674 -0.9477321445035023
43.77 -0.2894863707538704 -0.9179595375359999
43.78 -0.26220014072200115 -0.8877287558004485
43.79 -0.22930637035626056 -0.8570074298473123
43.800000000000004 -0.19120030962889878 -0.8257557873518828
43.81 -0.14734648443464415 -0.7939273250300425
43.82 -0.09127511204653693 -0.7614699703386716
43.83 -0.024406284869506578 -0.7283277280397198
43.84 0.05171379222455741 -0.6944427715181858
43.85 0.13577537702584586 -0.6597579036209429
43.86 0.22642219866899715 -0.6242192796324484
43.87 0.32168217123084375 -0.5877792581118912
43.88 0.41847789437161076 -0.5503992252320105
43.89 0.5108386260074198 -0.51205222602414
43.9 0.5898229942348525 -0.472725232647099
43.910000000000004 0.6434226562730156 -0.4324208871136275
43.92 0.6575464209677051 -0.39115857614619465
43.93 0.6197061120251259 -0.3489747312786031
43.94 0.5244491912508309 -0.30592229875110766
43.95 0.37877686737021854 -0.2620693886498868
43.96 0.20701952891322506 -0.21749718413303754
43.97 0.04435697018968554 -0.17229725838779109
43.980000000000004 -0.07306168716021055 -0.12656849635666445
43.99 -0.12139383585744312 -0.0804138397398857
44.0 -0.0991436108610575 -0.03393706320700085
44.01 -0.0231913678998108 0.012760248091495008
44.02 0.08458735211793922 0.059581401860114624
44.03 0.20207835708822408 0.10643691487578621
44.04 0.295818353647455 0.15324640725153404
44.050000000000004 0.33818588384522563 0.1999400500515396
44.06 0.32558917260213605 0.2464595332354249
44.07 0.2628979715455504 0.2927585076217962
44.08 0.13943288378352392 0.3388024531495173
44.09 -0.008392152220018545 0.3845679490388223
44.1 -0.1568570180075941 0.43004137272750986
44.11 -0.2903943435672449 0.47521712520892256
44.12 -0.3980095940442201 0.5200955530490372
44.13 -0.47417820146947776 0.5646807912547103
44.14 -0.5173212499092408 0.6089787693757653
44.15 -0.5268884975817834 0.6529955981936735
44.160000000000004 -0.5023385692967928 0.6967364898484871
44.17 -0.44392998993466826 0.7402052739862062
44.18 -0.3527927177773478 0.7834044756885068
44.19 -0.2319680615791313 0.8263358369380538
44.2 -0.08604759737640144 0.8690011069188164
44.21 0.06913086580814465 0.9114029048661192
44.22 0.18482675310079522 0.953545471860207
44.230000000000004 0.2690178679259212 0.9954351678663249
44.24 0.3284229713982807 1.0370806266862207
44.25 0.3620927501841642 1.0784925426059857
44.26 0.3787399720535163 1.1196831182483624
44.27 0.38678906217767306 1.1606652462415568
44.28 0.39015490604140446 1.2014515240995665
44.29 0.3849928735382324 1.2420532116820935
44.300000000000004 0.37145071510235717 1.2824792357761643
44.31 0.35183880149492275 1.3227353302608886
44.32 0.32965571523115855 1.362823377166949
44.33 0.3115078661367985 1.4027409878047128
44.34 0.3062652397575718 1.4424813374862149
44.35 0.32320331155278303 1.4820332448005105
44.36 0.36920999557642986 1.521381468558801
44.37 0.46132494652845857 1.5605071831435446
44.38 0.6232542064817697 1.5993885860783275
44.39 0.8277329706004686 1.638001589634392
44.4 0.9813037070871982 1.6763205503182705
44.410000000000004 1.1015699489563442 1.714318995088024
44.42 1.1992695670468532 1.7519703100643955
44.43 1.2738180373356531 1.7892483653634912
44.44 1.328821643263062 1.8261280576735626
44.45 1.3750456355060994 1.86258575971226
44.46 1.4274702391626164 1.8985996723154521
44.47 1.4905519663774065 1.9341500803803786
44.480000000000004 1.5711271879291857 1.9692195181261272
44.49 1.666508960916694 2.0037928521653114
44.5 1.772767369231305 2.037857292809572
44.51 1.8880701565475508 2.0714023450097914
44.52 2.011943894198435 2.1044197105376763
44.53 2.129386341265395 2.1369031526297086
44.54 2.239586957499416 2.168848333501831
44.550000000000004 2.34061231657164 2.2002526340580357
44.56 2.4192280846640752 2.2311149638772285
44.57 2.4809503828322033 2.261435568273347
44.58 2.5346124536886805 2.291215837954532
44.59 2.5853331600625182 2.320458125614808
44.6 2.635634003730434 2.3491655727081433
44.61 2.686342474009793 2.377341948698301
44.62 2.7380917011514523 2.4049915042586214
44.63 2.791042836166964 2.4321188392124538
44.64 2.845227012807383 2.4587287854474336
44.65 2.9018782464534674 2.484826304598551
44.660000000000004 2.960636931875902 2.5104163999609197
44.67 3.020309096415618 2.5355040418483066
44.68 3.0802260346646353 2.5600941054472917
44.69 3.140020120501763 2.5841913201129727
44.7 3.199364992400149 2.607800229001402
44.71 3.2580116516769984 2.6309251579218147
44.72 3.316418425286983 2.6535701923129222
44.730000000000004 3.374453979442853 2.6757391612917214
44.74 3.431789579366521 2.6974356277828813
44.75 3.488252671484604 2.7186628838080527
44.76 3.543546018620683 2.7394239500934527
44.77 3.5975562286563783 2.759721579232533
44.78 3.648626423437202 2.7795582617230195
44.79 3.69731865556156 2.798936234275633
44.800000000000004 3.74464555303293 2.8178574898661637
44.81 3.790571972350687 2.8363237890746777
44.82 3.835279286467861 2.854336672319187
44.83 3.8787253825066035 2.871897472652637
44.84 3.9209216071108592 2.889007328844877
44.85 3.9615360192260063 2.905667198519979
44.86 4.000413641424844 2.921877871162763
44.87 4.0375800816215826 2.9376399808454146
44.88 4.073190720541614 2.952954018558033
44.89 4.107296755650911 2.967820344056008
44.9 4.140389699061675 2.9822391971604487
44.910000000000004 4.173743105145903 2.9962107084686256
44.92 4.207883585665494 3.0097349094495485
44.93 4.242304747595613 3.022811741912772
44.94 4.276383026428475 3.0354410668505833
44.95 4.309808583418592 3.047622672663822
44.96 4.342415296083292 3.0593562827880465
44.97 4.3740857338314605 3.0706415627430816
44.980000000000004 4.404794662383807 3.0814781266328852
44.99 4.434751769809202 3.091865543125954
45.0 4.463899942907197 3.10180334094852
45.01 4.4922337328786135 3.111291013923993
45.02 4.519879396394247 3.1203280255920225
45.03 4.54683733036177 3.1289138134412857
45.04 4.573160951180908 3.1370477927892044
45.050000000000004 4.5987108786513105 3.144729360340242
45.06 4.623425626914427 3.151957897454716
45.07 4.6478352448665365 3.1587327731570465
45.08 4.671545551632617 3.1650533469116535
45.09 4.694405941578273 3.170918971193762
45.1 4.716409289310519 3.17632899387868
45.11 4.737814524206797 3.181282760473797
45.12 4.75879424262636 3.18577961621407
45.13 4.779487963611665 3.189818908040953
45.14 4.799798230883217 3.1933999864830316
45.15 4.819621093920521 3.196522207454518
45.160000000000004 4.838971866626849 3.1991849339872767
45.17 4.857773643843842 3.2013875379093752
45.18 4.875991089522357 3.203129401482641
45.19 4.893694264820571 3.2044099190104296
45.2 4.910832080535435 3.2052284984249377
45.21 4.927558203307694 3.205584562862981
45.22 4.943845349954817 3.205477552237534
45.230000000000004 4.959629336840104 3.204906924811973
45.24 4.9750014820510025 3.20387215878223
45.25 4.990043487968965 3.202372753871768
45.26 5.004761021194305 3.200408232943757
45.27 5.019068629184829 3.1979781436332266
45.28 5.0330158154990805 3.195082060002261
45.29 5.046514056676912 3.1917195842195243
45.300000000000004 5.059598308067361 3.1878903482665937
45.31 5.0719503740924825 3.1835940156712645
45.32 5.083965015395446 3.178830283268251
45.33 5.0956072201700895 3.173598882988165
45.34 5.106393863367888 3.167899583673136
45.35 5.116308579780846 3.16173219291972
45.36 5.124932927395811 3.155096558947025
45.37 5.132301184230673 3.1479925724897475
45.38 5.138699874841118 3.1404201687133817
45.39 5.144403754235105 3.132379329151581
45.4 5.149335505512571 3.1238700836618993
45.410000000000004 5.15356315023379 3.11489251239961
45.42 5.157150174670614 3.105446747805953
45.43 5.159998028898091 3.0955329766096815
45.44 5.162218947475013 3.085151441838953
45.45 5.163749573895485 3.074302444841207
45.46 5.164690214675952 3.0629863473089847
45.47 5.164960472999942 3.051203573308757
45.480000000000004 5.1645350441427045 3.0389546113108032
45.49 5.163437155650307 3.026240016217263
45.5 5.161661904798951 3.0130604113865163
45.51 5.159098445389343 2.999416490651404
45.52 5.155896140552075 2.985309020329106
45.53 5.151840512773861 2.970738841220342
45.54 5.146697264991657 2.9557068705965754
45.550000000000004 5.140446837944403 2.9402141041726315
45.56 5.133132458404605 2.92426161806378
45.57 5.124719756049483 2.907850570724937
45.58 5.11524067244506 2.8909822048711873
45.59 5.1043739129560155 2.8736578493784473
45.6 5.091543876541531 2.8558789211629714
45.61 5.076554715656904 2.8376469270384277
45.62 5.059253911060615 2.8189634655514695
45.63 5.039612946716456 2.799830228793218
45.64 5.017774814647696 2.7802490041885286
45.65 4.994209662386192 2.760221676260953
45.660000000000004 4.969081040388536 2.739750228375757
45.67 4.942380640032333 2.7188367444591175
45.68 4.9142051632088855 2.697483410695541
45.69 4.884575382696218 2.67569251720412
45.7 4.853447491557381 2.6534664596931563
45.71 4.820908141210019 2.6308077410963024
45.72 4.787006064341801 2.6077189731889496
45.730000000000004 4.751703731383527 2.5842028781891426
45.74 4.715000464670421 2.5602622903408943
45.75 4.676893652345424 2.5359001574843814
45.76 4.637497679603243 2.5111195426127497
45.77 4.596743731669278 2.4859236254176316
45.78 4.554544411801649 2.4603157038246906
45.79 4.510739466467976 2.434299195521198
45.800000000000004 4.46539443620267 2.407877639475537
45.81 4.418588587373643 2.3810546974517113
45.82 4.370862414392451 2.3538341555181588
45.83 4.322544399490819 2.326219925552775
45.84 4.274161503519805 2.298216046744116
45.85 4.225604228734105 2.269826687088747
45.86 4.176757663405014 2.241056144885236
45.87 4.127552706086894 2.2119088502234128
45.88 4.077754118642142 2.182389366468384
45.89 4.027434956780935 2.1525023917370047
45.9 3.97519655845539 2.1222527603649013
45.910000000000004 3.9209988592500595 2.091645444361652
45.92 3.8652357030556264 2.0606855548496523
45.93 3.8077782913558726 2.029378343483467
45.94 3.7482702008084248 1.997729203844032
45.95 3.6863391510114525 1.9657436728027229
45.96 3.6231694925416535 1.9334274318478806
45.97 3.56047709491006 1.9007863083679213
45.980000000000004 3.498090892319629 1.8678262768823977
45.99 3.4319741599091405 1.8345534602120093
46.0 3.36928168769536 1.800974130579551
46.01 3.316740152074522 1.767094710629334
46.02 3.274626240975339 1.7329217743573593
46.03 3.2409264899774675 1.6984620479388453
46.04 3.2028332457905027 1.6637224104416375
46.050000000000004 3.157511815114124 1.6287098944141292
46.06 3.1095592937933683 1.5934316863342817
46.07 3.0602796793232594 1.5578951269069807
46.08 3.014843487449099 1.5221077111967334
46.09 2.9754504311123227 1.4860770885830763
46.1 2.9349899858053856 1.4498110625246619
46.11 2.898133017957746 1.4133175602727515
46.12 2.868460447096456 1.376603886285595
46.13 2.8432624956296513 1.3396765672351838
46.14 2.8298109293059626 1.3025420807768486
46.15 2.8100551755871126 1.265206893979569
46.160000000000004 2.759170098588625 1.227677464415881
46.17 2.6908929410111573 1.1899602417898598
46.18 2.638606661332441 1.1520616700807904
46.19 2.5981525947776722 1.1139881901680544
46.2 2.559647371971597 1.075746242900169
46.21 2.5358610670933466 1.0373422725596502
46.22 2.531262610533057 0.9987827306738895
46.230000000000004 2.5452280985164792 0.9600740801129102
46.24 2.5736181075251197 0.9212227994152027
46.25 2.6064374774813546 0.88223538727851
46.26 2.6270952093484277 0.8431183671519173
46.27 2.6351944747329386 0.8038782918676473
46.28 2.630859303031713 0.764521748251985
46.29 2.613086706686323 0.7250553616592418
46.300000000000004 2.590594861158738 0.685485800377047
46.31 2.5688379274161046 0.6458197798584365
46.32 2.5508812898498174 0.606064066740702
46.33 2.54425660486295 0.5662254826212598
46.34 2.519282553436453 0.5263109075658106
46.35 2.4726482295764196 0.48632728333363573
46.36 2.4114339591978537 0.44628161631152036
46.37 2.3432240810049043 0.4061809801543985
46.38 2.2761693770590647 0.36603251813926263
46.39 2.225314636253331 0.3258434452429444
46.4 2.2030014480029108 0.28562104995841325
46.410000000000004 2.216559571743579 0.24537269587098942
46.42 2.2408538284460056 0.20510582301509117
46.43 2.2347706223677886 0.16482794903728726
46.44 2.189353333249897 0.12454667018925725
46.45 2.1234109473049134 0.08426966217520793
46.46 2.0214423983912386 0.044004680878146574
46.47 1.8975680364368728 0.0037595629850358803
46.480000000000004 1.7666659558584232 -0.036457773468622445
46.49 1.6264374639481982 -0.07663932861933997
46.5 1.4854288871277537 -0.11677702034942772
46.51 1.3619891131858157 -0.1568626839033932
46.52 1.3348140921450184 -0.1968880715425224
46.53 1.3281486630142068 -0.2368448522356592
46.54 1.4049296457965412 -0.2767246113877392
46.550000000000004 1.5220976225035474 -0.3165188506112988
46.56 1.5806125148112833 -0.35621898754864134
46.57 1.6258096087434266 -0.3958163557565664
46.58 1.7059324132876479 -0.43530220466525216
46.59 1.8076192273300977 -0.47466769962759314
46.6 1.8952867604181707 -0.5139039220750203
46.61 1.9682292774683878 -0.5530018697975276
46.62 2.030629940155708 -0.5919524573662678
46.63 2.0817435127404735 -0.6307465167179624
46.64 2.1171008628889503 -0.6693747979188245
46.65 2.1403629396819523 -0.707827970127483
46.660000000000004 2.153561648855213 -0.7460966227738928
46.67 2.1559141790292724 -0.7841712669720196
46.68 2.145241042701575 -0.8220423371809784
46.69 2.1242379566841993 -0.8597001931306401
46.7 2.09707027995407 -0.897135122024096
46.71 2.0657690265203836 -0.9343373410290265
46.72 2.031342344939299 -0.9712970000685677
46.730000000000004 1.9933516836099 -1.0080041849199104
46.74 1.9532623596667325 -1.044448920628067
46.75 1.911339306126317 -1.0806211752398323
46.76 1.8655909171106142 -1.1165108638621537
46.77 1.8167397941924817 -1.152107853046797
46.78 1.7656146036636562 -1.1874019655013623
46.79 1.7120570497556429 -1.222382985126608
46.800000000000004 1.6571707354803626 -1.2570406623768573
46.81 1.6010164277139802 -1.2913647199388731
46.82 1.5446729460598156 -1.3253448587247505
46.83 1.4894417240586852 -1.3589707641709048
46.84 1.4359633564840273 -1.3922321128351356
46.85 1.3799387486291845 -1.4251185792816485
46.86 1.3213308960378933 -1.4576198432430636
46.87 1.2614458998577502 -1.4897255970470966
46.88 1.2019332260752407 -1.5214255532939667
46.89 1.1421814528295648 -1.5527094527696066
46.9 1.0822348650625688 -1.5835670725785553
46.910000000000004 1.0222628429449916 -1.6139882344796
46.92 0.9625338573197819 -1.6439628134045994
46.93 0.9040523258965703 -1.673480746142311
46.94 0.8466668820283179 -1.7025320401652728
46.95 0.7888021765009583 -1.7311067825791122
46.96 0.7309206676607651 -1.7591951491709061
46.97 0.673171239986976 -1.7867874135329433
46.980000000000004 0.6152042320515143 -1.8138739562382833
46.99 0.5574937120705439 -1.840445274041499
47.0 0.5001496841905695 -1.8664919890797962
47.01 0.4427500264558777 -1.8920048580471691
47.02 0.3840704502817278 -1.9169747813141325
47.03 0.3211453053537525 -1.9413928119656356
47.04 0.2542261041098026 -1.9652501647292984
47.050000000000004 0.18406141904524453 -1.988538224764944
47.06 0.11179821915769139 -2.0112485562874083
47.07 0.03934617919540173 -2.033372910993965
47.08 -0.03125487835728613 -2.0549032362683226
47.09 -0.09921082875563059 -2.0758316831334245
47.1 -0.16689776422910185 -2.096150613925392
47.11 -0.23490238448116685 -2.1158526096626202
47.12 -0.3011296743608227 -2.134930477084347
47.13 -0.36442509830669856 -2.1533772553346107
47.14 -0.42480881848579877 -2.1711862222688025
47.15 -0.4822812307095994 -2.188350900363095
47.160000000000004 -0.5364528354971139 -2.204865062206736
47.17 -0.5885440325223801 -2.2207227355627337
47.18 -0.6396593950598088 -2.2359182079837585
47.19 -0.6905652069468342 -2.2504460309733125
47.2 -0.742051022208484 -2.264301023687799
47.21 -0.7955840851920097 -2.277478276177165
47.22 -0.8518427072128176 -2.2899731521699294
47.230000000000004 -0.9110320959518994 -2.3017812914112827
47.24 -0.9729058847137022 -2.3128986115708097
47.25 -1.0370053059673445 -2.323321309743713
47.26 -1.1033191590483078 -2.3330458635772775
47.27 -1.172488597647387 -2.3420690320627298
47.28 -1.2467977959559473 -2.3503878560443354
47.29 -1.3257153267495152 -2.357999658507138
47.300000000000004 -1.40809947262224 -2.3649020447183817
47.31 -1.493190988085555 -2.371092902312086
47.32 -1.5808365233120814 -2.376570401420053
47.33 -1.6716360622926434 -2.3813329949723183
47.34 -1.7651697521973606 -2.3853794193074487
47.35 -1.8611243074458113 -2.3887086952554926
47.36 -1.9592441729280061 -2.391320129880182
47.37 -2.0596472872935916 -2.3932133190925837
47.38 -2.1627774217296416 -2.3943881513789362
47.39 -2.26885515973445 -2.3948448129168725
47.4 -2.3781523933166078 -2.394583794390658
47.410000000000004 -2.4906867879475953 -2.3936058998556904
47.42 -2.6065473823788565 -2.391912258047016
47.43 -2.7268432261096684 -2.3895043365746074
47.44 -2.8537692937508687 -2.386383959502425
47.45 -2.9906582709075114 -2.3825533288679726
47.46 -3.136760819225753 -2.3780150507626705
47.47 -3.2899686032093367 -2.3727721666674855
47.480000000000004 -3.4491572337767575 -2.3668281908149926
47.49 -3.613621261148797 -2.3601871544362085
47.5 -3.782747294391152 -2.352853657844009
47.51 -3.955741712454362 -2.344832931407063
47.52 -4.131936923921375 -2.3361309065792932
47.53 -4.310688783423609 -2.3267542982677845
47.54 -4.491343054774514 -2.3167106999505416
47.550000000000004 -4.673225604455835 -2.3060086930898964
47.56 -4.855726367896782 -2.294657972530508
47.57 -5.038200462135505 -2.2826694897176334
47.58 -5.220051145453258 -2.2700556157240124
47.59 -5.400788214791408 -2.256830326224457
47.6 -5.5798838474895405 -2.2430094107054774
47.61 -5.756854303865925 -2.228610708336074
47.62 -5.931188141379131 -2.213654373044872
47.63 -6.102362144098688 -2.198163170443737
47.64 -6.2698661960054505 -2.1821628092903573
47.65 -6.433279724029809 -2.1656823101768286
47.660000000000004 -6.593867298128131 -2.14875441404973
47.67 -6.752803209584588 -2.131416032980033
47.68 -6.911696934413673 -2.1137087452770507
47.69 -7.071069684704492 -2.0956793365422124
47.7 -7.231633659693724 -2.0773803875334513
47.71 -7.393711743572502 -2.0588709087108756
47.72 -7.557373268470449 -2.040217019981644
47.730000000000004 -7.722162879078687 -2.0214926723953077
47.74 -7.88872432708269 -2.002780406259649
47.75 -8.058251002783422 -1.9841721372730565
47.76 -8.230016737991466 -1.965769958694965
47.77 -8.40467642473643 -1.9476869432128079
47.78 -8.582281426777996 -1.9300479229248597
47.79 -8.760603004782924 -1.9129902196811575
47.800000000000004 -8.940792614194233 -1.8966642908938045
47.81 -9.121802679176167 -1.881234247883829
47.82 -9.300648144851198 -1.866878195026394
47.83 -9.474419520791091 -1.8537883286546402
47.84 -9.64479508979482 -1.8421707253519406
47.85 -9.81050671801448 -1.8322447405708133
47.86 -9.967755358742695 -1.8242419314045883
47.870000000000005 -10.108531244462302 -1.818404413032944
47.88 -10.216915708331365 -1.8149825583852004
47.89 -10.285850994814297 -1.814231956666148
47.9 -10.31957497748618 -1.8164095604646313
47.910000000000004 -10.327191201331454 -1.82176897502766
47.92 -10.314076293398633 -1.8305548783819332
47.93 -10.284171220463037 -1.8429966080174536
47.94 -10.240616659379233 -1.8593010082895
47.95 -10.18592337828644 -1.8796447003866144
47.96 -10.122970192984553 -1.9041660095333603
47.97 -10.053416926371572 -1.9329568559057146
47.980000000000004 -9.980427803658785 -1.966054978779598
47.99 -9.906620208017708 -2.003436909130567
48.0 -9.832481941177127 -2.0450121261740475
48.01 -9.756403238391616 -2.0906188220903195
48.02 -9.67632049488159 -2.1400216536104932
48.03 -9.59207239834155 -2.1929117804693794
48.04 -9.506934126014626 -2.248909383946315
48.050000000000004 -9.418429974769184 -2.3075687314706097
48.06 -9.32195981833998 -2.3683857143578226
48.07 -9.214531705892169 -2.4308076439199313
48.08 -9.094215033090837 -2.494244954946585
48.09 -8.956899757702494 -2.5580843439386847
48.1 -8.798883913920907 -2.621702772971285
48.11 -8.618496695819797 -2.684481710460469
48.120000000000005 -8.4137427442818 -2.745820968128344
48.13 -8.18392167088175 -2.805151534868408
48.14 -7.928831803185673 -2.8619468999131
48.15 -7.650244395410123 -2.9157324864793197
48.160000000000004 -7.351867610645117 -2.9660929623430397
48.17 -7.037359431151019 -3.01267733378305
48.18 -6.71169766179368 -3.0552018479071097
48.19 -6.382055664809702 -3.093450819146343
48.2 -6.054655755483948 -3.1272755615898196
48.21 -5.735277258997369 -3.156591657528863
48.22 -5.429710935267275 -3.1813748306618206
48.230000000000004 -5.142458369954928 -3.201655721481095
48.24 -4.876851914051905 -3.2175138786900757
48.25 -4.633275848343487 -3.2290712781827073
48.26 -4.410682095723992 -3.236485656390606
48.27 -4.203660724583013 -3.2399438992667706
48.28 -4.010316643224213 -3.2396556691834286
48.29 -3.825880239371667 -3.235847390680646
48.300000000000004 -3.6536697913757763 -3.2287566633121134
48.31 -3.4887039297957063 -3.2186271335457706
48.32 -3.335617115015026 -3.2057038401425855
48.33 -3.2003652327743133 -3.1902290458515346
48.34 -3.082401095983718 -3.172438576169104
48.35 -2.982733881526231 -3.1525586956415768
48.36 -2.902724706596068 -3.1308035571190915
48.370000000000005 -2.8424663934673795 -3.107373255402318
48.38 -2.802306668305917 -3.082452502894556
48.39 -2.783166780099144 -3.05620992289704
48.4 -2.782780394157479 -3.028797929694238
48.410000000000004 -2.798868455870519 -3.0003531378149835
48.42 -2.829263418519531 -2.970997219819965
48.43 -2.8660430785460775 -2.9408381155955996
48.44 -2.905956416632872 -2.90997148797592
48.45 -2.9494370842972355 -2.878482319751834
48.46 -2.9965176702548 -2.846446554763358
48.47 -3.046591399035698 -2.8139326990882076
48.480000000000004 -3.0984744642808977 -2.781003315225754
48.49 -3.1510983890553774 -2.747716360557954
48.5 -3.203470149050686 -2.714126339426372
48.51 -3.255039367785164 -2.6802852545332057
48.52 -3.306376602692829 -2.6462433571363917
48.53 -3.3564821719358893 -2.612049706243875
48.54 -3.4047302726637536 -2.577752554651746
48.550000000000004 -3.4503200790305844 -2.543399584435744
48.56 -3.4897342744261817 -2.50903801680874
48.57 -3.521343498486898 -2.474714621576565
48.58 -3.542829952787727 -2.4404756502824356
48.59 -3.5562243070536343 -2.406366714976798
48.6 -3.561973866198736 -2.3724326318248896
48.61 -3.5605400117225035 -2.338717245765823
48.620000000000005 -3.552637500861689 -2.30526324943801
48.63 -3.5384471390422583 -2.2721120067462692
48.64 -3.525982034351486 -2.2393033888872633
48.65 -3.516326119177858 -2.206875628427473
48.660000000000004 -3.5078119150343614 -2.1748651951478486
48.67 -3.499465122723576 -2.1433066958612628
48.68 -3.490617529903602 -2.112232799197261
48.69 -3.4807931381578268 -2.081674185436319
48.7 -3.469439844103972 -2.051659520803901
48.71 -3.456183580767849 -2.022215455160681
48.72 -3.440777476788565 -1.9933666417008966
48.730000000000004 -3.423014680625535 -1.9651357770885929
48.74 -3.402742353168845 -1.9375436603390241
48.75 -3.3798573856845806 -1.910609268707364
48.76 -3.3543667387939404 -1.8843498488284103
48.77 -3.3262149081429193 -1.8587810213489562
48.78 -3.2953890015919622 -1.8339168972910995
48.79 -3.2654643499185347 -1.809770204379928
48.800000000000004 -3.2368104759953926 -1.786352421537022
48.81 -3.2090485756934157 -1.7636739197026317
48.82 -3.181775586966369 -1.741742978148909
48.83 -3.154862251389785 -1.7205541810789207
48.84 -3.128214973807548 -1.7000973903719243
48.85 -3.1015064787043443 -1.6803666361518133
48.86 -3.0743745617994875 -1.6613597116100423
48.870000000000005 -3.0468390483015657 -1.6430773411800235
48.88 -3.018838481749821 -1.6255221913566298
48.89 -2.990008077413446 -1.6086977769703354
48.9 -2.9599947009368304 -1.5926073221453658
48.910000000000004 -2.9287698987592155 -1.5772526371445594
48.92 -2.8958554625456845 -1.562633069592227
48.93 -2.863176734858259 -1.5487445814295362
48.94 -2.834565146561463 -1.5355789921652652
48.95 -2.8101683489654947 -1.5231234156826736
48.96 -2.7915111877103316 -1.5113599034482967
48.97 -2.77843929177373 -1.5002652928511573
48.980000000000004 -2.770973928056004 -1.4898112468821805
48.99 -2.7690991520960084 -1.4799644614047915
49.0 -2.772641584358019 -1.4706870094756854
49.01 -2.7820877495430016 -1.461936788695116
49.02 -2.7977215880565884 -1.4536680372116302
49.03 -2.8190965548386515 -1.445831886258658
49.04 -2.8459691220420282 -1.4383769212839983
49.050000000000004 -2.8779368194808734 -1.4312497291088255
49.06 -2.914811284390968 -1.4243954144047444
49.07 -2.957579996496558 -1.4177580745167457
49.08 -3.0055283918867177 -1.411281226841987
49.09 -3.0573318502676248 -1.404908187302344
49.1 -3.1113363611466225 -1.398582401807363
49.11 -3.165546980305436 -1.3922477349595255
49.120000000000005 -3.21880463201392 -1.3858487216999535
49.13 -3.2699875299225525 -1.37933078825922
49.14 -3.3181873817150738 -1.372640448815256
49.15 -3.3625873613405135 -1.3657254838504183
49.160000000000004 -3.4024766465847067 -1.3585351054728547
49.17 -3.4373391151982684 -1.351020114073722
49.18 -3.4666827968372607 -1.3431330497148666
49.19 -3.4901789170719644 -1.3348283406798709
49.2 -3.5076228515558814 -1.32606245070734
49.21 -3.5188552339845263 -1.316794025613626
49.22 -3.523893968350963 -1.3069840392990353
49.230000000000004 -3.5227120189197145 -1.296595938541523
49.24 -3.5154556959122227 -1.285595785497928
49.25 -3.502270072671264 -1.27395239644919
49.26 -3.4833849315392293 -1.261637475038009
49.27 -3.4591105084724565 -1.2486257380299415
49.28 -3.4297282471013086 -1.2348950314800824
49.29 -3.395696372619132 -1.2204264350969436
49.300000000000004 -3.357440661090027 -1.2052043525485787
49.31 -3.315478006563914 -1.18921658546619
49.32 -3.270395790841581 -1.1724543889575818
49.33 -3.2228119569227665 -1.1549125065662371
49.34 -3.173394386310348 -1.1365891828136268
49.35 -3.1229434010702817 -1.1174861517638615
49.36 -3.072223441230756 -1.0976086004805898
49.370000000000005 -3.0220975925827283 -1.0769651068315464
49.38 -2.973488768046039 -1.0555675518725969
49.39 -2.92742529650591 -1.0334310080314466
49.4 -2.8861225858214983 -1.010573605534709
49.410000000000004 -2.852646237987207 -0.9870163809783624
49.42 -2.827695776885368 -0.9627831136082985
49.43 -2.808991881123344 -0.9379001566994808
49.44 -2.791297072351812 -0.912396273290278
49.45 -2.7713479544022106 -0.8863024872922397
49.46 -2.7472769207298016 -0.8596519624355682
49.47 -2.718482440950458 -0.8324799223571416
49.480000000000004 -2.6853012389486293 -0.8048236250748418
49.49 -2.64795357582601 -0.7767224037822393
49.5 -2.606994776188328 -0.7482177830301832
49.51 -2.5629408547916466 -0.7193536747059859
49.52 -2.515616354520323 -0.6901766517011209
49.53 -2.46488133344939 -0.660736288932033
49.54 -2.410638856915767 -0.6310855519081076
49.550000000000004 -2.352692394825639 -0.6012812031286109
49.56 -2.2908958051475206 -0.5713841873783969
49.57 -2.2251119817754477 -0.5414599498729408
49.58 -2.1554419546568915 -0.511578637657419
49.59 -2.0806324607202282 -0.4818151360130505
49.6 -1.9963552727024545 -0.4522488987279488
49.61 -1.9016309115679733 -0.4229635440505843
49.620000000000005 -1.796446681082033 -0.3940462060826003
49.63 -1.679087967012462 -0.3655866523618309
49.64 -1.54811914317794 -0.33767619964292883
49.65 -1.403277658066898 -0.31040647815962646
49.660000000000004 -1.2492672944837557 -0.28386810689322517
49.67 -1.0881820301910419 -0.2581493464160077
49.68 -0.9171502551907196 -0.2333347910725547
49.69 -0.7346406393890241 -0.2095041497580919
49.7 -0.5609600189220312 -0.1867311471532976
49.71 -0.4167980734144723 -0.16508255881271247
49.72 -0.314400424578666 -0.1446173778914582
49.730000000000004 -0.2606845909952318 -0.12538610151164548
49.74 -0.2565379407528514 -0.10743012211506095
49.75 -0.29469091202617204 -0.09078121299142314
49.76 -0.3470380430540527 -0.07546110527303335
49.77 -0.4079904619067727 -0.061481162970093955
49.78 -0.45422816616145845 -0.04884217009984482
49.79 -0.4747569363874402 -0.03753424751941678
49.800000000000004 -0.4767136070001019 -0.027536915853266848
49.81 -0.45173600713625106 -0.018819315267952826
49.82 -0.4119558700167192 -0.011340583961667358
49.83 -0.36450948798847804 -0.0050503865730316235
49.84 -0.30963083258015955 0.00011042737500404276
49.85 -0.25108487990657835 0.0042090653235989225
49.86 -0.19008775359159946 0.007319973051198067
49.870000000000005 -0.12896065843990034 0.009524001192803293
49.88 -0.07201835773042431 0.010907605079434831
49.89 -0.02238628720925262 0.011562123023566951
49.9 0.01842811554604018 0.01158316744655721
49.910000000000004 0.04866997243482962 0.011070142792213406
49.92 0.06747627148337837 0.010125872545503354
49.93 0.07545080297081874 0.008856274808861113
49.94 0.07202514027332213 0.007369974446964651
49.95 0.05807506097932104 0.005777688010612945
49.96 0.03496313706739045 0.004191185681205526
49.97 0.005645841358707271 0.0027216688891278733
49.980000000000004 -0.024971027127146276 0.001477603614954252
49.99 0.0 0.0


==> u1kf.dat <==
0.0 41.48331391613192
0.01 21.99489913853978
0.02 10.080262456552305
0.03 8.06577544620103
0.04 8.279959995052678
0.05 8.882497287167553
0.06 9.56655118738334
0.07 10.246621363348396
0.08 10.886960120721824
0.09 11.428812708518961
0.1 11.811575384658028
0.11 11.994938851184656
0.12 12.014247718120231
0.13 11.862803204716101
0.14 11.524854021694239
0.15 11.282431460137076
0.16 11.31149194983189
0.17 11.477738312334935
0.18 11.820910197458005
0.19 12.242380018331431
0.2 12.634947649404268
0.21 12.950359516082528
0.22 13.171327708039513
0.23 13.295166188499024
0.24 13.329867576789752
0.25 13.275641104150765
0.26 13.159001062640016
0.27 13.005349075914978
0.28 12.837072441557638
0.29 12.68934762900119
0.3 12.572477359260262
0.31 12.485005117648143
0.32 12.425511982540627
0.33 12.391144528480169
0.34 12.374537908175085
0.35000000000000003 12.370548007460116
0.36 12.378308644829588
0.37 12.396242037558125
0.38 12.422588166179622
0.39 12.456147161210737
0.4 12.496404178026694
0.41000000000000003 12.542231690937456
0.42 12.592817850031594
0.43 12.647633011562476
0.44 12.706667469856228
0.45 12.771978045459775
0.46 12.841230099118292
0.47000000000000003 12.903966579458313
0.48 12.965342365768748
0.49 13.02853283071849
0.5 13.094498853156608
0.51 13.161766506453858
0.52 13.209335987137052
0.53 13.244254628480888
0.54 13.280551526201066
0.55 13.321040646067559
0.56 13.366213833203972
0.5700000000000001 13.407740513573344
0.58 13.445385534840199
0.59 13.486234818543664
0.6 13.53019873441312
0.61 13.577684834903096
0.62 13.62939634568255
0.63 13.685476700303894
0.64 13.74601032370316
0.65 13.810900357757674
0.66 13.873689439813376
0.67 13.926620269393965
0.68 13.955581130932444
0.6900000000000001 13.957129323845606
0.7000000000000001 13.950130619112798
0.71 13.93883255186526
0.72 13.922975758257962
0.73 13.899742762250497
0.74 13.870915868075144
0.75 13.836749080010975
0.76 13.797394265515635
0.77 13.755218218187963
0.78 13.707442555297774
0.79 13.64214954969799
0.8 13.561016120627556
0.81 13.468358124796481
0.8200000000000001 13.362158877225255
0.8300000000000001 13.24195183928444
0.84 13.112856134310192
0.85 12.9799358232126
0.86 12.850746548624898
0.87 12.721715495476218
0.88 12.592039260571738
0.89 12.46111476717445
0.9 12.328837412502907
0.91 12.199147077609211
0.92 12.074818069748801
0.93 11.958988551672917
0.9400000000000001 11.856049184499085
0.9500000000000001 11.75866111324973
0.96 11.663301278527769
0.97 11.568690938191878
0.98 11.474135863264252
0.99 11.379078832184973
1.0 11.283175806478482
1.01 11.186257486337013
1.02 11.086801877317328
1.03 10.994527608258124
1.04 10.931261105862802
1.05 10.875181667768771
1.06 10.815404044817285
1.07 10.7505313491545
1.08 10.680914161376137
1.09 10.61064818849161
1.1 10.543725218786761
1.11 10.473667863127872
1.12 10.399510386891421
1.1300000000000001 10.321285008051262
1.1400000000000001 10.239362813204167
1.1500000000000001 10.153949037191154
1.16 10.066132168372718
1.17 9.977448357229633
1.18 9.886638883972836
1.19 9.799735891865652
1.2 9.718900341215146
1.21 9.63721707420126
1.22 9.551700040464794
1.23 9.462127573724445
1.24 9.369575638800569
1.25 9.27436964336485
1.26 9.17671401188295
1.27 9.076566312674657
1.28 8.973569863450138
1.29 8.868522346435697
1.3 8.762937491715803
1.31 8.657344688546203
1.32 8.55141670455896
1.33 8.444446138731394
1.34 8.335666719939582
1.35 8.228069557234306
1.36 8.122830575175016
1.37 8.019600954838836
1.3800000000000001 7.917160713357703
1.3900000000000001 7.8149837255229215
1.4000000000000001 7.712895382009492
1.41 7.610845121450353
1.42 7.507475365102124
1.43 7.401893395059318
1.44 7.295002726236248
1.45 7.186787425979588
1.46 7.076828892331491
1.47 6.965276701790799
1.48 6.852670861242217
1.49 6.739328165876572
1.5 6.6257874522505915
1.51 6.511850606726455
1.52 6.397613619553908
1.53 6.283102158094039
1.54 6.168153354017392
1.55 6.0527266219553155
1.56 5.936461501604612
1.57 5.819581186087817
1.58 5.70302339931618
1.59 5.588586419130564
1.6 5.4753512338739085
1.61 5.3625228336221085
1.62 5.250281029654758
1.6300000000000001 5.138438908562449
1.6400000000000001 5.0270770548069095
1.6500000000000001 4.915303378923227
1.6600000000000001 4.802471690613032
1.67 4.688952092383289
1.68 4.574742576190971
1.69 4.459924863296379
1.7 4.344653094613136
1.71 4.231098447629591
1.72 4.120131708427351
1.73 4.010190139129946
1.74 3.9059592547444595
1.75 3.802698636310879
1.76 3.6962253005013963
1.77 3.5868940609599633
1.78 3.4819761623171814
1.79 3.3771927304634346
1.8 3.2665457038847876
1.81 3.1581980477837703
1.82 3.054300637658173
1.83 2.948061551212419
1.84 2.841675202823268
1.85 2.7419003834730518
1.86 2.645360018973065
1.87 2.5435074393183186
1.8800000000000001 2.4440249010985866
1.8900000000000001 2.3549415359982504
1.9000000000000001 2.2615782800405526
1.9100000000000001 2.1589751681829767
1.92 2.0633424314961815
1.93 1.9709337974070138
1.94 1.8785979938011508
1.95 1.7733044359851675
1.96 1.6826469672299709
1.97 1.6267487995702652
1.98 1.5727895111464676
1.99 1.5120781445781688
2.0 1.440790509589604
2.0100000000000002 1.3605906948847917
2.02 1.2758299959182722
2.0300000000000002 1.2031866592406857
2.04 1.1356520039705913
2.05 1.06439870447268
2.06 0.9994553661557859
2.07 0.9399269213844121
2.08 0.8810138494083191
2.09 0.8188524148800269
2.1 0.7551941210530799
2.11 0.6942396822108918
2.12 0.6317004837730451
2.13 0.5669506559988804
2.14 0.5000360828090038
2.15 0.4240524241315171
2.16 0.3384044015843415
2.17 0.25857609485697
2.18 0.18283089577266765
2.19 0.10881284028084082
2.2 0.033316022850279126
2.21 -0.04411562004683134
2.22 -0.12476400212592154
2.23 -0.2074203173749396
2.24 -0.2933474119896644
2.25 -0.38519948332649534
2.2600000000000002 -0.48698847211087326
2.27 -0.5959981616906092
2.2800000000000002 -0.7111282678876449
2.29 -0.8216548029866182
2.3000000000000003 -0.9130884684642098
2.31 -0.9917174617077436
2.32 -1.0549184226950317
2.33 -1.1163255228145879
2.34 -1.1757904995525568
2.35 -1.2268382536261644
2.36 -1.2656905578649447
2.37 -1.291497251897054
2.38 -1.3237498449098721
2.39 -1.3553241849834108
2.4 -1.3819741341178688
2.41 -1.4306443155456456
2.42 -1.43819948359647
2.43 -1.446121414355436
2.44 -1.4548512396636823
2.45 -1.451360666499621
2.46 -1.4679361687820425
2.47 -1.5007636703580225
2.48 -1.5396419784622069
2.49 -1.5814523680174233
2.5 -1.6228633041559526
2.5100000000000002 -1.6651296261607662
2.52 -1.7187356670357161
2.5300000000000002 -1.786877668917807
2.54 -1.8559436842047958
2.5500000000000003 -1.921937253942879
2.56 -1.9885170997092843
2.57 -2.0593886205148806
2.58 -2.1312998347476935
2.59 -2.2030467362389174
2.6 -2.2795625877035874
2.61 -2.359556281024126
2.62 -2.440348912146689
2.63 -2.5213847487682273
2.64 -2.607616491420913
2.65 -2.697074867004943
2.66 -2.787285023777862
2.67 -2.8775512603651734
2.68 -2.9669533472612173
2.69 -3.056083326907995
2.7 -3.145292574675409
2.71 -3.234681739586378
2.72 -3.3244554275270985
2.73 -3.417765002397047
2.74 -3.5162144120135252
2.75 -3.6172240922304724
2.7600000000000002 -3.7201375325138883
2.77 -3.823241665459207
2.7800000000000002 -3.925819717654349
2.79 -4.026454313792158
2.8000000000000003 -4.121942338088829
2.81 -4.197422182221175
2.82 -4.261738019755924
2.83 -4.3171529458369235
2.84 -4.357998944112026
2.85 -4.4012618274839355
2.86 -4.4616760121188435
2.87 -4.529062143225914
2.88 -4.598704883001133
2.89 -4.669392296425983
2.9 -4.7401729742740315
2.91 -4.807769500833629
2.92 -4.901587425246504
2.93 -5.051469786689012
2.94 -5.199078018982789
2.95 -5.332462494065936
2.96 -5.446357632722027
2.97 -5.540663335969072
2.98 -5.646196562035442
2.99 -5.768953120845595
3.0 -5.918291702499403
3.0100000000000002 -6.078477577770286
3.02 -6.2390468177597995
3.0300000000000002 -6.402544953205847
3.04 -6.572964467919093
3.0500000000000003 -6.749010302374529
3.06 -6.948405348276054
3.0700000000000003 -7.16929105662507
3.08 -7.395676829997939
3.09 -7.603320631976601
3.1 -7.776560060338795
3.11 -7.921032053200037
3.12 -8.051739797512312
3.13 -8.187302910524664
3.14 -8.353767535418513
3.15 -8.551160492383218
3.16 -8.780551099844047
3.17 -9.060987459497653
3.18 -9.465178693155536
3.19 -9.99119834427259
3.2 -10.629039654308315
3.21 -11.036223756746608
3.22 -10.869037556856739
3.23 -10.264138770749497
3.24 -9.69233505922682
3.25 -9.352697327684211
3.2600000000000002 -9.279387585652984
3.27 -9.281734280616718
3.2800000000000002 -9.485411694325677
3.29 -9.875069740370208
3.3000000000000003 -10.24060554235328
3.31 -10.726137661194969
3.3200000000000003 -11.142853411243806
3.33 -11.495081192423527
3.34 -11.794916800529165
3.35 -12.04374042091203
3.36 -12.277621370092021
3.37 -12.416359260451571
3.38 -12.509710007347167
3.39 -12.562927149956352
3.4 -12.625634054146786
3.41 -12.703611367201432
3.42 -12.76495435345646
3.43 -12.827209603185054
3.44 -12.87873596825753
3.45 -12.917275415214732
3.46 -12.946092448043999
3.47 -12.966909477078389
3.48 -12.982679171433773
3.49 -13.000552838417008
3.5 -13.018362626878911
3.5100000000000002 -13.02460320292596
3.52 -13.017187935220761
3.5300000000000002 -12.99789268609743
3.54 -12.969050322913176
3.5500000000000003 -12.932779091725138
3.56 -12.891730768774124
3.5700000000000003 -12.84829406521942
3.58 -12.804532193423938
3.59 -12.76186997226219
3.6 -12.72109417845391
3.61 -12.682072359376633
3.62 -12.645797992735055
3.63 -12.621840340141517
3.64 -12.610344686210283
3.65 -12.611820649963022
3.66 -12.622230738740285
3.67 -12.637328919514403
3.68 -12.655989464885693
3.69 -12.678149648484037
3.7 -12.70372205406889
3.71 -12.732409295278103
3.72 -12.763946117752738
3.73 -12.798221957224882
3.74 -12.835240549182828
3.75 -12.873665973168727
3.7600000000000002 -12.912427167889717
3.77 -12.948280003096528
3.7800000000000002 -12.97475836279611
3.79 -12.986095178616296
3.8000000000000003 -12.980551640461755
3.81 -12.96788364904188
3.8200000000000003 -12.947177181522335
3.83 -12.920469758097909
3.84 -12.891076467401206
3.85 -12.859240352867403
3.86 -12.825583777151195
3.87 -12.789281014308102
3.88 -12.750767012030764
3.89 -12.709626282626743
3.9 -12.665796087659203
3.91 -12.617416625044626
3.92 -12.563905163875205
3.93 -12.502727474024226
3.94 -12.439025676283961
3.95 -12.374731064477317
3.96 -12.313595958281383
3.97 -12.252709971113319
3.98 -12.186557098636172
3.99 -12.11671145461878
4.0 -12.045978514094429
4.01 -11.975508058603424
4.0200000000000005 -11.905689293412337
4.03 -11.836304676737058
4.04 -11.767918351060018
4.05 -11.700359222768867
4.0600000000000005 -11.635533735072755
4.07 -11.575714964159033
4.08 -11.517320785776377
4.09 -11.459391710459954
4.1 -11.400954902399349
4.11 -11.341708328699553
4.12 -11.278645104008575
4.13 -11.210365499848677
4.14 -11.139398995061129
4.15 -11.066921503858765
4.16 -10.993293124716047
4.17 -10.918753470270133
4.18 -10.843245886117558
4.19 -10.766665179352884
4.2 -10.688852113233565
4.21 -10.607786390458756
4.22 -10.523038276149833
4.23 -10.429181348988891
4.24 -10.338253430471497
4.25 -10.252082583621814
4.26 -10.168834031763993
4.2700000000000005 -10.084591485147115
4.28 -9.995015146430092
4.29 -9.902449264907915
4.3 -9.808098077510266
4.3100000000000005 -9.71272290170893
4.32 -9.616233882967691
4.33 -9.522157367007225
4.34 -9.431977995188419
4.3500000000000005 -9.342034352298754
4.36 -9.25097914863909
4.37 -9.159044749353967
4.38 -9.068144000123255
4.39 -8.978061267603039
4.4 -8.887700240611196
4.41 -8.795680601708682
4.42 -8.699736133789514
4.43 -8.603542140068896
4.44 -8.510082091265588
4.45 -8.417279159908361
4.46 -8.325411562700083
4.47 -8.232961255223927
4.48 -8.138615484838851
4.49 -8.042346484891993
4.5 -7.94233558167528
4.51 -7.836835560377409
4.5200000000000005 -7.729306977806829
4.53 -7.623863571757852
4.54 -7.520978622742717
4.55 -7.418677928040722
4.5600000000000005 -7.315840616670698
4.57 -7.2125584228697335
4.58 -7.108555000300669
4.59 -7.002951711603657
4.6000000000000005 -6.896692517734323
4.61 -6.788034483260589
4.62 -6.678629353808077
4.63 -6.569589028514628
4.64 -6.460543256009345
4.65 -6.351431928457032
4.66 -6.243057968002802
4.67 -6.135278626897303
4.68 -6.027787307837428
4.69 -5.920900934318553
4.7 -5.8151738077258415
4.71 -5.706897872717121
4.72 -5.595617269052099
4.73 -5.483340804492457
4.74 -5.37081624621996
4.75 -5.258689855772644
4.76 -5.146683285388065
4.7700000000000005 -5.03483085538781
4.78 -4.923457561715708
4.79 -4.8123058805878145
4.8 -4.701421104399202
4.8100000000000005 -4.590943637281157
4.82 -4.480133777297482
4.83 -4.368046368371978
4.84 -4.255941033042859
4.8500000000000005 -4.144247825199216
4.86 -4.03156784317423
4.87 -3.917278738633456
4.88 -3.805530051538625
4.89 -3.6950608165208223
4.9 -3.585782064427434
4.91 -3.477327088207062
4.92 -3.3696237029713245
4.93 -3.262311715519303
4.94 -3.155144904710994
4.95 -3.048147178231744
4.96 -2.9415455821594207
4.97 -2.840400868314987
4.98 -2.738325052456389
4.99 -2.6343642494850315
5.0 -2.5318681634670526
5.01 -2.4342053440774123
5.0200000000000005 -2.341939570737523
5.03 -2.2518662246674808
5.04 -2.1611389742738254
5.05 -2.0710719257092194
5.0600000000000005 -1.9839484370484257
5.07 -1.8978609293572788
5.08 -1.8122904419088002
5.09 -1.729353673239558
5.1000000000000005 -1.6552692539276848
5.11 -1.578754723063696
5.12 -1.5000875949849473
5.13 -1.4183142651951783
5.14 -1.337950310377039
5.15 -1.2601919905650476
5.16 -1.1851217275431765
5.17 -1.1216725047571003
5.18 -1.053897471140047
5.19 -0.9915464399370109
5.2 -0.9201554858119181
5.21 -0.8444034876702347
5.22 -0.809737057884675
5.23 -0.7738257368141888
5.24 -0.7306672413704973
5.25 -0.675148193247324
5.26 -0.6162337891711758
5.2700000000000005 -0.558490812750847
5.28 -0.5016557364974261
5.29 -0.4473366811095545
5.3 -0.39419850268067336
5.3100000000000005 -0.34394323348116274
5.32 -0.2993366787827796
5.33 -0.2538895170523219
5.34 -0.20357330119304606
5.3500000000000005 -0.15279587760921487
5.36 -0.10275788512952744
5.37 -0.05389468161130395
5.38 -0.004796238566129318
5.39 0.04502390098721065
5.4 0.09696742148379656
5.41 0.15382665140926832
5.42 0.20636211696079698
5.43 0.25279027449180447
5.44 0.30861808925671497
5.45 0.37412982177195886
5.46 0.44811736763163523
5.47 0.5207333057413912
5.48 0.598459616568368
5.49 0.6652379623660583
5.5 0.7096647126486122
5.51 0.7646836771265129
5.5200000000000005 0.8179175918075874
5.53 0.865676113819756
5.54 0.9189518398678707
5.55 0.969574077527616
5.5600000000000005 1.023610612235749
5.57 1.0888748905931953
5.58 1.1311414910186652
5.59 1.1567672705140168
5.6000000000000005 1.1753444107143256
5.61 1.197523625576311
5.62 1.2268717400509033
5.63 1.2610512133702763
5.64 1.2879921830604353
5.65 1.3152035720101765
5.66 1.3478179270889648
5.67 1.3852713146865057
5.68 1.4275164255144759
5.69 1.475437807205168
5.7 1.529277481239781
5.71 1.5907424716466423
5.72 1.6628541144427729
5.73 1.751734252201274
5.74 1.8662487144453905
5.75 2.0101224248122236
5.76 2.1510962552010184
5.7700000000000005 2.2974822323778525
5.78 2.409348817122101
5.79 2.502269772298071
5.8 2.6025420273560016
5.8100000000000005 2.7140485803062546
5.82 2.825769623603769
5.83 2.9331879149467284
5.84 3.044580885174412
5.8500000000000005 3.17153772303395
5.86 3.3100321592286974
5.87 3.4607733277551063
5.88 3.62246300890547
5.89 3.7951602785452536
5.9 3.985192488617855
5.91 4.2020624088564205
5.92 4.438860648443196
5.93 4.690336666584429
5.94 4.9497945393029426
5.95 5.172247086393455
5.96 5.353228039012336
5.97 5.494812243126773
5.98 5.588472734644768
5.99 5.618554542507141
6.0 5.564972697985766
6.01 5.448818517850057
6.0200000000000005 5.327345776769192
6.03 5.245865739106279
6.04 5.134539199554638
6.05 5.056344576420685
6.0600000000000005 5.018381186452089
6.07 4.989021588820663
6.08 5.051858769231245
6.09 5.172300084513182
6.1000000000000005 5.319815130160421
6.11 5.451985648425136
6.12 5.569393945608397
6.13 5.750714799329273
6.140000000000001 5.961559282959001
6.15 6.114114496312766
6.16 6.171200599735698
6.17 6.917745148813594
6.18 8.027239985553308
6.19 8.816898416644932
6.2 8.920376753620019
6.21 8.271296700659747
6.22 7.254961934892748
6.23 6.220178117810519
6.24 5.9032511672922965
6.25 6.292592330284435
6.26 6.878331010438131
6.2700000000000005 7.511146784162179
6.28 8.135001824334921
6.29 8.719360420793805
6.3 9.279068509715984
6.3100000000000005 9.783421972814722
6.32 10.185875820228148
6.33 10.430712756271362
6.34 10.511577642141248
6.3500000000000005 10.465999828567448
6.36 10.266597747903319
6.37 9.93602982906441
6.38 9.73519410612468
6.390000000000001 9.767030900713763
6.4 9.900941637399484
6.41 10.182321962966057
6.42 10.555659791942986
6.43 10.928374098990844
6.44 11.258617669199566
6.45 11.532423043973154
6.46 11.74632774505892
6.47 11.901333113417053
6.48 12.003427995151497
6.49 12.04669506087086
6.5 12.045490909726993
6.51 12.012440784939514
6.5200000000000005 11.958229320625122
6.53 11.912794699696207
6.54 11.88173387912903
6.55 11.862428862079554
6.5600000000000005 11.855666997497082
6.57 11.861046416472988
6.58 11.874530599002014
6.59 11.892921313952428
6.6000000000000005 11.91777771724918
6.61 11.948926248358674
6.62 11.986514454057698
6.63 12.029528039584108
6.640000000000001 12.077974618246998
6.65 12.131248396915026
6.66 12.188791088563903
6.67 12.250165924924545
6.68 12.316041132244862
6.69 12.390718726079115
6.7 12.455131876202358
6.71 12.49889593889796
6.72 12.538375939657243
6.73 12.579445372210898
6.74 12.624562684712686
6.75 12.671960753849874
6.76 12.720157858182802
6.7700000000000005 12.771534901764454
6.78 12.826129671221537
6.79 12.88196931321761
6.8 12.94020119727216
6.8100000000000005 12.991699509242238
6.82 13.041595885316724
6.83 13.094358574840072
6.84 13.150104897958983
6.8500000000000005 13.206030381977143
6.86 13.249463583605404
6.87 13.292497841664755
6.88 13.340129062033952
6.890000000000001 13.394135537006207
6.9 13.455088040283414
6.91 13.516965538341026
6.92 13.543572892534769
6.93 13.551836262278641
6.94 13.550324034726884
6.95 13.543266992022353
6.96 13.531186932091174
6.97 13.514822245439348
6.98 13.493873327543724
6.99 13.467755193440155
7.0 13.43761500931086
7.01 13.403563271262158
7.0200000000000005 13.351523749222963
7.03 13.280560278339209
7.04 13.192700937342067
7.05 13.099895765479346
7.0600000000000005 13.003908539119607
7.07 12.904703986507855
7.08 12.802304952710642
7.09 12.697001349977256
7.1000000000000005 12.588965926692083
7.11 12.4785888931072
7.12 12.366039198781124
7.13 12.255059117538678
7.140000000000001 12.15087110980798
7.15 12.058124326455442
7.16 11.972173680295043
7.17 11.887405399023294
7.18 11.803233502058077
7.19 11.719285718612781
7.2 11.635407071049713
7.21 11.551247022052308
7.22 11.466638247474435
7.23 11.381498668237157
7.24 11.295211529330913
7.25 11.206980716939029
7.26 11.12285475737923
7.2700000000000005 11.064774260335554
7.28 11.015118538549501
7.29 10.963190660447765
7.3 10.907088498385946
7.3100000000000005 10.846868197539692
7.32 10.783111148432909
7.33 10.722164549509358
7.34 10.661805124945971
7.3500000000000005 10.59874816840923
7.36 10.532224998492353
7.37 10.46230122559561
7.38 10.38917216507474
7.390000000000001 10.313118453763565
7.4 10.234896487602356
7.41 10.155747752252438
7.42 10.074710149166407
7.43 9.995077943899844
7.44 9.921924270989564
7.45 9.848743173604788
7.46 9.772977344400374
7.47 9.693254156339094
7.48 9.6103670165175
7.49 9.524968338487355
7.5 9.437124071422062
7.51 9.34706456442649
7.5200000000000005 9.254692056775724
7.53 9.159667813734643
7.54 9.06256039049515
7.55 8.964581291685477
7.5600000000000005 8.866144105966782
7.57 8.76729665284546
7.58 8.667444424636443
7.59 8.56755751662746
7.6000000000000005 8.46873000133948
7.61 8.37078532143363
7.62 8.273458598591588
7.63 8.176956563633098
7.640000000000001 8.080574424209516
7.65 7.984478190692357
7.66 7.887841678686414
7.67 7.78858205110555
7.68 7.687749810705498
7.69 7.585932764825117
7.7 7.483021529790818
7.71 7.378547102858533
7.72 7.272909790666688
7.73 7.165908601063876
7.74 7.058041147078313
7.75 6.9496167599162675
7.76 6.840532152565544
7.7700000000000005 6.730838936239024
7.78 6.6204474829495155
7.79 6.509453712933549
7.8 6.398015061340828
7.8100000000000005 6.285967242879309
7.82 6.17377820353434
7.83 6.061509905404847
7.84 5.950026531572263
7.8500000000000005 5.838918874214016
7.86 5.728761186288153
7.87 5.618788254903706
7.88 5.50914984110338
7.890000000000001 5.399743202618367
7.9 5.290794710537767
7.91 5.181767839865643
7.92 5.072431250480236
7.930000000000001 4.9619166532987435
7.94 4.85060263763836
7.95 4.7386699861371255
7.96 4.626076648060689
7.97 4.512793171042176
7.98 4.3982593089587
7.99 4.286957967353231
8.0 4.181517847905411
8.01 4.080295946960888
8.02 3.978359512648808
8.03 3.872522773501629
8.040000000000001 3.7642865412012156
8.05 3.6580886357186273
8.06 3.551182164364093
8.07 3.440046080961224
8.08 3.3349024888477743
8.09 3.229592334494015
8.1 3.1214141201488417
8.11 3.017233220974987
8.120000000000001 2.9144651107488926
8.13 2.8106787013859957
8.14 2.7053389355770605
8.15 2.608382364226685
8.16 2.5179172448866183
8.17 2.4181801034645787
8.18 2.312281758034146
8.19 2.217133043452691
8.2 2.12203453568614
8.21 2.0228755241196126
8.22 1.9136688283072232
8.23 1.8436701579339996
8.24 1.7903842470142308
8.25 1.735615104010023
8.26 1.67375236977945
8.27 1.6018670724226354
8.28 1.5197041595736067
8.290000000000001 1.4410376396676128
8.3 1.3717812214280372
8.31 1.3011986935779447
8.32 1.2285988374548964
8.33 1.1680844221752835
8.34 1.1098952457973468
8.35 1.0462941815677453
8.36 0.9803204705724653
8.370000000000001 0.9163521306872298
8.38 0.8520928100761012
8.39 0.7862503013307531
8.4 0.7171358167333608
8.41 0.6439690188554437
8.42 0.5606387404601563
8.43 0.4665160206400003
8.44 0.3695377729683216
8.45 0.2812992617099894
8.46 0.19314945796953253
8.47 0.10320766459440023
8.48 0.008493541479666078
8.49 -0.08915800688428277
8.5 -0.19130176709202118
8.51 -0.30098435636518417
8.52 -0.42771284867684045
8.53 -0.5704074681191926
8.540000000000001 -0.7201988508657635
8.55 -0.8534037566268253
8.56 -0.978726965164018
8.57 -1.093804712823065
8.58 -1.1976488152560343
8.59 -1.2846718779552688
8.6 -1.3610332678344683
8.61 -1.4317254359048093
8.620000000000001 -1.490324495915818
8.63 -1.5382482975859286
8.64 -1.569067362277318
8.65 -1.6052361080168804
8.66 -1.6245794549926407
8.67 -1.6682415345611155
8.68 -1.6747089166362368
8.69 -1.6559934484449244
8.700000000000001 -1.6400450871790087
8.71 -1.601807921818578
8.72 -1.5826959310390354
8.73 -1.5872772641364872
8.74 -1.6023093368948178
8.75 -1.61901362946206
8.76 -1.633682039026393
8.77 -1.6470388811131116
8.78 -1.681015270103373
8.790000000000001 -1.7286244316099157
8.8 -1.7777250372518232
8.81 -1.8289655676430705
8.82 -1.8829962660015056
8.83 -1.939396740142385
8.84 -1.996225755739296
8.85 -2.0558316733812845
8.86 -2.1249109419578716
8.870000000000001 -2.197964539857111
8.88 -2.2719272908694776
8.89 -2.3462332569119084
8.9 -2.4269591099477807
8.91 -2.511342888233763
8.92 -2.5967769615584118
8.93 -2.6825429677438137
8.94 -2.7683663669643863
8.950000000000001 -2.8538678843189516
8.96 -2.9392051739589107
8.97 -3.025030280539582
8.98 -3.112112517104123
8.99 -3.200715051333489
9.0 -3.2906769433617313
9.01 -3.381506702576175
9.02 -3.473264526554942
9.03 -3.5672637706894363
9.040000000000001 -3.6670453223209023
9.05 -3.7705376202128775
9.06 -3.8755383124389766
9.07 -3.9842072757231506
9.08 -4.0938027837104585
9.09 -4.202817617823911
9.1 -4.3087067827317895
9.11 -4.394938309476842
9.120000000000001 -4.467153161797626
9.13 -4.530215658239001
9.14 -4.568333022376905
9.15 -4.585119240788416
9.16 -4.630178425535746
9.17 -4.698913395099865
9.18 -4.774510928373445
9.19 -4.85347609793908
9.200000000000001 -4.933999635332725
9.21 -5.007182693225161
9.22 -5.094173403143131
9.23 -5.249363796742003
9.24 -5.408231736099822
9.25 -5.550166738437937
9.26 -5.663723647771121
9.27 -5.7627477487652925
9.28 -5.877362835550457
9.290000000000001 -6.0112289162483705
9.3 -6.171088679473854
9.31 -6.340885838029806
9.32 -6.510353616216747
9.33 -6.683442330153724
9.34 -6.863575907000552
9.35 -7.050615262102809
9.36 -7.264166265742546
9.370000000000001 -7.497472048736114
9.38 -7.727692580292114
9.39 -7.925679234409273
9.4 -8.092882467024168
9.41 -8.235612444646051
9.42 -8.375021697521731
9.43 -8.534293992420459
9.44 -8.723932892755016
9.450000000000001 -8.947199202465725
9.46 -9.213567568926806
9.47 -9.572892234358022
9.48 -10.078436605321741
9.49 -10.720747467677057
9.5 -11.258196469027837
9.51 -11.23950964800764
9.52 -10.665871430989853
9.53 -10.054528526636943
9.540000000000001 -9.654856789887788
9.55 -9.529575476784686
9.56 -9.488121714538693
9.57 -9.60153383135551
9.58 -9.925338869202534
9.59 -10.302182106753094
9.6 -10.807012574602595
9.61 -11.254925554391718
9.620000000000001 -11.640301815438448
9.63 -11.960038509737302
9.64 -12.239292221705085
9.65 -12.482544860991567
9.66 -12.628290471810175
9.67 -12.727402092349507
9.68 -12.77849870597251
9.69 -12.840547475094752
9.700000000000001 -12.905102834189762
9.71 -12.962343309459442
9.72 -13.026038399739235
9.73 -13.080380642266931
9.74 -13.121837624346455
9.75 -13.151229328519634
9.76 -13.172411789605349
9.77 -13.18956154442128
9.78 -13.20687677018529
9.790000000000001 -13.216919359956876
9.8 -13.212768651205721
9.81 -13.194387413416365
9.82 -13.16363205790617
9.83 -13.123426614892935
9.84 -13.076331485510764
9.85 -13.02498959102573
9.86 -12.972342023160792
9.870000000000001 -12.9204651723376
9.88 -12.870348315323554
9.89 -12.822808916019113
9.9 -12.778363426202219
9.91 -12.73820055556655
9.92 -12.710024156202309
9.93 -12.693339525788701
9.94 -12.690848579483259
9.950000000000001 -12.69808765624336
9.96 -12.710857609868214
9.97 -12.727128722712024
9.98 -12.747067658969428
9.99 -12.770601894497219
10.0 -12.797328924080887
10.01 -12.827374313062194
10.02 -12.859839880536697
10.03 -12.895106312664012
10.040000000000001 -12.93203654155397
10.05 -12.969498835813681
10.06 -13.004735851872852
10.07 -13.03715523389846
10.08 -13.058284079781288
10.09 -13.061083513088391
10.1 -13.048671523850004
10.11 -13.02678201409546
10.120000000000001 -12.997407451457093
10.13 -12.965019994997618
10.14 -12.929954283749908
10.15 -12.893632691851536
10.16 -12.854743953627036
10.17 -12.813555051811221
10.18 -12.769766541115956
10.19 -12.722934465188871
10.200000000000001 -12.67137164544306
10.21 -12.61682604605474
10.22 -12.554958331034129
10.23 -12.488863091758219
10.24 -12.421687476883562
10.25 -12.357489919444788
10.26 -12.295229947019664
10.27 -12.226494917670749
10.28 -12.15357777760164
10.290000000000001 -12.079813987906704
10.3 -12.00615126172113
10.31 -11.933152049519578
10.32 -11.860757623503218
10.33 -11.789118007643594
10.34 -11.7188304554804
10.35 -11.648672533725687
10.36 -11.584956315769432
10.370000000000001 -11.524240769496942
10.38 -11.46431776933386
10.39 -11.404345808708996
10.4 -11.343439001561563
10.41 -11.280049186937646
10.42 -11.210840698327502
10.43 -11.13844360052721
10.44 -11.064231625964965
10.450000000000001 -10.9887746942087
10.46 -10.91250163902302
10.47 -10.835249598200136
10.48 -10.756845407015845
10.49 -10.677382952230317
10.5 -10.59496047659286
10.51 -10.508724788323093
10.52 -10.414097252986636
10.53 -10.320361575273182
10.540000000000001 -10.231750965397765
10.55 -10.146637097982307
10.56 -10.061083618069318
10.57 -9.970053222913322
10.58 -9.875918650516695
10.59 -9.780054936809336
10.6 -9.682972225482729
10.61 -9.584909952024134
10.620000000000001 -9.489362623047526
10.63 -9.39770359494213
10.64 -9.306513456014926
10.65 -9.214177119612856
10.66 -9.1210583096493
10.67 -9.028819256592442
10.68 -8.937203708188832
10.69 -8.845433069508118
10.700000000000001 -8.751910103242324
10.71 -8.654637222709653
10.72 -8.557435024920693
10.73 -8.462940165003289
10.74 -8.369307165384214
10.75 -8.27676182818169
10.76 -8.183189011223448
10.77 -8.087515269352679
10.78 -7.990055557838076
10.790000000000001 -7.8879793760361565
10.8 -7.78099180323855
10.81 -7.672534494011359
10.82 -7.566718787439356
10.83 -7.463376454623386
10.84 -7.360172394095883
10.85 -7.2564187408235625
10.86 -7.152188197364552
10.870000000000001 -7.047117452541983
10.88 -6.940523708752806
10.89 -6.833346308762316
10.9 -6.72327544342258
10.91 -6.613443377442678
10.92 -6.503713996085054
10.93 -6.394036533974429
10.94 -6.284404576235005
10.950000000000001 -6.175704341690363
10.96 -6.067442261944706
10.97 -5.959563633799974
10.98 -5.852659758229294
10.99 -5.746345872042895
11.0 -5.636329921667482
11.01 -5.524100873144562
11.02 -5.411158169187985
11.03 -5.298305553745308
11.040000000000001 -5.185895759728822
11.05 -5.073558537823061
11.06 -4.961778142721499
11.07 -4.850247295258015
11.08 -4.738866823223987
11.09 -4.627797607207583
11.1 -4.517198979193807
11.11 -4.40541650021882
11.120000000000001 -4.292943243557261
11.13 -4.180772113208889
11.14 -4.0687957662431415
11.15 -3.9547336829423614
11.16 -3.8418012965126707
11.17 -3.730809973037367
11.18 -3.6207917919329304
11.19 -3.5118509642686604
11.200000000000001 -3.403743721392658
11.21 -3.296277889909561
11.22 -3.189007820764374
11.23 -3.0819589538458274
11.24 -2.974972452808373
11.25 -2.8704853099316665
11.26 -2.7702555083432827
11.27 -2.6669717086253257
11.28 -2.5634765564525708
11.290000000000001 -2.4628076421840035
11.3 -2.368392788706103
11.31 -2.277810165083551
11.32 -2.1875244430594876
11.33 -2.0969624463650547
11.34 -2.0084390315369234
11.35 -1.9222700254501746
11.36 -1.83647147195542
11.370000000000001 -1.7515019970217764
11.38 -1.6738220776649655
11.39 -1.5995861574786971
11.4 -1.5213639762450413
11.41 -1.4395600387095442
11.42 -1.3579179864561866
11.43 -1.2793187746043913
11.44 -1.2030957389502106
11.450000000000001 -1.1338204520280897
11.46 -1.0698978231914538
11.47 -1.003981434854552
11.48 -0.9398691098688801
11.49 -0.8617210959669563
11.5 -0.8080398113203842
11.51 -0.7738292835899614
11.52 -0.7365713582091047
11.53 -0.6857338443921321
11.540000000000001 -0.6274589124724486
11.55 -0.5690064681586051
11.56 -0.5115407216063659
11.57 -0.45611360839799886
11.58 -0.4026259663057914
11.59 -0.35049168835644906
11.6 -0.30317258217515075
11.61 -0.25925995609148345
11.620000000000001 -0.21028716700526928
11.63 -0.1596253635834941
11.64 -0.10901246455785696
11.65 -0.059772800936691795
11.66 -0.010936188813332137
11.67 0.03856340916568257
11.68 0.08936050055746136
11.69 0.14348224296927015
11.700000000000001 0.20115858025767608
11.71 0.24707048654329
11.72 0.2981086091452312
11.73 0.35776883942822835
11.74 0.4290657742996018
11.75 0.501769321429034
11.76 0.5754508815772006
11.77 0.6523067450875697
11.78 0.6994582407026968
11.790000000000001 0.7536424119586993
11.8 0.8049899821784159
11.81 0.855101917235829
11.82 0.9060722365633338
11.83 0.9557455799536168
11.84 1.0086396734809573
11.85 1.0671971752254334
11.86 1.1227644804386854
11.870000000000001 1.155520248873552
11.88 1.1750293823189004
11.89 1.195599577181783
11.9 1.2214733287817978
11.91 1.2545636326141825
11.92 1.285216353460786
11.93 1.3119192904376327
11.94 1.342161480786018
11.950000000000001 1.3777260850574962
11.96 1.417673022462349
11.97 1.4620385868264734
11.98 1.5124576431889665
11.99 1.5699250186649465
12.0 1.6362686727205968
12.01 1.718425176684839
12.02 1.8223067010627148
12.030000000000001 1.9515041284689119
12.040000000000001 2.099269913313364
12.05 2.238995237287064
12.06 2.37609867193747
12.07 2.4725293848987135
12.08 2.569004606948127
12.09 2.675140684707152
12.1 2.7882386676641175
12.11 2.8968694294647577
12.120000000000001 3.0068295219094665
12.13 3.1270921512165017
12.14 3.262181500319997
12.15 3.408913612159836
12.16 3.5682405969346433
12.17 3.738799915538351
12.18 3.923157083546684
12.19 4.130002346932784
12.200000000000001 4.357730808314585
12.21 4.602164481202877
12.22 4.857082023362437
12.23 5.080920431644188
12.24 5.266597898789826
12.25 5.41035383665016
12.26 5.506895869657399
12.27 5.542303388435883
12.280000000000001 5.49812926627429
12.290000000000001 5.388333764646674
12.3 5.27940883137866
12.31 5.21035901263032
12.32 5.111061776021842
12.33 5.030386032189043
12.34 4.995172900244427
12.35 4.965128599342506
12.36 5.0174840101472284
12.370000000000001 5.13502848182668
12.38 5.281267198177815
12.39 5.413450469859384
12.4 5.529716914900888
12.41 5.706693251981761
12.42 5.919666136602729
12.43 6.079647343193983
12.44 6.138494869303088
12.450000000000001 6.817868340710618
12.46 7.926061884547778
12.47 8.740053953105615
12.48 8.881859605724145
12.49 8.262323813390822
12.5 7.256608554174676
12.51 6.225652902457142
12.52 5.858915778343032
12.530000000000001 6.217982923179363
12.540000000000001 6.792372874990576
12.55 7.416697538367259
12.56 8.044993565542768
12.57 8.629275931915913
12.58 9.18740180067573
12.59 9.693342606527523
12.6 10.102988465421532
12.61 10.359538121701803
12.620000000000001 10.449995883241797
12.63 10.41338727459592
12.64 10.228253241671553
12.65 9.902342364816263
12.66 9.681309698593623
12.67 9.698854633164473
12.68 9.823133270781312
12.69 10.088419141105618
12.700000000000001 10.456558448178413
12.71 10.83040860440272
12.72 11.165123503842835
12.73 11.445168018389893
12.74 11.666613121085561
12.75 11.829876070857694
12.76 11.940626303654454
12.77 11.994596350686209
12.780000000000001 12.001740498185569
12.790000000000001 11.976247591662656
12.8 11.92717294512019
12.81 11.883103875453287
12.82 11.85366764781628
12.83 11.83560599005014
12.84 11.829320729630325
12.85 11.835028360622147
12.86 11.84931926974184
12.870000000000001 11.867957763755328
12.88 11.892906616300479
12.89 11.9239807524159
12.9 11.9613661870263
12.91 12.004181246600439
12.92 12.05243300656349
12.93 12.105454487066368
12.94 12.162830206927282
12.950000000000001 12.224089360587357
12.96 12.290479965998372
12.97 12.364526602494465
12.98 12.42588745773483
12.99 12.470101877817314
13.0 12.50987029894847
13.01 12.550983709494915
13.02 12.596301722421714
13.030000000000001 12.64414354283079
13.040000000000001 12.69275261068006
13.05 12.74416541009171
13.06 12.799004058172727
13.07 12.85523679801534
13.08 12.913964121822346
13.09 12.966890258030304
13.1 13.016876866688762
13.11 13.069894992244173
13.120000000000001 13.125597268185516
13.13 13.180296194219324
13.14 13.22258748596667
13.15 13.265475912501444
13.16 13.31306029568492
13.17 13.366977089165005
13.18 13.427784285110533
13.19 13.49208256930811
13.200000000000001 13.522882752196836
13.21 13.532787048560351
13.22 13.53237978805447
13.23 13.526272788460147
13.24 13.515085414955308
13.25 13.499562375599794
13.26 13.479693509172591
13.27 13.45462777655166
13.280000000000001 13.42512217928271
13.290000000000001 13.392071885861327
13.3 13.34260547816504
13.31 13.273330167208542
13.32 13.187464870523655
13.33 13.096479035978547
13.34 13.001834768777513
13.35 12.90387574704107
13.36 12.802471029183295
13.370000000000001 12.698275689887254
13.38 12.591368529463892
13.39 12.481910950258651
13.4 12.370388351237153
13.41 12.260031054904033
13.42 12.15646885074031
13.43 12.064218559251685
13.44 11.978991732258208
13.450000000000001 11.894905382404488
13.46 11.811245295052998
13.47 11.727727179772074
13.48 11.644233442543566
13.49 11.560691341254824
13.5 11.476634177208751
13.51 11.39196935445429
13.52 11.306326098010203
13.530000000000001 11.21870056584703
13.540000000000001 11.133577635075369
13.55 11.074024098665518
13.56 11.024546386676832
13.57 10.973200227727688
13.58 10.917855151917593
13.59 10.85833279077167
13.6 10.795242997813432
13.61 10.734020242020733
13.620000000000001 10.674126347304878
13.63 10.611829513991864
13.64 10.546146178065584
13.65 10.477027333951924
13.66 10.404676528309011
13.67 10.329364786151757
13.68 10.251683370485296
13.69 10.173196412901348
13.700000000000001 10.092814590166142
13.71 10.012786489170537
13.72 9.93951092339978
13.73 9.86686796099653
13.74 9.791946222108152
13.75 9.713118514043202
13.76 9.631045952301434
13.77 9.54638359364236
13.780000000000001 9.459307477071775
13.790000000000001 9.369919397938446
13.8 9.278250243686728
13.81 9.184099408193134
13.82 9.087670296994503
13.83 8.990062811932575
13.84 8.891998917312947
13.85 8.793618861360699
13.86 8.694196577618442
13.870000000000001 8.594567638930073
13.88 8.49596651811953
13.89 8.398228020433265
13.9 8.30103724252325
13.91 8.204652848540462
13.92 8.108545851981035
13.93 8.012645104437581
13.94 7.916501296837453
13.950000000000001 7.817885570678385
13.96 7.717473453648239
13.97 7.616062271037265
13.98 7.513574215382505
13.99 7.409606084174754
14.0 7.304420792718929
14.01 7.197910924115604
14.02 7.090375999324692
14.030000000000001 6.982288952652539
14.040000000000001 6.873528102157394
14.05 6.764195008322446
14.06 6.654101764884814
14.07 6.543378843590773
14.08 6.432196594701679
14.09 6.320479764178316
14.1 6.208384367979988
14.11 6.096320469710804
14.120000000000001 5.984932336299465
14.13 5.873844051913693
14.14 5.763589908946557
14.15 5.653719930456077
14.16 5.544156230110332
14.17 5.434752523164519
14.18 5.325831752691101
14.19 5.216978209904141
14.200000000000001 5.107838417888644
14.21 4.997783134201711
14.22 4.886744171715662
14.23 4.775084320345968
14.24 4.662735214706061
14.25 4.549796694342064
14.26 4.435570725446382
14.27 4.322901417853103
14.280000000000001 4.215789900823552
14.290000000000001 4.114239512187822
14.3 4.012830973598085
14.31 3.9082414389162636
14.32 3.8001669911620866
14.33 3.6933285836819607
14.34 3.5872096050738094
14.35 3.4761701085666914
14.36 3.3698149091319465
14.370000000000001 3.2649124554085063
14.38 3.157326736173559
14.39 3.0515106097911655
14.4 2.9486547647538544
14.41 2.845209693367096
14.42 2.739825186248524
14.43 2.6393739422711775
14.44 2.5490161451310627
14.450000000000001 2.4520761397761532
14.46 2.3456080118283325
14.47 2.2481965345570387
14.48 2.1537761643206323
14.49 2.0558796811970126
14.5 1.947364525204435
14.51 1.8653742311139325
14.52 1.8109823996565382
14.530000000000001 1.7575115643499686
14.540000000000001 1.697753843295132
14.55 1.628711947303998
14.56 1.5488928284611774
14.57 1.4673122391839115
14.58 1.3967959576281146
14.59 1.3272034615160635
14.6 1.2537728408412079
14.61 1.190372594699852
14.620000000000001 1.1327434565229453
14.63 1.0703943793035506
14.64 1.0045188657975075
14.65 0.9398565605057172
14.66 0.8757722510942614
14.67 0.8103973673965896
14.68 0.7420121582625399
14.69 0.6701460904676821
14.700000000000001 0.5892898900728909
14.71 0.4976574327035621
14.72 0.3990609242762062
14.73 0.30873432573399384
14.74 0.21996007941461926
14.75 0.1302880524781358
14.76 0.03600457779967314
14.77 -0.061809797491960694
14.780000000000001 -0.16344774220988256
14.790000000000001 -0.27146898836900846
14.8 -0.39525489544364945
14.81 -0.535729519794593
14.82 -0.6879736614571641
14.83 -0.8253610665457458
14.84 -0.9539035141367407
14.85 -1.0733795409035238
14.86 -1.181861698587273
14.870000000000001 -1.275809995564817
14.88 -1.3527431428902865
14.89 -1.426603853645105
14.9 -1.4893261194103147
14.91 -1.541566192546668
14.92 -1.5740205787179065
14.93 -1.6089592100566144
14.94 -1.6340133616017978
14.950000000000001 -1.6686622876480124
14.96 -1.6902605875444454
14.97 -1.6701335900334178
14.98 -1.6558948169602616
14.99 -1.6211621969193555
15.0 -1.592883084503244
15.01 -1.5925204644229733
15.02 -1.604037873571306
15.030000000000001 -1.6195784996243763
15.040000000000001 -1.63380335733412
15.05 -1.6455587104545408
15.06 -1.6731446928442004
15.07 -1.7187106813165265
15.08 -1.7671917976124902
15.09 -1.815377329267097
15.1 -1.867462836497225
15.11 -1.9228196433914277
15.120000000000001 -1.979074270816369
15.13 -2.0363027589233766
15.14 -2.1029520177693826
15.15 -2.175167580159709
15.16 -2.2486749334377762
15.17 -2.3221580169622342
15.18 -2.401101477682417
15.19 -2.4847241691612254
15.200000000000001 -2.569704816412788
15.21 -2.6552670981850213
15.22 -2.7409342068646154
15.23 -2.8263760125844186
15.24 -2.9117688390732255
15.25 -2.997306963069569
15.26 -3.083539237897
15.27 -3.1715066744597067
15.280000000000001 -3.261002662351558
15.290000000000001 -3.351676461104333
15.3 -3.4433676148447745
15.31 -3.5361893333796104
15.32 -3.6339532723139882
15.33 -3.736698761357104
15.34 -3.8412602061447245
15.35 -3.9480714265298644
15.36 -4.057706473382012
15.370000000000001 -4.1674525423871245
15.38 -4.275648383254705
15.39 -4.371655710919015
15.4 -4.448159777013942
15.41 -4.515984489979033
15.42 -4.565825010202161
15.43 -4.58512383987896
15.44 -4.61549470846164
15.450000000000001 -4.678138501703685
15.46 -4.751823373629307
15.47 -4.829890340011204
15.48 -4.91094802374279
15.49 -4.988192114944368
15.5 -5.059315062309565
15.51 -5.195244259689559
15.52 -5.356892549421019
15.530000000000001 -5.506568679528584
15.540000000000001 -5.632357343615638
15.55 -5.732725289786714
15.56 -5.840198077162626
15.57 -5.965525407219701
15.58 -6.118293101547181
15.59 -6.285404748097335
15.6 -6.456075420480147
15.610000000000001 -6.6271692056697304
15.620000000000001 -6.80482932447876
15.63 -6.988841586209816
15.64 -7.191606919403796
15.65 -7.418902066506405
15.66 -7.6540950099155225
15.67 -7.866931564759398
15.68 -8.04570493369664
15.69 -8.19384485319216
15.700000000000001 -8.333668824209099
15.71 -8.482516980735767
15.72 -8.662847431435324
15.73 -8.872269007702613
15.74 -9.122478076247319
15.75 -9.436735088766255
15.76 -9.892159113132692
15.77 -10.490771694689556
15.780000000000001 -11.125839084883637
15.790000000000001 -11.339147404189731
15.8 -10.904751176295434
15.81 -10.264333865255253
15.82 -9.772072218372926
15.83 -9.56657293664287
15.84 -9.501010430165877
15.85 -9.544472369195262
15.860000000000001 -9.796846836112167
15.870000000000001 -10.170471700460041
15.88 -10.625234978386658
15.89 -11.123996840782553
15.9 -11.512198031921002
15.91 -11.869794524344115
15.92 -12.144227403787426
15.93 -12.4188660660258
15.94 -12.59203141377344
15.950000000000001 -12.708906474160898
15.96 -12.7751653726489
15.97 -12.823475535609617
15.98 -12.891868006417496
15.99 -12.950249960770321
16.0 -13.012757816319919
16.01 -13.070077352933168
16.02 -13.117031533659514
16.03 -13.15031882138365
16.04 -13.173875962411273
16.05 -13.19224587278137
16.06 -13.20926700530265
16.07 -13.222948743867022
16.080000000000002 -13.223458374815124
16.09 -13.2094281002706
16.1 -13.182176472614543
16.11 -13.144440426924376
16.12 -13.099008104844557
16.13 -13.048415636317714
16.14 -12.995453922297628
16.15 -12.942812142797465
16.16 -12.891652648394995
16.17 -12.842885126768266
16.18 -12.797094325134708
16.19 -12.755049796842172
16.2 -12.72164336646739
16.21 -12.700868048647294
16.22 -12.693382599476706
16.23 -12.697714359958525
16.240000000000002 -12.708856707665518
16.25 -12.723871247967907
16.26 -12.742440247240467
16.27 -12.764750035306974
16.28 -12.790289991391717
16.29 -12.81909294220992
16.3 -12.85080490193053
16.31 -12.884959254222565
16.32 -12.921548216304615
16.330000000000002 -12.958711237855653
16.34 -12.995195542055853
16.35 -13.028664643661273
16.36 -13.054940809471418
16.37 -13.065666968703397
16.38 -13.057191757642414
16.39 -13.038728927025716
16.4 -13.011004901967937
16.41 -12.979471010794583
16.42 -12.945020230931476
16.43 -12.909073327173758
16.44 -12.870976379379243
16.45 -12.830504417833367
16.46 -12.787542764938848
16.47 -12.742003925678887
16.48 -12.691597738822935
16.490000000000002 -12.638076619434258
16.5 -12.57918218871825
16.51 -12.513955942877743
16.52 -12.446696892557554
16.53 -12.380668833030768
16.54 -12.31876969065354
16.55 -12.252583284564167
16.56 -12.1804439508347
16.57 -12.106660092829458
16.580000000000002 -12.032750882109838
16.59 -11.959321041310801
16.6 -11.886637412168511
16.61 -11.814546808006185
16.62 -11.743897089433915
16.63 -11.672828023210002
16.64 -11.606844860651904
16.65 -11.545319673810184
16.66 -11.485125428698524
16.67 -11.425288593615619
16.68 -11.364649874210983
16.69 -11.302650156645342
16.7 -11.235199296157163
16.71 -11.163635797788771
16.72 -11.089833411735384
16.73 -11.014776361106044
16.740000000000002 -10.938671427956791
16.75 -10.861683368525462
16.76 -10.783686012105136
16.77 -10.704540896209835
16.78 -10.623488067655813
16.79 -10.5381765057422
16.8 -10.447295172730406
16.81 -10.351371588216296
16.82 -10.26085377109166
16.830000000000002 -10.175042987758587
16.84 -10.090107183893736
16.85 -10.001022765724116
16.86 -9.907621733490203
16.87 -9.812212418133754
16.88 -9.715414939879253
16.89 -9.617616494257419
16.9 -9.520297590863777
16.91 -9.427927853926889
16.92 -9.336702789744237
16.93 -9.244780843710117
16.94 -9.151578100189397
16.95 -9.059087295126488
16.96 -8.967206629715378
16.97 -8.875536298115577
16.98 -8.782929987144968
16.990000000000002 -8.686610096597605
17.0 -8.588803558253403
17.01 -8.493662109629526
17.02 -8.39968440259662
17.03 -8.306673305052612
17.04 -8.213780610127174
17.05 -8.11881041636292
17.06 -8.021838634936358
17.07 -7.921879863596359
17.080000000000002 -7.816075043296678
17.09 -7.707517875807696
17.1 -7.60075641351375
17.11 -7.49665958816027
17.12 -7.393541043535691
17.13 -7.289954233463902
17.14 -7.185864704454161
17.150000000000002 -7.08118787465321
17.16 -6.9749790111710865
17.17 -6.867995258075041
17.18 -6.758908706988194
17.19 -6.648781443420205
17.2 -6.539011962613301
17.21 -6.429278825009817
17.22 -6.319570779999708
17.23 -6.210489647360276
17.240000000000002 -6.102146627098165
17.25 -5.994074714623736
17.26 -5.88676146154603
17.27 -5.7806166162095565
17.28 -5.671930096794284
17.29 -5.56012570532684
17.3 -5.447361288250249
17.31 -5.334366939907085
17.32 -5.221838591433084
17.330000000000002 -5.109412837563525
17.34 -4.997476678214355
17.35 -4.885867453804764
17.36 -4.774422096851566
17.37 -4.663175684064669
17.38 -4.552450249199751
17.39 -4.441254328587576
17.400000000000002 -4.328840638730327
17.41 -4.216511767394081
17.42 -4.104606694021641
17.43 -3.9913841876409606
17.44 -3.877426171979522
17.45 -3.7660826498815823
17.46 -3.6556779187316693
17.47 -3.546524818542025
17.48 -3.4380884349157554
17.490000000000002 -3.3304780174628945
17.5 -3.2231495237846275
17.51 -3.1160128854479865
17.52 -3.009028274772959
17.53 -2.902922278689573
17.54 -2.8024846892494395
17.55 -2.6999958816678316
17.56 -2.5961468390020883
17.57 -2.4942691853330388
17.580000000000002 -2.3978351277751244
17.59 -2.3062995386007827
17.6 -2.216357278322036
17.61 -2.1256290287320354
17.62 -2.0361253521422924
17.63 -1.949543246105705
17.64 -1.863590716720097
17.650000000000002 -1.7783213206332675
17.66 -1.6971274161566754
17.67 -1.623660291675506
17.68 -1.5464570607750403
17.69 -1.4656334323012459
17.7 -1.3834169387479989
17.71 -1.3038434494657452
17.72 -1.2269314780789955
17.73 -1.153798980362538
17.740000000000002 -1.091370992725345
17.75 -1.0236550164891582
17.76 -0.9615909386412227
17.77 -0.8876371690598006
17.78 -0.8183008189422765
17.79 -0.7852457261821115
17.8 -0.7492882635344671
17.81 -0.7028337550855781
17.82 -0.6459248636723913
17.830000000000002 -0.5871194781025508
17.84 -0.5294205829413272
17.85 -0.47312882372806797
17.86 -0.4192638233544983
17.87 -0.3664510464315569
17.88 -0.31723656848179616
17.89 -0.27302190397386283
17.900000000000002 -0.22598754242009989
17.91 -0.17542308914772065
17.92 -0.12466344814885133
17.93 -0.07499382803731436
17.94 -0.02617579857309238
17.95 0.023143373816004953
17.96 0.07329117429133447
17.97 0.1259923707837487
17.98 0.184021033509147
17.990000000000002 0.23309194394446564
18.0 0.2813027407366562
18.01 0.33791299841066547
18.02 0.4056378858744978
18.03 0.47899469475587253
18.04 0.5513778487359993
18.05 0.62949750300929
18.06 0.6873066217072026
18.07 0.7356450566936914
18.080000000000002 0.7880741240798326
18.09 0.8407093821635447
18.1 0.88866613884458
18.11 0.9405102793331879
18.12 0.992059721937363
18.13 1.046147960999142
18.14 1.1089197524944732
18.150000000000002 1.1467157322663777
18.16 1.169392517252847
18.17 1.1890730406522731
18.18 1.2126275588370206
18.19 1.2436065757886148
18.2 1.2766356873994837
18.21 1.3034468078417447
18.22 1.3320671229611882
18.23 1.3661422449587235
18.240000000000002 1.4046336510441257
18.25 1.447446464100942
18.26 1.495758445007617
18.27 1.5508371757105124
18.28 1.6137870875445444
18.29 1.690050983447854
18.3 1.7866911630803202
18.31 1.906686539467806
18.32 2.053308810337896
18.330000000000002 2.192486312772381
18.34 2.3375666929620706
18.35 2.442399666449951
18.36 2.537326002770584
18.37 2.6402971382485134
18.38 2.7521637147355307
18.39 2.8623620033297357
18.400000000000002 2.9711630543979908
18.41 3.0868190579391808
18.42 3.2180984845186202
18.43 3.3604546573446044
18.44 3.516347531062735
18.45 3.6831268858331043
18.46 3.8625414471918305
18.47 4.061535286591663
18.48 4.283078490057747
18.490000000000002 4.52238066044562
18.5 4.776588195788378
18.51 5.012935472393181
18.52 5.210753842088849
18.53 5.367573415387824
18.54 5.479894975700418
18.55 5.53590535374839
18.56 5.518596926540027
18.57 5.422088744892122
18.580000000000002 5.3041547881990425
18.59 5.231853184001935
18.6 5.14496165003078
18.61 5.045085433662933
18.62 5.005119965920741
18.63 4.969807578296638
18.64 4.990518203612169
18.650000000000002 5.091702377530382
18.66 5.235350528135996
18.67 5.373792508006687
18.68 5.493310137114435
18.69 5.640444604918571
18.7 5.854744351067438
18.71 6.038246252294101
18.72 6.132078566394881
18.73 6.4915004973674115
18.740000000000002 7.590948266543677
18.75 8.543907670360511
18.76 8.922913933552223
18.77 8.515605969898132
18.78 7.577440606056683
18.79 6.506182632710079
18.8 5.877321306008554
18.81 6.0636824565141865
18.82 6.605275879972254
18.830000000000002 7.218942850516896
18.84 7.8534326321949095
18.85 8.450202638583022
18.86 9.015799877577024
18.87 9.542480908868157
18.88 9.987844952815266
18.89 10.297730141804578
18.900000000000002 10.434897087102883
18.91 10.434413906098115
18.92 10.30212726340173
18.93 10.00650556393083
18.94 9.719618459273931
18.95 9.673976642000696
18.96 9.771433985332806
18.97 9.986606821602436
18.98 10.336590095916222
18.990000000000002 10.71488012392453
19.0 11.064474785423585
19.01 11.362066059939679
19.02 11.601878092312091
19.03 11.782959929060354
19.04 11.909276289396814
19.05 11.98214486532305
19.06 12.001569642871033
19.07 11.985646091176193
19.080000000000002 11.942424216253812
19.09 11.893439883100314
19.1 11.86013468195037
19.11 11.838825849018065
19.12 11.828801346201232
19.13 11.831059149802712
19.14 11.843555096474716
19.150000000000002 11.860542390014189
19.16 11.883610069330757
19.17 11.912869232185074
19.18 11.948265303675441
19.19 11.989485152311232
19.2 12.036112347648242
19.21 12.087762930747147
19.22 12.143906047886247
19.23 12.203908537041656
19.240000000000002 12.268200920198439
19.25 12.34077980883194
19.26 12.408294135394328
19.27 12.456561768559595
19.28 12.496569495496288
19.29 12.536930627538538
19.3 12.580905140335176
19.31 12.62833190501189
19.32 12.676566783381844
19.330000000000002 12.726947814379798
19.34 12.780951515783357
19.35 12.836766440405142
19.36 12.894754298314922
19.37 12.950753667018546
19.38 13.000370818083667
19.39 13.052393771908612
19.400000000000002 13.107255563261617
19.41 13.164095783569735
19.42 13.20883568719151
19.43 13.25083406314559
19.44 13.296808574868606
19.45 13.34867229082829
19.46 13.40732749304226
19.47 13.47311133639954
19.48 13.515981893388158
19.490000000000002 13.530464130619862
19.5 13.532501715118741
19.51 13.527983211568
19.52 13.518338873783279
19.53 13.504191018846399
19.54 13.48570096805173
19.55 13.462306993295527
19.56 13.433998364874526
19.57 13.40259052395848
19.580000000000002 13.359524092963824
19.59 13.296490710405664
19.6 13.214347152442059
19.61 13.124453724344619
19.62 13.031088694953155
19.63 12.934193704808933
19.64 12.833761763889811
19.650000000000002 12.730461659607386
19.66 12.624456958264972
19.67 12.51574956698613
19.68 12.404873389012096
19.69 12.293353204810273
19.7 12.187285853540203
19.71 12.09151283496277
19.72 12.005148354511505
19.73 11.92085770368206
19.740000000000002 11.83710438549079
19.75 11.753564833357387
19.76 11.670238574259912
19.77 11.586643614941806
19.78 11.502773135434808
19.79 11.418310517406411
19.8 11.333133902518426
19.81 11.246103185709615
19.82 11.157964752317497
19.830000000000002 11.090707767388778
19.84 11.039941744556558
19.85 10.989708284022726
19.86 10.935600759950432
19.87 10.877428686018135
19.88 10.815414694209295
19.89 10.752559858718627
19.900000000000002 10.693120541773993
19.91 10.631781234595024
19.92 10.567164657875878
19.93 10.499077083744993
19.94 10.427737463946443
19.95 10.35332772251499
19.96 10.276200689222634
19.97 10.198050668211522
19.98 10.118338978184823
19.990000000000002 10.037191807319829
20.0 9.962376689074091
20.01 9.889985451117212
20.02 9.815966409989443
20.03 9.738356340773493
20.04 9.657276836691835
20.05 9.573395333276693
20.06 9.487044305487672
20.07 9.398403806964694
20.080000000000002 9.307557750411775
20.09 9.214078615494117
20.1 9.118330774723404
20.11 9.020946980326215
20.12 8.92305105528331
20.13 8.824843644831475
20.14 8.725804918427286
20.150000000000002 8.62595260849227
20.16 8.527117169533739
20.17 8.429182729805177
20.18 8.331716019445196
20.19 8.235185404360323
20.2 8.139068998902815
20.21 8.043116748925968
20.22 7.9472047561993975
20.23 7.849381330378662
20.240000000000002 7.7495273156172
20.25 7.6483658346054995
20.26 7.546241722763938
20.27 7.44282792641377
20.28 7.337940737523297
20.29 7.231867069329894
20.3 7.124591413321127
20.31 7.016710242749781
20.32 6.908199428156564
20.330000000000002 6.799016598273653
20.34 6.689211173833229
20.35 6.5786527121335325
20.36 6.4675689060587445
20.37 6.356098839821158
20.38 6.24406943096929
20.39 6.131950279291914
20.400000000000002 6.020278208422326
20.41 5.909175985940038
20.42 5.79861106957668
20.43 5.6887307186991904
20.44 5.579004238775212
20.45 5.469600518216339
20.46 5.3604990365799665
20.47 5.251663812126338
20.48 5.1426638971802845
20.490000000000002 5.03303746149399
20.5 4.922208996140057
20.51 4.810766394983034
20.52 4.698621815365527
20.53 4.585861520613776
20.54 4.4721597148120225
20.55 4.358214143516761
20.56 4.249145836279837
20.57 4.1464648818353
20.580000000000002 4.045397166694784
20.59 3.942135030018278
20.6 3.834687275789605
20.61 3.727159716546822
20.62 3.6214250090128814
20.63 3.511936279813085
20.64 3.4030126280501634
20.650000000000002 3.2985474237873404
20.66 3.1920521636920682
20.67 3.0844675254139418
20.68 2.9815069089513315
20.69 2.878518973850902
20.7 2.7734556754316344
20.71 2.6698247727441924
20.72 2.577790747797522
20.73 2.484435843630763
20.740000000000002 2.37971152176452
20.75 2.278094795644904
20.76 2.1842328043715042
20.77 2.0874255316154233
20.78 1.983762971048165
20.79 1.8853626520726579
20.8 1.827683360748381
20.81 1.7751502862146396
20.82 1.7178030335811343
20.830000000000002 1.652031840955516
20.84 1.575430245196074
20.85 1.4921710578611709
20.86 1.4187736462482832
20.87 1.3499567614354362
20.88 1.2773592893149868
20.89 1.2091855854573907
20.900000000000002 1.151357271867525
20.91 1.0909997269277625
20.92 1.0258461953273894
20.93 0.9601875843105887
20.94 0.8964258157971585
20.95 0.8315540420773146
20.96 0.7642655898312825
20.97 0.6937219382853073
20.98 0.6162169158162101
20.990000000000002 0.5280553760862858
21.0 0.4304355741646191
21.01 0.3366492770410616
21.02 0.24814551858646183
21.03 0.15916530267951146
21.04 0.06642118920576223
21.05 -0.030565695875274912
21.06 -0.1306268925138383
21.07 -0.23609409334723352
21.080000000000002 -0.3543304008523265
21.09 -0.4897140844839072
21.1 -0.6405971366308378
21.11 -0.7835495983212653
21.12 -0.9140996200098357
21.13 -1.03723148313291
21.14 -1.1490938655436658
21.150000000000002 -1.24927770328107
21.16 -1.3287365653472882
21.17 -1.4046974971725348
21.18 -1.471470143732823
21.19 -1.5268976148245166
21.2 -1.565683020385812
21.21 -1.5979392925239164
21.22 -1.6308237969751556
21.23 -1.6514610250594526
21.240000000000002 -1.6920365318808748
21.25 -1.6764603190215084
21.26 -1.6620618552656377
21.27 -1.6357994750920453
21.28 -1.5973840245337696
21.29 -1.5912498859801332
21.3 -1.599749218807018
21.31 -1.6148377440316306
21.32 -1.6297214783760623
21.330000000000002 -1.6421936526553509
21.34 -1.661246515523061
21.35 -1.7035859192450644
21.36 -1.7521146256820614
21.37 -1.7998421180683977
21.38 -1.8504599757787012
21.39 -1.9051422273029743
21.400000000000002 -1.9611587683154994
21.41 -2.017512029294103
21.42 -2.0807848348610136
21.43 -2.1519626989124063
21.44 -2.2252764318151748
21.45 -2.298678461984615
21.46 -2.3751099162825042
21.47 -2.4578386573827444
21.48 -2.5425831840892528
21.490000000000002 -2.6279148254595412
21.5 -2.713590797902569
21.51 -2.7992440846323774
21.52 -2.8845332582792693
21.53 -2.9700148236215824
21.54 -3.0559419214460632
21.55 -3.1432594730275696
21.56 -3.2322407590459648
21.57 -3.322663674371938
21.580000000000002 -3.414043814204902
21.59 -3.506291327280536
21.6 -3.6020992073244145
21.61 -3.7036364286390153
21.62 -3.8078657282765818
21.63 -3.9135287459925934
21.64 -4.022725204066575
21.650000000000002 -4.132481895391635
21.66 -4.241345027783012
21.67 -4.3439644080408755
21.68 -4.425056461966662
21.69 -4.495346124675223
21.7 -4.553404622065443
21.71 -4.581660689653631
21.72 -4.601606281860413
21.73 -4.6562078552352375
21.740000000000002 -4.727756366130791
21.75 -4.804741940502211
21.76 -4.88513699766456
21.77 -4.964786035917669
21.78 -5.035006505180036
21.79 -5.144167848601796
21.8 -5.305506881414445
21.81 -5.460769312162313
21.82 -5.595804029169372
21.830000000000002 -5.701852342697805
21.84 -5.803772768741453
21.85 -5.923563299941037
21.86 -6.0670740754467545
21.87 -6.230976828119395
21.88 -6.402051140362545
21.89 -6.571946033814015
21.900000000000002 -6.747376899372682
21.91 -6.9298674318191615
21.92 -7.123217246887833
21.93 -7.344184261115032
21.94 -7.580329036623084
21.95 -7.80370009544481
21.96 -7.991794693133727
21.97 -8.14873340934929
21.98 -8.289826449014754
21.990000000000002 -8.432335757915098
22.0 -8.602463718217109
22.01 -8.801267307421028
22.02 -9.037943379366965
22.03 -9.323184698360791
22.04 -9.731680152536114
22.05 -10.283782678758001
22.06 -10.942852550972844
22.07 -11.33901271150333
22.080000000000002 -11.097830368804381
22.09 -10.465190128105604
22.1 -9.903549645645938
22.11 -9.603058951077514
22.12 -9.51795391721987
22.13 -9.511414209895122
22.14 -9.693802207232494
22.150000000000002 -10.056424359026863
22.16 -10.457757561843295
22.17 -10.978669067392929
22.18 -11.387377960393962
22.19 -11.76630210740069
22.2 -12.054671525068187
22.21 -12.341662297383266
22.22 -12.54831744713971
22.23 -12.676721398416731
22.240000000000002 -12.758848461979198
22.25 -12.803149683018319
22.26 -12.872304234937218
22.27 -12.932945131063462
22.28 -12.992661163125803
22.29 -13.05305906554571
22.3 -13.103983132881154
22.31 -13.141208097121847
22.32 -13.167410463040113
22.330000000000002 -13.187051700323565
22.34 -13.203822177533795
22.35 -13.220156099233009
22.36 -13.225307303358449
22.37 -13.215725233264862
22.38 -13.192473959449586
22.39 -13.15769931653287
22.400000000000002 -13.114481699439125
22.41 -13.065151216440569
22.42 -13.012639252290455
22.43 -12.95970352521644
22.44 -12.907999737274537
22.45 -12.858369091957968
22.46 -12.811509231043487
22.47 -12.768155466088189
22.48 -12.730782132963839
22.490000000000002 -12.706473495799543
22.5 -12.694284788328503
22.51 -12.695554247035858
22.52 -12.704898389607933
22.53 -12.718859878783178
22.54 -12.736260614593306
22.55 -12.757357810607857
22.56 -12.781880541182858
22.57 -12.80961219501333
22.580000000000002 -12.84053474952151
22.59 -12.873824060330861
22.6 -12.90979295877571
22.61 -12.946867690436648
22.62 -12.984061218727987
22.63 -13.018190365099997
22.64 -13.048258694551919
22.650000000000002 -13.064713676871179
22.66 -13.061203089317075
22.67 -13.045851285183517
22.68 -13.020603958244322
22.69 -12.989912563785396
22.7 -12.956420542989036
22.71 -12.920798731288954
22.72 -12.883568757365396
22.73 -12.843826075405048
22.740000000000002 -12.801694138890468
22.75 -12.75683439093774
22.76 -12.708317199145569
22.77 -12.655550732863588
22.78 -12.599151073314573
22.79 -12.535185188198739
22.8 -12.468345002247645
22.81 -12.401391313201998
22.82 -12.338628774594923
22.830000000000002 -12.274690303268528
22.84 -12.203819845938455
22.85 -12.13032156162717
22.86 -12.056345919594861
22.87 -11.982747087773305
22.88 -11.909895381407779
22.89 -11.837614928039926
22.900000000000002 -11.766242078549965
22.91 -11.695663069673941
22.92 -11.627131691679466
22.93 -11.564697361403034
22.94 -11.504284696724994
22.95 -11.444489465918082
22.96 -11.384138540954297
22.97 -11.322815321371735
22.98 -11.25737029087989
22.990000000000002 -11.186776583263907
23.0 -11.113621227477779
23.01 -11.038888714425951
23.02 -10.963115233871946
23.03 -10.886368986908849
23.04 -10.808667131961755
23.05 -10.729948508835179
23.06 -10.6497468726335
23.07 -10.565843059146687
23.080000000000002 -10.477873729730845
23.09 -10.381131952958356
23.1 -10.289137668341596
23.11 -10.202142033488997
23.12 -10.117263520194143
23.13 -10.030158192627113
23.14 -9.937769830405358
23.150000000000002 -9.842816222557445
23.16 -9.7463548482271
23.17 -9.648991579942447
23.18 -9.550777846751856
23.19 -9.457193184722541
23.2 -9.365786006641429
23.21 -9.274246373364662
23.22 -9.181370298160289
23.23 -9.088497966048834
23.240000000000002 -8.996403048379534
23.25 -8.90481762095257
23.26 -8.812664970243418
23.27 -8.71779964345805
23.28 -8.619971075025717
23.29 -8.523676629201816
23.3 -8.429494209682758
23.31 -8.33620595912609
23.32 -8.243586766260421
23.330000000000002 -8.149346412967134
23.34 -8.052920663568756
23.35 -7.954386628209562
23.36 -7.850204419225008
23.37 -7.742248055650947
23.38 -7.634408390992206
23.39 -7.529553180405202
23.400000000000002 -7.426482579738064
23.41 -7.3230341312698215
23.42 -7.21909974830416
23.43 -7.114641013793232
23.44 -7.008945894612822
23.45 -6.902154970969576
23.46 -6.794076783737097
23.47 -6.6837517245747335
23.48 -6.573960799638257
23.490000000000002 -6.464262718991506
23.5 -6.354524115084217
23.51 -6.245126971642435
23.52 -6.136644297714952
23.53 -6.028425500354189
23.54 -5.920853821274164
23.55 -5.814449415382171
23.56 -5.706972475625264
23.57 -5.595948516969912
23.580000000000002 -5.483335297113996
23.59 -5.370342899078281
23.6 -5.257606656152689
23.61 -5.145272618144247
23.62 -5.0330688021327035
23.63 -4.921371746099993
23.64 -4.809901729162249
23.650000000000002 -4.698598796133695
23.66 -4.587642502087419
23.67 -4.476909355608512
23.68 -4.364666381560568
23.69 -4.2522069804991816
23.7 -4.140250150892626
23.71 -4.0277575103172865
23.72 -3.9133980025140715
23.73 -3.801416199149088
23.740000000000002 -3.6907686422843824
23.75 -3.5811797286239937
23.76 -3.4725202893360745
23.77 -3.3647109060457296
23.78 -3.2573301212244417
23.79 -3.150116665457574
23.8 -3.0430946779129044
23.81 -2.9362649953336586
23.82 -2.8343138166173105
23.830000000000002 -2.732930712675085
23.84 -2.6291444749015653
23.85 -2.5264279027057768
23.86 -2.4277808251557786
23.87 -2.3351014318690915
23.88 -2.2450797376650513
23.89 -2.1544827869324905
23.900000000000002 -2.064297291650945
23.91 -1.97694673854987
23.92 -1.8909635068663846
23.93 -1.8053943547450189
23.94 -1.7217633662921372
23.95 -1.6472222504883547
23.96 -1.5713198647784168
23.97 -1.4918352812783269
23.98 -1.40944440903408
23.990000000000002 -1.3288661064537877
24.0 -1.2512011107777425
24.01 -1.1759340674147865
24.02 -1.111651457432771
24.03 -1.044605318083967
24.04 -0.981790877863773
24.05 -0.9125911537731781
24.060000000000002 -0.8345704036024841
24.07 -0.7970902991749256
24.080000000000002 -0.760794223475969
24.09 -0.719201575594866
24.1 -0.6645117113364165
24.11 -0.6056596440666624
24.12 -0.5477721638646216
24.13 -0.4908005151402577
24.14 -0.43626037980677523
24.150000000000002 -0.3830857154157812
24.16 -0.33218062756835565
24.17 -0.2868113388898763
24.18 -0.24177181196458974
24.19 -0.1915770027618109
24.2 -0.1408384247494041
24.21 -0.090616394252784
24.22 -0.04166391001815839
24.23 0.0073657933243467255
24.240000000000002 0.057125519204078046
24.25 0.10879871459900414
24.26 0.16496904514668387
24.27 0.219224956747734
24.28 0.2650426574804605
24.29 0.31894647950907995
24.3 0.38255662613488894
24.310000000000002 0.45598032666419286
24.32 0.5281205588179603
24.330000000000002 0.6041605273957842
24.34 0.6734353063735234
24.35 0.7171916484465672
24.36 0.7725141996089935
24.37 0.8248645877954424
24.38 0.8722918011444056
24.39 0.925221149351102
24.400000000000002 0.9748654954663001
24.41 1.0274468466592697
24.42 1.091461379429301
24.43 1.1360322153815883
24.44 1.1634813499676095
24.45 1.1825042282028804
24.46 1.2043926799984686
24.47 1.2330128077329157
24.48 1.2669628674196325
24.490000000000002 1.2949314280584616
24.5 1.3224258537935611
24.51 1.3547839677018096
24.52 1.391892190268468
24.53 1.4333341802012498
24.54 1.479683461594739
24.55 1.5324674538115772
24.560000000000002 1.5926677426119156
24.57 1.6638861507169267
24.580000000000002 1.7534141791569269
24.59 1.8654061938202346
24.6 2.005577835212641
24.61 2.1485441115426624
24.62 2.2933150873653574
24.63 2.412334918143152
24.64 2.506662000526447
24.650000000000002 2.6063773423914256
24.66 2.715554329309441
24.67 2.8281518633583786
24.68 2.936239372388684
24.69 3.0484651060798456
24.7 3.174953799078395
24.71 3.313663785252132
24.72 3.465536191764542
24.73 3.6286565148331675
24.740000000000002 3.803872752626418
24.75 3.9953654237032765
24.76 4.210461754617711
24.77 4.444396383454844
24.78 4.6942143986351255
24.79 4.942463791650994
24.8 5.152042341698987
24.810000000000002 5.322172169165398
24.82 5.449472785217182
24.830000000000002 5.524999147872563
24.84 5.533262654751553
24.85 5.457395152791904
24.86 5.3392235242575765
24.87 5.2527573906643426
24.88 5.176802414951567
24.89 5.070072822180464
24.900000000000002 5.016089658485072
24.91 4.980052227997518
24.92 4.97245296144834
24.93 5.053724350652558
24.94 5.188287105672188
24.95 5.331884944439878
24.96 5.456452399964917
24.97 5.582587216463537
24.98 5.786607484789869
24.990000000000002 5.987932143199657
25.0 6.114047360757752
25.01 6.255211959802153
25.02 7.2393319198928054
25.03 8.288228618337797
25.04 8.885858008312141
25.05 8.725875434991906
25.060000000000002 7.903341216620504
25.07 6.844352831270356
25.080000000000002 5.9802490059556135
25.09 5.937594281677349
25.1 6.420705521509603
25.11 7.0199266752149185
25.12 7.653097614493646
25.13 8.264851640099579
25.14 8.838217806534345
25.150000000000002 9.382185128525919
25.16 9.858637089982238
25.17 10.21703506979864
25.18 10.407765308796428
25.19 10.447171482694586
25.2 10.36243682305124
25.21 10.114377030150564
25.22 9.789864994862711
25.23 9.66350579876979
25.240000000000002 9.732548710268844
25.25 9.89904385440633
25.26 10.21768472969481
25.27 10.595477959727504
25.28 10.958286476347382
25.29 11.273357053898764
25.3 11.531918128642474
25.310000000000002 11.731450787230102
25.32 11.874457901038767
25.330000000000002 11.965746463321608
25.34 11.999589173962505
25.35 11.99397603644627
25.36 11.958364651018798
25.37 11.907161055530054
25.38 11.86933310518242
25.39 11.84441942688008
25.400000000000002 11.830649813649444
25.41 11.829079386010392
25.42 11.838879902269355
25.43 11.854507204658347
25.44 11.875601584280929
25.45 11.902852909800941
25.46 11.936286141890037
25.47 11.975760863457964
25.48 12.02067785082832
25.490000000000002 12.070808285527278
25.5 12.125506035949087
25.51 12.18433444077823
25.52 12.247083992864674
25.53 12.316782390785335
25.54 12.38892637841758
25.55 12.442850477806417
25.560000000000002 12.483922164949007
25.57 12.523804115310611
25.580000000000002 12.566462680003156
25.59 12.612966479177345
25.6 12.661106022180633
25.61 12.710563674578253
25.62 12.763307102794016
25.63 12.818902560261108
25.64 12.875838444277605
25.650000000000002 12.934098688873348
25.66 12.98441420769717
25.67 13.035502797774484
25.68 13.08941142277888
25.69 13.146504530298898
25.7 13.195670145745652
25.71 13.237219372900398
25.72 13.281595130440792
25.73 13.331439773229391
25.740000000000002 13.3879226196307
25.75 13.451333099533343
25.76 13.507407740796879
25.77 13.527581288281425
25.78 13.532707089224687
25.79 13.529921002883839
25.8 13.521931632466732
25.810000000000002 13.509163851439865
25.82 13.492077513229248
25.830000000000002 13.470283710523148
25.84 13.443460914132174
25.85 13.412997203228088
25.86 13.375492553469655
25.87 13.318644930290674
25.88 13.241966793486938
25.89 13.153386505324818
25.900000000000002 13.061158649462442
25.91 12.96536138959857
25.92 12.866147664332686
25.93 12.763595026995262
25.94 12.658503604757584
25.95 12.550559359147286
25.96 12.440410508281246
25.97 12.328523502107174
25.98 12.220220429324883
25.990000000000002 12.120640208131618
26.0 12.032147794975543
26.01 11.947574421340136
26.02 11.86372577203727
26.03 11.780169538922905
26.04 11.696747683285196
26.05 11.613202442258341
26.060000000000002 11.529538675612997
26.07 11.445296213739738
26.080000000000002 11.360385868885999
26.09 11.274023738023203
26.1 11.185840380872804
26.11 11.108844752256687
26.12 11.055422817213525
26.13 11.006001735179296
26.14 10.953302697412425
26.150000000000002 10.896389913905836
26.16 10.835576503127385
26.17 10.771979673125173
26.18 10.712129580800251
26.19 10.651596999086422
26.2 10.588148617881586
26.21 10.52110346312898
26.22 10.450809654082974
26.23 10.377390683829475
26.240000000000002 10.300980698493163
26.25 10.222965002682685
26.26 10.143929681602458
26.27 10.062921714242378
26.28 9.985467400910863
26.29 9.91307148089254
26.3 9.839802174161662
26.310000000000002 9.76356542815958
26.32 9.68344309715053
26.330000000000002 9.600342210310117
26.34 9.514838745469376
26.35 9.426826637569462
26.36 9.336714644633133
26.37 9.244147377125898
26.38 9.149055950346167
26.39 9.052032955663691
26.400000000000002 8.954261510449015
26.41 8.856201957118316
26.42 8.757459410994045
26.43 8.65768594731827
26.44 8.558495097335424
26.45 8.460268129643367
26.46 8.362768935998304
26.47 8.265846141062298
26.48 8.169574593268777
26.490000000000002 8.073680293296036
26.5 7.977788580796869
26.51 7.880855301562889
26.52 7.781489677995864
26.53 7.680664441471436
26.54 7.578879045755315
26.55 7.475976986980982
26.560000000000002 7.3714590430367934
26.57 7.265844377489742
26.580000000000002 7.158857087869393
26.59 7.051145645906132
26.6 6.942791132064286
26.61 6.8338467459533945
26.62 6.724234809972074
26.63 6.613959781449779
26.64 6.503053865406997
26.650000000000002 6.391618895393634
26.66 6.2797246786500125
26.67 6.167715185490181
26.68 6.055766067982546
26.69 5.944549241624486
26.7 5.833715894632888
26.71 5.723684538199393
26.72 5.613894727767644
26.73 5.504463042794015
26.740000000000002 5.395202954999377
26.75 5.286330528389982
26.76 5.177448136117732
26.77 5.068089371954784
26.78 4.957574247968211
26.79 4.846299061723755
26.8 4.734431098787411
26.810000000000002 4.621863825386157
26.82 4.508548314305102
26.830000000000002 4.394026392726801
26.84 4.28328083782398
26.85 4.178774282403282
26.86 4.077670658903884
26.87 3.975517830255768
26.88 3.8692194484468416
26.89 3.7611679847346693
26.900000000000002 3.6550967586739205
26.91 3.547565588774205
26.92 3.4366786224538544
26.93 3.3319375312237014
26.94 3.2263199100834754
26.95 3.118095044435705
26.96 3.014338373816088
26.97 2.911475310618812
26.98 2.8071067621341115
26.990000000000002 2.701727803570307
27.0 2.6064125187919416
27.01 2.515408405222118
27.02 2.4139871163506115
27.03 2.3088229504553084
27.04 2.214251160706411
27.05 2.1186847824260155
27.060000000000002 2.0183951908286417
27.07 1.9105922449305552
27.080000000000002 1.8452178600928164
27.09 1.792302240227329
27.1 1.7369214266737742
27.11 1.6740468626348388
27.12 1.6009894654713719
27.13 1.518212680006414
27.14 1.4410821323185843
27.150000000000002 1.3721788713200311
27.16 1.3009918621767156
27.17 1.2291230309421195
27.18 1.1695678293580443
27.19 1.1109980297230209
27.2 1.0468499914381653
27.21 0.9807561291952709
27.22 0.9168821531068829
27.23 0.8523980987755095
27.240000000000002 0.7860917007999007
27.25 0.7164418271820665
27.26 0.6421226263195479
27.27 0.5573959704181561
27.28 0.4621010807266899
27.29 0.3652035738859212
27.3 0.27651144813582107
27.310000000000002 0.18766196549522363
27.32 0.0964987491681697
27.330000000000002 0.0005992063627004995
27.34 -0.09818790304979075
27.35 -0.20188095459579358
27.36 -0.31459245634317057
27.37 -0.4448009487599549
27.38 -0.5912516865231794
27.39 -0.7403741150503507
27.400000000000002 -0.8733422684186891
27.41 -0.9992931029851917
27.42 -1.1146278589294027
27.43 -1.2190519249104952
27.44 -1.304516746876189
27.45 -1.3813437458157267
27.46 -1.4516806740654857
27.47 -1.5101868928247235
27.48 -1.5565546457054857
27.490000000000002 -1.5863185055060445
27.5 -1.6222919259893072
27.51 -1.640217341261966
27.52 -1.6858382268548908
27.53 -1.6836742183985456
27.54 -1.6657147385222082
27.55 -1.6467034280459973
27.560000000000002 -1.6064693008064745
27.57 -1.591555433148887
27.580000000000002 -1.5961184552649144
27.59 -1.609965236471302
27.6 -1.6252630118916205
27.61 -1.6384795766247642
27.62 -1.652177814628942
27.63 -1.6889960010970526
27.64 -1.7366878492749045
27.650000000000002 -1.7846040163560204
27.66 -1.8339686372621529
27.67 -1.8874806218414264
27.68 -1.943235788781557
27.69 -1.9994056640250548
27.7 -2.05938147883122
27.71 -2.128873371919468
27.72 -2.201789872154336
27.73 -2.275358707921029
27.740000000000002 -2.3498421031752272
27.75 -2.431177491046448
27.76 -2.5155179173655497
27.77 -2.600719684271006
27.78 -2.6863351331092176
27.79 -2.771891655290368
27.8 -2.857419784606023
27.810000000000002 -2.94270879125186
27.82 -3.028463316017678
27.830000000000002 -3.115250026310278
27.84 -3.203805957030795
27.85 -3.2937210095104206
27.86 -3.38481465197232
27.87 -3.4768007635450857
27.88 -3.5709237092919466
27.89 -3.6707810921531348
27.900000000000002 -3.7745834229402675
27.91 -3.8795073215263898
27.92 -3.987725015486731
27.93 -4.097463675898695
27.94 -4.2069043766784375
27.95 -4.313479097154598
27.96 -4.40082242209624
27.97 -4.4736934559129224
27.98 -4.53742928768871
27.990000000000002 -4.576160680642701
28.0 -4.592072386250194
28.01 -4.635791012616053
28.02 -4.704205292287369
28.03 -4.779822904531926
28.04 -4.859253443351406
28.05 -4.9401797462706725
28.060000000000002 -5.013727994799211
28.07 -5.099191305187475
28.080000000000002 -5.253645992335223
28.09 -5.413205023928654
28.1 -5.555961667959224
28.11 -5.670270055070404
28.12 -5.769331940619239
28.13 -5.884145088707982
28.14 -6.017645626257803
28.150000000000002 -6.177621319548564
28.16 -6.347616805887043
28.17 -6.517467165146371
28.18 -6.690816214062835
28.19 -6.871159177588197
28.2 -7.058323731033738
28.21 -7.2718203626689615
28.22 -7.50536788604677
28.23 -7.736031647900717
28.240000000000002 -7.934523084692387
28.25 -8.102238727529823
28.26 -8.24534507422473
28.27 -8.385107227192634
28.28 -8.544727159845763
28.29 -8.734459348290528
28.3 -8.958122221619163
28.310000000000002 -9.22512001899122
28.32 -9.58487626575183
28.330000000000002 -10.091723340429724
28.34 -10.735393174439253
28.35 -11.271551520572103
28.36 -11.247991429431465
28.37 -10.671643822045212
28.38 -10.060818559662664
28.39 -9.663516371100684
28.400000000000002 -9.538898486314054
28.41 -9.497246407773275
28.42 -9.61071023948719
28.43 -9.934068500195167
28.44 -10.311726975751867
28.45 -10.818799449599197
28.46 -11.26565400733341
28.47 -11.65237325162201
28.48 -11.971009392923605
28.490000000000002 -12.252339825162153
28.5 -12.494129883392219
28.51 -12.639178963887076
28.52 -12.737724520668422
28.53 -12.788165249842052
28.54 -12.85077965935281
28.55 -12.914579515607244
28.560000000000002 -12.971937078055646
28.57 -13.035275369070064
28.580000000000002 -13.089272858315383
28.59 -13.13079894278323
28.6 -13.160099285119685
28.61 -13.181280065757164
28.62 -13.198479687964408
28.63 -13.215697294250816
28.64 -13.2252320090073
28.650000000000002 -13.220337821082694
28.66 -13.201241804957618
28.67 -13.169870240566098
28.68 -13.129021433257464
28.69 -13.081340859269233
28.7 -13.029580571483848
28.71 -12.976506538583607
28.72 -12.924303156805308
28.73 -12.873854695697219
28.740000000000002 -12.826092627763558
28.75 -12.781520892052129
28.76 -12.74134569624644
28.77 -12.713169504125176
28.78 -12.696547959093209
28.79 -12.694070294585572
28.8 -12.701282858359576
28.810000000000002 -12.714044410165258
28.82 -12.730308619656626
28.830000000000002 -12.750176399905513
28.84 -12.773746457063567
28.85 -12.800443010256402
28.86 -12.830407951702256
28.87 -12.862898139680397
28.88 -12.898148153600744
28.89 -12.934987160258231
28.900000000000002 -12.972469950693949
28.91 -13.00752991616858
28.92 -13.040042799687455
28.93 -13.061203219118227
28.94 -13.064112049497055
28.95 -13.051679389889728
28.96 -13.029602398985219
28.97 -13.000024993740624
28.98 -12.967422760084759
28.990000000000002 -12.932260523566157
29.0 -12.895791178656083
29.01 -12.856681818659297
29.02 -12.81531939769522
29.03 -12.771483006490143
29.04 -12.724424667035066
29.05 -12.672658715058503
29.060000000000002 -12.617970261091642
29.07 -12.555962974313616
29.080000000000002 -12.489778911564173
29.09 -12.422395821793657
29.1 -12.358246256074835
29.11 -12.295896499674598
29.12 -12.226798927951052
29.13 -12.153880316550811
29.14 -12.079905273171562
29.150000000000002 -12.006175072990857
29.16 -11.933002895617335
29.17 -11.860521050741966
29.18 -11.788805587941141
29.19 -11.718368228110137
29.2 -11.648101724456694
29.21 -11.584340704603079
29.22 -11.523451297595273
29.23 -11.463512541468475
29.240000000000002 -11.403400380774684
29.25 -11.342484506810877
29.26 -11.2789701391238
29.27 -11.209668885703337
29.28 -11.137071229949385
29.29 -11.062778772503492
29.3 -10.987382673113899
29.310000000000002 -10.91092567094421
29.32 -10.83356002928258
29.330000000000002 -10.755169945548573
29.34 -10.675547153749307
29.35 -10.593017318246865
29.36 -10.506674291231292
29.37 -10.411815476382543
29.38 -10.318081186213249
29.39 -10.229419820511794
29.400000000000002 -10.144296908928908
29.41 -10.058623894840196
29.42 -9.96751448393158
29.43 -9.87327962582512
29.44 -9.777227113326148
29.45 -9.680050745811343
29.46 -9.581960086817219
29.47 -9.48642280774527
29.48 -9.394857131367672
29.490000000000002 -9.303557391302434
29.5 -9.211113432804837
29.51 -9.117884319890578
29.52 -9.025647029376103
29.53 -8.934033383592947
29.54 -8.84213713996462
29.55 -8.74854151315023
29.560000000000002 -8.651070469708912
29.57 -8.55399187388025
29.580000000000002 -8.459477353497078
29.59 -8.365762395275766
29.6 -8.273208193972124
29.61 -8.179597671551107
29.62 -8.083831003962047
29.63 -7.986231081987256
29.64 -7.883990497455613
29.650000000000002 -7.77687775421964
29.66 -7.668405229498745
29.67 -7.562635524036466
29.68 -7.45933605022725
29.69 -7.3560574693131
29.7 -7.252241844658869
29.71 -7.147955889839693
29.72 -7.0428585421717855
29.73 -6.936219176137627
29.740000000000002 -6.828900070442899
29.75 -6.718792201086558
29.76 -6.608913415526132
29.77 -6.49919587824354
29.78 -6.389488116012018
29.79 -6.279834133534109
29.8 -6.171154522552854
29.810000000000002 -6.062878789955704
29.82 -5.955014927168662
29.830000000000002 -5.84809800611589
29.84 -5.741739796131611
29.85 -5.631608690279762
29.86 -5.519285459260459
29.87 -5.406304930155244
29.88 -5.293487343534338
29.89 -5.181066423969838
29.900000000000002 -5.0687053690122355
29.91 -4.9569221234431495
29.92 -4.845386913917821
29.93 -4.734006548381615
29.94 -4.622953655941956
29.95 -4.512350298951446
29.96 -4.4004771012221795
29.97 -4.287994459025839
29.98 -4.175859745170442
29.990000000000002 -4.063860677468853
30.0 -3.9496988572905707
30.01 -3.836880143463503
30.02 -3.7259493792123806
30.03 -3.615920792650712
30.04 -3.5070275542543072
30.05 -3.398961193961725
30.060000000000002 -3.291521467493993
30.07 -3.184238418496392
30.080000000000002 -3.077169895321191
30.09 -2.9702172334762906
30.1 -2.8659545479129918
30.11 -2.7656974406832546
30.12 -2.6623330582155518
30.13 -2.5588822112570995
30.14 -2.4584062173697703
30.150000000000002 -2.3642330735848134
30.16 -2.2736894110835664
30.17 -2.183413906406912
30.18 -2.0928482068523238
30.19 -2.0044809500509615
30.2 -1.918324723037756
30.21 -1.832533206241095
30.22 -1.747655498957954
30.23 -1.6704160788865607
30.240000000000002 -1.5959977246295693
30.25 -1.5176400023335503
30.26 -1.4357055996484718
30.27 -1.3541450947766691
30.28 -1.2756649699358036
30.29 -1.1995418850963802
30.3 -1.1308364684319088
30.310000000000002 -1.0665463864530125
30.32 -1.0009909648006214
30.330000000000002 -0.936491055164069
30.34 -0.857865383905775
30.35 -0.806432156644675
30.36 -0.7718062987218985
30.37 -0.7341865028988366
30.38 -0.6829050175309845
30.39 -0.6245377991550924
30.400000000000002 -0.5661059218138718
30.41 -0.5087144105080625
30.42 -0.45337862800850814
30.43 -0.39991023286530236
30.44 -0.347886355317776
30.45 -0.3008141745576225
30.46 -0.2568300928296736
30.47 -0.20763430430956475
30.48 -0.15698837937677013
30.490000000000002 -0.10641851836177096
30.5 -0.057203173705296706
30.51 -0.008364737480967221
30.52 0.04116709493186477
30.53 0.09204923466141679
30.54 0.1463674645712203
30.55 0.2038204620813211
30.560000000000002 0.24958607028845137
30.57 0.3009019121022014
30.580000000000002 0.3609224745654096
30.59 0.4325461049002435
30.6 0.505157857128328
30.61 0.5790087738925465
30.62 0.6553275608259881
30.63 0.7016525029244534
30.64 0.7562227453132824
30.650000000000002 0.807619857460181
30.66 0.8573109171635336
30.67 0.9086095592665859
30.68 0.9581421620723303
30.69 1.0110094240621765
30.7 1.070234003688035
30.71 1.1245770625657245
30.72 1.1567865790151153
30.73 1.1761081002329323
30.740000000000002 1.1968095401514276
30.75 1.2230153092506661
30.76 1.2563081762877495
30.77 1.286612559518705
30.78 1.3133484809739926
30.79 1.3438413394835962
30.8 1.3796306359642436
30.810000000000002 1.4197044748824084
30.82 1.464250917826348
30.830000000000002 1.5148872179223503
30.84 1.572637019514552
30.85 1.6394755651133721
30.86 1.7224962072700407
30.87 1.8272590220528429
30.88 1.95760316418923
30.89 2.1051358977786307
30.900000000000002 2.2451552875998146
30.91 2.380798865738825
30.92 2.4766711268942885
30.93 2.573520187268379
30.94 2.6799252146724086
30.95 2.793064379121226
30.96 2.9015744182750325
30.970000000000002 3.011846692155558
30.98 3.1327700061516595
30.990000000000002 3.2683202200501285
31.0 3.4156725503288357
31.01 3.5755030832834507
31.02 3.7467196871741777
31.03 3.9318578761738365
31.04 4.1396430301902996
31.05 4.368063569786301
31.060000000000002 4.613083499165498
31.07 4.8673369172018255
31.080000000000002 5.088933915907518
31.09 5.272433278933406
31.1 5.413873552786725
31.11 5.507454196092539
31.12 5.5390782073924925
31.13 5.4900325489953445
31.14 5.378834558547169
31.150000000000002 5.273323107946027
31.16 5.204225820073987
31.17 5.103325113822805
31.18 5.027208516507812
31.19 4.992009930312122
31.2 4.96443391193543
31.21 5.021338714858274
31.220000000000002 5.141769720062555
31.23 5.287843970672299
31.240000000000002 5.418807415356156
31.25 5.535250410575173
31.26 5.717481751569409
31.27 5.929389261401724
31.28 6.084632775389508
31.29 6.142547074047343
31.3 6.879804101885526
31.310000000000002 7.981902296860085
31.32 8.766515954334096
31.330000000000002 8.864010055960136
31.34 8.210143513668442
31.35 7.194937295615944
31.36 6.180020064268803
31.37 5.8627845760984485
31.38 6.24524964812025
31.39 6.823866012250335
31.400000000000002 7.449477532454665
31.41 8.075903308345005
31.42 8.658343708476536
31.43 9.21462618567486
31.44 9.716632149537048
31.45 10.118975875103388
31.46 10.365757314920387
31.470000000000002 10.448520569237985
31.48 10.405296814198323
31.490000000000002 10.210832091567056
31.5 9.88231250310389
31.51 9.674605533816532
31.52 9.70111551080339
31.53 9.830445631093966
31.54 10.104177183324197
31.55 10.474398596864745
31.560000000000002 10.846918729872215
31.57 11.178949966975097
31.580000000000002 11.455947466457985
31.59 11.674265567598695
31.6 11.83469460677577
31.61 11.942918085958013
31.62 11.99392656088952
31.63 11.999259140763627
31.64 11.972427440540343
31.650000000000002 11.922900714331064
31.66 11.87988525540689
31.67 11.851150548025572
31.68 11.833789675968916
31.69 11.828270024850468
31.7 11.834606910629532
31.71 11.84917709256959
31.720000000000002 11.868262869650948
31.73 11.893520414946266
31.740000000000002 11.924971627098415
31.75 11.962626317317472
31.76 12.005746709087049
31.77 12.054286134285405
31.78 12.107638613728511
31.79 12.165168556575736
31.8 12.226635653890838
31.810000000000002 12.293528996503596
31.82 12.367547156850264
31.830000000000002 12.427590191180855
31.84 12.471236060045271
31.85 12.510988514004111
31.86 12.55227276703502
31.87 12.597868250288286
31.88 12.645807530379841
31.89 12.69446316140835
31.900000000000002 12.746094041349181
31.91 12.801119917097196
31.92 12.85736181472538
31.93 12.916258486208108
31.94 12.968731503057342
31.95 13.018882090424142
31.96 13.071921898241982
31.970000000000002 13.127959838479882
31.98 13.181881548893415
31.990000000000002 13.223882058685433
32.0 13.26694300312775
32.01 13.31490654939941
32.02 13.369131849045004
32.03 13.430387652667008
32.04 13.493949757682145
32.05 13.523016768138234
32.06 13.532208079916614
32.07 13.531478732728516
32.08 13.525044067818584
32.09 13.513610192426484
32.1 13.498020798192755
32.11 13.477805079560994
32.12 13.45245057421431
32.13 13.422912417983412
32.14 13.389353258892783
32.15 13.338710848563125
32.160000000000004 13.268548693570779
32.17 13.182041576477019
32.18 13.090924534502363
32.19 12.996250152153692
32.2 12.898064931025147
32.21 12.796557506146257
32.22 12.69234449724516
32.230000000000004 12.58519103772693
32.24 12.475741174336605
32.25 12.364124667016625
32.26 12.254032953192365
32.27 12.151112011256856
32.28 12.059462972227607
32.29 11.97442366222694
32.3 11.8903914449389
32.31 11.806718500206898
32.32 11.723337312968226
32.33 11.639821639831922
32.34 11.55623172582267
32.35 11.472227852273818
32.36 11.387498911487995
32.37 11.301829688161092
32.38 11.213986186615529
32.39 11.129888054885583
32.4 11.071457929991993
32.410000000000004 11.02208593917527
32.42 10.970533704675034
32.43 10.914980198609555
32.44 10.855337790306777
32.45 10.791996410200369
32.46 10.731059991508033
32.47 10.67119092931452
32.480000000000004 10.608715822805465
32.49 10.542832121549253
32.5 10.473558432610758
32.51 10.401081609010163
32.52 10.325631695496241
32.53 10.247892508764835
32.54 10.16932872364498
32.55 10.088905765568427
32.56 10.009135287653407
32.57 9.936052246337965
32.58 9.863406964460495
32.59 9.788276816185004
32.6 9.709289050376555
32.61 9.627128421963505
32.62 9.542324431365131
32.63 9.455102509621128
32.64 9.36566692388925
32.65 9.273911251728094
32.660000000000004 9.17962493984038
32.67 9.08305711646608
32.68 8.985448196980258
32.69 8.887447424100799
32.7 8.788997410255831
32.71 8.689579908720248
32.72 8.58999042336984
32.730000000000004 8.491433816619576
32.74 8.39378227560627
32.75 8.296553810061567
32.76 8.200256416142281
32.77 8.104209844685442
32.78 8.008267047329099
32.79 7.912068169223232
32.8 7.813357841546122
32.81 7.712925057761311
32.82 7.611392776259322
32.83 7.508940005805641
32.84 7.4048776692926594
32.85 7.299610277762213
32.86 7.193050846613687
32.87 7.085513373166691
32.88 6.977401411367197
32.89 6.868637887057702
32.9 6.759212803106635
32.910000000000004 6.649147974738554
32.92 6.538409666616332
32.93 6.427193908970793
32.94 6.315405332131604
32.95 6.20340543709861
32.96 6.091280747236851
32.97 5.979963903561298
32.980000000000004 5.868959622831255
32.99 5.758684347469284
33.0 5.648836771128998
33.01 5.539307173810698
33.02 5.429943229189263
33.03 5.321028937520708
33.04 5.212131738422073
33.05 5.103018175857102
33.06 4.992923177345432
33.07 4.881790749280526
33.08 4.77011139712593
33.09 4.657779506746721
33.1 4.544761941509449
33.11 4.430505841936878
33.12 4.318080300622114
33.13 4.211290894549052
33.14 4.109829905005
33.15 4.008328900391518
33.160000000000004 3.9035498146137684
33.17 3.7954416426177033
33.18 3.688701963876497
33.19 3.582458875904763
33.2 3.4713457832695838
33.21 3.3652210217164225
33.22 3.26026290517612
33.230000000000004 3.152526290662678
33.24 3.0470061188303816
33.25 2.9441902739777106
33.26 2.840620312227486
33.27 2.7351607530478503
33.28 2.635330801188104
33.29 2.5450399449704264
33.3 2.44749475266822
33.31 2.3410106602913174
33.32 2.2440830644229948
33.33 2.1496053645345086
33.34 2.0514369924172797
33.35 1.9423370010239012
33.36 1.8630242307203844
33.37 1.8088710191393034
33.38 1.7552042823742369
33.39 1.6950599421172683
33.4 1.6255129190869297
33.410000000000004 1.545225432083427
33.42 1.464106081993691
33.43 1.3939136714785576
33.44 1.3241393363984173
33.45 1.2507419751070188
33.46 1.1879360244179225
33.47 1.1302750548480986
33.480000000000004 1.067641704939021
33.49 1.0016866207475488
33.5 0.9371972362550025
33.51 0.8730366353806005
33.52 0.8075406872243178
33.53 0.7390230048080184
33.54 0.6668562287861306
33.55 0.5854618906401896
33.56 0.49338245870027464
33.57 0.3948204168170264
33.58 0.3047837218327203
33.59 0.2159518016759563
33.6 0.12614652144291227
33.61 0.031569749947777836
33.62 -0.0663444207825421
33.63 -0.16831396092632644
33.64 -0.2768758483729954
33.65 -0.4015584426353982
33.660000000000004 -0.5428846014168514
33.67 -0.6950154801008424
33.68 -0.8317737329490029
33.69 -0.960086789362748
33.7 -1.0790221252834087
33.71 -1.1870737914993938
33.72 -1.2799313399305703
33.730000000000004 -1.3568853187170724
33.74 -1.430363651542649
33.75 -1.49253140046007
33.76 -1.5442560743557525
33.77 -1.575951150638236
33.78 -1.6111911016441063
33.79 -1.634934802952638
33.8 -1.67191394836681
33.81 -1.6899478085000008
33.82 -1.6698734194675373
33.83 -1.6552473729759924
33.84 -1.6193106952980774
33.85 -1.5929119643446628
33.86 -1.5932481953625661
33.87 -1.6050238585424061
33.88 -1.6204878604297441
33.89 -1.6345570262998592
33.9 -1.6462506924390254
33.910000000000004 -1.675229679330581
33.92 -1.7211284079825404
33.93 -1.769527413307074
33.94 -1.817738366508678
33.95 -1.8699417828692901
33.96 -1.9254239569270055
33.97 -1.9815903294748765
33.980000000000004 -2.0390714621945847
33.99 -2.1061422042985782
34.0 -2.178444667957322
34.01 -2.251942718126344
34.02 -2.325462475302423
34.03 -2.404773786141348
34.04 -2.4885257195871873
34.05 -2.5734886247425592
34.06 -2.659037502346692
34.07 -2.7447019242319612
34.08 -2.830182305627325
34.09 -2.9155385696393665
34.1 -3.001088068124062
34.11 -3.08741841288834
34.12 -3.175409618871697
34.13 -3.2649009765801082
34.14 -3.3557478269668906
34.15 -3.447449092491482
34.160000000000004 -3.5403223954867826
34.17 -3.638379826224977
34.18 -3.7413730230137077
34.19 -3.8458752610948466
34.2 -3.9528604633535878
34.21 -4.062505475949294
34.22 -4.172244900619887
34.230000000000004 -4.2803818677831345
34.24 -4.37541446812692
34.25 -4.451456689868934
34.26 -4.5188671320178315
34.27 -4.567589983192136
34.28 -4.585983837131167
34.29 -4.617890908640447
34.300000000000004 -4.681376046587147
34.31 -4.755264014203178
34.32 -4.833537871254933
34.33 -4.914623620150252
34.34 -4.99151691774469
34.35 -5.063586652812845
34.36 -5.202245950852316
34.37 -5.363823195910001
34.38 -5.512761321182921
34.39 -5.6372301200261745
34.4 -5.737091385855734
34.410000000000004 -5.845590888677407
34.42 -5.971656982078002
34.43 -6.125416185678006
34.44 -6.293030074335007
34.45 -6.46356766891472
34.46 -6.634924719825364
34.47 -6.812866253884096
34.480000000000004 -6.997060137411665
34.49 -7.201263548526697
34.5 -7.429322306281165
34.51 -7.664216636135052
34.52 -7.875442017427218
34.53 -8.052886613266793
34.54 -8.200267771656115
34.550000000000004 -8.34004974350654
34.56 -8.48991941773474
34.57 -8.671489156060318
34.58 -8.882521111436944
34.59 -9.134595133362666
34.6 -9.453584196474765
34.61 -9.915178302754583
34.62 -10.519945573089785
34.63 -11.147105931747348
34.64 -11.33416012697785
34.65 -10.877683335813572
34.660000000000004 -10.238999255767084
34.67 -9.757285144821338
34.68 -9.563081641964033
34.69 -9.499777494418737
34.7 -9.551004807632694
34.71 -9.812563993692123
34.72 -10.18663808652667
34.730000000000004 -10.64851219969458
34.74 -11.142274291158543
34.75 -11.529377966407822
34.76 -11.883145270217284
34.77 -12.157108801936971
34.78 -12.428836991383463
34.79 -12.598117452769173
34.800000000000004 -12.713033324985247
34.81 -12.777314816329238
34.82 -12.826916303394881
34.83 -12.894903888975193
34.84 -12.95283998026244
34.85 -13.015866574301072
34.86 -13.072753971043255
34.87 -13.119080532770852
34.88 -13.15181175506882
34.89 -13.17510213329308
34.9 -13.19330651990748
34.910000000000004 -13.210361130276397
34.92 -13.223571457760045
34.93 -13.22346514567613
34.94 -13.208756588862116
34.95 -13.181051288161115
34.96 -13.142822582175654
34.97 -13.097109650943565
34.980000000000004 -13.046351009721633
34.99 -12.993386349768258
35.0 -12.94073835258419
35.01 -12.889673150596138
35.02 -12.841020451114474
35.03 -12.795337315478946
35.04 -12.753441956500893
35.050000000000004 -12.720677282118999
35.06 -12.70036662005191
35.07 -12.693451805294188
35.08 -12.698232838668645
35.09 -12.709538700745583
35.1 -12.724731630166247
35.11 -12.743464426339614
35.12 -12.765859201869688
35.13 -12.791569852148939
35.14 -12.820500060125852
35.15 -12.852262243636858
35.160000000000004 -12.88665601934943
35.17 -12.923208202566798
35.18 -12.960463359040745
35.19 -12.996770523986868
35.2 -13.030150040823543
35.21 -13.055828591123571
35.22 -13.065749391005852
35.230000000000004 -13.056667458589516
35.24 -13.037763429540462
35.25 -13.009862640552967
35.26 -12.978114854234832
35.27 -12.943611576172913
35.28 -12.907546894241307
35.29 -12.869323993384285
35.300000000000004 -12.828849889902642
35.31 -12.785775333067278
35.32 -12.739912895086519
35.33 -12.689434860985187
35.34 -12.635807847698914
35.35 -12.576500594351813
35.36 -12.511068926703445
35.37 -12.443869972767345
35.38 -12.378036475397153
35.39 -12.316107296959899
35.4 -12.249577190460855
35.410000000000004 -12.177332308447006
35.42 -12.103462561203628
35.43 -12.029609922614554
35.44 -11.956229665598215
35.45 -11.883525780844082
35.46 -11.811480210708055
35.47 -11.740843939720776
35.480000000000004 -11.669847226762215
35.49 -11.604127599628697
35.5 -11.542678686872875
35.51 -11.48258265515426
35.52 -11.42270055390577
35.53 -11.361922648875748
35.54 -11.299827288821291
35.550000000000004 -11.232145684262548
35.56 -11.160401170183206
35.57 -11.08668221936577
35.58 -11.011499027549036
35.59 -10.935309604537906
35.6 -10.858290721894491
35.61 -10.780204018218797
35.62 -10.701110017141161
35.63 -10.619793281808398
35.64 -10.53438947795172
35.65 -10.443029503162734
35.660000000000004 -10.347323001549228
35.67 -10.257016609188383
35.68 -10.171362740043634
35.69 -10.086329033980945
35.7 -9.996969220988547
35.71 -9.903486813173373
35.72 -9.807998076432312
35.730000000000004 -9.71110287879307
35.74 -9.613332905428166
35.75 -9.516119372529374
35.76 -9.423880171064013
35.77 -9.332670561072291
35.78 -9.240712981641195
35.79 -9.147445427132283
35.800000000000004 -9.055013735829931
35.81 -8.963155387895483
35.82 -8.871498113868341
35.83 -8.77876829350464
35.84 -8.68224124676675
35.85 -8.584518530383775
35.86 -8.489517182771891
35.87 -8.395548323257202
35.88 -8.302610187793874
35.89 -8.2095877758467
35.9 -8.114563554168853
35.910000000000004 -8.017487269205446
35.92 -7.917306900452473
35.93 -7.811284153775944
35.94 -7.70273836905875
35.95 -7.596081438035185
35.96 -7.492103078679975
35.97 -7.388928069840375
35.980000000000004 -7.285384164676117
35.99 -7.181254349982851
36.0 -7.076460304788327
36.01 -6.9702167814548375
36.02 -6.863247863820476
36.03 -6.753992819212954
36.04 -6.643881246936758
36.050000000000004 -6.534171291178694
36.06 -6.424362342334234
36.07 -6.314711311769372
36.08 -6.205707602574677
36.09 -6.097284424738319
36.1 -5.989272798100927
36.11 -5.882015425307287
36.12 -5.775872136173291
36.13 -5.667012066668377
36.14 -5.555179359197041
36.15 -5.442323590556157
36.160000000000004 -5.329336923178772
36.17 -5.2167782423825315
36.18 -5.104435384413534
36.19 -4.992500199968703
36.2 -4.880895267760508
36.21 -4.769442508710938
36.22 -4.6582734459311155
36.230000000000004 -4.547549242334668
36.24 -4.436255666661879
36.25 -4.323775949467631
36.26 -4.211503673126003
36.27 -4.099637859571544
36.28 -3.9862846264021243
36.29 -3.872404873272899
36.300000000000004 -3.761165701076436
36.31 -3.650816921940674
36.32 -3.541654379423619
36.33 -3.4332592390408934
36.34 -3.3256878672671917
36.35 -3.2183961526122573
36.36 -3.1112531613492536
36.37 -3.0042389485226124
36.38 -2.898342910683425
36.39 -2.7980073109451666
36.4 -2.695352434635396
36.410000000000004 -2.591566508374939
36.42 -2.4897867975446104
36.43 -2.3937021827424587
36.44 -2.302285366337145
36.45 -2.2123079000675006
36.46 -2.1216126975905354
36.47 -2.0321866601578193
36.480000000000004 -1.9456875615253324
36.49 -1.85978214497203
36.5 -1.7745337194816244
36.51 -1.693764478690781
36.52 -1.6202923478576707
36.53 -1.5429477409419547
36.54 -1.46194870014007
36.550000000000004 -1.379812406448039
36.56 -1.3003389231168114
36.57 -1.2235449582450713
36.58 -1.150843590659079
36.59 -1.088388892074505
36.6 -1.020819047956806
36.61 -0.9586007496212261
36.62 -0.8840687247054149
36.63 -0.8164750625819011
36.64 -0.7835427320662802
36.65 -0.7475267341731495
36.660000000000004 -0.7004331652244815
36.67 -0.6432577250997298
36.68 -0.5845404118714868
36.69 -0.5268319274106119
36.7 -0.4706689226535232
36.71 -0.4168779037224368
36.72 -0.3641256260606909
36.730000000000004 -0.3151717813241959
36.74 -0.27106565120953974
36.75 -0.22372222264986164
36.76 -0.1731289519312753
36.77 -0.12238633762660811
36.78 -0.07279076659624195
36.79 -0.023973438696025084
36.800000000000004 0.025356783406564887
36.81 0.0755954895221862
36.82 0.1284791904681768
36.83 0.18660126689458778
36.84 0.23507114618266556
36.85 0.28366736029745354
36.86 0.340668360332792
36.87 0.4089480258812195
36.88 0.48221616059079153
36.89 0.5547240057736538
36.9 0.6329286924790605
36.910000000000004 0.6890358366961085
36.92 0.7382766958919618
36.93 0.7903673183306577
36.94 0.84284195916476
36.95 0.8910866547469407
36.96 0.9426293624279038
36.97 0.9944570706369964
36.980000000000004 1.0489601116034235
36.99 1.1110790834157847
37.0 1.1481024293318214
37.01 1.170218765690798
37.02 1.190020469062727
37.03 1.2138536368926758
37.04 1.2451381535280213
37.050000000000004 1.2779372772005857
37.06 1.3046381637432631
37.07 1.3335178898202464
37.08 1.367800830303981
37.09 1.4064689127373349
37.1 1.4494610432364183
37.11 1.498087562544029
37.12 1.5534557116471106
37.13 1.6168330169174396
37.14 1.6938931449667507
37.15 1.791532041939071
37.160000000000004 1.9126884295945956
37.17 2.059785979349705
37.18 2.198791200288099
37.19 2.3433089183425935
37.2 2.4466669321243515
37.21 2.5417027887810235
37.22 2.645113856745624
37.230000000000004 2.757285619470281
37.24 2.8671146067351643
37.25 2.9761053164232294
37.26 3.0923555725728846
37.27 3.2241821686370855
37.28 3.3671840637776285
37.29 3.5235315541459187
37.300000000000004 3.690859166032979
37.31 3.8709150998965924
37.32 4.071007578438298
37.33 4.293430646305495
37.34 4.533408270720344
37.35 4.788027143782955
37.36 5.022485200310214
37.37 5.2185650374888155
37.38 5.373541253504257
37.39 5.4835689310468325
37.4 5.536672899976281
37.410000000000004 5.515654125989599
37.42 5.416801273150483
37.43 5.299676272588755
37.44 5.228546469504209
37.45 5.139997397397607
37.46 5.042208776879846
37.47 5.0035021099484425
37.480000000000004 4.9683679426161405
37.49 4.993997254561265
37.5 5.097490252623686
37.51 5.24199107454281
37.52 5.3795103347226245
37.53 5.498390326368366
37.54 5.64939924928143
37.550000000000004 5.864184714966399
37.56 6.044668146002266
37.57 6.133521669975266
37.58 6.533700160516986
37.59 7.64028013209321
37.6 8.575706618854156
37.61 8.921187946403933
37.62 8.480760428357684
37.63 7.530386962650539
37.64 6.461466994570145
37.65 5.8693951746124355
37.660000000000004 6.084574387970747
37.67 6.631975890281353
37.68 7.247431404892723
37.69 7.881414874114114
37.7 8.476252901187166
37.71 9.040692631224545
37.72 9.564520355804689
37.730000000000004 10.005073140857832
37.74 10.307550035937851
37.75 10.437490944356938
37.76 10.43159932573326
37.77 10.292009439026174
37.78 9.99058432460015
37.79 9.711764060285276
37.800000000000004 9.676670712741043
37.81 9.777890760460764
37.82 10.000240964862513
37.83 10.353573079003894
37.84 10.731492055131895
37.85 11.079031881912812
37.86 11.37413197763857
37.87 11.611239342323444
37.88 11.789679098225406
37.89 11.913769033109276
37.9 11.983981828466682
37.910000000000004 12.001511603621879
37.92 11.984168919395529
37.93 11.939994117297317
37.94 11.891618883435768
37.95 11.858933933379575
37.96 11.838105740221664
37.97 11.828667567292996
37.980000000000004 11.831392808791662
37.99 11.844261105208886
38.0 11.861438034132846
38.01 11.884818188107147
38.02 11.91436638377806
38.03 11.950042129322895
38.04 11.991439802499116
38.050000000000004 12.038425446912981
38.06 12.09015110697004
38.07 12.146516145992507
38.08 12.206708107213615
38.09 12.271353244295028
38.1 12.344212038514684
38.11 12.410901340001175
38.12 12.458393398031347
38.13 12.498388540994853
38.14 12.538792689067094
38.15 12.58303075089185
38.160000000000004 12.630554634848977
38.17 12.678766906254793
38.18 12.729350934031544
38.19 12.783482238389894
38.2 12.839376379261864
38.21 12.897484436651496
38.22 12.953072927813224
38.230000000000004 13.002674969984298
38.24 13.054836454737455
38.25 13.109828091097256
38.26 13.166562802213747
38.27 13.210744782265465
38.28 13.25286511184521
38.29 13.299068373984824
38.300000000000004 13.351221076490788
38.31 13.410218318700458
38.32 13.476072179487318
38.33 13.517073858094676
38.34 13.530831395675875
38.35 13.532473836087348
38.36 13.527692503431382
38.37 13.517880004298945
38.38 13.50354806515449
38.39 13.484892576057064
38.4 13.461154149038464
38.410000000000004 13.432772979459031
38.42 13.401128230893164
38.43 13.357199871428122
38.44 13.293303619861149
38.45 13.210481921872258
38.46 13.120474134406066
38.47 13.026854706062721
38.480000000000004 12.92979719800536
38.49 12.82935104380718
38.5 12.72592488486876
38.51 12.61967311344165
38.52 12.510914671932511
38.53 12.400000948997302
38.54 12.288606084559405
38.550000000000004 12.182814711898203
38.56 12.087656804570173
38.57 12.001436930337263
38.58 11.917184682412142
38.59 11.833429808815367
38.6 11.750013249958016
38.61 11.666552220654069
38.62 11.583039960363237
38.63 11.499095594752077
38.64 11.414679160212813
38.65 11.32939820358763
38.660000000000004 11.242305068277261
38.67 11.15443608075688
38.68 11.088457711619355
38.69 11.037816365732198
38.7 10.987536978538742
38.71 10.9332246422683
38.72 10.874819876689827
38.730000000000004 10.812748483733003
38.74 10.750032767623907
38.75 10.690489865083833
38.76 10.62915034366668
38.77 10.564339651818415
38.78 10.496113200313005
38.79 10.424613341966364
38.800000000000004 10.350062490435477
38.81 10.27290170301913
38.82 10.194712400093266
38.83 10.114908739212751
38.84 10.033842437262592
38.85 9.95924034657574
38.86 9.886876764414154
38.87 9.812820295932227
38.88 9.735001193755636
38.89 9.653725012720457
38.9 9.56978059286402
38.910000000000004 9.483300117745472
38.92 9.394572452520663
38.93 9.303589971974674
38.94 9.21006338462658
38.95 9.11419878156832
38.96 9.016756846836927
38.97 8.918844827494155
38.980000000000004 8.82063043222027
38.99 8.721583315664958
39.0 8.621718673597798
39.01 8.522931957758487
39.02 8.424995689075757
39.03 8.327668933146498
39.04 8.231068722430848
39.050000000000004 8.134943016375871
39.06 8.039043922953653
39.07 7.943115449301729
39.08 7.845185025477093
39.09 7.745201889700212
39.1 7.644004420336387
39.11 7.541946649776719
39.12 7.438368312685213
39.13 7.333457948636067
39.14 7.22734643467976
39.15 7.119979827953529
39.160000000000004 7.012110556213486
39.17 6.903538785756865
39.18 6.794346626122177
39.19 6.6845145937537325
39.2 6.573926012418951
39.21 6.4628618955259185
39.22 6.351291356125955
39.230000000000004 6.2393116149830234
39.24 6.127163152247505
39.25 6.0155773120304445
39.26 5.904421415556897
39.27 5.79393980788916
39.28 5.684032750164874
39.29 5.574380922213777
39.300000000000004 5.464960824207651
39.31 5.35583992789347
39.32 5.247053767409852
39.33 5.138065499311807
39.34 5.028335732169211
39.35 4.917469624540331
39.36 4.806006294080049
39.37 4.693843287547935
39.38 4.581066150816412
39.39 4.467329031919718
39.4 4.353484664172868
39.410000000000004 4.24465022830384
39.42 4.1421884547038985
39.43 4.04109151484613
39.44 3.9376824701320174
39.45 3.830089366004131
39.46 3.722651603837221
39.47 3.6169120998937956
39.480000000000004 3.507103807433822
39.49 3.3986024789809335
39.5 3.2941192182221357
39.51 3.187426367988536
39.52 3.0800702305810432
39.53 2.977119630114913
39.54 2.874131398381934
39.550000000000004 2.768968407600056
39.56 2.665671237259076
39.57 2.5740178622212966
39.58 2.480203099779345
39.59 2.3750327492040952
39.6 2.274131079850875
39.61 2.1802123509708196
39.62 2.083279442299954
39.63 1.9789479950867275
39.64 1.8824665451051459
39.65 1.8254705869261727
39.660000000000004 1.7729093208909603
39.67 1.7152635442622568
39.68 1.6490160905678977
39.69 1.571966181974588
39.7 1.4888449705751725
39.71 1.4158915828133303
39.72 1.3470255922305938
39.730000000000004 1.2741832308763605
39.74 1.206706488272829
39.75 1.1489912464226677
39.76 1.0883663336408773
39.77 1.0230816905139477
39.78 0.9575173442821239
39.79 0.8937533960720856
39.800000000000004 0.8288417268318256
39.81 0.7613574676042134
39.82 0.6906779333292974
39.83 0.6127146350245738
39.84 0.5240461395294318
39.85 0.4262008363566352
39.86 0.33291418815741736
39.87 0.2443440634018046
39.88 0.15529032797290654
39.89 0.06234986339192261
39.9 -0.03482008340550635
39.910000000000004 -0.13509407552831476
39.92 -0.24087040637839863
39.93 -0.3598937496256909
39.94 -0.4960557310808582
39.95 -0.6473618392540601
39.96 -0.7894819036710317
39.97 -0.919753947516206
39.980000000000004 -1.0424184932057265
39.99 0.0


==> u1tl.dat <==
0.0 2.011341744050924
0.01 5.621127872926579
0.02 4.667258353409878
0.03 4.826036838753126
0.04 4.719185918657146
0.05 4.680691684467092
0.06 4.629323807850199
0.07 4.584498676705266
0.08 4.541277885639062
0.09 4.500635033330326
0.1 4.46213006667665
0.11 4.425679454157802
0.12 4.391127123140933
0.13 4.358346963187358
0.14 4.3272170622466035
0.15 4.297624997966892
0.16 4.26946572398532
0.17 4.242641318642427
0.18 4.217060354122452
0.19 4.192637419127038
0.2 4.169292660447155
0.21 4.146951370269875
0.22 4.12554360781462
0.23 4.10500385362846
0.24 4.085270693002855
0.25 4.066286525846095
0.26 4.047997300502203
0.27 4.030352269299726
0.28 4.013303763832056
0.29 3.996806988178605
0.3 3.9808198284525815
0.31 3.965302677224571
0.32 3.950218271512341
0.33 3.9355315431565145
0.34 3.921209480513255
0.35000000000000003 3.9072210005011243
0.36 3.8935368301253845
0.37 3.8801293966909327
0.38 3.866972725982464
0.39 3.8540423477620323
0.4 3.8413152079892825
0.41000000000000003 3.8287695872257927
0.42 3.8163850247325968
0.43 3.8041422478119387
0.44 3.7920231059865444
0.45 3.780010509642949
0.46 3.7680883727970524
0.47000000000000003 3.7562415596728442
0.48 3.744455834806786
0.49 3.7327178164182726
0.5 3.7210149328058435
0.51 3.709335381550801
0.52 3.6976680913244024
0.53 3.68600268611695
0.54 3.6743294517141294
0.55 3.662639304268737
0.56 3.650923760819097
0.5700000000000001 3.639174911625531
0.58 3.627385394198569
0.59 3.6155483689101118
0.6 3.603657496079279
0.61 3.5917069144400102
0.62 3.5796912208999743
0.63 3.5676054515091664
0.64 3.555445063561706
0.65 3.543205918761913
0.66 3.530884267387904
0.67 3.518476733394209
0.68 3.505980300396061
0.6900000000000001 3.4933922984861
0.7000000000000001 3.480710391831792
0.71 3.4679325670144294
0.72 3.455057122063124
0.73 3.442082656150461
0.74 3.429008059911041
0.75 3.4158325063526433
0.76 3.402555442327497
0.77 3.389176580538475
0.78 3.375695892050146
0.79 3.3621135992859763
0.8 3.348430169483123
0.81 3.3346463085912603
0.8200000000000001 3.320762955589288
0.8300000000000001 3.3067812772098932
0.84 3.292702663048317
0.85 3.2785287210481897
0.86 3.26426127334409
0.87 3.249902352454427
0.88 3.2354541978086218
0.89 3.2209192526030392
0.9 3.2063001609717787
0.91 3.1915997654700163
0.92 3.176821104855975
0.93 3.1619674121730554
0.9400000000000001 3.147042113118772
0.9500000000000001 3.132048824703503
0.96 3.1169913541889116
0.97 3.101873698309305
0.98 3.0867000427668643
0.99 3.0714747620082505
1.0 3.0562024192726085
1.01 3.040887766920065
1.02 3.0255357470338993
1.03 3.0101514923066475
1.04 2.9947403272028907
1.05 2.979307769413367
1.06 2.963859531593357
1.07 2.9484015234012872
1.08 2.9329398538327496
1.09 2.917480833867927
1.1 2.902030979429327
1.11 2.886597014667757
1.12 2.871185875578533
1.1300000000000001 2.8558047139658242
1.1400000000000001 2.8404609017591724
1.1500000000000001 2.8251620357033858
1.16 2.809915942426784
1.17 2.7947306839124337
1.18 2.7796145633800506
1.19 2.7645761316044286
1.2 2.7496241936823367
1.21 2.7347678162768148
1.22 2.720016335352568
1.23 2.705379364436652
1.24 2.6908668034201355
1.25 2.676488847940533
1.26 2.662255999362827
1.27 2.6481790754054657
1.28 2.6342692214326178
1.29 2.620537922463967
1.3 2.6069970159300624
1.31 2.593658705229501
1.32 2.580535574123047
1.33 2.5676406020263585
1.34 2.554987180245888
1.35 2.5425891292265987
1.36 2.5304607168640985
1.37 2.518616677960779
1.3800000000000001 2.507072234886749
1.3900000000000001 2.495843119538506
1.4000000000000001 2.484945596665483
1.41 2.4743964886721983
1.42 2.4642132019795326
1.43 2.4544137550681455
1.44 2.4450168083036488
1.45 2.4360279674738763
1.46 2.4269268634617163
1.47 2.416953794953514
1.48 2.406192213234789
1.49 2.3946035857124457
1.5 2.3821786366383435
1.51 2.368902882063594
1.52 2.354764547660068
1.53 2.339752801601861
1.54 2.32385819537609
1.55 2.3070725942177717
1.56 2.289389218686466
1.57 2.2708026550754994
1.58 2.251308867167097
1.59 2.230905201867756
1.6 2.2095903904320835
1.61 2.1873645449331036
1.62 2.164229150124129
1.6300000000000001 2.140187050772056
1.6400000000000001 2.1152424345743555
1.6500000000000001 2.089400810808826
1.6600000000000001 2.0626689848685658
1.67 2.0350550288773803
1.68 2.0065682485755474
1.69 1.977219146712386
1.7 1.9470193831602245
1.71 1.9159817320218195
1.72 1.8841200359691186
1.73 1.8514491580997117
1.74 1.8179849315724823
1.75 1.7837441073148455
1.76 1.7487443000722749
1.77 1.7130039330946545
1.78 1.6765421817297579
1.79 1.6393789162135448
1.8 1.6015346439167928
1.81 1.5630304513287427
1.82 1.5238879460195704
1.83 1.4841291988439451
1.84 1.4437766866077624
1.85 1.402853235436055
1.86 1.3613819650390582
1.87 1.3193862340861955
1.8800000000000001 1.276889586857564
1.8900000000000001 1.2339157013522737
1.9000000000000001 1.190488338992921
1.9100000000000001 1.1466312960727691
1.92 1.1023683570564629
1.93 1.057723249847271
1.94 1.0127196031001944
1.95 0.9673809056646974
1.96 0.9217304682060217
1.97 0.875791387058726
1.98 0.8295865103348063
1.99 0.7831384063123039
2.0 0.7364693341010593
2.0100000000000002 0.6896012165879597
2.02 0.6425556156358709
2.0300000000000002 0.5953537095172408
2.04 0.5480162725369553
2.05 0.5005636568083105
2.06 0.4530157761205089
2.07 0.40539209184613867
2.08 0.35771160081674225
2.09 0.30999282510072135
2.1 0.262253803603663
2.11 0.21451208541937206
2.12 0.16678472484015572
2.13 0.11908827795312504
2.14 0.0714388007279112
2.15 0.023851848516308394
2.16 -0.023657523129614333
2.17 -0.0710747563999945
2.18 -0.11838578802750277
2.19 -0.16557704501742876
2.2 -0.2126354394059149
2.21 -0.25954836211600707
2.22 -0.30630367600193864
2.23 -0.352889708152027
2.24 -0.39929524153322404
2.25 -0.44550950604096684
2.2600000000000002 -0.49152216903629053
2.27 -0.5373233254239942
2.2800000000000002 -0.582903487348716
2.29 -0.6282535735574051
2.3000000000000003 -0.6733648984988463
2.31 -0.7182291611998757
2.32 -0.7628384339850509
2.33 -0.8071851510727619
2.34 -0.8512620971054918
2.35 -0.8950623956444499
2.36 -0.9385794976780968
2.37 -0.9818071701682713
2.38 -1.024739484678423
2.39 -1.0673708061038947
2.4 -1.1096957815378314
2.41 -1.1517093292921505
2.42 -1.1934066281020663
2.43 -1.234783106524164
2.44 -1.2758344325571613
2.45 -1.3165565034880888
2.46 -1.356945435989017
2.47 -1.3969975564631927
2.48 -1.436709391663472
2.49 -1.47607765957682
2.5 -1.5150992605942015
2.5100000000000002 -1.5537712689588368
2.52 -1.592090924505925
2.5300000000000002 -1.630055624688108
2.54 -1.6676629168946029
2.5500000000000003 -1.7049104910567117
2.56 -1.7417961725458149
2.57 -1.778317915355771
2.58 -1.814473795572063
2.59 -1.8502620051185161
2.6 -1.885680845785977
2.61 -1.920728723527624
2.62 -1.9554041430255609
2.63 -1.9897057025176608
2.64 -2.023632088879836
2.65 -2.0571820729573034
2.66 -2.0903545051411427
2.67 -2.1231483111782694
2.68 -2.155562488212496
2.69 -2.187596101047845
2.7 -2.2192482786267007
2.71 -2.250518210715022
2.72 -2.281405144791961
2.73 -2.3119083831275518
2.74 -2.3420272800525694
2.75 -2.3717612394032415
2.7600000000000002 -2.4011097121412774
2.77 -2.430072194135761
2.7800000000000002 -2.4586482241078613
2.79 -2.486837381721898
2.8000000000000003 -2.5146392858254387
2.81 -2.542053592825212
2.82 -2.569079995196475
2.83 -2.595718220115913
2.84 -2.621968028217836
2.85 -2.647829212459868
2.86 -2.6733015970999645
2.87 -2.698385036774539
2.88 -2.7230794156738227
2.89 -2.7473846468088254
2.9 -2.7713006713670296
2.91 -2.794827458146898
2.92 -2.817965003073951
2.93 -2.8407133287857675
2.94 -2.8630724842894466
2.95 -2.885042544679834
2.96 -2.9066236109224377
2.97 -2.9278158096894202
2.98 -2.94861929325144
2.99 -2.9690342394181783
3.0 -2.989060851525352
3.0100000000000002 -3.008699358464966
3.02 -3.02795001475684
3.0300000000000002 -3.046813100655868
3.04 -3.065288922296105
3.0500000000000003 -3.083377811865134
3.06 -3.1010801278100786
3.0700000000000003 -3.1183962550685607
3.08 -3.1353266053284017
3.09 -3.1518716173067958
3.1 -3.168031757053754
3.11 -3.183807518273298
3.12 -3.199199422663156
3.13 -3.2142080202697088
3.14 -3.2288338898586915
3.15 -3.2430776392981073
3.16 -3.2569399059535584
3.17 -3.270421357093241
3.18 -3.2835226903040535
3.19 -3.296244633913915
3.2 -3.3085879474233195
3.21 -3.320553421942094
3.22 -3.3321418806323777
3.23 -3.343354179156364
3.24 -3.3541912061275525
3.25 -3.3646538835660067
3.2600000000000002 -3.3747431673567405
3.27 -3.384460047709183
3.2800000000000002 -3.3938055496200548
3.29 -3.402780733336158
3.3000000000000003 -3.4113866948198677
3.31 -3.4196245662131446
3.3200000000000003 -3.4274955163043046
3.33 -3.435000750993453
3.34 -3.4421415137579174
3.35 -3.4489190861191332
3.36 -3.4553347881069953
3.37 -3.4613899787256344
3.38 -3.46708605641777
3.39 -3.472424459529833
3.4 -3.4774066667751242
3.41 -3.4820341976983684
3.42 -3.486308613139215
3.43 -3.4902315156952852
3.44 -3.4938045501866952
3.45 -3.4970294041195586
3.46 -3.499907808150482
3.47 -3.5024415365521406
3.48 -3.5046324076794804
3.49 -3.5064822844370838
3.5 -3.507993074748839
3.5100000000000002 -3.509166732028916
3.52 -3.5100052556557273
3.5300000000000002 -3.510510691448104
3.54 -3.51068513214463
3.5500000000000003 -3.510530717887974
3.56 -3.5100496367110736
3.5700000000000003 -3.50924412502971
3.58 -3.5081164681401162
3.59 -3.5066690007212458
3.6 -3.5049041073444585
3.61 -3.502824222989517
3.62 -3.5004318335684275
3.63 -3.4977294764574083
3.64 -3.4947197410376702
3.65 -3.4914052692463713
3.66 -3.4877887561370926
3.67 -3.483872950452451
3.68 -3.4796606552081926
3.69 -3.4751547282906188
3.7 -3.4703580830668272
3.71 -3.465273689011667
3.72 -3.4599045723479094
3.73 -3.4542538167052044
3.74 -3.448324563795694
3.75 -3.4421200141090367
3.7600000000000002 -3.435643427626985
3.77 -3.4288981245599643
3.7800000000000002 -3.421887486105277
3.79 -3.4146149552296663
3.8000000000000003 -3.4070840374766362
3.81 -3.399298301801309
3.8200000000000003 -3.39126138143115
3.83 -3.3829769747594014
3.84 -3.3744488462664037
3.85 -3.365680827476922
3.86 -3.3566768179491078
3.87 -3.3474407863029967
3.88 -3.3379767712842465
3.89 -3.3282888828715613
3.9 -3.318381303423621
3.91 -3.308258288873162
3.92 -3.2979241699663646
3.93 -3.2873833535531105
3.94 -3.276640323927694
3.95 -3.265699644226487
3.96 -3.2545659578797768
3.97 -3.2432439901280077
3.98 -3.2317385495970825
3.99 -3.22005452994523
4.0 -3.208196911574646
4.01 -3.1961707634218897
4.0200000000000005 -3.1839812448211546
4.03 -3.1716336074534013
4.04 -3.1591331973755246
4.05 -3.146485457145701
4.0600000000000005 -3.1336959280363885
4.07 -3.120770252353566
4.08 -3.1077141758535163
4.09 -3.094533550275173
4.1 -3.0812343359833676
4.11 -3.067822604737387
4.12 -3.054304542582827
4.13 -3.0406864528826247
4.14 -3.0269747594848866
4.15 -3.013176010043651
4.16 -2.999296879491993
4.17 -2.985344173685263
4.18 -2.971324833212094
4.19 -2.957245937394788
4.2 -2.94311470847623
4.21 -2.9289385160166432
4.22 -2.9147248814984152
4.23 -2.90048148316248
4.24 -2.886216161078778
4.25 -2.8719369224726563
4.26 -2.8576519473122914
4.2700000000000005 -2.8433695941819224
4.28 -2.829098406446235
4.29 -2.8148471187327004
4.3 -2.800624663740365
4.3100000000000005 -2.786440179403627
4.32 -2.7723030164204943
4.33 -2.758222746178774
4.34 -2.744209169090851
4.3500000000000005 -2.730272323373299
4.36 -2.7164224942863484
4.37 -2.7026702238713085
4.38 -2.6890263212058585
4.39 -2.6755018732190194
4.4 -2.6621082560881177
4.41 -2.6488571472675915
4.42 -2.6357605381732583
4.43 -2.622830747578888
4.44 -2.6100804357551226
4.45 -2.5975226194108814
4.46 -2.585170687478154
4.47 -2.5730384178026213
4.48 -2.5611399947924554
4.49 -2.549490028095221
4.5 -2.5381035723621324
4.51 -2.526996148182917
4.5200000000000005 -2.516183764258585
4.53 -2.505682940906979
4.54 -2.4955107349834122
4.55 -2.485684766321043
4.5600000000000005 -2.4762232457914024
4.57 -2.4671450051054933
4.58 -2.4584203362587687
4.59 -2.449281700224418
4.6000000000000005 -2.4393127502099503
4.61 -2.4285692233784175
4.62 -2.417019024541702
4.63 -2.4046514575034905
4.64 -2.3914523438758124
4.65 -2.3774097530898928
4.66 -2.36251273537772
4.67 -2.346751648926414
4.68 -2.3301181172511747
4.69 -2.312605065852466
4.7 -2.2942067352727804
4.71 -2.274918694051678
4.72 -2.2547378461466394
4.73 -2.2336624340647404
4.74 -2.211692037439718
4.75 -2.18882756717872
4.76 -2.165071255229037
4.7700000000000005 -2.1404266400816425
4.78 -2.1148985481207205
4.79 -2.0884930709782026
4.8 -2.061217539045046
4.8100000000000005 -2.033080491337415
4.82 -2.0040916419080332
4.83 -1.9742618430282164
4.84 -1.9436030453643411
4.8500000000000005 -1.912128255398386
4.86 -1.879851490333408
4.87 -1.8467877307560485
4.88 -1.8129528713059386
4.89 -1.7783636696328102
4.9 -1.7430376938996375
4.91 -1.7069932691085228
4.92 -1.670249422507979
4.93 -1.6328258283523098
4.94 -1.594742752258398
4.95 -1.556020995421946
4.96 -1.5166818389202064
4.97 -1.4767469883439333
4.98 -1.4362385189670306
4.99 -1.3951788216723315
5.0 -1.3535905498163316
5.01 -1.3114965672265697
5.0200000000000005 -1.2689198974858868
5.03 -1.225883674668168
5.04 -1.182411095653677
5.05 -1.1385253741539714
5.0600000000000005 -1.094249696548971
5.07 -1.0496071796351174
5.08 -1.00462083035778
5.09 -0.9593135075976846
5.1000000000000005 -0.9137078860574945
5.11 -0.867826422291003
5.12 -0.8216913228934004
5.13 -0.7753245148729775
5.14 -0.7287476181959249
5.15 -0.6819819205053079
5.16 -0.6350483539822989
5.17 -0.5879674743338938
5.18 -0.5407594418560109
5.19 -0.4934440045393842
5.2 -0.4460404831543343
5.21 -0.3985677582676672
5.22 -0.351044259115568
5.23 -0.30348795427783415
5.24 -0.25591634406526964
5.25 -0.2083464545623741
5.26 -0.1607948332286142
5.2700000000000005 -0.11327754599502526
5.28 -0.0658101757613494
5.29 -0.018407822221625736
5.3 0.028914897074862722
5.3100000000000005 0.07614384449752976
5.32 0.12326535903753921
5.33 0.17026625201083334
5.34 0.21713380184868925
5.3500000000000005 0.26385574804449163
5.36 0.3104202843455255
5.37 0.3568160512474776
5.38 0.4030321278788307
5.39 0.4490580233308066
5.4 0.49488366750872004
5.41 0.5404994015589217
5.42 0.585895967941731
5.43 0.6310645001957838
5.44 0.6759965124597613
5.45 0.7206838887920135
5.46 0.7651188723450062
5.47 0.8092940544311453
5.48 0.8532023635319579
5.49 0.8968370542766362
5.5 0.9401916964415982
5.51 0.9832601639885787
5.5200000000000005 1.0260366241854495
5.53 1.0685155268266633
5.54 1.1106915935884984
5.55 1.1525598075318535
5.5600000000000005 1.1941154027846452
5.57 1.2353538544091736
5.58 1.2762708684838184
5.59 1.316862372401511
5.6000000000000005 1.3571245054072136
5.61 1.3970536093760497
5.62 1.436646219848761
5.63 1.475899057324515
5.64 1.514809018824625
5.65 1.5533731697214712
5.66 1.591588735847921
5.67 1.62945309587678
5.68 1.6669637739816352
5.69 1.7041184327710788
5.7 1.7409148665010257
5.71 1.7773509945582937
5.72 1.8134248552181234
5.73 1.8491345996667476
5.74 1.884478486290483
5.75 1.9194548752217955
5.76 1.95406222314341
5.7700000000000005 1.98829907833791
5.78 2.022164075985245
5.79 2.0556559336944744
5.8 2.088773447270981
5.8100000000000005 2.1215154867050003
5.82 2.153880992383563
5.83 2.1858689715093362
5.84 2.217478494731175
5.8500000000000005 2.2487086929666944
5.86 2.2795587544224176
5.87 2.3100279217942443
5.88 2.340115489649982
5.89 2.369820801978854
5.9 2.3991432499102245
5.91 2.428082269585886
5.92 2.4566373401872
5.93 2.484807982104229
5.94 2.512593755246158
5.95 2.5399942574810552
5.96 2.5670091232049117
5.97 2.5936380220285997
5.98 2.61988065758095
5.99 2.6457367664200007
6.0 2.6712061170486407
6.01 2.6962885090266724
6.0200000000000005 2.720983772178883
6.03 2.745291765888126
6.04 2.7692123784746627
6.05 2.7927455266520695
6.0600000000000005 2.815891155059475
6.07 2.8386492358616806
6.08 2.8610197684178758
6.09 2.883002779009871
6.1000000000000005 2.9045983206310524
6.11 2.9258064728276736
6.12 2.9466273415936257
6.13 2.9670610593107085
6.140000000000001 2.9871077847365086
6.15 3.0067677030310875
6.16 3.026041025825023
6.17 3.044927991321913
6.18 3.063428864435707
6.19 3.0815439369574023
6.2 3.0992735277535104
6.21 3.116617982987023
6.22 3.133577676367068
6.23 3.150153009417423
6.24 3.1663444117686907
6.25 3.1821523414665194
6.26 3.1975772852997295
6.2700000000000005 3.212619759141859
6.28 3.2272803083084227
6.29 3.2415595079262687
6.3 3.2554579633147824
6.3100000000000005 3.268976310376715
6.32 3.282115216000065
6.33 3.2948753784657185
6.34 3.3072575278642375
6.3500000000000005 3.319262426518719
6.36 3.330890869412002
6.37 3.3421436846200265
6.38 3.353021733748875
6.390000000000001 3.363525912375195
6.4 3.3736571504890662
6.41 3.3834164129407043
6.42 3.3928046998873924
6.43 3.4018230472428286
6.44 3.4104725271280927
6.45 3.418754248322159
6.46 3.4266693567142
6.47 3.434219035755973
6.48 3.4414045069137558
6.49 3.448227030121103
6.5 3.4546879042312355
6.51 3.4607884674692
6.5200000000000005 3.46653009788389
6.53 3.4719142138003463
6.54 3.4769422742710674
6.55 3.481615779527857
6.5600000000000005 3.4859362714339284
6.57 3.489905333935411
6.58 3.493524593513655
6.59 3.496795719638186
6.6000000000000005 3.499720425219948
6.61 3.502300467065737
6.62 3.50453764633383
6.63 3.506433808991204
6.640000000000001 3.507990846272236
6.65 3.5092106951402116
6.66 3.51009533875083
6.67 3.5106468069185723
6.68 3.510867176587226
6.69 3.5107585723033026
6.7 3.5103231666940644
6.71 3.5095631809508063
6.72 3.508480885316658
6.73 3.507078599580524
6.74 3.5053586935781027
6.75 3.5033235876987305
6.76 3.50097575340061
6.7700000000000005 3.498317713735247
6.78 3.4953520438783983
6.79 3.4920813716736347
6.8 3.488508378184406
6.8100000000000005 3.4846357982584664
6.82 3.4804664211035004
6.83 3.4760030908767305
6.84 3.4712487072875433
6.8500000000000005 3.46620622621532
6.86 3.460878660342331
6.87 3.4552690798047934
6.88 3.4493806128597555
6.890000000000001 3.443216446572734
6.9 3.4367798275238783
6.91 3.430074062536278
6.92 3.423102519426209
6.93 3.4158686277775416
6.94 3.4083758797402197
6.95 3.4006278308569904
6.96 3.3926281009160846
6.97 3.3843803748346772
6.98 3.3758884035726453
6.99 3.3671560050803464
7.0 3.3581870652784573
7.01 3.348985539077205
7.0200000000000005 3.3395554514307264
7.03 3.329900898434488
7.04 3.320026048462239
7.05 3.309935143350316
7.0600000000000005 3.299632499625517
7.07 3.2891225097858126
7.08 3.278409643628919
7.09 3.267498449638481
7.1000000000000005 3.256393556424939
7.11 3.245099674228669
7.12 3.2336215964829194
7.13 3.2219642014472356
7.140000000000001 3.210132453906226
7.15 3.1981314069452083
7.16 3.18596620379887
7.17 3.1736420797855374
7.18 3.1611643643201717
7.19 3.1485384830234295
7.2 3.1357699599176954
7.21 3.122864419727563
7.22 3.1098275902790817
7.23 3.0966653050120385
7.24 3.083383505602626
7.25 3.069988244711112
7.26 3.056485688851353
7.2700000000000005 3.042882121398492
7.28 3.0291839457321146
7.29 3.0153976885318343
7.3 3.0015300032235928
7.3100000000000005 2.9875876735940494
7.32 2.97357761757317
7.33 2.959506891202466
7.34 2.945382692790673
7.3500000000000005 2.9312123672743837
7.36 2.9170034107887375
7.37 2.9027634754647806
7.38 2.8885003744603353
7.390000000000001 2.8742220872439646
7.4 2.8599367651391105
7.41 2.8456527371492086
7.42 2.8313785160740395
7.43 2.8171228049391743
7.44 2.802894503750565
7.45 2.7887027165996585
7.46 2.7745567591310873
7.47 2.7604661664033756
7.48 2.746440701155791
7.49 2.732490362515051
7.5 2.7186253951579715
7.51 2.7048562989680818
7.5200000000000005 2.6911938392041463
7.53 2.6776490572238743
7.54 2.6642332817847034
7.55 2.650958140968271
7.5600000000000005 2.637835574757105
7.57 2.624877848313872
7.58 2.6120975659978853
7.59 2.599507686175116
7.6000000000000005 2.5871215368628384
7.61 2.5749528322731976
7.62 2.563015690302109
7.63 2.551324651039124
7.640000000000001 2.5398946963512117
7.65 2.5287412706261705
7.66 2.517880302740508
7.67 2.5073282293469674
7.68 2.4971020195611686
7.69 2.4872192011530956
7.7 2.477697888339236
7.71 2.468556811299237
7.72 2.4597916672334748
7.73 2.4507917565285027
7.74 2.440943544250956
7.75 2.4303280650063925
7.76 2.4189072411535335
7.7700000000000005 2.406671521949022
7.78 2.3936062392983217
7.79 2.379699339224601
7.8 2.364939658414926
7.8100000000000005 2.3493173565255745
7.82 2.332823850345221
7.83 2.315451856625913
7.84 2.297195404601979
7.8500000000000005 2.2780498499527937
7.86 2.258011882879856
7.87 2.237079531978736
7.88 2.2152521635244398
7.890000000000001 2.1925304763273346
7.9 2.168916492190533
7.91 2.144413542087449
7.92 2.119026248164431
7.930000000000001 2.0927605017232054
7.94 2.0656234373314106
7.95 2.0376234032600564
7.96 2.0087699284280234
7.97 1.979073686086835
7.98 1.948546454458139
7.99 1.917201074577605
8.0 1.8850514055829564
8.01 1.852112277716671
8.02 1.8183994432932593
8.03 1.7839295259121286
8.040000000000001 1.7487199681711871
8.05 1.7127889781640278
8.06 1.6761554750120382
8.07 1.6388390337106813
8.08 1.6008598295309184
8.09 1.5622385822403686
8.1 1.5229965003746457
8.11 1.4831552258015819
8.120000000000001 1.442736778787335
8.13 1.4017635037886862
8.14 1.360258016152315
8.15 1.3182431499195246
8.16 1.275741906892236
8.17 1.2327774071273865
8.18 1.1893728409883693
8.19 1.1455514228901933
8.2 1.101336346837968
8.21 1.056750743864285
8.22 1.0118176414378013
8.23 0.9665599249194798
8.24 0.9210003011071706
8.25 0.8751612639223225
8.26 0.8290650622524112
8.27 0.7827336699731262
8.28 0.7361887581466959
8.290000000000001 0.6894516693936907
8.3 0.6425433944141474
8.31 0.595484550637039
8.32 0.5482953629550735
8.33 0.5009956465070928
8.34 0.4536047914505943
8.35 0.4061417496745534
8.36 0.35862502337977276
8.370000000000001 0.31107265547031915
8.38 0.2635022216731855
8.39 0.21593082432038102
8.4 0.16837508770790066
8.41 0.12085115495990095
8.42 0.07337468630518629
8.43 0.02596085869942044
8.44 -0.021375633307222586
8.45 -0.06862057552368839
8.46 -0.11576023098694321
8.47 -0.16278133581776189
8.48 -0.20967109415263963
8.49 -0.2564171722194928
8.5 -0.3030076916442255
8.51 -0.3494312220522815
8.52 -0.3956767730446522
8.53 -0.4417337856112482
8.540000000000001 -0.48759212305565924
8.55 -0.5332420614833211
8.56 -0.5786742799279416
8.57 -0.6238798501610177
8.58 -0.6688502262483809
8.59 -0.7135772338974853
8.6 -0.7580530596532853
8.61 -0.8022702399770196
8.620000000000001 -0.8462216502611213
8.63 -0.8899004938118225
8.64 -0.9333002908401671
8.65 -0.9764148674929212
8.66 -1.019238344958275
8.67 -1.061765128667035
8.68 -1.1039898976257974
8.69 -1.1459075938939884
8.700000000000001 -1.1875134122356354
8.71 -1.2288027899561689
8.72 -1.269771396948971
8.73 -1.310415125957686
8.74 -1.3507300830743674
8.75 -1.390712578479258
8.76 -1.4303591174336976
8.77 -1.4696663915311685
8.78 -1.5086312702176983
8.790000000000001 -1.547250792577941
8.8 -1.5855221593991544
8.81 -1.6234427255078145
8.82 -1.661009992385285
8.83 -1.6982216010572344
8.84 -1.735075325263601
8.85 -1.7715690648968483
8.86 -1.8077008397174694
8.870000000000001 -1.8434687833328738
8.88 -1.8788711374458984
8.89 -1.913906246357861
8.9 -1.9485725517341095
8.91 -1.9828685876127352
8.92 -2.0167929756639396
8.93 -2.0503444206846737
8.94 -2.0835217063279714
8.950000000000001 -2.116323691057282
8.96 -2.148749304322344
8.97 -2.18079754294655
8.98 -2.2124674677225897
8.99 -2.243758200206429
9.0 -2.2746689197050713
9.01 -2.3051988604492877
9.02 -2.335347308947206
9.03 -2.365113601507936
9.040000000000001 -2.394497121933412
9.05 -2.4234972993668578
9.06 -2.4521136062954696
9.07 -2.4803455566971024
9.08 -2.5081927043289056
9.09 -2.535654641146593
9.1 -2.5627309958535847
9.11 -2.589421432568841
9.120000000000001 -2.615725649612969
9.13 -2.6416433784008433
9.14 -2.6671743824427097
9.15 -2.6923184564400344
9.16 -2.7170754254790808
9.17 -2.741445144310731
9.18 -2.7654274967163275
9.19 -2.789022394951388
9.200000000000001 -2.8122297792663176
9.21 -2.8350496174960256
9.22 -2.857481904717602
9.23 -2.8795266629696528
9.24 -2.901183941031789
9.25 -2.922453814257267
9.26 -2.9433363844605083
9.27 -2.9638317798492437
9.28 -2.983940155005712
9.290000000000001 -3.0036616909072222
9.3 -3.0229965949876174
9.31 -3.0419451012345036
9.32 -3.060507470321369
9.33 -3.0786839897696723
9.34 -3.0964749741421542
9.35 -3.1138807652610154
9.36 -3.1309017324524717
9.370000000000001 -3.1475382728126533
9.38 -3.1637908114961704
9.39 -3.179659802021945
9.4 -3.1951457265980565
9.41 -3.2102490964614674
9.42 -3.2249704522332365
9.43 -3.2393103642846626
9.44 -3.2532694331185326
9.450000000000001 -3.2668482897573057
9.46 -3.280047596143504
9.47 -3.2928680455468964
9.48 -3.3053103629796965
9.49 -3.317375305617901
9.5 -3.32906366322905
9.51 -3.3403762586038113
9.52 -3.3513139479926792
9.53 -3.361877621545972
9.540000000000001 -3.3720682037565552
9.55 -3.381886653905269
9.56 -3.3913339665087108
9.57 -3.4004111717678995
9.58 -3.4091193360186764
9.59 -3.417459562182813
9.6 -3.4254329902201732
9.61 -3.433040797580162
9.620000000000001 -3.4402841996547124
9.63 -3.4471644502307583
9.64 -3.453682841942282
9.65 -3.4598407067229004
9.66 -3.4656394162579716
9.67 -3.4710803824362415
9.68 -3.476165057802149
9.69 -3.4808949360071892
9.700000000000001 -3.485271552261594
9.71 -3.4892964837869727
9.72 -3.4929713502671973
9.73 -3.4962978143023804
9.74 -3.4992775818612074
9.75 -3.5019124027357975
9.76 -3.5042040709967353
9.77 -3.5061544254500916
9.78 -3.507765350096321
9.790000000000001 -3.5090387745903797
9.8 -3.50997667470574
9.81 -3.510581072800022
9.82 -3.510854038284549
9.83 -3.5107976880977105
9.84 -3.510414187182164
9.85 -3.5097057489666668
9.86 -3.5086746358539074
9.870000000000001 -3.5073231597133088
9.88 -3.50565368238
9.89 -3.5036686161621446
9.9 -3.5013704243537234
9.91 -3.4987616217574384
9.92 -3.4958447752154314
9.93 -3.4926225041501198
9.94 -3.489097481114783
9.950000000000001 -3.4852724323564246
9.96 -3.4811501383895234
9.97 -3.4767334345825986
9.98 -3.4720252117599557
9.99 -3.4670284168157934
10.0 -3.4617460533455358
10.01 -3.456181182293534
10.02 -3.4503369226174527
10.03 -3.4442164519724088
10.040000000000001 -3.4378230074142095
10.05 -3.431159886124277
10.06 -3.4242304461556614
10.07 -3.4170381072044904
10.08 -3.409586351403533
10.09 -3.401878724145149
10.1 -3.393918834928769
10.11 -3.3857103582408854
10.120000000000001 -3.377257034462133
10.13 -3.3685626708106327
10.14 -3.3596311423164593
10.15 -3.3504663928341643
10.16 -3.3410724360917072
10.17 -3.3314533567806848
10.18 -3.321613311686832
10.19 -3.3115565308670227
10.200000000000001 -3.3012873188693845
10.21 -3.2908100560063076
10.22 -3.280129199673894
10.23 -3.2692492857306945
10.24 -3.2581749299276055
10.25 -3.246910829402367
10.26 -3.2354617642322694
10.27 -3.2238325990561236
10.28 -3.2120282847621695
10.290000000000001 -3.200053860251785
10.3 -3.187914454275898
10.31 -3.1756152873551287
10.32 -3.1631616737805928
10.33 -3.150559023706961
10.34 -3.13781284533394
10.35 -3.1249287471910634
10.36 -3.1119124405192053
10.370000000000001 -3.098769741765693
10.38 -3.085506575188589
10.39 -3.072128975584178
10.4 -3.0586430911364175
10.41 -3.045055186402095
10.42 -3.031371645432671
10.43 -3.017598975044109
10.44 -3.003743808239051
10.450000000000001 -2.9898129077943167
10.46 -2.9758131700150727
10.47 -2.9617516286740226
10.48 -2.9476354591354266
10.49 -2.9334719826835283
10.5 -2.9192686710580062
10.51 -2.9050331512151217
10.52 -2.8907732103200203
10.53 -2.876496800990168
10.540000000000001 -2.8622120467962304
10.55 -2.8479272480422537
10.56 -2.8336508878336986
10.57 -2.8193916384568354
10.58 -2.8051583680794465
10.59 -2.7909601477992396
10.6 -2.776806259052478
10.61 -2.7627062014103103
10.620000000000001 -2.7486697007794874
10.63 -2.734706718037444
10.64 -2.7208274581204535
10.65 -2.707042379599585
10.66 -2.693362204765833
10.67 -2.679797930262822
10.68 -2.6663608382939117
10.69 -2.653062508444293
10.700000000000001 -2.639914830151781
10.71 -2.626930015870414
10.72 -2.6141206149673337
10.73 -2.6014995284025417
10.74 -2.5890800242373473
10.75 -2.576875754031164
10.76 -2.5649007701752566
10.77 -2.5531695442363116
10.78 -2.5416969863638883
10.790000000000001 -2.5304984658444596
10.8 -2.5195898328684905
10.81 -2.5089874416028692
10.82 -2.4987081746470494
10.83 -2.488769468978944
10.84 -2.479189343485217
10.85 -2.4699864281938915
10.86 -2.4611702691346125
10.870000000000001 -2.452285402006112
10.88 -2.4425620728366937
10.89 -2.432072469856024
10.9 -2.4207803270695365
10.91 -2.408675461963554
10.92 -2.39574312507375
10.93 -2.3819710478367426
10.94 -2.3673478762794105
10.950000000000001 -2.3518635681676017
10.96 -2.3355093360585784
10.97 -2.3182776889479157
10.98 -2.300162445930937
10.99 -2.2811587507847264
11.0 -2.2612630807891207
11.01 -2.2404732513111583
11.02 -2.218788415810508
11.03 -2.196209061396587
11.040000000000001 -2.1727369999811685
11.05 -2.14837535513135
11.06 -2.1231285447256028
11.07 -2.097002259568484
11.08 -2.07000343810509
11.09 -2.042140237430175
11.1 -2.013422000776245
11.11 -1.983859221701394
11.120000000000001 -1.953463505196794
11.13 -1.9222475259590937
11.14 -1.890224984067899
11.15 -1.8574105583356868
11.16 -1.8238198575807303
11.17 -1.7894693701019975
11.18 -1.754376411612995
11.19 -1.7185590719150952
11.200000000000001 -1.6820361605656728
11.21 -1.6448271518160311
11.22 -1.6069521290662578
11.23 -1.5684317291001832
11.24 -1.5292870863310668
11.25 -1.4895397773054384
11.26 -1.4492117656741783
11.27 -1.4083253478558362
11.28 -1.3669030995787494
11.290000000000001 -1.3249678234987385
11.3 -1.2825424980521234
11.31 -1.2396502277141224
11.32 -1.1963141947927198
11.33 -1.1525576128966861
11.34 -1.1084036821814038
11.35 -1.0638755464782435
11.36 -1.0189962523847669
11.370000000000001 -0.9737887103893428
11.38 -0.9282756580823133
11.39 -0.8824796254982346
11.4 -0.8364229026126395
11.41 -0.7901275090197117
11.42 -0.7436151657804686
11.43 -0.6969072694528791
11.44 -0.6500248682692558
11.450000000000001 -0.6029886404517271
11.46 -0.5558188746146726
11.47 -0.508535452227747
11.48 -0.4611578320718124
11.49 -0.413705036649219
11.5 -0.36619564047001774
11.51 -0.31864776015964935
11.52 -0.2710790463083086
11.53 -0.22350667699459592
11.540000000000001 -0.17594735289689112
11.55 -0.12841729392409462
11.56 -0.08093223727302501
11.57 -0.03350743684119095
11.58 0.013842336098626618
11.59 0.06110279103278771
11.6 0.10826011524489587
11.61 0.15530096982586628
11.620000000000001 0.2022124847490474
11.63 0.24898225307610744
11.64 0.2955983243823894
11.65 0.3420491974633819
11.66 0.388323812408931
11.67 0.4344115420993653
11.68 0.48030218320415585
11.69 0.5259859467361636
11.700000000000001 0.571453448231761
11.71 0.6166956976056284
11.72 0.6617040887458856
11.73 0.7064703888903381
11.74 0.7509867278435784
11.75 0.7952455870714967
11.76 0.8392397887243188
11.77 0.8829624846199522
11.78 0.926407145233469
11.790000000000001 0.9695675487184987
11.8 1.0124377699986953
11.81 1.0550121699532164
11.82 1.097285384725756
11.83 1.1392523151780893
11.84 1.1809081165125592
11.85 1.2222481880780984
11.86 1.263268163382719
11.870000000000001 1.3039639003197836
11.88 1.3443314716292782
11.89 1.3843671555963457
11.9 1.4240674270053297
11.91 1.463428948348346
11.92 1.502448561302252
11.93 1.5411232784728348
11.94 1.5794502754140751
11.950000000000001 1.6174268829206255
11.96 1.6550505795998838
11.97 1.6923189847178222
11.98 1.7292298513233462
11.99 1.7657810596454837
12.0 1.8019706107637496
12.01 1.8377966205454257
12.02 1.8732573138522
12.030000000000001 1.9083510190022182
12.040000000000001 1.9430761624943358
12.05 1.9774312639787937
12.06 2.011414931476942
12.07 2.04502585683786
12.08 2.0782628114327224
12.09 2.111124642071573
12.1 2.1436102671458386
12.11 2.1757186729817732
12.120000000000001 2.2074489104041817
12.13 2.238800091497417
12.14 2.269771386565317
12.15 2.300362021272541
12.16 2.3305712739716213
12.17 2.360398473198721
12.18 2.389842995340331
12.19 2.4189042624552712
12.200000000000001 2.4475817402558278
12.21 2.475874936229829
12.22 2.5037833979079664
12.23 2.531306711262843
12.24 2.558444499237538
12.25 2.5851964203945244
12.26 2.6115621676842977
12.27 2.637541467320574
12.280000000000001 2.6631340777646955
12.290000000000001 2.688339788807056
12.3 2.713158420745188
12.31 2.737589823649728
12.32 2.7616338767179514
12.33 2.78529048770433
12.34 2.808559592429887
12.35 2.8314411543608315
12.36 2.8539351642561144
12.370000000000001 2.876041639876348
12.38 2.89776062575487
12.39 2.919092193021555
12.4 2.940036439282025
12.41 2.9605934885430543
12.42 2.980763491186309
12.43 3.0005466239815064
12.44 3.019943090143883
12.450000000000001 3.038953119423553
12.46 3.0575769682338745
12.47 3.075814919808323
12.48 3.0936672843889568
12.49 3.1111343994405303
12.5 3.1282166298916962
12.51 3.1449143683970817
12.52 3.161228035622372
12.530000000000001 3.1771580805478408
12.540000000000001 3.192704980790154
12.55 3.2078692429393527
12.56 3.2226514029124758
12.57 3.2370520263174996
12.58 3.2510717088324554
12.59 3.2647110765924907
12.6 3.2779707865889094
12.61 3.290851527074068
12.620000000000001 3.3033540179769147
12.63 3.315479011322367
12.64 3.327227291658346
12.65 3.338599676487007
12.66 3.349597016700642
12.67 3.3602201970207375
12.68 3.3704701364407867
12.69 3.380347788671429
12.700000000000001 3.3898541425871542
12.71 3.3989902226757067
12.72 3.407757089487774
12.73 3.416155840087953
12.74 3.424187608506827
12.75 3.431853566192899
12.76 3.4391549224648372
12.77 3.44609292496429
12.780000000000001 3.4526688601080195
12.790000000000001 3.458884053540203
12.8 3.464739870584907
12.81 3.4702377166976532
12.82 3.4753790379174916
12.83 3.4801653213187933
12.84 3.4845980954628715
12.85 3.4886789308497157
12.86 3.492409440370551
12.870000000000001 3.4957912797597714
12.88 3.498826148048721
12.89 3.5015157880194465
12.9 3.5038619866601266
12.91 3.505866575621212
12.92 3.5075314316743516
12.93 3.5088584771727085
12.94 3.509849680513213
12.950000000000001 3.5105070566030463
12.96 3.51083266732806
12.97 3.5108286220252296
12.98 3.5104970779595135
12.99 3.509840240805431
13.0 3.5088603651325343
13.01 3.5075597548988924
13.02 3.5059407639481606
13.030000000000001 3.5040057965155142
13.040000000000001 3.5017573077398936
13.05 3.499197804185542
13.06 3.496329844370024
13.07 3.4931560393052337
13.08 3.489679053045279
13.09 3.485901603247356
13.1 3.4818264617439354
13.11 3.477456455127708
13.120000000000001 3.472794465349523
13.13 3.467843430332181
13.14 3.462606344597475
13.15 3.4570862599120176
13.16 3.4512862859486972
13.17 3.4452095909675506
13.18 3.438859402515959
13.19 3.432239008150191
13.200000000000001 3.425351756177321
13.21 3.4182010564235554
13.22 3.4107903810232187
13.23 3.4031232652375536
13.24 3.395203308298022
13.25 3.3870341742805863
13.26 3.378619593009404
13.27 3.369963360993097
13.280000000000001 3.361069342394842
13.290000000000001 3.3519414700387813
13.3 3.3425837464522203
13.31 3.3330002449503695
13.32 3.3231951107591726
13.33 3.313172562185457
13.34 3.3029368918297166
13.35 3.2924924678503373
13.36 3.281843735276169
13.370000000000001 3.270995217375031
13.38 3.2599515170751943
13.39 3.24871731845019
13.4 3.2372973882607994
13.41 3.225696577567163
13.42 3.2139198234046944
13.43 3.2019721505364203
13.44 3.189858673276831
13.450000000000001 3.1775845973993455
13.46 3.165155222122536
13.47 3.1525759421900545
13.48 3.139852250036
13.49 3.126989738053851
13.5 3.1139941009622305
13.51 3.1008711382812635
13.52 3.08762675691915
13.530000000000001 3.0742669738796167
13.540000000000001 3.060797919091641
13.55 3.0472258383727535
13.56 3.0335570965276304
13.57 3.0197981805952736
13.58 3.00595570324532
13.59 2.9920364063390252
13.6 2.978047164656431
13.61 2.963994989805201
13.620000000000001 2.949887034314429
13.63 2.935730595930579
13.64 2.9215331221177223
13.65 2.9073022147837264
13.66 2.8930456352334772
13.67 2.8787713093723255
13.68 2.864487333164135
13.69 2.8502019783672097
13.700000000000001 2.83592369855387
13.71 2.8216611354407064
13.72 2.8074231255353084
13.73 2.7932187071297676
13.74 2.779057127648258
13.75 2.7649478513831127
13.76 2.7509005676264167
13.77 2.7369251992370778
13.780000000000001 2.723031911652555
13.790000000000001 2.7092311223875356
13.8 2.695533511033574
13.81 2.6819500298051935
13.82 2.668491914650218
13.83 2.655170696973869
13.84 2.641998216002179
13.85 2.6289866318330155
13.86 2.616148439212907
13.870000000000001 2.6034964820890707
13.88 2.591043968982376
13.89 2.578804489238422
13.9 2.5667920302088305
13.91 2.5550209954293166
13.92 2.5435062238523756
13.93 2.532263010215246
13.94 2.5213071266070983
13.950000000000001 2.5106548453284177
13.96 2.500322963120169
13.97 2.490328826866431
13.98 2.480690360863747
13.99 2.47142609577665
14.0 2.462553311966218
14.01 2.4537542931749954
14.02 2.44416197050802
14.030000000000001 2.433796342969515
14.040000000000001 2.422632845798148
14.05 2.410658408561659
14.06 2.3978587169819434
14.07 2.3842211709735466
14.08 2.369734253635727
14.09 2.354387715361497
14.1 2.338172566458411
14.11 2.321081108301911
14.120000000000001 2.3031069502683295
14.13 2.2842450244460792
14.14 2.2644915953129043
14.15 2.2438442650087325
14.16 2.222301974064777
14.17 2.1998649976669924
14.18 2.176534937503135
14.19 2.152314709293563
14.200000000000001 2.127208526107893
14.21 2.101221877612204
14.22 2.074361505393341
14.23 2.046635374546838
14.24 2.0180526417088913
14.25 1.988623619758826
14.26 1.9583597393981762
14.27 1.9272735078604626
14.280000000000001 1.8953784649834091
14.290000000000001 1.8626891369137155
14.3 1.829220987690931
14.31 1.7949903689928703
14.32 1.760014468295239
14.33 1.724311255728793
14.34 1.6878994298892849
14.35 1.6507983628744682
14.36 1.6130280447987388
14.370000000000001 1.574609028046865
14.38 1.5355623715016407
14.39 1.4959095849914803
14.4 1.455672574172695
14.41 1.4148735860696888
14.42 1.373535155462605
14.43 1.331680052323378
14.44 1.2893312304605473
14.450000000000001 1.2465117775440717
14.46 1.2032448666450648
14.47 1.1595537094307247
14.48 1.1154615111179567
14.49 1.0709914272991483
14.5 1.0261665227128987
14.51 0.9810097320423949
14.52 0.9355438227894552
14.530000000000001 0.8897913602769592
14.540000000000001 0.8437746747995334
14.55 0.7975158309537846
14.56 0.7510365991415
14.57 0.7043584292518972
14.58 0.6575024264998888
14.59 0.6104893294021849
14.6 0.5633394898506623
14.61 0.5160728552499023
14.620000000000001 0.46870895265956847
14.63 0.4212668748976611
14.64 0.3737652685312298
14.65 0.32622232370101045
14.66 0.27865576569558925
14.67 0.2310828482149887
14.68 0.1835203482348291
14.69 0.13598456239881784
14.700000000000001 0.0884913048563476
14.71 0.04105590646387469
14.72 -0.006306784736395343
14.73 -0.053582401833459414
14.74 -0.10075705625627052
14.75 -0.1478173339418234
14.76 -0.19475029055339377
14.77 -0.24154344582003517
14.780000000000001 -0.2881847770807937
14.790000000000001 -0.3346627121019452
14.8 -0.38096612124570584
14.81 -0.4270843090545533
14.82 -0.47300700532533924
14.83 -0.5187243557289705
14.84 -0.5642269120468768
14.85 -0.6095056220737014
14.86 -0.6545518192504787
14.870000000000001 -0.6993572120715754
14.88 -0.7439138733256669
14.89 -0.788214229204069
14.9 -0.8322510483355874
14.91 -0.8760174307709292
14.92 -0.9195067969707456
14.93 -0.962712876818701
14.94 -1.0056296987005524
14.950000000000001 -1.048251578671222
14.96 -1.090573109745281
14.97 -1.1325891513230193
14.98 -1.174294818786902
14.99 -1.2156854732760234
15.0 -1.2567567116652318
15.01 -1.29750435675568
15.02 -1.337924447698862
15.030000000000001 -1.3780132306562454
15.040000000000001 -1.4177671497117057
15.05 -1.4571828380395964
15.06 -1.4962571093391794
15.07 -1.5349869495339483
15.08 -1.5733695087494155
15.09 -1.6114020935600415
15.1 -1.6490821595179561
15.11 -1.686407303954475
15.120000000000001 -1.7233752590611893
15.13 -1.7599838852417413
15.14 -1.7962311647414175
15.15 -1.8321151955406734
15.16 -1.8676341855192433
15.17 -1.9027864468782667
15.18 -1.9375703908229767
15.19 -1.9719845224938268
15.200000000000001 -2.0060274361481802
15.21 -2.0396978105786374
15.22 -2.072994404769915
15.23 -2.1059160537814634
15.24 -2.138461664854006
15.25 -2.170630213729119
15.26 -2.2024207411810863
15.27 -2.2338323497465353
15.280000000000001 -2.2648642006525748
15.290000000000001 -2.2955155109307412
15.3 -2.3257855507141088
15.31 -2.3556736407065557
15.32 -2.385179149823614
15.33 -2.4143014929892104
15.34 -2.443040129092239
15.35 -2.471394559086889
15.36 -2.4993643242370496
15.370000000000001 -2.5269490044943836
15.38 -2.5541482170073238
15.39 -2.5809616147509047
15.4 -2.6073888852766345
15.41 -2.633429749571306
15.42 -2.659083961024507
15.43 -2.68435130449393
15.44 -2.709231595470129
15.450000000000001 -2.733724679327082
15.46 -2.75783043066329
15.47 -2.7815487527198144
15.48 -2.804879576877795
15.49 -2.8278228622255455
15.5 -2.8503785951962755
15.51 -2.8725467892671617
15.52 -2.894327484720293
15.530000000000001 -2.9157207484594494
15.540000000000001 -2.9367266738796474
15.55 -2.957345380785725
15.56 -2.9775770153586905
15.57 -2.9974217501630562
15.58 -3.016879784196604
15.59 -3.035951342976091
15.6 -3.0546366786584684
15.610000000000001 -3.07293607019362
15.620000000000001 -3.0908498235084494
15.63 -3.1083782717166173
15.64 -3.125521775355594
15.65 -3.1422807226457365
15.66 -3.158655529771721
15.67 -3.174646641183017
15.68 -3.190254529913318
15.69 -3.2054796979150666
15.700000000000001 -3.220322676410049
15.71 -3.2347840262528536
15.72 -3.2488643383065607
15.73 -3.262564233829025
15.74 -3.2758843648701657
15.75 -3.2888254146761398
15.76 -3.3013880981027626
15.77 -3.3135731620347144
15.780000000000001 -3.3253813858116246
15.790000000000001 -3.3368135816578217
15.8 -3.3478705951184793
15.81 -3.3585533054975656
15.82 -3.368862626300597
15.83 -3.3787995056790123
15.84 -3.3883649268769602
15.85 -3.39755990868008
15.860000000000001 -3.4063855058651313
15.870000000000001 -3.414842809651333
15.88 -3.422932948151356
15.89 -3.4306570868241124
15.9 -3.438016428926744
15.91 -3.4450122159667274
15.92 -3.4516457281552846
15.93 -3.4579182848585504
15.94 -3.4638312450507556
15.950000000000001 -3.4693860077655074
15.96 -3.47458401254832
15.97 -3.4794267399075807
15.98 -3.4839157117668833
15.99 -3.488052491916733
16.0 -3.491838686466366
16.01 -3.495275944296651
16.02 -3.498365957512789
16.03 -3.501110461898378
16.04 -3.5035112373703896
16.05 -3.5055701084357622
16.06 -3.507288944648934
16.07 -3.5086696610725596
16.080000000000002 -3.509714218739532
16.09 -3.510424625117963
16.1 -3.5108029345802265
16.11 -3.5108512488741326
16.12 -3.510571717599305
16.13 -3.5099665386877916
16.14 -3.509037958889195
16.15 -3.5077882742623956
16.16 -3.5062198306722223
16.17 -3.5043350242945053
16.18 -3.5021363021259333
16.19 -3.4996261625053933
16.2 -3.4968071556403117
16.21 -3.4936818841454738
16.22 -3.4902530035899417
16.23 -3.4865232230559116
16.240000000000002 -3.4824953057086248
16.25 -3.4781720693798093
16.26 -3.473556387162972
16.27 -3.468651188024893
16.28 -3.463459457430247
16.29 -3.4579842379849026
16.3 -3.452228630093856
16.31 -3.44619579264031
16.32 -3.439888943681183
16.330000000000002 -3.433311361166261
16.34 -3.4264663836765408
16.35 -3.419357411188031
16.36 -3.4119879058573304
16.37 -3.4043613928362504
16.38 -3.396481461109886
16.39 -3.3883517643675702
16.4 -3.37997602189958
16.41 -3.371358019530504
16.42 -3.3625016105816883
16.43 -3.3534107168732987
16.44 -3.344089329759896
16.45 -3.3345415112083003
16.46 -3.3247713949147055
16.47 -3.3147831874664178
16.48 -3.3045811695481007
16.490000000000002 -3.294169697198356
16.5 -3.283553203112433
16.51 -3.272736198004054
16.52 -3.261723272016411
16.53 -3.2505190961977917
16.54 -3.2391284240335096
16.55 -3.2275560930474683
16.56 -3.2158070264667344
16.57 -3.2038862349621695
16.580000000000002 -3.1917988184603985
16.59 -3.179549968037577
16.6 -3.1671449678931083
16.61 -3.1545891974139693
16.62 -3.1418881333262334
16.63 -3.129047351947918
16.64 -3.1160725315375544
16.65 -3.102969454753918
16.66 -3.0897440112238144
16.67 -3.0764022002306604
16.68 -3.0629501335230884
16.69 -3.0493940382580718
16.7 -3.0357402600759826
16.71 -3.021995266325007
16.72 -3.0081656494319304
16.73 -2.994258130437231
16.740000000000002 -2.9802795626945624
16.75 -2.966236935750686
16.76 -2.952137379408441
16.77 -2.937988167990227
16.78 -2.923796724805044
16.79 -2.909570626837535
16.8 -2.895317609664346
16.81 -2.881045572617154
16.82 -2.866762584198625
16.830000000000002 -2.8524768877736904
16.84 -2.83819690754234
16.85 -2.823931254819854
16.86 -2.809688734631152
16.87 -2.7954783526485585
16.88 -2.781309322481377
16.89 -2.767191073348073
16.9 -2.753133258144402
16.91 -2.7391457619383743
16.92 -2.725238710910304
16.93 -2.711422481771365
16.94 -2.6977077116819146
16.95 -2.684105308708297
16.96 -2.670626462840602
16.97 -2.6572826576176
16.98 -2.644085682383974
16.990000000000002 -2.6310476452316607
17.0 -2.61818098665492
17.01 -2.605498493978274
17.02 -2.5930133165940106
17.03 -2.580738982070045
17.04 -2.5686894131789018
17.05 -2.556878945912956
17.06 -2.5453223485446017
17.07 -2.5340348418085625
17.080000000000002 -2.5230321202722052
17.09 -2.51233037498406
17.1 -2.501946317478229
17.11 -2.491897205236569
17.12 -2.4822008687000334
17.13 -2.4728757399488757
17.14 -2.463940883158358
17.150000000000002 -2.455198614744262
17.16 -2.445743259832142
17.17 -2.4354997405961285
17.18 -2.424464841835544
17.19 -2.4126204047680915
17.2 -2.399953054003845
17.21 -2.3864497439885213
17.22 -2.372098821953955
17.23 -2.356889825610864
17.240000000000002 -2.340813564979726
17.25 -2.3238621339760357
17.26 -2.306028932691902
17.27 -2.2873086817579633
17.28 -2.2676974329853863
17.29 -2.247192575305661
17.3 -2.2257928362256507
17.31 -2.2034982788008506
17.32 -2.180310294177019
17.330000000000002 -2.1562315898056283
17.34 -2.13126617341905
17.35 -2.1054193329189843
17.36 -2.0786976123127374
17.37 -2.0511087838842457
17.38 -2.02266181677858
17.39 -1.9933668422201123
17.400000000000002 -1.9632351155730987
17.41 -1.9322789754929204
17.42 -1.9005118004005794
17.43 -1.8679479625479445
17.44 -1.8346027799208997
17.45 -1.8004924662602235
17.46 -1.765634079455353
17.47 -1.7300454685915554
17.48 -1.6937452199077683
17.490000000000002 -1.6567526019410366
17.5 -1.6190875101051603
17.51 -1.5807704109707288
17.52 -1.5418222864802544
17.53 -1.5022645783465975
17.54 -1.4621191328492529
17.55 -1.4214081462581305
17.56 -1.3801541110719455
17.57 -1.338379763276322
17.580000000000002 -1.2961080307834862
17.59 -1.2533619832293823
17.6 -1.2101647832611206
17.61 -1.1665396394612202
17.62 -1.1225097610135322
17.63 -1.0780983142256133
17.64 -1.0333283809825389
17.650000000000002 -0.9882229192211298
17.66 -0.9428047254672975
17.67 -0.8970963994989489
17.68 -0.8511203111519592
17.69 -0.8048985693034467
17.7 -0.7584529930276318
17.71 -0.711805084933502
17.72 -0.6649760066596855
17.73 -0.6179865565127614
17.740000000000002 -0.5708571492089618
17.75 -0.5236077976861537
17.76 -0.4762580969305219
17.77 -0.4288272097714838
17.78 -0.38133385457609137
17.79 -0.3337962947859978
17.8 -0.28623233021811956
17.81 -0.23865929006472442
17.82 -0.1910940275058195
17.830000000000002 -0.1435529158675024
17.84 -0.0960518462305231
17.85 -0.048606226423139276
17.86 -0.0012309813004591774
17.87 0.04605944575848753
17.88 0.09325109023074418
17.89 0.1403304627768165
17.900000000000002 0.18728454460675437
17.91 0.234100781952435
17.92 0.2807670797346873
17.93 0.32727179449094024
17.94 0.3736037266426244
17.95 0.4197521121675507
17.96 0.4657066137515713
17.97 0.5114573114756382
17.98 0.5569946931102407
17.990000000000002 0.602309644066704
18.0 0.6473934370700221
18.01 0.6922377215984241
18.02 0.7368345131469596
18.03 0.7811761823557681
18.04 0.8252554440513062
18.05 0.8690653462383029
18.06 0.9125992590844447
18.07 0.9558508639254502
18.080000000000002 0.9988141423345294
18.09 1.0414833652713549
18.1 1.0838530823520052
18.11 1.125918111252097
18.12 1.1676735272747683
18.13 1.20911465309432
18.14 1.2502370487041397
18.150000000000002 1.2910365015700958
18.16 1.3315090170182007
18.17 1.3716508088556107
18.18 1.4114582902420647
18.19 1.4509280648167735
18.2 1.490056918090037
18.21 1.5288418091005767
18.22 1.5672798623481228
18.23 1.605368359997808
18.240000000000002 1.6431047343639698
18.25 1.6804865606676138
18.26 1.7175115500737768
18.27 1.7541775430002176
18.28 1.7904825027024032
18.29 1.8264245091261415
18.3 1.8620017530280464
18.31 1.8972125303568887
18.32 1.9320552368959412
18.330000000000002 1.9665283631538202
18.34 2.000630489507543
18.35 2.0343602815827637
18.36 2.067716485874371
18.37 2.1006979255915965
18.38 2.133303496731145
18.39 2.1655321643622685
18.400000000000002 2.1973829591259673
18.41 2.228854973932634
18.42 2.259947360860508
18.43 2.290659328238334
18.44 2.320990137916098
18.45 2.350939102705901
18.46 2.380505583995763
18.47 2.409688989523275
18.48 2.438488771306311
18.490000000000002 2.4669044237199813
18.5 2.4949354817207876
18.51 2.5225815192015375
18.52 2.5498421474813284
18.53 2.5767170139159816
18.54 2.6032058006295955
18.55 2.629308223355295
18.56 2.655024030387139
18.57 2.6803530016296975
18.580000000000002 2.7052949477466655
18.59 2.729849709399403
18.6 2.754017156572729
18.61 2.777797187981392
18.62 2.8011897305557056
18.63 2.8241947389970505
18.64 2.846812195405221
18.650000000000002 2.869042108967733
18.66 2.8908845157115337
18.67 2.9123394783101304
18.68 2.9334070859463424
18.69 2.954087454222048
18.7 2.9743807251180527
18.71 2.994287066994602
18.72 3.0138066746349637
18.73 3.032939769324557
18.740000000000002 3.0516865989684874
18.75 3.0700474382376797
18.76 3.088022588749027
18.77 3.1056123792713066
18.78 3.1228171659574997
18.79 3.139637332600529
18.8 3.1560732909117917
18.81 3.1721254808181953
18.82 3.187794370778917
18.830000000000002 3.2030804581175403
18.84 3.217984269370433
18.85 3.2325063606475197
18.86 3.246647318007035
18.87 3.260407757839843
18.88 3.27378832726464
18.89 3.2867897045317136
18.900000000000002 3.2994125994347314
18.91 3.3116577537287526
18.92 3.323525941555829
18.93 3.3350179698738316
18.94 3.3461346788917012
18.95 3.3568769425073697
18.96 3.3672456687496037
18.97 3.3772418002218387
18.98 3.3868663145493656
18.990000000000002 3.3961202248270013
19.0 3.405004580069402
19.01 3.4135204656613496
19.02 3.421669003809626
19.03 3.429451353994722
19.04 3.4368687134235074
19.05 3.443922317481338
19.06 3.450613440184725
19.07 3.4569433946338393
19.080000000000002 3.4629135334642456
19.09 3.46852524929929
19.1 3.4737799752019782
19.11 3.4786791851265377
19.12 3.4832243943703247
19.13 3.4874171600256147
19.14 3.491259081431565
19.150000000000002 3.4947518006264886
19.16 3.497897002801153
19.17 3.5006964167522767
19.18 3.503151815337418
19.19 3.5052650159311725
19.2 3.507037880882905
19.21 3.5084723179762705
19.22 3.5095702808916656
19.23 3.5103337696706376
19.240000000000002 3.5107648311834225
19.25 3.5108655596012
19.26 3.5106380968701956
19.27 3.510084633192463
19.28 3.509207407509848
19.29 3.5080087079950033
19.3 3.506490872546607
19.31 3.50465628929382
19.32 3.5025073971047505
19.330000000000002 3.5000466861060033
19.34 3.497276698208452
19.35 3.494200027644041
19.36 3.4908193215104575
19.37 3.4871372803296765
19.38 3.483156658614547
19.39 3.4788802654508117
19.400000000000002 3.4743109650900124
19.41 3.4694516775590216
19.42 3.4643053792815692
19.43 3.458875103719407
19.44 3.453163942027203
19.45 3.4471750437283504
19.46 3.4409116174080054
19.47 3.434376931428261
19.48 3.427574314663076
19.490000000000002 3.420507157258413
19.5 3.4131789114138655
19.51 3.405593092192703
19.52 3.39775327835639
19.53 3.389663113229517
19.54 3.3813263055929212
19.55 3.3727466306110614
19.56 3.363927930789231
19.57 3.3548741169698246
19.580000000000002 3.345589169361517
19.59 3.3360771386118984
19.6 3.326342146915948
19.61 3.3163883891727437
19.62 3.306220134183093
19.63 3.2958417258978443
19.64 3.285257584714458
19.650000000000002 3.274472208827433
19.66 3.263490175632711
19.67 3.2523161431921324
19.68 3.2409548517562143
19.69 3.229411125354602
19.7 3.2176898734502686
19.71 3.2057960926681233
19.72 3.193734868594589
19.73 3.1815113776588646
19.740000000000002 3.1691308890932532
19.75 3.156598766982995
19.76 3.143920472403181
19.77 3.1311015656555696
19.78 3.118147708601356
19.79 3.1050646671030506
19.8 3.091858313574221
19.81 3.0785346296489706
19.82 3.0650997089705925
19.830000000000002 3.051559760113122
19.84 3.037921109634908
19.85 3.0241902052782734
19.86 3.010373619316937
19.87 2.996478052064674
19.88 2.982510335546948
19.89 2.968477437352618
19.900000000000002 2.9543864646664417
19.91 2.9402446685002417
19.92 2.9260594481264945
19.93 2.9118383557315894
19.94 2.8975891012947557
19.95 2.8833195577112463
19.96 2.8690377661670823
19.97 2.8547519417851674
19.98 2.8404704795524367
19.990000000000002 2.826201960549895
20.0 2.811955158496147
20.01 2.7977390466284646
20.02 2.7835628049354284
20.03 2.769435827767097
20.04 2.755367731837282
20.05 2.7413683646507536
20.06 2.7274478133687694
20.07 2.7136164141511188
20.080000000000002 2.69988476199174
20.09 2.6862637210883804
20.1 2.6727644357681015
20.11 2.6593983420139296
20.12 2.646177179618064
20.13 2.6331130050116087
20.14 2.620218204803365
20.150000000000002 2.6075055100814097
20.16 2.5949880115175006
20.17 2.5826791753341354
20.18 2.5705928601811934
20.19 2.5587433349915614
20.2 2.5471452978688944
20.21 2.5358138960872907
20.22 2.5247647472666586
20.23 2.5140139618125374
20.240000000000002 2.5035781666977357
20.25 2.493474530686484
20.26 2.4837207910915424
20.27 2.4743352821814995
20.28 2.46533696534442
20.29 2.456621573666439
20.3 2.4473053025593003
20.31 2.4371828962657958
20.32 2.4262763432912777
20.330000000000002 2.414561519152983
20.34 2.4020261887751246
20.35 2.388656816313471
20.36 2.374441624401385
20.37 2.3593699363946996
20.38 2.343432363178806
20.39 2.3266207915792734
20.400000000000002 2.308928412812719
20.41 2.290349736312777
20.42 2.2708806013780247
20.43 2.2505181837667294
20.44 2.2292609978866267
20.45 2.2071088944719577
20.46 2.184063053829817
20.47 2.1601259747343704
20.48 2.1353014590715986
20.490000000000002 2.10959459236841
20.5 2.083011720346235
20.51 2.0555604216806387
20.52 2.027249477142462
20.53 1.9980888353391464
20.54 1.9680895752610184
20.55 1.937263865880837
20.56 1.9056249230375926
20.57 1.873186963867326
20.580000000000002 1.8399651590344206
20.59 1.805975583033188
20.6 1.7712351628229897
20.61 1.735761625072044
20.62 1.699573442271344
20.63 1.66268977798984
20.64 1.6251304315271256
20.650000000000002 1.5869157822244802
20.66 1.5480667336732523
20.67 1.508604658069146
20.68 1.4685513409307873
20.69 1.427928926409237
20.7 1.3867598633830909
20.71 1.3450668525435674
20.72 1.3028727946329042
20.73 1.2602007400166144
20.740000000000002 1.2170738397234544
20.75 1.173515298101151
20.76 1.129548327196872
20.77 1.0851961029790118
20.78 1.0404817234772281
20.79 0.9954281689302036
20.8 0.9500582639920481
20.81 0.9043946420531199
20.82 0.8584597117035173
20.830000000000002 0.8122756253690682
20.84 0.7658642501200745
20.85 0.7192471406634979
20.86 0.6724455144940436
20.87 0.6254802291943378
20.88 0.5783717618431439
20.89 0.5311401905019721
20.900000000000002 0.48380517772247345
20.91 0.4363859560336749
20.92 0.38890131533661787
20.93 0.3413695921538604
20.94 0.2938086606522532
20.95 0.24623592537992778
20.96 0.19866831562451637
20.97 0.15112228133236982
20.98 0.10361379049140851
20.990000000000002 0.05615832790785902
21.0 0.008770895287895542
21.01 -0.038533987454776764
21.02 -0.08574227975201865
21.03 -0.13284041687092696
21.04 -0.17981530542733992
21.05 -0.22665431799568836
21.06 -0.2733452868996409
21.07 -0.31987649725082434
21.080000000000002 -0.3662366793191296
21.09 -0.4124150002930591
21.1 -0.45840105551107513
21.11 -0.5041848592185509
21.12 -0.5497568349197017
21.13 -0.595107805380465
21.14 -0.640228982342375
21.150000000000002 -0.6851119559943584
21.16 -0.7297486842634378
21.17 -0.7741314819589409
21.18 -0.8182530098272238
21.19 -0.8621062635468526
21.2 -0.9056845627134305
21.21 -0.948981539838238
21.22 -0.9919911294059558
21.23 -1.0347075570090798
21.240000000000002 -1.0771253285970315
21.25 -1.119239219855106
21.26 -1.1610442657473223
21.27 -1.2025357502288605
21.28 -1.2437091961608049
21.29 -1.2845603554305987
21.3 -1.3250851993012684
21.31 -1.365279908992994
21.32 -1.40514086651703
21.330000000000002 -1.444664645758916
21.34 -1.4838480038285091
21.35 -1.5226878726748936
21.36 -1.5611813509748096
21.37 -1.599325696292695
21.38 -1.6371183175217467
21.39 -1.674556767595977
21.400000000000002 -1.7116387364843568
21.41 -1.7483620444555612
21.42 -1.7847246356203037
21.43 -1.8207245717393903
21.44 -1.8563600263044435
21.45 -1.8916292788758327
21.46 -1.9265307096852808
21.47 -1.9610627944863452
21.48 -1.9952240996587989
21.490000000000002 -2.0290132775500993
21.5 -2.0624290620595715
21.51 -2.0954702644469023
21.52 -2.1281357693704734
21.53 -2.1604245311386947
21.54 -2.1923355701752385
21.55 -2.2238679696857986
21.56 -2.2550208725251153
21.57 -2.285793478250831
21.580000000000002 -2.316185040364303
21.59 -2.346194863725202
21.6 -2.3758223021385376
21.61 -2.40506675610213
21.62 -2.433927670713871
21.63 -2.462404533725774
21.64 -2.4904968737441493
21.650000000000002 -2.518204258565305
21.66 -2.545526293643789
21.67 -2.572462620683723
21.68 -2.5990129163520947
21.69 -2.6251768911023987
21.7 -2.650954288108821
21.71 -2.676344882300995
21.72 -2.701348479497014
21.73 -2.7259649156277845
21.740000000000002 -2.750194056049679
21.75 -2.7740357949383423
21.76 -2.7974900547614254
21.77 -2.820556785824351
21.78 -2.8432359658857393
21.79 -2.865527599836767
21.8 -2.8874317194442654
21.81 -2.9089483831485268
21.82 -2.930077675917019
21.830000000000002 -2.950819709148547
21.84 -2.97117462062333
21.85 -2.991142574498312
21.86 -3.01072376134411
21.87 -3.029918398218541
21.88 -3.048726728777666
21.89 -3.0671490234183807
21.900000000000002 -3.085185579453295
21.91 -3.102836721311249
21.92 -3.120102800767711
21.93 -3.136984197195261
21.94 -3.1534813178393932
21.95 -3.169594598112525
21.96 -3.1853245019079424
21.97 -3.2006715219288964
21.98 -3.2156361800354176
21.990000000000002 -3.230219027602672
22.0 -3.244420645893584
22.01 -3.2582416464417747
22.02 -3.2716826714454896
22.03 -3.284744394169124
22.04 -3.2974275193548976
22.05 -3.3097327836393333
22.06 -3.3216609559772508
22.07 -3.333212838071489
22.080000000000002 -3.3443892648060114
22.09 -3.3551911046834846
22.1 -3.3656192602672945
22.11 -3.375674668624413
22.12 -3.3853583017722713
22.13 -3.3946711671266883
22.14 -3.403614307951443
22.150000000000002 -3.4121888038082773
22.16 -3.4203957710094812
22.17 -3.4282363630688337
22.18 -3.4357117711541605
22.19 -3.442823224540291
22.2 -3.449571991060793
22.21 -3.4559593775606743
22.22 -3.4619867303487695
22.23 -3.467655435649476
22.240000000000002 -3.4729669200547733
22.25 -3.4779226509761827
22.26 -3.482524137096391
22.27 -3.486772928820727
22.28 -3.490670618729638
22.29 -3.4942188420306763
22.3 -3.497419277011545
22.31 -3.5002736454935928
22.32 -3.5027837132865614
22.330000000000002 -3.5049512906443567
22.34 -3.5067782327226666
22.35 -3.5082664400382555
22.36 -3.5094178589305898
22.37 -3.510234482026192
22.38 -3.5107183487060922
22.39 -3.510871545575725
22.400000000000002 -3.510696206940878
22.41 -3.5101945152854626
22.42 -3.509368701756415
22.43 -3.508221046652153
22.44 -3.5067538799188185
22.45 -3.504969581650869
22.46 -3.5028705826016164
22.47 -3.5004593646985995
22.48 -3.4977384615697247
22.490000000000002 -3.4947104590774813
22.5 -3.491377995863445
22.51 -3.487743763902529
22.52 -3.483810509070679
22.53 -3.4795810317222617
22.54 -3.4750581872828263
22.55 -3.4702448868544593
22.56 -3.4651440978368555
22.57 -3.459758844563652
22.580000000000002 -3.454092208956837
22.59 -3.4481473311972195
22.6 -3.441927410416639
22.61 -3.435435705407741
22.62 -3.428675535357087
22.63 -3.4216502806000904
22.64 -3.4143633834002287
22.650000000000002 -3.406818348753262
22.66 -3.3990187452187115
22.67 -3.390968205779359
22.68 -3.3826704287303073
22.69 -3.374129178599503
22.7 -3.365348287102165
22.71 -3.3563316541283257
22.72 -3.3470832487688824
22.73 -3.3376071103791958
22.740000000000002 -3.3279073496834712
22.75 -3.3179881499221437
22.76 -3.307853768043998
22.77 -3.2975085359453544
22.78 -3.2869568617596485
22.79 -3.2762032311981386
22.8 -3.265252208946549
22.81 -3.2541084401186424
22.82 -3.242776651770839
22.830000000000002 -3.231261654480363
22.84 -3.2195683439900336
22.85 -3.207701702923913
22.86 -3.19566680257671
22.87 -3.183468804779835
22.88 -3.17111296385076
22.89 -3.158604628626847
22.900000000000002 -3.1459492445893886
22.91 -3.1331523560826895
22.92 -3.1202196086327945
22.93 -3.107156751370269
22.94 -3.0939696395635394
22.95 -3.0806642372676833
22.96 -3.067246620095233
22.97 -3.053722978114479
22.98 -3.040099618882749
22.990000000000002 -3.026382970621569
23.0 -3.012579585540749
23.01 -2.998696143319961
23.02 -2.9847394547546457
23.03 -2.9707164655778797
23.04 -2.9566342604636304
23.05 -2.942500067225353
23.06 -2.928321261217519
23.07 -2.9141053699513293
23.080000000000002 -2.8998600779392234
23.09 -2.8855932317758572
23.1 -2.8713128454739945
23.11 -2.8570271060644927
23.12 -2.842744379479825
23.13 -2.8284732167321636
23.14 -2.8142223604085927
23.150000000000002 -2.8000007514943945
23.16 -2.7858175365509794
23.17 -2.771682075262021
23.18 -2.7576039483742534
23.19 -2.7435929660529723
23.2 -2.729659176678325
23.21 -2.715812876107009
23.22 -2.7020646174305227
23.23 -2.6884252212541924
23.240000000000002 -2.67490578653522
23.25 -2.6615177020082683
23.26 -2.648272658239023
23.27 -2.6351826603407744
23.28 -2.6222600413996418
23.29 -2.609517476649927
23.3 -2.596967998448605
23.31 -2.584625012099508
23.32 -2.572502312584021
23.330000000000002 -2.5606141022532256
23.34 -2.54897500955002
23.35 -2.5376001088244493
23.36 -2.5265049413182226
23.37 -2.5157055373965136
23.38 -2.5052184401112356
23.39 -2.4950607301866228
23.400000000000002 -2.4852500525282437
23.41 -2.4758046443570834
23.42 -2.466743365087922
23.43 -2.4580246914452744
23.44 -2.448847827176337
23.45 -2.438845943275453
23.46 -2.4280673863194124
23.47 -2.41648180516475
23.48 -2.404078165687082
23.490000000000002 -2.3908424291282415
23.5 -2.3767626974488962
23.51 -2.3618280796768545
23.52 -2.3460289883460916
23.53 -2.3293571036668936
23.54 -2.3118054083874995
23.55 -2.293368201026709
23.56 -2.2740411085401604
23.57 -2.253821093567751
23.580000000000002 -2.2327064573581765
23.59 -2.2106968381537513
23.6 -2.1877932051393145
23.61 -2.1639978480229445
23.62 -2.139314362349353
23.63 -2.113747630674993
23.64 -2.087303799743964
23.650000000000002 -2.05999025384034
23.66 -2.0318155844912695
23.67 -2.00278955673636
23.68 -1.97292307216631
23.69 -1.9422281289775185
23.7 -1.910717779269575
23.71 -1.8784060838517291
23.72 -1.8453080648042999
23.73 -1.8114396560725368
23.740000000000002 -1.776817652346523
23.75 -1.7414596565104716
23.76 -1.705384025917354
23.77 -1.6686098177646755
23.78 -1.6311567338242696
23.79 -1.5930450647927188
23.8 -1.5542956344979615
23.81 -1.51492974421663
23.82 -1.4749691173180395
23.830000000000002 -1.4344358444673304
23.84 -1.393352329580722
23.85 -1.3517412367411907
23.86 -1.3096254382426338
23.87 -1.267027963937565
23.88 -1.2239719520350718
23.89 -1.180480601491496
23.900000000000002 -1.1365771261067295
23.91 -1.0922847104482543
23.92 -1.0476264676790805
23.93 -1.0026253993820262
23.94 -0.9573043574334719
23.95 -0.9116860079867024
23.96 -0.8657927975901458
23.97 -0.819646921478153
23.98 -0.7732702940326703
23.990000000000002 -0.7266845214278419
24.0 -0.6799108764394077
24.01 -0.6329702754039772
24.02 -0.5858832572937871
24.03 -0.538669964875325
24.04 -0.49135012789841426
24.05 -0.4439430482722386
24.060000000000002 -0.3964675871592078
24.07 -0.34894215393541117
24.080000000000002 -0.30138469693468295
24.09 -0.2538126959167002
24.1 -0.20624315617477862
24.11 -0.1586926042092216
24.12 -0.11117708488341549
24.13 -0.06371215998570534
24.14 -0.01631290810543362
24.150000000000002 0.03100607424581625
24.16 0.0782306703659259
24.17 0.1253472400139728
24.18 0.17234261507530846
24.19 0.21920409430851606
24.2 0.2659194372629585
24.21 0.3124768574317187
24.22 0.3588650147228165
24.23 0.4050730073133586
24.240000000000002 0.4510903629600236
24.25 0.49690702982663026
24.26 0.5425133668984934
24.27 0.5879001340344061
24.28 0.6330584817250475
24.29 0.6779799405989166
24.3 0.7226564107387254
24.310000000000002 0.7670801508459526
24.32 0.811243767306923
24.330000000000002 0.8551402031948605
24.34 0.8987627272537022
24.35 0.9421049228931686
24.36 0.9851606772338881
24.37 1.0279241702276378
24.38 1.070389863887749
24.39 1.112552491644641
24.400000000000002 1.1544070478614263
24.41 1.1959487775183892
24.42 1.2371731660944434
24.43 1.2780759296529247
24.44 1.3186530051547134
24.45 1.358900541001617
24.46 1.3988148878291504
24.47 1.4383925895499505
24.48 1.4776303746615653
24.490000000000002 1.5165251478165693
24.5 1.5550739816701764
24.51 1.5932741089948834
24.52 1.6311229150772277
24.53 1.66861793038683
24.54 1.7057568235259488
24.55 1.7425373944501423
24.560000000000002 1.778957567967982
24.57 1.815015387505838
24.580000000000002 1.8507090091462075
24.59 1.8860366959246093
24.6 1.920996812390321
24.61 1.9555878194178788
24.62 1.9898082692711796
24.63 2.023656800908107
24.64 2.0571321355257055
24.650000000000002 2.0902330723339304
24.66 2.122958484558005
24.67 2.1553073156551505
24.68 2.187278575747669
24.69 2.218871338256861
24.7 2.2500847367398507
24.71 2.2809179619123654
24.72 2.311370258862439
24.73 2.341440924435574
24.740000000000002 2.3711293047965682
24.75 2.4004347931507795
24.76 2.4293568276268616
24.77 2.4578948893076245
24.78 2.486048500407648
24.79 2.5138172225873063
24.8 2.5412006554011555
24.810000000000002 2.5681984348687905
24.82 2.594810232170957
24.830000000000002 2.621035752453622
24.84 2.646874733747538
24.85 2.672326945984395
24.86 2.697392190117924
24.87 2.7220702973306174
24.88 2.7463611283355647
24.89 2.770264572755181
24.900000000000002 2.793780548584124
24.91 2.816909001721001
24.92 2.8396499055755555
24.93 2.8620032607362305
24.94 2.8839690947046677
24.95 2.905547461683639
24.96 2.9267384424243232
24.97 2.9475421441194385
24.98 2.9679587003496266
24.990000000000002 2.987988271069
25.0 3.0076310426379393
25.01 3.0268872278885652
25.02 3.04575706623271
25.03 3.0642408237968795
25.04 3.082338793594417
25.05 3.1000512957206467
25.060000000000002 3.117378677579566
25.07 3.1343213141303323
25.080000000000002 3.150879608160423
25.09 3.167053990575326
25.1 3.1828449207108775
25.11 3.1982528866589206
25.12 3.2132784056121864
25.13 3.2279220242205326
25.14 3.242184318961307
25.150000000000002 3.2560658965211076
25.16 3.2695673941873054
25.17 3.282689480249701
25.18 3.2954328544090004
25.19 3.307798248193933
25.2 3.319786425383711
25.21 3.331398182436459
25.22 3.342634348922161
25.23 3.353495787960071
25.240000000000002 3.3639833966589094
25.25 3.374098106560723
25.26 3.3838408840865952
25.27 3.393212730984658
25.28 3.4022146847788974
25.29 3.4108478192200096
25.3 3.4191132447368773
25.310000000000002 3.427012108888192
25.32 3.4345455968144165
25.330000000000002 3.441714931691024
25.34 3.448521375180036
25.35 3.4549662278832898
25.36 3.461050829793777
25.37 3.4667765607487695
25.38 3.472144840880617
25.39 3.477157131069646
25.400000000000002 3.481814933394986
25.41 3.4861197915870434
25.42 3.4900732914784953
25.43 3.4936770614581576
25.44 3.4969327729216673
25.45 3.499842140726969
25.46 3.5024069236471007
25.47 3.5046289248272444
25.48 3.506509992241007
25.490000000000002 3.508052019149801
25.5 3.509256944564214
25.51 3.5101267537076524
25.52 3.5106634784830533
25.53 3.5108691979434354
25.54 3.5107460387650917
25.55 3.510296175727092
25.560000000000002 3.5095218321930304
25.57 3.5084252806003917
25.580000000000002 3.5070088429544626
25.59 3.505274891329435
25.6 3.5032258483754504
25.61 3.5008641878353615
25.62 3.498192435066869
25.63 3.4952131675776457
25.64 3.4919290155661997
25.650000000000002 3.4883426624758727
25.66 3.4844568455593503
25.67 3.480274356455567
25.68 3.4757980417786882
25.69 3.4710308037223854
25.7 3.4659756006778366
25.71 3.4606354478677304
25.72 3.4550134179978613
25.73 3.449112641924586
25.740000000000002 3.4429363093438496
25.75 3.43648766949795
25.76 3.429770031904752
25.77 3.422786767109443
25.78 3.415541307458909
25.79 3.4080371479034284
25.8 3.4002778468218366
25.810000000000002 3.39226702687796
25.82 3.3840083759039885
25.830000000000002 3.375505647816283
25.84 3.3667626635642875
25.85 3.3577833121125025
25.86 3.3485715514600827
25.87 3.3391314096992915
25.88 3.3294669861114983
25.89 3.319582452309646
25.900000000000002 3.309482053421334
25.91 3.2991701093214942
25.92 3.2886510159131603
25.93 3.2779292464601326
25.94 3.26700935297427
25.95 3.2558959676603934
25.96 3.244593804420191
25.97 3.2331076604205577
25.98 3.2214424177272747
25.990000000000002 3.2096030450099704
26.0 3.197594599317142
26.01 3.1854222279338273
26.02 3.1730911703127447
26.03 3.1606067600984886
26.04 3.1479744272332937
26.05 3.135199700164634
26.060000000000002 3.1222882081431464
26.07 3.109245683633162
26.080000000000002 3.0960779648237065
26.09 3.0827909982626807
26.1 3.0693908416039335
26.11 3.0558836664878015
26.12 3.042275761550485
26.13 3.028573535578005
26.14 3.0147835208033484
26.150000000000002 3.0009123763655055
26.16 2.986966891926272
26.17 2.9729539914646352
26.18 2.9588807372499843
26.19 2.9447543340100424
26.2 2.9305821332966673
26.21 2.9163716380705864
26.22 2.902130507504438
26.23 2.887866562029359
26.240000000000002 2.873587788625258
26.25 2.8593023463818383
26.26 2.845018572331867
26.27 2.8307449875854047
26.28 2.816490303769143
26.29 2.8022634298000924
26.3 2.788073479002321
26.310000000000002 2.7739297765963045
26.32 2.7598418675715095
26.330000000000002 2.7458195249787423
26.34 2.731872758650013
26.35 2.7180118243886398
26.36 2.7042472336418655
26.37 2.6905897636997906
26.38 2.6770504684375
26.39 2.6636406896487586
26.400000000000002 2.6503720689932493
26.41 2.637256560608904
26.42 2.6243064444169875
26.43 2.6115343401790767
26.44 2.5989532223373146
26.45 2.5865764357027103
26.46 2.5744177120346876
26.47 2.5624911875797522
26.48 2.5508114216203523
26.490000000000002 2.5393934161160416
26.5 2.528252636493221
26.51 2.517405033675118
26.52 2.506867067424622
26.53 2.496655731100361
26.54 2.4867885779121366
26.55 2.477283748792672
26.560000000000002 2.4681600019867744
26.57 2.4594080791422925
26.580000000000002 2.45037086770364
26.59 2.4404889301746095
26.6 2.429838012812496
26.61 2.418381302671577
26.62 2.4061090213159844
26.63 2.3930066158218324
26.64 2.379062071101373
26.650000000000002 2.3642642819713444
26.66 2.348603463394028
26.67 2.332071089459589
26.68 2.3146599348697237
26.69 2.2963640875261433
26.7 2.277178962228078
26.71 2.2571013085678544
26.72 2.236129214591415
26.73 2.2142621058939937
26.740000000000002 2.1915007402706124
26.75 2.167847197989204
26.76 2.143304867773253
26.77 2.117878428627506
26.78 2.0915738276415823
26.79 2.0643982539370853
26.8 2.0363601089399026
26.810000000000002 2.00746897318281
26.82 1.9777355698421246
26.830000000000002 1.9471717252531278
26.84 1.9157903266285956
26.85 1.8836052772459766
26.86 1.8506314493481
26.87 1.8168846350323236
26.88 1.782381495386531
26.89 1.7471395081472707
26.900000000000002 1.7111769141434081
26.91 1.6745126627983922
26.92 1.6371663569451584
26.93 1.5991581972191256
26.94 1.5605089262732008
26.95 1.5212397730607137
26.96 1.481372397412116
26.97 1.440928835135864
26.98 1.3999314438398471
26.990000000000002 1.3584028496819656
27.0 1.316365895222404
27.01 1.2738435885547688
27.02 1.230859053861593
27.03 1.1874354835433962
27.04 1.1435960920369581
27.05 1.099364071439851
27.060000000000002 1.0547625490305421
27.07 1.0098145467700306
27.080000000000002 0.9645429428452843
27.09 0.9189704353137813
27.1 0.873119507879835
27.11 0.8270123978383879
27.12 0.7806710661901946
27.13 0.7341171699400064
27.14 0.6873720365610438
27.150000000000002 0.6404566406150138
27.16 0.593391582490753
27.17 0.5461970692356459
27.18 0.4988928974223512
27.19 0.4514984380148519
27.2 0.40403262315850696
27.21 0.35651393484977945
27.22 0.3089603953989126
27.23 0.2613895596306506
27.240000000000002 0.21381850873425634
27.25 0.16626384569407548
27.26 0.11874169221432851
27.27 0.07126768706226017
27.28 0.023856985741225856
27.29 -0.02347573858099139
27.3 -0.07071629298202708
27.310000000000002 -0.11785096160188147
27.32 -0.16486650146062942
27.330000000000002 -0.2117501373461863
27.34 -0.2584895558589153
27.35 -0.30507289868053533
27.36 -0.351488755150811
27.37 -0.39772615421328794
27.38 -0.4437745558095969
27.39 -0.48962384177844953
27.400000000000002 -0.5352643063320137
27.41 -0.5806866461625759
27.42 -0.6258819502428956
27.43 -0.6708416893688174
27.44 -0.7155577055038655
27.45 -0.7600222009633661
27.46 -0.8042277274943856
27.47 -0.8481671752847095
27.48 -0.8918337619476269
27.490000000000002 -0.9352210215119499
27.5 -0.9783227934585188
27.51 -1.0211332118248722
27.52 -1.0636466944179044
27.53 -1.1058579321466917
27.54 -1.1477618785120467
27.55 -1.1893537392621294
27.560000000000002 -1.2306289622415534
27.57 -1.2715832274443617
27.580000000000002 -1.3122124372891317
27.59 -1.3525127071252019
27.6 -1.3924803559857342
27.61 -1.4321118975895821
27.62 -1.4714040316070953
27.63 -1.510353635189329
27.64 -1.5489577547686828
27.650000000000002 -1.5872135981329727
27.66 -1.6251185267764932
27.67 -1.6626700485254098
27.68 -1.6998658104431712
27.69 -1.7367035920076468
27.7 -1.7731812985670885
27.71 -1.8092969550619458
27.72 -1.8450487000217493
27.73 -1.880434779818252
27.740000000000002 -1.9154535431876099
27.75 -1.9501034359996297
27.76 -1.9843829962837916
27.77 -2.018290849495095
27.78 -2.051825704021539
27.79 -2.084986346922001
27.8 -2.117771639892254
27.810000000000002 -2.1501805154485183
27.82 -2.1822119733262255
27.830000000000002 -2.213865077082424
27.84 -2.2451389509004116
27.85 -2.276032776584522
27.86 -2.306545790742426
27.87 -2.336677282144322
27.88 -2.3664265892567684
27.89 -2.3957930979393325
27.900000000000002 -2.4247762393012238
27.91 -2.4533754877102893
27.92 -2.481590358946548
27.93 -2.5094204084954725
27.94 -2.5368652299749783
27.95 -2.5639244536881733
27.96 -2.5905977452979982
27.97 -2.6168848046168733
27.98 -2.6427853645060537
27.990000000000002 -2.66829918987861
28.0 -2.6934260768023677
28.01 -2.718165851695076
28.02 -2.742518370609801
28.03 -2.7664835186034225
28.04 -2.790061209184273
28.05 -2.8132513838359756
28.060000000000002 -2.836054011609903
28.07 -2.8584690887856823
28.080000000000002 -2.8804966385940673
28.09 -2.902136710997368
28.1 -2.923389382526466
28.11 -2.9442547561682204
28.12 -2.964732961302161
28.13 -2.984824153681714
28.14 -3.0045285154575936
28.150000000000002 -3.0238462552401018
28.16 -3.042777608199259
28.17 -3.0613228361967657
28.18 -3.0794822279507343
28.19 -3.097256099229625
28.2 -3.1146447930716334
28.21 -3.1316486800301533
28.22 -3.148268158441226
28.23 -3.164503654712348
28.240000000000002 -3.1803556236293105
28.25 -3.1958245486821824
28.26 -3.2109109424049933
28.27 -3.2256153467318285
28.28 -3.2399383333644494
28.29 -3.253880504151951
28.3 -3.267442491481745
28.310000000000002 -3.280624958678729
28.32 -3.2934286004133355
28.330000000000002 -3.3058541431169317
28.34 -3.3179023454039793
28.35 -3.329573998499143
28.36 -3.3408699266697397
28.37 -3.3517909876621275
28.38 -3.3623380731424675
28.39 -3.37251210913891
28.400000000000002 -3.382314056487388
28.41 -3.391744911279716
28.42 -3.4008057053121377
28.43 -3.4094975065355015
28.44 -3.4178214195066516
28.45 -3.4257785858407033
28.46 -3.4333701846623796
28.47 -3.440597433059196
28.48 -3.4474615865334215
28.490000000000002 -3.4539639394547237
28.5 -3.4601058255123007
28.51 -3.465888618167469
28.52 -3.471313731104459
28.53 -3.476382618683857
28.54 -3.4810967763930307
28.55 -3.4854577412982906
28.560000000000002 -3.4894670924970512
28.57 -3.493126451569907
28.580000000000002 -3.496437483032537
28.59 -3.4994018947906795
28.6 -3.502021438592635
28.61 -3.5042979104862297
28.62 -3.506233151274671
28.63 -3.507829046975786
28.64 -3.5090875292830788
28.650000000000002 -3.5100105760285487
28.66 -3.5106002116493187
28.67 -3.5108585076573036
28.68 -3.510787583112716
28.69 -3.5103896051006984
28.7 -3.509666789214691
28.71 -3.508621400043751
28.72 -3.507255751664843
28.73 -3.5055722081446277
28.740000000000002 -3.5035731840436313
28.75 -3.5012611449325846
28.76 -3.4986386079136196
28.77 -3.495708142152438
28.78 -3.4924723694187776
28.79 -3.4889339646388464
28.8 -3.485095656456849
28.810000000000002 -3.4809602278107263
28.82 -3.476530516518835
28.830000000000002 -3.471809415882632
28.84 -3.4667998752998415
28.85 -3.461504900899996
28.86 -3.4559275561883567
28.87 -3.4500709627153867
28.88 -3.4439383007582194
28.89 -3.4375328100279035
28.900000000000002 -3.4308577903923663
28.91 -3.423916602626349
28.92 -3.41671266918064
28.93 -3.4092494749804416
28.94 -3.4015305682461303
28.95 -3.3935595613448015
28.96 -3.385340131668869
28.97 -3.3768760225477763
28.98 -3.3681710441890687
28.990000000000002 -3.3592290746584865
29.0 -3.350054060889903
29.01 -3.3406500197400817
29.02 -3.331021039077058
29.03 -3.3211712789159833
29.04 -3.3111049725943644
29.05 -3.300826427998942
29.060000000000002 -3.2903400288349474
29.07 -3.2796502359548754
29.080000000000002 -3.268761588733412
29.09 -3.2576787065040094
29.1 -3.246406290053642
29.11 -3.2349491231803995
29.12 -3.2233120743163965
29.13 -3.21150009822108
29.14 -3.199518237745224
29.150000000000002 -3.187371625675013
29.16 -3.1750654866508796
29.17 -3.1626051391770886
29.18 -3.1499959977140577
29.19 -3.1372435748691885
29.2 -3.124353483680153
29.21 -3.1113314400078025
29.22 -3.098183265029405
29.23 -3.084914887854552
29.240000000000002 -3.071532348252049
29.25 -3.0580417995101357
29.26 -3.0444495114246592
29.27 -3.030761873428361
29.28 -3.016985397866648
29.29 -3.003126723428778
29.3 -2.9891926187390823
29.310000000000002 -2.9751899861235245
29.32 -2.961125865552617
29.330000000000002 -2.947007438778428
29.34 -2.93284203366764
29.35 -2.918637128751044
29.36 -2.904400357990795
29.37 -2.890139515786899
29.38 -2.875862562229514
29.39 -2.861577628613162
29.400000000000002 -2.84729302322836
29.41 -2.8330172374446647
29.42 -2.8187589521014615
29.43 -2.8045270442268873
29.44 -2.7903305940986343
29.45 -2.776178892672334
29.46 -2.762081449392184
29.47 -2.7480480004138883
29.48 -2.734088517255941
29.490000000000002 -2.7202132159117127
29.5 -2.7064325664451587
29.51 -2.6927573031014447
29.52 -2.6791984349622453
29.53 -2.665767257182722
29.54 -2.6524753628372935
29.55 -2.6393346554244204
29.560000000000002 -2.6263573620585134
29.57 -2.613556047403648
29.580000000000002 -2.600943628385579
29.59 -2.588533389742622
29.6 -2.57633900045775
29.61 -2.564374531141681
29.62 -2.552654472415952
29.63 -2.5411937543762804
29.64 -2.530007767192245
29.650000000000002 -2.5191123829369246
29.66 -2.5085239787127875
29.67 -2.498259461177497
29.68 -2.4883362925527877
29.69 -2.4787725182326312
29.7 -2.469586796089658
29.71 -2.46078542666757
29.72 -2.4518714228078693
29.73 -2.4421126553848467
29.740000000000002 -2.4315881456752493
29.75 -2.4202601261370376
29.76 -2.4081188177538593
29.77 -2.3951494416951107
29.78 -2.381339801015514
29.79 -2.366678592110304
29.8 -2.351155829590823
29.810000000000002 -2.3347627827623967
29.82 -2.3174920185345513
29.830000000000002 -2.2993374145563905
29.84 -2.280294173666448
29.85 -2.2603588325043518
29.86 -2.239529265890013
29.87 -2.2178046866361285
29.88 -2.195185640902281
29.89 -2.1716739991596796
29.900000000000002 -2.1472729428499235
29.91 -2.121986946863757
29.92 -2.0958217579741074
29.93 -2.068784369386478
29.94 -2.040882991583544
29.95 -2.01212701966557
29.96 -1.9825269973928954
29.97 -1.9520945781669496
29.98 -1.9208424831759032
29.990000000000002 -1.888784456971237
30.0 -1.8559352207109754
30.01 -1.822310423355134
30.02 -1.787926591060227
30.03 -1.7528010750562117
30.04 -1.7169519982654862
30.05 -1.6803982009370202
30.060000000000002 -1.643159185552534
30.07 -1.605255061272544
30.080000000000002 -1.5667064881598947
30.09 -1.5275346214382068
30.1 -1.4877610560063204
30.11 -1.447407771441192
30.12 -1.406497077690716
30.13 -1.3650515616647994
30.14 -1.323094034899384
30.150000000000002 -1.280647482473526
30.16 -1.2377350133290008
30.17 -1.1943798121392888
30.18 -1.1506050928507108
30.19 -1.106434054014116
30.2 -1.061889835995089
30.21 -1.016995480157334
30.22 -0.9717738900754966
30.23 -0.9262477948432775
30.240000000000002 -0.8804397145072755
30.25 -0.834371927664705
30.26 -0.7880664412322602
30.27 -0.7415449623971995
30.28 -0.694828872737105
30.29 -0.6479392044991812
30.3 -0.600896619002512
30.310000000000002 -0.5537213871405555
30.32 -0.5064333719252971
30.330000000000002 -0.4590520130393969
30.34 -0.4115963133245515
30.35 -0.36408482715476254
30.36 -0.3165356506193575
30.37 -0.2689664134521763
30.38 -0.22139427262192868
30.39 -0.17383590751942535
30.400000000000002 -0.12630751664698892
30.41 -0.07882481574318945
30.42 -0.031403037248821875
30.43 0.015943068959913376
30.44 0.06319923365884961
30.45 0.11035166526280449
30.46 0.1573870457977975
30.47 0.20429252592904135
30.48 0.25105571913766056
30.490000000000002 0.2976646951060147
30.5 0.344107972400316
30.51 0.3903745105134959
30.52 0.4364537013401595
30.53 0.48233536015284884
30.54 0.5280097161401436
30.55 0.5734674025681201
30.560000000000002 0.6186994466267777
30.57 0.6636972590092078
30.580000000000002 0.7084526232853321
30.59 0.7529576851070985
30.6 0.7972049413036739
30.61 0.8411872288981037
30.62 0.8848977140933201
30.63 0.9283298812598026
30.64 0.9714775219615275
30.650000000000002 1.0143347240488465
30.66 1.0568958608510313
30.67 1.0991555804894773
30.68 1.1411087953404027
30.69 1.1827506716619713
30.7 1.2240766194129957
30.71 1.2650822822706136
30.72 1.3057635278707629
30.73 1.3461164382758746
30.740000000000002 1.3861373006879507
30.75 1.4258225984109618
30.76 1.4651690020737576
30.77 1.5041733611163366
30.78 1.542832695548828
30.79 1.581144187979298
30.8 1.6191051759233872
30.810000000000002 1.6567131443834207
30.82 1.6939657187110981
30.830000000000002 1.7308606577408128
30.84 1.767395847200774
30.85 1.8035692933941014
30.86 1.8393791171502798
30.87 1.8748235480397781
30.88 1.9099009188517826
30.89 1.9446096603257743
30.900000000000002 1.9789482961367284
30.91 2.0129154381226257
30.92 2.04650978175453
30.93 2.0797301018374057
30.94 2.112575248441523
30.95 2.1450441430500575
30.96 2.1771357749258087
30.970000000000002 2.2088491976801166
30.98 2.2401835260470406
30.990000000000002 2.271137932847182
31.0 2.301711646141108
31.01 2.331903946561198
31.02 2.361714164817478
31.03 2.3911416793688716
31.04 2.420185914255498
31.05 2.448846337082543
31.060000000000002 2.477122457152589
31.07 2.5050138237361637
31.080000000000002 2.5325200244780603
31.09 2.5596406839306383
31.1 2.5863754622093182
31.11 2.612724053764012
31.12 2.6386861862619924
31.13 2.6642616195743045
31.14 2.689450144863116
31.150000000000002 2.7142515837626178
31.16 2.738665787650433
31.17 2.7626926370030844
31.18 2.7863320408319083
31.19 2.809583936193235
31.2 2.8324482877732606
31.21 2.8549250875345678
31.220000000000002 2.877014354432248
31.23 2.8987161341833456
31.240000000000002 2.9200304990959296
31.25 2.9409575479491963
31.26 2.961497405921776
31.27 2.9816502245656693
31.28 3.0014161818246095
31.29 3.0207954820891842
31.3 3.0397883562910266
31.310000000000002 3.0583950620309963
31.32 3.076615883737489
31.330000000000002 3.094451132856733
31.34 3.1119011480682275
31.35 3.128966295525615
31.36 3.1456469691216
31.37 3.1619435907725375
31.38 3.177856610723481
31.39 3.193386507870386
31.400000000000002 3.208533790098315
31.41 3.223298994634476
31.42 3.237682688414637
31.43 3.251685468460721
31.44 3.265307962269816
31.45 3.278550828212559
31.46 3.2914147559395133
31.470000000000002 3.3039004667954543
31.48 3.3160087142409793
31.490000000000002 3.3277402842780646
31.5 3.3390959958823316
31.51 3.3500767014391215
31.52 3.360683287182269
31.53 3.370916673637794
31.54 3.3807778160679334
31.55 3.390267704919836
31.560000000000002 3.399387366272549
31.57 3.4081378622889247
31.580000000000002 3.4165202916655346
31.59 3.42453579008523
31.6 3.4321855306681925
31.61 3.4394707244257745
31.62 3.4463926207117197
31.63 3.4529525076752066
31.64 3.4591517127129805
31.650000000000002 3.4649916029217422
31.66 3.4704735855492572
31.67 3.475599108447966
31.68 3.4803696605243886
31.69 3.4847867721929333
31.7 3.4888520158265237
31.71 3.492567006209157
31.720000000000002 3.495933400988548
31.73 3.498952901129229
31.740000000000002 3.501627251366614
31.75 3.5039582406624845
31.76 3.5059477026611887
31.77 3.5075975161493886
31.78 3.5089096055141624
31.79 3.509885941208921
31.8 3.5105285402163418
31.810000000000002 3.5108394665198546
31.82 3.5108208315743354
31.830000000000002 3.510474794784784
31.84 3.5098035639859404
31.85 3.508809395930939
31.86 3.5074945967816973
31.87 3.505861522609706
31.88 3.503912579898838
31.89 3.501650226061855
31.900000000000002 3.4990769699571445
31.91 3.496195372423614
31.92 3.49300804681576
31.93 3.4895176595566397
31.94 3.4857269306968703
31.95 3.4816386344882346
31.96 3.4772555999687427
31.970000000000002 3.472580711562273
31.98 3.467616909691003
31.990000000000002 3.4623671914055194
32.0 3.456834611029336
32.01 3.451022280822883
32.02 3.444933371663609
32.03 3.438571113748793
32.04 3.4319387973159223
32.05 3.425039773388363
32.06 3.4178774545414683
32.07 3.4104553156961686
32.08 3.4027768949356982
32.09 3.3948457943530457
32.1 3.386665680923585
32.11 3.3782402874136324
32.12 3.369573413314612
32.13 3.3606689258176914
32.14 3.351530760819543
32.15 3.342162923968317
32.160000000000004 3.3325694917476483
32.17 3.322754612604399
32.18 3.3127225081180995
32.19 3.3024774742178806
32.2 3.2920238824466708
32.21 3.2813661812795374
32.22 3.2705088974900605
32.230000000000004 3.2594566375790066
32.24 3.248214089257857
32.25 3.2367860229972223
32.26 3.2251772936378416
32.27 3.2133928420746543
32.28 3.2014376970068668
32.29 3.1893169767704705
32.3 3.1770358912448557
32.31 3.1645997438469067
32.32 3.152013933610675
32.33 3.1392839573614424
32.34 3.1264154119850787
32.35 3.1134139968012278
32.36 3.1002855160426748
32.37 3.087035881449168
32.38 3.073671114977259
32.39 3.060197351639374
32.4 3.0466208424693377
32.410000000000004 3.032947957630654
32.42 3.0191851896676383
32.43 3.00533915691085
32.44 2.991416607042936
32.45 2.9774244208368827
32.46 2.9633696160690306
32.47 2.9492593516256704
32.480000000000004 2.9351009318036745
32.49 2.9209018108250575
32.5 2.9066695975678556
32.51 2.892412060535463
32.52 2.8781371330663035
32.53 2.863852918808476
32.54 2.849567697462561
32.55 2.8352899308212045
32.56 2.8210282691060797
32.57 2.8067915576360747
32.58 2.79258884383043
32.59 2.7784293845781747
32.6 2.7643226539864543
32.61 2.750278351536309
32.62 2.736306410662138
32.63 2.7224170077926715
32.64 2.7086205718626957
32.65 2.6949277943447782
32.660000000000004 2.68134963981106
32.67 2.667897357078431
32.68 2.65458249095326
32.69 2.6414168946295717
32.7 2.6284127427676935
32.71 2.615582545307518
32.72 2.6029391620529054
32.730000000000004 2.5904958180854294
32.74 2.5782661200533425
32.75 2.5662640733971216
32.76 2.5545041005713642
32.77 2.543001060329857
32.78 2.531770268139269
32.79 2.5208275178089536
32.8 2.510189104402656
32.81 2.4998718485365714
32.82 2.4898931221446503
32.83 2.4802708758251413
32.84 2.4710236678677973
32.85 2.462167235205129
32.86 2.453347207346752
32.87 2.443717742578201
32.88 2.4333177379166386
32.89 2.422118374451543
32.9 2.410107613143566
32.910000000000004 2.3972709666005585
32.92 2.3835959388898686
32.93 2.369071055762106
32.94 2.353686125978271
32.95 2.3374322160409235
32.96 2.320301685199638
32.97 2.3022882012651564
32.980000000000004 2.28338675532666
32.99 2.2635936711858164
33.0 2.242906610434318
33.01 2.221324572985395
33.02 2.198847893135877
33.03 2.1754782312239342
33.04 2.151218560965418
33.05 2.126073152592056
33.06 2.1000475519149404
33.07 2.0731485554858864
33.08 2.04538418201534
33.09 2.0167636402608338
33.1 1.9872972935768303
33.11 1.956996621369612
33.12 1.9258741776766755
33.13 1.8939435471365158
33.14 1.8612192985855387
33.15 1.8277169365621972
33.160000000000004 1.7934528509687198
33.17 1.7584442651751147
33.18 1.7227091828163736
33.19 1.6862663335695487
33.2 1.6491351181560816
33.21 1.6113355528442526
33.22 1.5728882136936733
33.230000000000004 1.533814180789065
33.24 1.4941349827020645
33.25 1.4538725413988658
33.26 1.4130491178124203
33.27 1.3716872582749602
33.28 1.3298097420017285
33.29 1.287439529796302
33.3 1.2445997141367826
33.31 1.2013134707900548
33.32 1.1576040120780249
33.33 1.113494541917305
33.34 1.0690082127251372
33.35 1.0241680842814844
33.36 0.9789970846178875
33.37 0.9335179729849017
33.38 0.8877533049490864
33.39 0.8417253996414047
33.4 0.7954563091820148
33.410000000000004 0.7489677902826628
33.42 0.7022812780225394
33.43 0.6554178617848407
33.44 0.6083982633242755
33.45 0.5612428169346373
33.46 0.5139714516758147
33.47 0.466603675604766
33.480000000000004 0.4191585619631084
33.49 0.3716547372529746
33.5 0.32411037113676855
33.51 0.2765431680929922
33.52 0.22897036074868282
33.53 0.18140870481403937
33.54 0.13387447554279674
33.55 0.08638346562916155
33.56 0.038950984469700245
33.57 -0.008408141302716388
33.58 -0.055679566087654564
33.59 -0.10284942247303519
33.6 -0.14990431736441678
33.61 -0.1968313271584421
33.62 -0.24361799204910994
33.63 -0.2902523095348286
33.64 -0.3367227272069684
33.65 -0.38301813489196235
33.660000000000004 -0.429127856209238
33.67 -0.475041639625541
33.68 -0.5207496490566008
33.69 -0.5662424540859448
33.7 -0.6115110198557403
33.71 -0.6565466966881743
33.72 -0.7013412094853102
33.730000000000004 -0.7458866469601055
33.74 -0.7901754507452434
33.75 -0.8342004044199687
33.76 -0.8779546224980699
33.77 -0.9214315394129677
33.78 -0.9646248985361217
33.79 -1.0075287412560554
33.8 -1.0501373961539615
33.81 -1.092445468296743
33.82 -1.1344478286720656
33.83 -1.176139603791077
33.84 -1.2175161654728028
33.85 -1.2585731208310786
33.86 -1.2993063024764941
33.87 -1.3397117589494343
33.88 -1.3797857453920006
33.89 -1.4195247144702137
33.9 -1.4589253075552833
33.910000000000004 -1.4979843461683018
33.92 -1.5366988236932713
33.93 -1.575065897365164
33.94 -1.613082880531099
33.95 -1.6507472351900958
33.96 -1.6880565648068888
33.97 -1.7250086074053428
33.980000000000004 -1.7616012289338272
33.99 -1.797832416904015
34.0 -1.8337002742993391
34.01 -1.8692030137480629
34.02 -1.9043389519591116
34.03 -1.9391065044148235
34.04 -1.9735041803137037
34.05 -2.0075305777622034
34.06 -2.0411843792051556
34.07 -2.0744643470908812
34.08 -2.1073693197654464
34.09 -2.139898207587869
34.1 -2.172049989260067
34.11 -2.203823708366542
34.12 -2.2352184701146385
34.13 -2.2662334382690545
34.14 -2.2968678322756375
34.15 -2.327120924565442
34.160000000000004 -2.356992038032729
34.17 -2.386480543681074
34.18 -2.4155858584295515
34.19 -2.4443074430742797
34.2 -2.4726448003953863
34.21 -2.5005974734087033
34.22 -2.5281650437481744
34.230000000000004 -2.5553471301814596
34.24 -2.5821433872448836
34.25 -2.608553503997868
34.26 -2.6345772028877974
34.27 -2.660214238720272
34.28 -2.685464397730783
34.29 -2.7103274967519155
34.300000000000004 -2.7348033824689537
34.31 -2.75889193076425
34.32 -2.782593046138558
34.33 -2.80590666121185
34.34 -2.82883273629443
34.35 -2.851371259025967
34.36 -2.8735222440791404
34.37 -2.895285732921053
34.38 -2.9166617936351855
34.39 -2.937650520790001
34.4 -2.958252035362463
34.410000000000004 -2.9784664847043842
34.42 -2.998294042553212
34.43 -3.0177349090820513
34.44 -3.0367893109882402
34.45 -3.055457501614228
34.46 -3.073739761104818
34.47 -3.0916363965888394
34.480000000000004 -3.10914774239302
34.49 -3.1262741602783706
34.5 -3.143016039700882
34.51 -3.1593737980939522
34.52 -3.1753478811696567
34.53 -3.190938763238421
34.54 -3.206146947545278
34.550000000000004 -3.22097296661984
34.56 -3.235417382641529
34.57 -3.249480787814605
34.58 -3.263163804756246
34.59 -3.2764670868927652
34.6 -3.2893913188652277
34.61 -3.3019372169431733
34.62 -3.314105529443225
34.63 -3.3258970371560395
34.64 -3.3373125537767407
34.65 -3.348352926339942
34.660000000000004 -3.359019035659543
34.67 -3.3693117967696367
34.68 -3.3792321593709858
34.69 -3.388781108276106
34.7 -3.397959663859808
34.71 -3.4067688825072366
34.72 -3.4152098570667135
34.730000000000004 -3.423283717299711
34.74 -3.43099163033375
34.75 -3.438334801115559
34.76 -3.445314472861213
34.77 -3.4519319275115947
34.78 -3.4581884861816263
34.79 -3.4640855096156713
34.800000000000004 -3.469624398636057
34.81 -3.4748065945981637
34.82 -3.4796335798398275
34.83 -3.4841068781343836
34.84 -3.4882280551418603
34.85 -3.4919987188615664
34.86 -3.495420520083968
34.87 -3.498495152844498
34.88 -3.5012243548768254
34.89 -3.503609908068455
34.9 -3.5056536389170105
34.910000000000004 -3.507357418988107
34.92 -3.508723165376182
34.93 -3.509752841165664
34.94 -3.510448455898711
34.95 -3.5108120660404722
34.96 -3.5108457754541575
34.97 -3.510551735875538
34.980000000000004 -3.5099321473937835
34.99 -3.508989258938243
35.0 -3.5077253687685186
35.01 -3.506142824973523
35.02 -3.504244025974117
35.03 -3.502031421036918
35.04 -3.499507510792057
35.050000000000004 -3.496674847763444
35.06 -3.4935360369051978
35.07 -3.490093736151323
35.08 -3.486350656972917
35.09 -3.482309564951237
35.1 -3.4779732803587535
35.11 -3.4733446787572007
35.12 -3.4684266916087267
35.13 -3.463222306902537
35.14 -3.4577345697958606
35.15 -3.4519665832775104
35.160000000000004 -3.4459215088422184
35.17 -3.4396025671921677
35.18 -3.433013038953362
35.19 -3.4261562654170348
35.2 -3.4190356493032255
35.21 -3.411654655549313
35.22 -3.404016812122819
35.230000000000004 -3.3961257108645952
35.24 -3.3879850083570204
35.25 -3.3795984268254813
35.26 -3.3709697550711155
35.27 -3.3621028494355585
35.28 -3.353001634804741
35.29 -3.3436701056455718
35.300000000000004 -3.3341123270867286
35.31 -3.3243324360355473
35.32 -3.3143346423445337
35.33 -3.304123230017723
35.34 -3.2937025584689366
35.35 -3.2830770638300635
35.36 -3.2722512603104974
35.37 -3.261229741615466
35.38 -3.250017182420663
35.39 -3.23861833990901
35.4 -3.227038055374379
35.410000000000004 -3.2152812558896926
35.42 -3.2033529560502245
35.43 -3.191258259790203
35.44 -3.1790023622776573
35.45 -3.1665905518956095
35.46 -3.1540282123065992
35.47 -3.141320824611313
35.480000000000004 -3.1284739696037605
35.49 -3.1154933301258154
35.5 -3.1023846935312633
35.51 -3.0891539542585633
35.52 -3.075807116524601
35.53 -3.0623502971402843
35.54 -3.0487897284568533
35.550000000000004 -3.0351317614511117
35.56 -3.0213828689523723
35.57 -3.0075496490227067
35.58 -2.993638828498831
35.59 -2.979657266698638
35.6 -2.9656119593091717
35.61 -2.951510042460427
35.62 -2.9373587969932373
35.63 -2.9231656529409804
35.64 -2.9089381942239356
35.65 -2.8946841635803366
35.660000000000004 -2.88041146773665
35.67 -2.8661281828386507
35.68 -2.8518425601525337
35.69 -2.8375630320522873
35.7 -2.823298218312857
35.71 -2.809056932719784
35.72 -2.794848190022293
35.730000000000004 -2.7806812132382674
35.74 -2.766565441345591
35.75 -2.752510537366362
35.76 -2.738526396882804
35.77 -2.7246231569975805
35.78 -2.7108112057732967
35.79 -2.6971011921749266
35.800000000000004 -2.6835040365499765
35.81 -2.6700309416739287
35.82 -2.656693404399789
35.83 -2.6435032279485142
35.84 -2.6304725348770432
35.85 -2.617613780770313
35.86 -2.604939768701456
35.87 -2.5924636645091823
35.88 -2.580199012942103
35.89 -2.5681597547342108
35.9 -2.5563602446611924
35.910000000000004 -2.5448152706527196
35.92 -2.533540074021488
35.93 -2.5225503708933275
35.94 -2.511862374910123
35.95 -2.501492821299621
35.96 -2.491458992401192
35.97 -2.4817787447536546
35.980000000000004 -2.4724705378464478
35.99 -2.4635534509304478
36.0 -2.4547982960722834
36.01 -2.445304232415026
36.02 -2.4350268352108344
36.03 -2.423956088634668
36.04 -2.4120754459628984
36.050000000000004 -2.3993712257655773
36.06 -2.3858305166908735
36.07 -2.3714417014677736
36.08 -2.356194377564975
36.09 -2.340079410668892
36.1 -2.3230889525187592
36.11 -2.3052164615185404
36.12 -2.2864567172341594
36.13 -2.266805830760859
36.14 -2.2462612504745323
36.15 -2.2248217632903504
36.160000000000004 -2.2024874914293378
36.17 -2.1792598847755755
36.18 -2.1551417088922733
36.19 -2.130137028818723
36.2 -2.104251188776175
36.21 -2.0774907879350764
36.22 -2.049863652420882
36.230000000000004 -2.0213788037469698
36.24 -1.9920464238850997
36.25 -1.9618778171941642
36.26 -1.9308853694446384
36.27 -1.8990825041840225
36.28 -1.8664836366966
36.29 -1.8331041258209098
36.300000000000004 -1.7989602238896936
36.31 -1.7640690250613034
36.32 -1.728448412309092
36.33 -1.692117003341039
36.34 -1.6550940957106945
36.35 -1.617399611380435
36.36 -1.5790540409892344
36.37 -1.5400783880762248
36.38 -1.5004941134858711
36.39 -1.460323080194243
36.4 -1.419587498758915
36.410000000000004 -1.378309873602916
36.42 -1.33651295031909
36.43 -1.294219664168594
36.44 -1.25145308993892
36.45 -1.208236393304432
36.46 -1.1645927838219592
36.47 -1.1205454696807493
36.480000000000004 -1.0761176143053461
36.49 -1.0313322949011479
36.5 -0.9862124630154483
36.51 -0.9407809071719129
36.52 -0.8950602176248026
36.53 -0.8490727532642239
36.54 -0.8028406106928117
36.550000000000004 -0.7563855954818166
36.56 -0.7097291956018523
36.57 -0.6628925570163062
36.58 -0.6158964614108271
36.59 -0.5687613060313055
36.6 -0.5215070855832238
36.61 -0.47415337614873465
36.62 -0.42671932106723887
36.63 -0.37922361871225974
36.64 -0.33168451210811156
36.65 -0.2841197803095312
36.660000000000004 -0.23654673147176908
36.67 -0.1889821975371433
36.68 -0.1414425304553646
36.69 -0.09394359985962097
36.7 -0.0465007921143652
36.71 0.0008709893463745288
36.72 0.048157322472512476
36.730000000000004 0.09534426392806239
36.74 0.14241834537525477
36.75 0.18936656879727565
36.76 0.23617640093650039
36.77 0.28283576692361834
36.78 0.3293330431772574
36.79 0.37565704964103475
36.800000000000004 0.4217970414338801
36.81 0.46774269997774454
36.82 0.5134841236668777
36.83 0.5590118181454926
36.84 0.6043166862462321
36.85 0.6493900176494165
36.86 0.6942234783173689
36.87 0.7388090997469519
36.88 0.783139268096523
36.89 0.8272067132215444
36.9 0.8710044976674869
36.910000000000004 0.9145260056525686
36.92 0.9577649320775148
36.93 1.000715271595725
36.94 1.043371307767873
36.95 1.085727602338439
36.96 1.1277789846431379
36.97 1.1695205411866585
36.980000000000004 1.2109476053941464
36.99 1.2520557475674945
37.0 1.2928407650499114
37.01 1.3332986726225755
37.02 1.3734256931371593
37.03 1.4132182483987616
37.04 1.4526729503037288
37.050000000000004 1.4917865922431055
37.06 1.5305561407731219
37.07 1.5689787275579015
37.08 1.6070516415883205
37.09 1.6447723216758376
37.1 1.6821383492248891
37.11 1.719147441279734
37.12 1.7557974438474773
37.13 1.7920863254940613
37.14 1.8280121712088757
37.15 1.8635731765366543
37.160000000000004 1.8987676419726256
37.17 1.9335939676118912
37.18 1.9680506480559856
37.19 2.0021362675635146
37.2 2.0358494954430455
37.21 2.0691890816817846
37.22 2.1021538528039656
37.230000000000004 2.1347427079502523
37.24 2.1669546151750296
37.25 2.1987886079526007
37.26 2.2302437818860454
37.27 2.2613192916110236
37.28 2.292014347890607
37.29 2.3223282148906463
37.300000000000004 2.3522602076294845
37.31 2.3818096895997485
37.32 2.4109760705484717
37.33 2.439758804413657
37.34 2.4681573874097893
37.35 2.496171356255715
37.36 2.5238002865381617
37.37 2.5510437912045774
37.38 2.577901519181296
37.39 2.604373154107762
37.4 2.63045841318565
37.410000000000004 2.6561570461313977
37.42 2.681468834233712
37.43 2.706393589503051
37.44 2.730931153917396
37.45 2.7550813987487004
37.46 2.778844223975824
37.47 2.802219557770485
37.480000000000004 2.8252073560588826
37.49 2.8478076021493735
37.5 2.8700203064265395
37.51 2.8918455061039765
37.52 2.9132832650352185
37.53 2.934333673577683
37.54 2.9549968485054734
37.550000000000004 2.9752729329702134
37.56 2.995162096504572
37.57 3.014664535066416
37.58 3.0337804711211334
37.59 3.0525101537585044
37.6 3.0708538588425682
37.61 3.08881188919095
37.62 3.1063845747838315
37.63 3.1235722729955313
37.64 3.140375368853114
37.65 3.1567942753143967
37.660000000000004 3.172829433566463
37.67 3.1884813133432033
37.68 3.2037504132580494
37.69 3.2186372611525513
37.7 3.2331424144591523
37.71 3.2472664605743375
37.72 3.261010017245269
37.730000000000004 3.2743737329645057
37.74 3.2873582873744596
37.75 3.2999643916789694
37.76 3.3121927890624647
37.77 3.324044255114785
37.78 3.3355195982617545
37.79 3.34661966019857
37.800000000000004 3.357345316329713
37.81 3.367697476209628
37.82 3.3776770839878623
37.83 3.387285118855033
37.84 3.39652259549149
37.85 3.4053905645178304
37.86 3.413890112944074
37.87 3.4220223646227055
37.88 3.42978848070004
37.89 3.437189660068924
37.9 3.4442271398202706
37.910000000000004 3.4509021956971253
37.92 3.457216142545292
37.93 3.4631703347667155
37.94 3.468766166770905
37.95 3.4740050734273495
37.96 3.478888530516514
37.97 3.4834180551823977
37.980000000000004 3.4875952063834177
37.99 3.4914215853454778
38.0 3.4948988360139026
38.01 3.498028645505684
38.02 3.5008127445650814
38.03 3.5032529080165773
38.04 3.505350955222326
38.050000000000004 3.5071087505396576
38.06 3.5085282037804575
38.07 3.5096112706740143
38.08 3.5103599533316014
38.09 3.5107763007141273
38.1 3.510862409103879
38.11 3.5106204225799615
38.12 3.5100525334987367
38.13 3.5091609829775905
38.14 3.507948061386827
38.15 3.5064161088454284
38.160000000000004 3.5045675157242897
38.17 3.5024047231570705
38.18 3.4999302235588914
38.19 3.4971465611524195
38.2 3.494056332505579
38.21 3.4906621870769357
38.22 3.4869668277736423
38.230000000000004 3.482973011519647
38.24 3.478683549837882
38.25 3.4741013094437108
38.26 3.4692292128549695
38.27 3.464070239015143
38.28 3.458627423933052
38.29 3.4529038613420084
38.300000000000004 3.4469027033725297
38.31 3.4406271612496084
38.32 3.434080506006211
38.33 3.427266069221332
38.34 3.4201872437797647
38.35 3.4128474846554013
38.36 3.4052503097221347
38.37 3.397399300590479
38.38 3.3892981034715604
38.39 3.3809504300756714
38.4 3.3723600585359748
38.410000000000004 3.3635308343719146
38.42 3.3544666714832374
38.43 3.3451715531849118
38.44 3.3356495332765803
38.45 3.3259047371580834
38.46 3.3159413629839776
38.47 3.305763682865603
38.480000000000004 3.2953760441209
38.49 3.284782870573025
38.5 3.273988663903026
38.51 3.2629980050584493
38.52 3.2518155557169734
38.53 3.240446059816577
38.54 3.228894345144198
38.550000000000004 3.2171653249972394
38.56 3.205263999911324
38.57 3.193195459467546
38.58 3.1809648841733917
38.59 3.168577547429777
38.6 3.1560388175822425
38.61 3.143354160065229
38.62 3.130529139639208
38.63 3.117569422732231
38.64 3.1044807798825786
38.65 3.091269088297338
38.660000000000004 3.077940334524186
38.67 3.064500617247546
38.68 3.0509561502150007
38.69 3.0373132652972004
38.7 3.023578415694658
38.71 3.0097581792917083
38.72 2.99585926217145
38.730000000000004 2.98188850229684
38.74 2.967852873368628
38.75 2.9537594888674903
38.76 2.939615606293671
38.77 2.9254286316098614
38.78 2.9112061239040656
38.79 2.8969558002802387
38.800000000000004 2.882685540990508
38.81 2.8684033948241563
38.82 2.854117584762321
38.83 2.83983651392262
38.84 2.8255687717989417
38.85 2.8113231408215427
38.86 2.797108603252724
38.87 2.7829343484367826
38.88 2.768809780424931
38.89 2.754744525998291
38.9 2.74074844311275
38.910000000000004 2.72683162978538
38.92 2.7130044334571437
38.93 2.6992774608536365
38.94 2.6856615883757797
38.95 2.67216797305349
38.96 2.658808064098878
38.97 2.645593615087904
38.980000000000004 2.6325366968210346
38.99 2.6196497108964536
39.0 2.6069454040429036
39.01 2.5944368832648763
39.02 2.5821376318461944
39.03 2.570061526270848
39.04 2.5582228541209417
39.050000000000004 2.546636333014561
39.06 2.5353171306539934
39.07 2.524280886057767
39.08 2.5135437320550125
39.09 2.503122319133638
39.1 2.4930338407251043
39.11 2.483296060036963
39.12 2.473927338533315
39.13 2.4649466661803103
39.14 2.4562268186499523
39.15 2.446871734184441
39.160000000000004 2.4367156175256355
39.17 2.4257733131622388
39.18 2.4140223863596475
39.19 2.4014502779716054
39.2 2.3880435901346573
39.21 2.3737905798292616
39.22 2.358680630177986
39.230000000000004 2.342704407512315
39.24 2.3258538563536035
39.25 2.3081222261189396
39.26 2.2895040851019246
39.27 2.269995331839908
39.28 2.2495932015243625
39.29 2.2282962679892364
39.300000000000004 2.20610444118671
39.31 2.1830189602417818
39.32 2.1590423821533022
39.33 2.1341785662541497
39.34 2.1084326545589818
39.35 2.081811048147486
39.36 2.05432137975815
39.37 2.0259724827739802
39.38 1.996774356817511
39.39 1.9667381301607065
39.4 1.9358760191986732
39.410000000000004 1.9042012852207648
39.42 1.8717281887347212
39.43 1.8384719416105355
39.44 1.8044486572990763
39.45 1.7696752994018397
39.46 1.7341696288580977
39.47 1.6979501500150747
39.480000000000004 1.6610360558502606
39.49 1.623447172605779
39.5 1.5852039040864554
39.51 1.5463271758728183
39.52 1.5068383796839555
39.53 1.4667593181209355
39.54 1.4261121500026235
39.550000000000004 1.384919336506968
39.56 1.3432035882963191
39.57 1.3009878138186224
39.58 1.2582950689353964
39.59 1.21514850803689
39.6 1.1715713367662488
39.61 1.1275867664848533
39.62 1.0832179705726332
39.63 1.0384880426596368
39.64 0.9934199568617572
39.65 0.948036530080941
39.660000000000004 0.9023603864198151
39.67 0.8564139237436024
39.68 0.8102192824075587
39.69 0.7637983161696837
39.7 0.7171725652722643
39.71 0.6703632316929458
39.72 0.6233911565393413
39.730000000000004 0.5762767995483955
39.74 0.5290402206638021
39.75 0.48170106363582477
39.76 0.43427854159070733
39.77 0.38679142451016446
39.78 0.33925802856239784
39.79 0.291696207202051
39.800000000000004 0.24412334397857904
39.81 0.19655634696995605
39.82 0.14901164476396644
39.83 0.10150518390783247
39.84 0.05405242774312313
39.85 0.0066683565446936655
39.86 -0.04063253112148146
39.87 -0.0878362158988395
39.88 -0.1349291540892139
39.89 -0.1818982731206944
39.9 -0.22873096612253363
39.910000000000004 -0.27541508567746575
39.92 -0.321938936833881
39.93 -0.36829126944174817
39.94 -0.4144612698936605
39.95 -0.460438552329979
39.96 -0.5062131493777002
39.97 -0.5517755024861337
39.980000000000004 -0.5971164519151486
39.99 -0.6422272264368623
40.0 -0.6870994328000251
40.01 -0.7317250450106592
40.02 -0.7760963934732512
40.03 -0.8202061540422605
40.04 -0.86404733701408
40.050000000000004 -0.9076132761133433
40.06 -0.9508976174937729
40.07 -0.9938943087971053
40.08 -1.0365975882933354
40.09 -1.079001974134104
40.1 -1.1211022537406934
40.11 -1.1628934733505207
40.12 -1.2043709277409982
40.13 -1.2455301501519065
40.14 -1.2863669024162547
40.15 -1.3268771653185158
40.160000000000004 -1.3670571291892024
40.17 -1.4069031847468398
40.18 -1.4464119141962328
40.19 -1.4855800825870098
40.2 -1.5244046294434384
40.21 -1.562882660661657
40.22 -1.6010114406856175
40.230000000000004 -1.6387883849575218
40.24 -1.6762110526442413
40.25 -1.7132771396413702
40.26 -1.7499844718537219
40.27 -1.7863309987447344
40.28 -1.8223147871622487
40.29 -1.8579340154257977
40.300000000000004 -1.8931869676800304
40.31 -1.9280720285055963
40.32 -1.962587677783624
40.33 -1.9967324858083941
40.34 -2.030505108641833
40.35 -2.0639042837054262
40.36 -2.0969288256021557
40.37 -2.129577622161065
40.38 -2.1618496307006865
40.39 -2.1937438745021893
40.4 -2.225259439485889
40.410000000000004 -2.2563954710857246
40.42 -2.2871511713130417
40.43 -2.31752579600294
40.44 -2.34751865224046
40.45 -2.37712909594962
40.46 -2.4063565296540332
40.47 -2.4352004003852556
40.480000000000004 -2.4636601977478136
40.49 -2.4917354521230237
40.5 -2.5194257330116017
40.51 -2.5467306475066493
40.52 -2.5736498388931324
40.53 -2.600182985362025
40.54 -2.6263297988425194
40.550000000000004 -2.65209002393955
40.56 -2.677463436972232
40.57 -2.7024498451122696
40.58 -2.7270490856122223
40.59 -2.751261025120641
40.6 -2.775085559080793
40.61 -2.798522611206465
40.62 -2.821572133030344
40.63 -2.8442341035225667
40.64 -2.866508528774034
40.65 -2.888395441739874
40.660000000000004 -2.909894902042268
40.67 -2.931006995824461
40.68 -2.951731835658208
40.69 -2.9720695604952283
40.7 -2.992020335665714
40.71 -3.011584352914312
40.72 -3.0307618304790225
40.730000000000004 -3.0495530132002955
40.74 -3.067958172667261
40.75 -3.085977607392664
40.76 -3.1036116430156966
40.77 -3.120860632532242
40.78 -3.137724956547487
40.79 -3.154205023552578
40.800000000000004 -3.170301270217962
40.81 -3.1860141617100624
40.82 -3.201344192020642
40.83 -3.2162918843130797
40.84 -3.230857791282631
40.85 -3.245042495529276
40.86 -3.2588466099404343
40.87 -3.2722707780863516
40.88 -3.2853156746211596
40.89 -3.2979820056956157
40.9 -3.3102705093727707
40.910000000000004 -3.3221819560538393
40.92 -3.333717148906743
40.93 -3.3448769242994842
40.94 -3.3556621522393186
40.95 -3.3660737368127798
40.96 -3.3761126166305075
40.97 -3.385779765273753
40.980000000000004 -3.3950761917406567
40.99 -3.4040029408991472
41.0 -3.412561093933874
41.01 -3.420751768800244
41.02 -3.428576120676098
41.03 -3.436035342412424
41.04 -3.4431306649878195
41.050000000000004 -3.4498633579597424
41.06 -3.4562347299169858
41.07 -3.462246128932179
41.08 -3.4678989430138927
41.09 -3.4731946005582586
41.1 -3.478134570801018
41.11 -3.482720364268772
41.12 -3.4869535332315422
41.13 -3.490835672153878
41.14 -3.494368418148099
41.15 -3.497553451426427
41.160000000000004 -3.5003924957549373
41.17 -3.502887318908563
41.18 -3.5050397331262957
41.19 -3.506851595569799
41.2 -3.5083248087817935
41.21 -3.5094613211485637
41.22 -3.510263127363885
41.230000000000004 -3.5107322688971863
41.24 -3.510870834463077
41.25 -3.510680960497524
41.26 -3.5101648316365583
41.27 -3.5093246812003542
41.28 -3.508162791682878
41.29 -3.506681495246937
41.300000000000004 -3.504883174227956
41.31 -3.502770261640933
41.32 -3.5003452416997334
41.33 -3.4976106503417554
41.34 -3.494569075762371
41.35 -3.491223158960821
41.36 -3.48757559429518
41.37 -3.483629130048911
41.38 -3.479386569010785
41.39 -3.474850769066961
41.4 -3.4700246438072497
41.410000000000004 -3.4649111631474625
41.42 -3.459513353965491
41.43 -3.4538343007572507
41.44 -3.4478771463081443
41.45 -3.441645092384732
41.46 -3.435141400447634
41.47 -3.42836939238353
41.480000000000004 -3.4213324512622876
41.49 -3.41403402211742
41.5 -3.4064776127503933
41.51 -3.3986667945645195
41.52 -3.3906052034248546
41.53 -3.3822965405488503
41.54 -3.37374457342969
41.550000000000004 -3.364953136788756
41.56 -3.355926133569085
41.57 -3.3466675359597957
41.58 -3.337181386462902
41.59 -3.327471798999511
41.6 -3.3175429600585176
41.61 -3.307399129891536
41.62 -3.2970446437540772
41.63 -3.2864839131962924
41.64 -3.2757214274076603
41.65 -3.264761754615762
41.660000000000004 -3.2536095435410743
41.67 -3.2422695249167077
41.68 -3.230746513066947
41.69 -3.2190454075575303
41.7 -3.2071711949119504
41.71 -3.1951289504066835
41.72 -3.1829238399393205
41.730000000000004 -3.1705611219819048
41.74 -3.158046149618542
41.75 -3.1453843726739876
41.76 -3.1325813399371327
41.77 -3.1196427014830306
41.78 -3.106574211102526
41.79 -3.0933817288382954
41.800000000000004 -3.0800712236411414
41.81 -3.0666487761443477
41.82 -3.0531205815690896
41.83 -3.039492952763652
41.84 -3.025772323384871
41.85 -3.0119652512286166
41.86 -2.998078421719697
41.87 -2.98411865156379
41.88 -2.9700928925786343
41.89 -2.9560082357052124
41.9 -2.9418719152139943
41.910000000000004 -2.9276913131178333
41.92 -2.913473963796662
41.93 -2.899227558850697
41.94 -2.8849599521956577
41.95 -2.8706791654067843
41.96 -2.8563933933337182
41.97 -2.842111009994312
41.980000000000004 -2.8278405747695388
41.99 -2.813590838909022
42.0 -2.799370752373619
42.01 -2.7851894710259444
42.02 -2.771056364195857
42.03 -2.7569810226379445
42.04 -2.7429732669065743
42.050000000000004 -2.729043156171457
42.06 -2.7152009975027056
42.07 -2.7014573556493815
42.08 -2.6878230633436715
42.09 -2.6743092321645463
42.1 -2.66092726399026
42.11 -2.6476888630794804
42.12 -2.6346060488201033
42.13 -2.6216911691857945
42.14 -2.6089569149458782
42.15 -2.59641633467686
42.160000000000004 -2.5840828506249807
42.17 -2.5719702754790603
42.18 -2.560092830106754
42.19 -2.548465162322941
42.2 -2.537102366757125
42.21 -2.526020005889933
42.22 -2.515234132342556
42.230000000000004 -2.5047613125020973
42.24 -2.4946186515720115
42.25 -2.4848238201498987
42.26 -2.475395082439519
42.27 -2.4663513262053414
42.28 -2.4576366127009805
42.29 -2.448420875964075
42.300000000000004 -2.4383854758736447
42.31 -2.427571295671356
42.32 -2.4159497461401997
42.33 -2.4035094522958502
42.34 -2.3902365168415827
42.35 -2.376119074982597
42.36 -2.3611462954904425
42.37 -2.3453086461102544
42.38 -2.328597864598322
42.39 -2.311006991771137
42.4 -2.292530384906911
42.410000000000004 -2.2731637301316425
42.42 -2.2529040494793833
42.43 -2.2317497036161456
42.44 -2.2097003900241248
42.45 -2.1867571367569667
42.46 -2.1629222918263054
42.47 -2.1381995083318657
42.480000000000004 -2.112593725451461
42.49 -2.0861111454473757
42.5 -2.0587592068510503
42.51 -2.030546554007998
42.52 -2.001483003201386
42.53 -1.97157950555156
42.54 -1.9408481069441166
42.550000000000004 -1.9093019052102704
42.56 -1.8769550048286874
42.57 -1.8438224693948229
42.58 -1.8099202721303698
42.59 -1.7752652446974366
42.6 -1.7398750245875334
42.61 -1.7037680013515484
42.62 -1.6669632619405235
42.63 -1.6294805354157518
42.64 -1.5913401372836944
42.65 -1.5525629137063675
42.660000000000004 -1.513170185825956
42.67 -1.473183694430361
42.68 -1.432625545183413
42.69 -1.3915181546232986
42.7 -1.3498841971181292
42.71 -1.3077465529713521
42.72 -1.265128257824884
42.730000000000004 -1.2220524535300967
42.74 -1.1785423406065405
42.75 -1.1346211324232485
42.76 -1.0903120111991598
42.77 -1.0456380859237413
42.78 -1.0006223522661202
42.79 -0.9552876545469644
42.800000000000004 -0.9096566498093921
42.81 -0.8637517740401393
42.82 -0.8175952105508344
42.83 -0.7712088605402414
42.84 -0.7246143158336622
42.85 -0.6778328337888553
42.86 -0.6308853143499391
42.87 -0.5837922792143075
42.88 -0.5365738530853719
42.89 -0.4892497469473511
42.9 -0.44183924333025715
42.910000000000004 -0.3943611834874119
42.92 -0.3468339564352121
42.93 -0.2992754897781822
42.94 -0.2517032422488725
42.95 -0.20413419788691556
42.96 -0.15658486178205067
42.97 -0.10907125729232092
42.980000000000004 -0.061608924665641496
42.99 -0.014212920976682142
43.0 0.03310217870580345
43.01 0.08032227899436606
43.02 0.12743376079360758
43.03 0.17442347692039561
43.04 0.22127874681454784
43.050000000000004 0.26798735041832344
43.06 0.31453752130038026
43.07 0.3609179390948398
43.08 0.4071177213340462
43.09 0.4531264147319298
43.1 0.4989339859958619
43.11 0.5445308122199535
43.12 0.5899076709271469
43.13 0.6350557298109933
43.14 0.6799665362353338
43.15 0.7246320065413272
43.160000000000004 0.769044415208116
43.17 0.8131963839128193
43.18 0.8570808705346824
43.19 0.9006911581352917
43.2 0.9440208439566682
43.21 0.9870638284695525
43.22 1.0298143044978998
43.230000000000004 1.0722667464522604
43.24 1.1144158996963043
43.25 1.1562567700650113
43.26 1.1977846135609878
43.27 1.2389949262418591
43.28 1.2798834343192436
43.29 1.3204460844777817
43.300000000000004 1.3606790344344173
43.31 1.4005786437370915
43.32 1.4401414648237196
43.33 1.479364234338874
43.34 1.5182438647189294
43.35 1.5567774360482467
43.36 1.5949621881893243
43.37 1.6327955131898406
43.38 1.6702749479653498
43.39 1.7073981672592282
43.4 1.7441629768788367
43.410000000000004 1.7805673072032953
43.42 1.8166092069645288
43.43 1.8522868372934695
43.44 1.8875984660316831
43.45 1.9225424623018057
43.46 1.9571172913307677
43.47 1.9913215095254913
43.480000000000004 2.025153759786832
43.49 2.0586127670668404
43.5 2.091697334151533
43.51 2.1244063376732
43.52 2.15673872433819
43.53 2.188693507366608
43.54 2.220269763138134
43.550000000000004 2.2514666280349545
43.56 2.2822832954755654
43.57 2.3127190131337017
43.58 2.34277308033365
43.59 2.372444845618375
43.6 2.401733704478133
43.61 2.4306390972402028
43.62 2.4591605071064606
43.63 2.487297458336755
43.64 2.5150495145701797
43.65 2.5424162772773826
43.660000000000004 2.5693973843389273
43.67 2.5959925087447147
43.68 2.622201357405018
43.69 2.6480236700724475
43.7 2.6734592183660197
43.71 2.698507804891449
43.72 2.7231692624579154
43.730000000000004 2.7474434533784944
43.74 2.7713302688561328
43.75 2.794829628447218
43.76 2.8179414795994546
43.77 2.8406657972589926
43.78 2.8630025835434765
43.79 2.884951867477369
43.800000000000004 2.906513704783805
43.81 2.927688177732705
43.82 2.9484753950379456
43.83 2.9688754918044538
43.84 2.9888886295159125
43.85 3.0085149960698203
43.86 3.0277548058448076
43.87 3.0466082998083976
43.88 3.065075745656472
43.89 3.0831574379835445
43.9 3.100853698482098
43.910000000000004 3.1181648761678105
43.92 3.1350913476289435
43.93 3.151633517299217
43.94 3.1677918177497872
43.95 3.1835667100006475
43.96 3.1989586838488435
43.97 3.2139682582121765
43.980000000000004 3.2285959814877145
43.99 3.24284243192173
44.0 3.2567082179919424
44.01 3.2701939788002505
44.02 3.2833003844732502
44.03 3.2960281365730566
44.04 3.3083779685133266
44.050000000000004 3.320350645982103
44.06 3.331946967370442
44.07 3.343167764206868
44.08 3.354013901592566
44.09 3.364486278643767
44.1 3.3745858289345847
44.11 3.384313520943465
44.12 3.393670358500316
44.13 3.4026573812366223
44.14 3.41127566503539
44.15 3.419526322482568
44.160000000000004 3.42741050331918
44.17 3.434929394893402
44.18 3.442084222612692
44.19 3.44887625039658
44.2 3.4553067811287406
44.21 3.4613771571099505
44.22 3.4670887605080623
44.230000000000004 3.472443013813205
44.24 3.477441380285569
44.25 3.4820853644111196
44.26 3.486376512349267
44.27 3.4903164123888644
44.28 3.4939066953963334
44.29 3.4971490352717183
44.300000000000004 3.5000451494003073
44.31 3.502596799107465
44.32 3.5048057901144603
44.33 3.506673972995543
44.34 3.508203243637297
44.35 3.5093955436985595
44.36 3.5102528610770776
44.37 3.5107772303728098
44.38 3.5109707333609492
44.39 3.510835499464662
44.4 3.510373706233622
44.410000000000004 3.5095875798271265
44.42 3.508479395503457
44.43 3.5070514781127997
44.44 3.5053062026001953
44.45 3.5032459945111327
44.46 3.500873330509819
44.47 3.4981907389011724
44.480000000000004 3.495200800165634
44.49 3.491906147500714
44.5 3.4883094673764106
44.51 3.484413500097901
44.52 3.4802210403845493
44.53 3.4757349379590607
44.54 3.4709580981513284
44.550000000000004 3.4658934825183394
44.56 3.4605441094775813
44.57 3.454913054959036
44.58 3.4490034530752496
44.59 3.4428184968083997
44.6 3.436361438719416
44.61 3.429635591678192
44.62 3.4226443296144566
44.63 3.4153910882952516
44.64 3.4078793661256555
44.65 3.4001127249762533
44.660000000000004 3.3920947910399946
44.67 3.383829255717302
44.68 3.3753198765320747
44.69 3.366570478082508
44.7 3.357584953024798
44.71 3.3483672630939623
44.72 3.3389214401625793
44.730000000000004 3.329251587340849
44.74 3.319361880118265
44.75 3.3092565675502783
44.76 3.2989399734919687
44.77 3.2884164978810304
44.78 3.2776906180729384
44.79 3.2667668902298033
44.800000000000004 3.255649950768145
44.81 3.2443445178655566
44.82 3.2328553930305475
44.83 3.221187462740744
44.84 3.2093457001485604
44.85 3.197335166862615
44.86 3.185161014803896
44.87 3.1728284881461377
44.88 3.1603429253379147
44.89 3.1477097612172713
44.9 3.1349345292186683
44.910000000000004 3.1220228636806837
44.92 3.108980502254184
44.93 3.0958132884255747
44.94 3.082527174148879
44.95 3.0691282226039505
44.96 3.0556226110782916
44.97 3.042016633985071
44.980000000000004 3.028316706021286
44.99 3.0145293654735212
45.0 3.0006612776810755
45.01 2.9867192386627437
45.02 2.9727101789168273
45.03 2.9586411674041244
45.04 2.944519415721601
45.050000000000004 2.9303522824813513
45.06 2.916147277899938
45.07 2.9019120686153883
45.08 2.887654482741141
45.09 2.8733825151708743
45.1 2.859104333147201
45.11 2.8448282821107114
45.12 2.8305628918447496
45.13 2.816316882930579
45.14 2.8020991735336622
45.15 2.787918886537767
45.160000000000004 2.7737853570474726
45.17 2.7597081402830383
45.18 2.7456970198840054
45.19 2.7317620166550682
45.2 2.7179133977704453
45.21 2.7041616864737534
45.22 2.6905176722934243
45.230000000000004 2.6769924218148446
45.24 2.6635972900341187
45.25 2.650343932336881
45.26 2.637244317134247
45.27 2.624310739203878
45.28 2.6115558337729396
45.29 2.5989925913969216
45.300000000000004 2.58663437368088
45.31 2.574494929899487
45.32 2.5625884145732414
45.33 2.5509294060648244
45.34 2.539532926259767
45.35 2.528414461410847
45.36 2.5175899842152774
45.37 2.507075977214839
45.38 2.496889457607921
45.39 2.487048003569498
45.4 2.477569782187345
45.410000000000004 2.4684735791214223
45.42 2.459744972067057
45.43 2.450686007773726
45.44 2.440787494182757
45.45 2.4301183361496896
45.46 2.418643346500602
45.47 2.406352428642208
45.480000000000004 2.3932311597619957
45.49 2.3792675528464713
45.5 2.3644505551430086
45.51 2.348770429063592
45.52 2.3322186976819523
45.53 2.314788184473116
45.54 2.2964730260548265
45.550000000000004 2.277268685605435
45.56 2.2571719605760165
45.57 2.236180986152135
45.58 2.2142952341527575
45.59 2.1915155074962342
45.6 2.1678439302846186
45.61 2.143283933611144
45.62 2.1178402372163134
45.63 2.0915188271271745
45.64 2.064326929453088
45.65 2.036272980515207
45.660000000000004 2.0073665935121596
45.67 1.977618521939931
45.68 1.9470406199894086
45.69 1.9156458001717311
45.7 1.8834479884113762
45.71 1.8504620768746207
45.72 1.816703874793447
45.730000000000004 1.7821900575479646
45.74 1.7469381142853564
45.75 1.710966294334824
45.76 1.6742935526907416
45.77 1.6369394948220588
45.78 1.5989243210697737
45.79 1.5602687708754246
45.800000000000004 1.5209940670859794
45.81 1.4811218605685497
45.82 1.4406741753458618
45.83 1.3996733544723554
45.84 1.35814200683744
45.85 1.3161029550830534
45.86 1.2735791848007807
45.87 1.2305937951634718
45.88 1.1871699511303575
45.89 1.1433308373485147
45.9 1.0990996138609859
45.910000000000004 1.0544993737148474
45.92 1.0095531025512088
45.93 0.9642836402396426
45.94 0.9187136446100368
45.95 0.8728655573247863
45.96 0.8267615719060757
45.97 0.7804236039443992
45.980000000000004 0.7338732634815841
45.99 0.6871318295612383
46.0 0.640220226930353
46.01 0.593159004860567
46.02 0.5459683180518198
46.03 0.4986679095785007
46.04 0.4512770958195418
46.050000000000004 0.4038147533212424
46.06 0.35629930752129724
46.07 0.30874872327839853
46.08 0.26118049711999447
46.09 0.21361165114604574
46.1 0.1660587285032875
46.11 0.11853779035214984
46.12 0.07106441424596
46.13 0.023653693837758283
46.14 -0.02367976016521567
46.15 -0.07092181788411267
46.160000000000004 -0.11805882706863002
46.17 -0.1650776088956647
46.18 -0.2119654528481405
46.19 -0.2587101107468115
46.2 -0.3052997900199941
46.21 -0.35172314627219237
46.22 -0.3979692752384949
46.230000000000004 -0.4440277041790246
46.24 -0.48988838278848235
46.25 -0.5355416736829994
46.26 -0.5809783425211776
46.27 -0.6261895478183845
46.28 -0.6711668305122345
46.29 -0.7159021033226871
46.300000000000004 -0.7603876399645024
46.31 -0.8046160642476092
46.32 -0.8485803391166264
46.33 -0.8922737556593212
46.34 -0.9356899221319939
46.35 -0.9788227530205704
46.36 -1.0216664581850052
46.37 -1.0642155320983133
46.38 -1.1064647432184598
46.39 -1.1484091235115828
46.4 -1.190043958143404
46.410000000000004 -1.2313647753659085
46.42 -1.2723673366065018
46.43 -1.3130476267817244
46.44 -1.3534018448421445
46.45 -1.3934263945614394
46.46 -1.4331178755807823
46.47 -1.472473074709077
46.480000000000004 -1.5114889574954056
46.49 -1.5501626600659968
46.5 -1.5884914812380089
46.51 -1.626472874909858
46.52 -1.6641044427264298
46.53 -1.7013839270198687
46.54 -1.7383092040308803
46.550000000000004 -1.7748782773969332
46.56 -1.8110892719180498
46.57 -1.8469404275860555
46.58 -1.88243009388124
46.59 -1.917556724325813
46.6 -1.9523188712956596
46.61 -1.9867151810788855
46.62 -2.020744389180642
46.63 -2.0544053158650684
46.64 -2.0876968619296576
46.65 -2.1206180047058965
46.660000000000004 -2.1531677942784384
46.67 -2.1853453499162683
46.68 -2.2171498567125596
46.69 -2.2485805624193063
46.7 -2.2796367744777726
46.71 -2.3103178572322065
46.72 -2.3406232293227234
46.730000000000004 -2.3705523612489543
46.74 -2.400104773100608
46.75 -2.4292800324439696
46.76 -2.4580777523613335
46.77 -2.486497589634922
46.78 -2.514539243071596
46.79 -2.5422024519563706
46.800000000000004 -2.569486994636435
46.81 -2.596392687223826
46.82 -2.6229193824123342
46.83 -2.64906696840562
46.84 -2.6748353679472103
46.85 -2.7002245374498557
46.86 -2.725234466217401
46.87 -2.749865175756355
46.88 -2.7741167191693847
46.89 -2.797989180629031
46.9 -2.821482674924539
46.910000000000004 -2.844597347080409
46.92 -2.8673333720395675
46.93 -2.889690954409474
46.94 -2.911670328265771
46.95 -2.933271757011781
46.96 -2.954495533287158
46.97 -2.975341978926835
46.980000000000004 -2.9958114449626265
46.99 -3.0159043116663042
47.0 -3.0356209886344345
47.01 -3.054961914904368
47.02 -3.0739275591080144
47.03 -3.0925184196532456
47.04 -3.1107350249368153
47.050000000000004 -3.128577933579507
47.06 -3.146047734690228
47.07 -3.16314504814828
47.08 -3.1798705249080825
47.09 -3.196224847320977
47.1 -3.212208729476103
47.11 -3.227822917553084
47.12 -3.2430681901919627
47.13 -3.257945358872547
47.14 -3.272455268307624
47.15 -3.2865987968427532
47.160000000000004 -3.3003768568684393
47.17 -3.313790395235884
47.18 -3.326840393684165
47.19 -3.339527869267755
47.2 -3.351853874794301
47.21 -3.3638194992628314
47.22 -3.375425868305854
47.230000000000004 -3.386674144637169
47.24 -3.3975655284977506
47.25 -3.4081012581067966
47.26 -3.41828261011122
47.27 -3.4281109000385186
47.28 -3.4375874827478583
47.29 -3.44671375288263
47.300000000000004 -3.4554911453220143
47.31 -3.4639211356329724
47.32 -3.4720052405200192
47.33 -3.479745018277015
47.34 -3.487142069234409
47.35 -3.4941980362085587
47.36 -3.5009146049485196
47.37 -3.5072935045824636
47.38 -3.5133365080619114
47.39 -3.519045432607413
47.4 -3.5244221401500226
47.410000000000004 -3.5294685377755854
47.42 -3.5341865781658726
47.43 -3.5385782600400546
47.44 -3.542645628596972
47.45 -3.5463907759560698
47.46 -3.5498158415991554
47.47 -3.552923012813892
47.480000000000004 -3.555714525135585
47.49 -3.5581926627938287
47.5 -3.5603597591574783
47.51 -3.562218197184592
47.52 -3.5637704098718075
47.53 -3.565018880710568
47.54 -3.565966144142891
47.550000000000004 -3.5666147860238198
47.56 -3.566967444087709
47.57 -3.5670268084188876
47.58 -3.5667956219293444
47.59 -3.5662766808410424
47.6 -3.5654728351775873
47.61 -3.564386989261351
47.62 -3.563022102219918
47.63 -3.5613811885021676
47.64 -3.5594673184038186
47.65 -3.5572836186038046
47.660000000000004 -3.5548332727121306
47.67 -3.552119521830633
47.68 -3.549145665127895
47.69 -3.545915060426438
47.7 -3.542431124807962
47.71 -3.5386973352329676
47.72 -3.5347172291804725
47.730000000000004 -3.530494405303756
47.74 -3.5260325241075066
47.75 -3.5213353086470818
47.76 -3.5164065452485147
47.77 -3.511250084253305
47.78 -3.5058698407886197
47.79 -3.5002697955642077
47.800000000000004 -3.4944539956968015
47.81 -3.4884265555667753
47.82 -3.482191657702316
47.83 -3.4757535537014235
47.84 -3.4691165651861127
47.85 -3.4622850847943027
47.86 -3.4552635772111557
47.870000000000005 -3.44805658024066
47.88 -3.4406687059222065
47.89 -3.4331046416894253
47.9 -3.42536915158027
47.910000000000004 -3.417467077495104
47.92 -3.4094033405081063
47.93 -3.4011829422342146
47.94 -3.392810966255155
47.95 -3.3842925796047325
47.96 -3.375633034319435
47.97 -3.3668376690577873
47.980000000000004 -3.3579119107867257
47.99 -3.3488612765461596
48.0 -3.3396913752891635
48.01 -3.3304079098038244
48.02 -3.321016678721321
48.03 -3.3115235786138157
48.04 -3.301934606185881
48.050000000000004 -3.292255860565149
48.06 -3.2824935456964113
48.07 -3.272653972844182
48.08 -3.2627435632080903
48.09 -3.252768850660118
48.1 -3.2427364846028297
48.11 -3.2326532329630027
48.120000000000005 -3.2225259853191233
48.13 -3.212361756175113
48.14 -3.2021676883836108
48.15 -3.191951056727987
48.160000000000004 -3.1817192716717386
48.17 -3.1714798832777547
48.18 -3.1612405853153405
48.19 -3.1510092195540267
48.2 -3.140793780259685
48.21 -3.1306024189012476
48.22 -3.120443449076106
48.230000000000004 -3.1103253516691893
48.24 -3.100256780252039
48.25 -3.090246566737278
48.26 -3.0803037273006453
48.27 -3.0704374685804225
48.28 -3.0606571941740413
48.29 -3.0509725114388857
48.300000000000004 -3.041393238619065
48.31 -3.0319294123101486
48.32 -3.022591295281245
48.33 -3.0133893846679882
48.34 -3.004334420562145
48.35 -2.9954373950088495
48.36 -2.986709561439767
48.370000000000005 -2.978162444558137
48.38 -2.969807850703063
48.39 -2.9616578787126286
48.4 -2.953724931315662
48.410000000000004 -2.946021727075191
48.42 -2.9385613129155104
48.43 -2.931357077255541
48.44 -2.9244227637911706
48.45 -2.917772485945875
48.46 -2.911420742036654
48.47 -2.905382431182204
48.480000000000004 -2.8996728699994776
48.49 -2.89430781012382
48.5 -2.8893034565973608
48.51 -2.8846764871743176
48.52 -2.880444072583373
48.53 -2.8766238978065815
48.54 -2.8732341844205678
48.550000000000004 -2.8702937140592155
48.56 -2.8678218530600645
48.57 -2.8658385783493543
48.58 -2.8643645046396387
48.59 -2.863410797011312
48.6 -2.8625522168337056
48.61 -2.861083181019495
48.620000000000005 -2.8590338143099814
48.63 -2.856385040089066
48.64 -2.853126687352159
48.65 -2.8492482928973857
48.660000000000004 -2.8447405813789146
48.67 -2.8395952593016887
48.68 -2.8338050686349163
48.69 -2.8273637960914186
48.7 -2.8202662851331013
48.71 -2.8125084434376504
48.72 -2.804087246934472
48.730000000000004 -2.7950007402709502
48.74 -2.785248033763935
48.75 -2.7748292969059065
48.76 -2.7637457484973282
48.77 -2.7519996435045755
48.78 -2.739594256758508
48.79 -2.7265338636179166
48.800000000000004 -2.7128237177461614
48.81 -2.698470026152094
48.82 -2.683479921667754
48.83 -2.667861433033039
48.84 -2.6516234527824594
48.85 -2.634775703120525
48.86 -2.617328699986956
48.870000000000005 -2.599293715516154
48.88 -2.5806827390920404
48.89 -2.561508437213149
48.9 -2.5417841123641978
48.910000000000004 -2.5215236611083043
48.92 -2.5007415315961907
48.93 -2.479452680692205
48.94 -2.4576725309119496
48.95 -2.4354169273523922
48.96 -2.412702094802299
48.97 -2.3895445951973073
48.980000000000004 -2.365961285584376
48.99 -2.3419692767525646
49.0 -2.3175858926708486
49.01 -2.2928286308651877
49.02 -2.2677151238635815
49.03 -2.2422631018166186
49.04 -2.2164903563963776
49.050000000000004 -2.1904147060677133
49.06 -2.164053962809703
49.07 -2.137425900355808
49.08 -2.110548224017748
49.09 -2.083438542135923
49.1 -2.0561143392022245
49.11 -2.028592950682153
49.120000000000005 -2.0008915395594755
49.13 -1.9730270746189973
49.14 -1.9450163104673237
49.15 -1.9168757692989686
49.160000000000004 -1.8886217243913563
49.17 -1.8602701853203456
49.18 -1.831836884873006
49.19 -1.8033372676350865
49.2 -1.7747864802241864
49.21 -1.74619936313335
49.22 -1.717590444153636
49.230000000000004 -1.6889739333327682
49.24 -1.6603637194323468
49.25 -1.6317733678399762
49.26 -1.603216119894462
49.27 -1.5747048935784065
49.28 -1.546252285538415
49.29 -1.5178705743843395
49.300000000000004 -1.489571725230661
49.31 -1.4613673954351611
49.32 -1.433268941496891
49.33 -1.4052874270760256
49.34 -1.3774336321015852
49.35 -1.3497180629306484
49.36 -1.3221509635361741
49.370000000000005 -1.294742327692454
49.38 -1.2675019121376963
49.39 -1.2404392506952568
49.4 -1.213563669341788
49.410000000000004 -1.1868843022070692
49.42 -1.1604101085074774
49.43 -1.1341498904085903
49.44 -1.1081123118252698
49.45 -1.0823059181684354
49.46 -1.0567391570575495
49.47 -1.0314204000216272
49.480000000000004 -1.0063579652195145
49.49 -0.9815601412131594
49.5 -0.9570352118455805
49.51 -0.9327914822674845
49.52 -0.9088373061778616
49.53 -0.8851811143474796
49.54 -0.8618314445022799
49.550000000000004 -0.8387969726553264
49.56 -0.8160865459868916
49.57 -0.7937092173834346
49.58 -0.7716742817545033
49.59 -0.7499913142675645
49.6 -0.7286702106459444
49.61 -0.7077212296950037
49.620000000000005 -0.6871550382393536
49.63 -0.6669827586633907
49.64 -0.6472160192782432
49.65 -0.6278670077485486
49.660000000000004 -0.6089485278373772
49.67 -0.5904740597583
49.68 -0.5724578244377128
49.69 -0.5549148520326135
49.7 -0.5378610550682339
49.71 -0.5213133066040427
49.72 -0.5052895238662884
49.730000000000004 -0.4898087578306587
49.74 -0.47489128928067714
49.75 -0.4605587319191784
49.76 -0.4468341431601246
49.77 -0.43374214329180916
49.78 -0.4213090437693836
49.79 -0.4095629854778906
49.800000000000004 -0.3985340879138235
49.81 -0.38825461040593723
49.82 -0.37875912680391366
49.83 -0.37008471575288127
49.84 -0.36227117030161793
49.85 -0.3553612347207462
49.86 -0.349400887051182
49.870000000000005 -0.34443971363374715
49.88 -0.34053149445458075
49.89 -0.33773530839927446
49.9 -0.33611796652867554
49.910000000000004 -0.3357598898595171
49.92 -0.33676997312305446
49.93 -0.33932390163828074
49.94 -0.34376337036819393
49.95 -0.35085090026892374
49.96 -0.3624040686262191
49.97 -0.3827269312703976
49.980000000000004 -0.4207714816722046
49.99 0.0


==> u2ge.dat <==
0.0 0.6943801933522367
0.01 0.7188036836283422
0.02 0.7404011044204317
0.03 0.7594693490886377
0.04 0.776364321883606
0.05 0.7914725081809308
0.06 0.8051872535776865
0.07 0.8178908105778735
0.08 0.8299421916549892
0.09 0.841670168513402
0.1 0.853370387831633
0.11 0.865305472035669
0.12 0.8777070508396427
0.13 0.8907788405493506
0.14 0.9047000886654191
0.15 0.9196288903332546
0.16 0.9357050405370222
0.17 0.9530522063998434
0.18 0.9717792915668615
0.19 0.9919809285213508
0.2 1.013737086189741
0.21 1.0371118310534553
0.22 1.0621513405659
0.23 1.088881344773247
0.24 1.1173042661917543
0.25 1.1473964306951698
0.26 1.179105814129708
0.27 1.2123508415854647
0.28 1.2470207351972489
0.29 1.28297778384644
0.3 1.3200616742036417
0.31 1.358095697443292
0.32 1.3968942856244455
0.33 1.4362710214926735
0.34 1.4760460996946296
0.35000000000000003 1.5160522686190374
0.36 1.5561385694319991
0.37 1.5961716594202828
0.38 1.636035041381339
0.39 1.6756269672314406
0.4 1.714858008025304
0.41000000000000003 1.753649216878351
0.42 1.7919314820274925
0.43 1.8296461851228938
0.44 1.866746799948186
0.45 1.9032007339138257
0.46 1.938990616538511
0.47000000000000003 1.974114383776043
0.48 2.008583829797687
0.49 2.042421690600821
0.5 2.075657673235255
0.51 2.1083240650892345
0.52 2.1404516111446985
0.53 2.172066243955465
0.54 2.203187038884956
0.55 2.2338255108541976
0.56 2.2639861309302027
0.5700000000000001 2.29366776674835
0.58 2.3228656613132
0.59 2.35157355857287
0.6 2.3797856432033417
0.61 2.4074980601040137
0.62 2.434709889770205
0.63 2.4614235576852646
0.64 2.487644735571566
0.65 2.5133818439257407
0.66 2.538645289189163
0.67 2.563446569731665
0.68 2.587797369088494
0.6900000000000001 2.6117087294041337
0.7000000000000001 2.63519036876382
0.71 2.6582501776016114
0.72 2.6808939046688876
0.73 2.7031250237251534
0.74 2.724944758650831
0.75 2.7463522367396394
0.76 2.7673447366959882
0.77 2.7879179982863977
0.78 2.808066563592138
0.79 2.8277841243781983
0.8 2.8470638554040786
0.81 2.865898718908502
0.8200000000000001 2.884281730543254
0.8300000000000001 2.9022061814400972
0.84 2.919665814713012
0.85 2.936654957498302
0.86 2.953168611653124
0.87 2.96920250755249
0.88 2.984753126162334
0.89 2.999817694833646
0.9 3.01439416218003
0.91 3.028481157069021
0.92 3.0420779362649295
0.93 3.0551843246811163
0.9400000000000001 3.067800651584291
0.9500000000000001 3.079927685488494
0.96 3.091566569905251
0.97 3.102718761599598
0.98 3.113385972548569
0.99 3.1235701164107352
1.0 3.133273259994769
1.01 3.142497579954051
1.02 3.1512453247313723
1.03 3.1595187816213084
1.04 3.1673202487066066
1.05 3.1746520113457697
1.06 3.1815163228416545
1.07 3.1879153888936074
1.08 3.1938513554296337
1.09 3.1993262994192886
1.1 3.204342222285005
1.11 3.2089010455505083
1.12 3.2130046083937867
1.1300000000000001 3.2166546667996316
1.1400000000000001 3.2198528940383024
1.1500000000000001 3.2226008822262937
1.16 3.2249001447551144
1.17 3.226752119400351
1.18 3.2281581719508097
1.19 3.2291196002190388
1.2 3.2296376383176755
1.21 3.2297134611041107
1.22 3.2293481887130575
1.23 3.2285428911117657
1.24 3.227298592625526
1.25 3.225616276392286
1.26 3.223496888714066
1.27 3.2209413432828944
1.28 3.2179505252624825
1.29 3.214525295217003
1.3 3.2106664928786506
1.31 3.2063749407526276
1.32 3.201651447559434
1.33 3.196496811517843
1.34 3.1909118234734657
1.35 3.184897269878798
1.36 3.1784539356328274
1.37 3.1715826067875996
1.3800000000000001 3.164284073131091
1.3900000000000001 3.156559130654772
1.4000000000000001 3.1484085839148355
1.41 3.139833248296314
1.42 3.1308339521887865
1.43 3.1214115390821267
1.44 3.1115668695907672
1.45 3.101300823414392
1.46 3.0906143012420997
1.47 3.079508226608702
1.48 3.067983547708317
1.49 3.0560412391731138
1.5 3.0436823038222247
1.51 3.0309077743873973
1.52 3.0177187152203366
1.53 3.0041162239868635
1.54 2.990101433352779
1.55 2.97567551266542
1.56 2.9608396696354964
1.57 2.9455951520228822
1.58 2.929943249329788
1.59 2.913885294504796
1.6 2.897422665661022
1.61 2.8805567878107765
1.62 2.8632891346203158
1.6300000000000001 2.8456212301860893
1.6400000000000001 2.827554650835559
1.6500000000000001 2.8090910269543516
1.6600000000000001 2.79023204484214
1.67 2.7709794485982098
1.68 2.7513350420391163
1.69 2.73130069064965
1.7 2.710878323568064
1.71 2.69006993560684
1.72 2.6688775893104255
1.73 2.6473034170496104
1.74 2.6253496231542015
1.75 2.6030184860837924
1.76 2.5803123606363894
1.77 2.5572336801958206
1.78 2.5337849590164394
1.79 2.5099687945454034
1.8 2.485787869781404
1.81 2.461244955668257
1.82 2.4363429135224974
1.83 2.4110846974926394
1.84 2.3854733570480113
1.85 2.3595120394952933
1.86 2.3332039925180768
1.87 2.306552566737944
1.8800000000000001 2.27956121829174
1.8900000000000001 2.252233511421097
1.9000000000000001 2.224573121069581
1.9100000000000001 2.1965838354814977
1.92 2.1682695587961964
1.93 2.139634313632329
1.94 2.1106822436534327
1.95 2.081417616107691
1.96 2.051844824333668
1.97 2.0219683902223213
1.98 1.9917929666260408
1.99 1.9613233397040928
2.0 1.9305644311936738
2.0100000000000002 1.8995213005950116
2.02 1.8681991472583999
2.0300000000000002 1.8366033123602024
2.04 1.8047392807556542
2.05 1.7726126826936175
2.06 1.740229295380313
2.07 1.707595044377873
2.08 1.674716004822085
2.09 1.6415984024463282
2.1 1.608248614395506
2.11 1.5746731698171206
2.12 1.5408787502131798
2.13 1.5068721895398327
2.14 1.4726604740411493
2.15 1.4382507418026762
2.16 1.403650282013143
2.17 1.3688665339143782
2.18 1.3339067765308017
2.19 1.2987772046384216
2.2 1.2634837544744517
2.21 1.2280323793334462
2.22 1.192429050475115
2.23 1.1566797583061477
2.24 1.1207905138045189
2.25 1.0847673501546842
2.2600000000000002 1.0486163245584348
2.27 1.0123435201838966
2.2800000000000002 0.9759550482150777
2.29 0.9394570499602561
2.3000000000000003 0.9028556989798223
2.31 0.8661572031924848
2.32 0.8293678069185108
2.33 0.7924937928241352
2.34 0.7555414837272276
2.35 0.7185172442335118
2.36 0.6814274821706259
2.37 0.6442786497950218
2.38 0.6070772447484564
2.39 0.5698298107464015
2.4 0.53254293798547
2.41 0.49522326326114485
2.42 0.4578774697922633
2.43 0.42051228675265745
2.44 0.3831344885151714
2.45 0.34575089361711764
2.46 0.3083683634585537
2.47 0.27099380074985757
2.48 0.23363414772559044
2.49 0.1962963841452411
2.5 0.1589875251012104
2.5100000000000002 0.12171461865734134
2.52 0.08448474334060374
2.5300000000000002 0.04730500550846495
2.54 0.010182536615185533
2.5500000000000003 -0.026875509600983727
2.56 -0.06386195998915956
2.57 -0.10076962489513408
2.58 -0.13759130109030082
2.59 -0.17431977470335058
2.6 -0.21094782413856916
2.61 -0.24746822296756465
2.62 -0.2838737427813087
2.63 -0.32015715599245054
2.64 -0.3563112385774163
2.65 -0.3923287727517375
2.66 -0.4282025495706072
2.67 -0.46392537145033064
2.68 -0.4994900546054133
2.69 -0.534889431397896
2.7 -0.5701163525968933
2.71 -0.6051636895451737
2.72 -0.6400243362327724
2.73 -0.6746912112749137
2.74 -0.7091572597955338
2.75 -0.7434154552150236
2.7600000000000002 -0.7774588009421011
2.77 -0.8112803319706994
2.7800000000000002 -0.8448731163816985
2.79 -0.8782302567496274
2.8000000000000003 -0.9113448914556441
2.81 -0.9442101959064617
2.82 -0.9768193836599108
2.83 -1.009165707458069
2.84 -1.0412424601679044
2.85 -1.0730429756306403
2.86 -1.1045606294196426
2.87 -1.135788839508412
2.88 -1.166721066848046
2.89 -1.1973508158558266
2.9 -1.2276716348151995
2.91 -1.2576771161880085
2.92 -1.2873608968393433
2.93 -1.3167166581766891
2.94 -1.3457381262034684
2.95 -1.3744190714886382
2.96 -1.4027533090528501
2.97 -1.4307346981730287
2.98 -1.4583571421064614
2.99 -1.4856145877355103
3.0 -1.512501025135416
3.0100000000000002 -1.5390104870659735
3.02 -1.56513704838993
3.0300000000000002 -1.5908748254193492
3.04 -1.6162179751932757
3.0500000000000003 -1.6411606946883508
3.06 -1.6656972199659026
3.0700000000000003 -1.6898218252581916
3.08 -1.713528821997432
3.09 -1.7368125577916809
3.1 -1.7596674153511933
3.11 -1.7820878113706438
3.12 -1.8040681953722104
3.13 -1.8256030485149406
3.14 -1.846686882377808
3.15 -1.8673142377231957
3.16 -1.8874796832488263
3.17 -1.907177814338124
3.18 -1.9264032518184164
3.19 -1.9451506407395431
3.2 -1.963414649184847
3.21 -1.9811899671302013
3.22 -1.9984713053671495
3.23 -2.015253394508687
3.24 -2.0315309840990725
3.25 -2.0472988418508864
3.2600000000000002 -2.062551753036226
3.27 -2.077284520061958
3.2800000000000002 -2.091491962262813
3.29 -2.1051689159504967
3.3000000000000003 -2.1183102347615343
3.31 -2.130910790352597
3.3200000000000003 -2.142965473497256
3.33 -2.154469195645911
3.34 -2.1654168910178484
3.35 -2.175803519303031
3.36 -2.185624069061469
3.37 -2.194873561918433
3.38 -2.2035470576666865
3.39 -2.211639660400448
3.4 -2.2191465258212757
3.41 -2.226062869874251
3.42 -2.2323839788917126
3.43 -2.2381052214442785
3.44 -2.243222062123629
3.45 -2.247730077509538
3.46 -2.2516249746038275
3.47 -2.2549026120499875
3.48 -2.2575590244956305
3.49 -2.2595904504977815
3.5 -2.2609933644212754
3.5100000000000002 -2.26176451283317
3.52 -2.261900955957988
3.5300000000000002 -2.2614001148243386
3.54 -2.260259824809883
3.5500000000000003 -2.2584783963721407
3.56 -2.2560546838464255
3.5700000000000003 -2.252988163290272
3.58 -2.2492790204664876
3.59 -2.2449282501759655
3.6 -2.23993776828358
3.61 -2.2343105379230357
3.62 -2.2280507115176933
3.63 -2.221163790419225
3.64 -2.2136568041347133
3.65 -2.2055385112929415
3.66 -2.196819624681712
3.67 -2.1875130628688297
3.68 -2.177634231095442
3.69 -2.1672013342903833
3.7 -2.156235725189121
3.71 -2.1447622906379453
3.72 -2.1328098792008015
3.73 -2.120411773145187
3.74 -2.107606207729261
3.75 -2.0944369404137277
3.7600000000000002 -2.0809538721277514
3.77 -2.067213721979287
3.7800000000000002 -2.053280755744918
3.79 -2.0392275670260815
3.8000000000000003 -2.02513590802602
3.81 -2.0110975643801847
3.8200000000000003 -1.9972152652453388
3.83 -1.9836036157987706
3.84 -1.9703900342906175
3.85 -1.9577156697179006
3.86 -1.9457362689523703
3.87 -1.9346229537121924
3.88 -1.9245628581541094
3.89 -1.9157595672149932
3.9 -1.9084332844728236
3.91 -1.9028206467444475
3.92 -1.8991740917119242
3.93 -1.897760675714971
3.94 -1.898860232991756
3.95 -1.9027627670053788
3.96 -1.9097649712953384
3.97 -1.9201657939614143
3.98 -1.9342609887556286
3.99 -1.9523366386795353
4.0 -1.974661695787876
4.01 -2.0014796527981615
4.0200000000000005 -2.032999545086691
4.03 -2.06938657011848
4.04 -2.110752697125254
4.05 -2.1571477127927396
4.0600000000000005 -2.2085511980852184
4.07 -2.26486594763855
4.08 -2.3259133202068227
4.09 -2.391430945128969
4.1 -2.461073109583433
4.11 -2.5344140224741674
4.12 -2.6109540028018836
4.13 -2.6901284822246723
4.14 -2.7713195502837413
4.15 -2.8538696129597474
4.16 -2.9370965898138164
4.17 -3.0203099562349376
4.18 -3.1028268646029624
4.19 -3.183987570867841
4.2 -3.263169462201723
4.21 -3.3397991218332796
4.22 -3.413362055349763
4.23 -3.48340990253572
4.24 -3.549565133928859
4.25 -3.6115233580243666
4.26 -3.6690534394934065
4.2700000000000005 -3.721995664515954
4.28 -3.7702582078670996
4.29 -3.813812175570983
4.3 -3.852685522982606
4.3100000000000005 -3.886956174997743
4.32 -3.9167446897371136
4.33 -3.9422067975817017
4.34 -3.9635261092576783
4.3500000000000005 -3.9809072246234845
4.36 -3.994569399875956
4.37 -4.004740859396977
4.38 -4.011653781129061
4.39 -4.015539947236931
4.4 -4.016627034598708
4.41 -4.015135517266385
4.42 -4.011276158119376
4.43 -4.005248072492808
4.44 -3.997237347735438
4.45 -3.9874161974004037
4.46 -3.97594261767096
4.47 -3.9629604990530565
4.48 -3.9486001314368275
4.49 -3.932979028268478
4.5 -3.9162029879266553
4.51 -3.8983673085069483
4.5200000000000005 -3.879558076037645
4.53 -3.8598534548524137
4.54 -3.83932492099761
4.55 -3.8180383936029956
4.5600000000000005 -3.7960552335783158
4.57 -3.7734330925707296
4.58 -3.7502266069475225
4.59 -3.7264879411296494
4.6000000000000005 -3.702267191716553
4.61 -3.6776126685892656
4.62 -3.6525710718092768
4.63 -3.6271875840168124
4.64 -3.601505897560111
4.65 -3.5755681941756863
4.66 -3.5494150929998067
4.67 -3.5230855803553265
4.68 -3.49661693232371
4.69 -3.4700446387597843
4.7 -3.4434023352446905
4.71 -3.4167217475642646
4.72 -3.39003265167212
4.73 -3.3633628507644864
4.74 -3.336738170026681
4.75 -3.310182468795427
4.76 -3.2837176692915144
4.7700000000000005 -3.2573638006471994
4.78 -3.2311390567087024
4.79 -3.2050598659383778
4.8 -3.17914097170385
4.8100000000000005 -3.153395521264208
4.82 -3.127835161832966
4.83 -3.102470142222325
4.84 -3.0773094186969905
4.8500000000000005 -3.052360763820496
4.86 -3.027630877224841
4.87 -3.003125497388334
4.88 -2.9788495136601583
4.89 -2.954807077891945
4.9 -2.931001715184307
4.91 -2.9074364333653513
4.92 -2.884113830922045
4.93 -2.8610362031995535
4.94 -2.838205646761769
4.95 -2.8156241618763533
4.96 -2.793293753124087
4.97 -2.7712165281878214
4.98 -2.749394794874858
4.99 -2.727831156448002
5.0 -2.706528605307395
5.01 -2.685490615050614
5.0200000000000005 -2.6647212308645924
5.03 -2.6442251581410057
5.04 -2.6240078491029504
5.05 -2.604075587100302
5.0600000000000005 -2.5844355680933253
5.07 -2.5650959759768566
5.08 -2.546062716597066
5.09 -2.527331133152485
5.1000000000000005 -2.5088953315532563
5.11 -2.4907507470170094
5.12 -2.4728940700083495
5.13 -2.4553231213503075
5.14 -2.4380366812586107
5.15 -2.4210342795314386
5.16 -2.4043159563327476
5.17 -2.3878820046943425
5.18 -2.371732706911694
5.19 -2.355868077288851
5.2 -2.340287623135608
5.21 -2.32499013461039
5.22 -2.3099735119900755
5.23 -2.2952346364082623
5.24 -2.280769287284717
5.25 -2.2665721067586855
5.26 -2.2526366086870926
5.2700000000000005 -2.2389552274150573
5.28 -2.2255193996630327
5.29 -2.2123196716613758
5.3 -2.199345823094366
5.3100000000000005 -2.1865869994777114
5.32 -2.174031845194744
5.33 -2.1616686304572017
5.34 -2.1494853667764886
5.3500000000000005 -2.137469907007948
5.36 -2.1256100275274465
5.37 -2.1138934915029886
5.38 -2.1023080934568505
5.39 -2.090841686325117
5.4 -2.0794821929712297
5.41 -2.068217604612283
5.42 -2.057035968885018
5.43 -2.0459253703221973
5.44 -2.0348739059151524
5.45 -2.0238696581815976
5.46 -2.012900667846561
5.47 -2.001954907854584
5.48 -1.9910202600475222
5.49 -1.9800844954555719
5.5 -1.9691352587855386
5.51 -1.9581600573752993
5.5200000000000005 -1.9471462546186922
5.53 -1.9360810676372644
5.54 -1.9249515688204117
5.55 -1.913744690732946
5.5600000000000005 -1.9024472338266063
5.57 -1.8910458763519549
5.58 -1.8795271858828935
5.59 -1.8678776318900359
5.6000000000000005 -1.8560835988662368
5.61 -1.8441313995662019
5.62 -1.832007288032048
5.63 -1.81969747215184
5.64 -1.80718812562484
5.65 -1.7944653993019433
5.66 -1.7815154319931819
5.67 -1.7683243609447574
5.68 -1.7548783323047596
5.69 -1.741163512014559
5.7 -1.727166097676351
5.71 -1.7128723320611496
5.72 -1.6982685190311821
5.73 -1.6833410427584192
5.74 -1.6680763912140197
5.75 -1.6524611849925808
5.76 -1.636482212603846
5.7700000000000005 -1.6201264734047518
5.78 -1.6033812293620864
5.79 -1.5862340667943526
5.8 -1.5686729691552384
5.8100000000000005 -1.5506864017422262
5.82 -1.532263408949878
5.83 -1.513393724294833
5.84 -1.494067892903356
5.8500000000000005 -1.4742774054380474
5.86 -1.4540148415370029
5.87 -1.4332740197035057
5.88 -1.4120501492230266
5.89 -1.3903399780908676
5.9 -1.3681419291247354
5.91 -1.3454562144742404
5.92 -1.322284916710504
5.93 -1.2986320227207362
5.94 -1.274503394954733
5.95 -1.249906663423601
5.96 -1.2248510215640744
5.97 -1.1993469100352205
5.98 -1.1734055750866357
5.99 -1.1470384927349135
6.0 -1.1202566568787602
6.01 -1.0930697388360118
6.0200000000000005 -1.0654851374685559
6.03 -1.0375069526349239
6.04 -1.009134929308964
6.05 -0.9803634340395733
6.0600000000000005 -0.9511805378406826
6.07 -0.9215672881717443
6.08 -0.891497255502566
6.09 -0.8609364354537781
6.1000000000000005 -0.829843574730484
6.11 -0.7981709680265525
6.12 -0.765865744876101
6.13 -0.7328716321896485
6.140000000000001 -0.6991311427879565
6.15 -0.6645881057159788
6.16 -0.6291904232635095
6.17 -0.5928929145627166
6.18 -0.5556600877788394
6.19 -0.5174686732654714
6.2 -0.4783097498188975
6.21 -0.43819030709349205
6.22 -0.3971341116435241
6.23 -0.3551817837989786
6.24 -0.3123900476194481
6.25 -0.2688301827940518
6.26 -0.2245857774938247
6.2700000000000005 -0.17974994323038862
6.28 -0.1344221944780588
6.29 -0.0887052083699329
6.3 -0.04270166153780908
6.3100000000000005 0.003488700763488062
6.32 0.04977165960875629
6.33 0.09606072265693122
6.34 0.14227889704150964
6.3500000000000005 0.18836000651089213
6.36 0.23424951422369267
6.37 0.27990480268012075
6.38 0.3252948684832653
6.390000000000001 0.3703994221011446
6.4 0.4152074411183815
6.41 0.4597152981169659
6.42 0.5039246524092524
6.43 0.5478403384406714
6.44 0.5914684885132986
6.45 0.6348150894353122
6.46 0.6778850988374416
6.47 0.7206821529583118
6.48 0.763208803371608
6.49 0.8054671436473968
6.5 0.8474596409470827
6.51 0.8891899769093259
6.5200000000000005 0.9306637241541251
6.53 0.9718887309194275
6.54 1.0128751454382603
6.55 1.0536350722602021
6.5600000000000005 1.094181905418985
6.57 1.134529421960273
6.58 1.1746907411396932
6.59 1.2146772599112987
6.6000000000000005 1.254497666686682
6.61 1.2941571165790569
6.62 1.3336566266770271
6.63 1.3729927232875596
6.640000000000001 1.4121573477991087
6.65 1.4511380061977879
6.66 1.4899181307025642
6.67 1.5284776110011893
6.68 1.566793447001888
6.69 1.6048404742017648
6.7 1.6425921157604906
6.71 1.6800211210796614
6.72 1.7171002580630743
6.73 1.7538029343348551
6.74 1.7901037307463046
6.75 1.8259788379407231
6.76 1.861406393191337
6.7700000000000005 1.896366719976701
6.78 1.9308424767536856
6.79 1.9648187241775483
6.8 1.9982829217228106
6.8100000000000005 2.0312248654420206
6.82 2.0636365786454283
6.83 2.095512166769842
6.84 2.126847646800517
6.8500000000000005 2.1576407604576593
6.86 2.187890779080724
6.87 2.2175983068310914
6.88 2.2467650875601817
6.890000000000001 2.2753938195005756
6.9 2.3034879808657203
6.91 2.331051668504677
6.92 2.358089450956986
6.93 2.3846062365878002
6.94 2.4106071569452556
6.95 2.436097465061337
6.96 2.461082448096944
6.97 2.4855673535029545
6.98 2.509557327712294
6.99 2.5330573662851092
7.0 2.5560722743836823
7.01 2.5786066364503712
7.0200000000000005 2.6006647939860796
7.03 2.622250830373609
7.04 2.643368561754174
7.05 2.664021533037185
7.0600000000000005 2.6842130182025574
7.07 2.703946024136058
7.08 2.723223297318503
7.09 2.742047332768494
7.1000000000000005 2.7604203847130897
7.11 2.778344478531116
7.12 2.795821423578313
7.13 2.812852826563546
7.140000000000001 2.829440105198005
7.15 2.845584501887899
7.16 2.8612870972836113
7.17 2.8765488235354884
7.18 2.891370477138863
7.19 2.9057527312794633
7.2 2.919696147614135
7.21 2.9332011874416786
7.22 2.9462682222371
7.23 2.9588975435352247
7.24 2.971089372161705
7.25 2.9828438668199726
7.26 2.9941611320480623
7.2700000000000005 3.005041225566768
7.28 3.0154841650440263
7.29 3.025489934303762
7.3 3.0350584890095824
7.3100000000000005 3.044189761854872
7.32 3.052883667291569
7.33 3.0611401058297227
7.34 3.06895896793953
7.3500000000000005 3.0763401375870436
7.36 3.083283495433391
7.37 3.089788921725915
7.38 3.0958562989089042
7.390000000000001 3.1014855139796222
7.4 3.1066764606138317
7.41 3.111429041083222
7.42 3.1157431679868326
7.43 3.1196187658150016
7.44 3.123055772365158
7.45 3.1260541400252047
7.46 3.1286138369409433
7.47 3.1307348480808104
7.48 3.132417176211658
7.49 3.133660842796929
7.5 3.1344658888283066
7.51 3.1348323756005207
7.5200000000000005 3.134760385438299
7.53 3.1342500223839282
7.54 3.133301412852026
7.55 3.131914706258822
7.5600000000000005 3.130090075632027
7.57 3.1278277182060528
7.58 3.1251278560085254
7.59 3.1219907364416106
7.6000000000000005 3.1184166328629113
7.61 3.114405845169118
7.62 3.1099587003860787
7.63 3.10507555326817
7.640000000000001 3.0997567869096896
7.65 3.094002813370576
7.66 3.087814074319197
7.67 3.0811910416938524
7.68 3.074134218385181
7.69 3.0666441389409895
7.7 3.058721370295376
7.71 3.0503665125236545
7.72 3.0415801996236627
7.73 3.032363100326537
7.74 3.022715918936226
7.75 3.012639396200181
7.76 3.002134310211975
7.7700000000000005 2.9912014773465136
7.78 2.9798417532298362
7.79 2.9680560337430153
7.8 2.95584525606266
7.8100000000000005 2.943210399737933
7.82 2.930152487805115
7.83 2.916672587940954
7.84 2.9027718136551
7.8500000000000005 2.8884513255232944
7.86 2.87371233246126
7.87 2.858556093040341
7.88 2.8429839168465163
7.890000000000001 2.826997165881982
7.9 2.810597256011789
7.91 2.7937856584550707
7.92 2.7765639013222483
7.930000000000001 2.758933571198511
7.94 2.740896314774779
7.95 2.7224538405261796
7.96 2.7036079204392056
7.97 2.6843603917878998
7.98 2.664713158959504
7.99 2.6446681953301647
8.0 2.6242275451909314
8.01 2.6033933257245705
8.02 2.582167729033022
8.03 2.560553024215998
8.040000000000001 2.5385515595001653
8.05 2.5161657644188278
8.06 2.4933981520420962
8.07 2.470251321256173
8.08 2.446727959091397
8.09 2.4228308430979593
8.1 2.398562843767623
8.11 2.37392692699998
8.120000000000001 2.3489261566107884
8.13 2.3235636968808695
8.14 2.2978428151416703
8.15 2.2717668843944403
8.16 2.245339385960564
8.17 2.2185639121568244
8.18 2.1914441689920223
8.19 2.163983978879454
8.2 2.136187283359403
8.21 2.1080581458240717
8.22 2.079600754239345
8.23 2.050819423853633
8.24 2.021718599886892
8.25 1.9923028601889916
8.26 1.962576917858464
8.27 1.9325456238101404
8.28 1.9022139692801665
8.290000000000001 1.871587088256918
8.3 1.840670259823753
8.31 1.8094689104007626
8.32 1.7779886158711917
8.33 1.746235103577428
8.34 1.7142142541714809
8.35 1.6819321033039687
8.36 1.6493948431354322
8.370000000000001 1.6166088236534406
8.38 1.5835805537787029
8.39 1.5503167022431208
8.4 1.5168240982229912
8.41 1.4831097317104722
8.42 1.4491807536061816
8.43 1.4150443992603456
8.44 1.380707145107639
8.45 1.3461749977606678
8.46 1.3114539789422932
8.47 1.276550138487579
8.48 1.2414695550596662
8.49 1.20621833708945
8.5 1.1708026239154452
8.51 1.1352285870984704
8.52 1.0995024318811168
8.53 1.0636303987593245
8.540000000000001 1.0276187651309003
8.55 0.9914738469832052
8.56 0.9552020005814816
8.57 0.9188096241183341
8.58 0.8823031592854502
8.59 0.8456890927297837
8.6 0.8089739573583976
8.61 0.7721643334581946
8.620000000000001 0.7352668496022643
8.63 0.6982881833158352
8.64 0.6612350614814995
8.65 0.6241142604675329
8.66 0.5869326059678297
8.67 0.5496969725478291
8.68 0.5124142828952805
8.69 0.47509150678022266
8.700000000000001 0.4377356597319864
8.71 0.40035380144640553
8.72 0.3629530339395804
8.73 0.32554049946708097
8.74 0.2881233782308433
8.75 0.2507088858972088
8.76 0.21330427095142057
8.77 0.17591681191357567
8.78 0.13855381444264914
8.790000000000001 0.10122260835328789
8.8 0.06393054456995206
8.81 0.026684992042299127
8.82 -0.010506665357391642
8.83 -0.047637031933553176
8.84 -0.08469870324636675
8.85 -0.12168426915385644
8.86 -0.15858631680322666
8.870000000000001 -0.1953974335595795
8.88 -0.23211020986172137
8.89 -0.26871724199769575
8.9 -0.3052111347927986
8.91 -0.34158450420606146
8.92 -0.37782997983176725
8.93 -0.41394020730339265
8.94 -0.44990785059995275
8.950000000000001 -0.4857255942536256
8.96 -0.5213861454594271
8.97 -0.5568822360885606
8.98 -0.592206624605919
8.99 -0.6273520978943026
9.0 -0.6623114729867001
9.01 -0.6970775987088746
9.02 -0.7316433572332965
9.03 -0.7660016655474913
9.040000000000001 -0.800145476837022
9.05 -0.8340677817856688
9.06 -0.8677616097933085
9.07 -0.9012200301130264
9.08 -0.9344361529080927
9.09 -0.9674031302293897
9.1 -1.0001141569143397
9.11 -1.0325624714068378
9.120000000000001 -1.06474135649949
9.13 -1.0966441399974753
9.14 -1.1282641953043133
9.15 -1.1595949419297653
9.16 -1.1906298459201892
9.17 -1.2213624202103093
9.18 -1.2517862248977865
9.19 -1.2818948674394992
9.200000000000001 -1.3116820027705784
9.21 -1.341141333345984
9.22 -1.3702666091048967
9.23 -1.3990516273589773
9.24 -1.4274902326040027
9.25 -1.4555763162568862
9.26 -1.4833038163175478
9.27 -1.5106667169577257
9.28 -1.537659048037568
9.290000000000001 -1.5642748845505299
9.3 -1.590508345999448
9.31 -1.6163535957044093
9.32 -1.6418048400446386
9.33 -1.6668563276370365
9.34 -1.6915023484525318
9.35 -1.7157372328742444
9.36 -1.7395553506999
9.370000000000001 -1.7629511100911728
9.38 -1.785918956474894
9.39 -1.8084533713991433
9.4 -1.8305488713491873
9.41 -1.8522000065288655
9.42 -1.8734013596122745
9.43 -1.894147544472982
9.44 -1.9144332048974708
9.450000000000001 -1.9342530132911975
9.46 -1.9536016693863063
9.47 -1.9724738989611155
9.48 -1.9908644525830252
9.49 -2.0087681043878884
9.5 -2.0261796509102217
9.51 -2.043093909980798
9.52 -2.059505719710276
9.53 -2.0754099375797104
9.540000000000001 -2.090801439661317
9.55 -2.105675119996264
9.56 -2.1200258901593294
9.57 -2.133848679044155
9.58 -2.147138432906952
9.59 -2.1598901157119634
9.6 -2.172098709826071
9.61 -2.183759217118072
9.620000000000001 -2.1948666605225635
9.63 -2.2054160861386047
9.64 -2.2154025659398804
9.65 -2.224821201184222
9.66 -2.233667126621036
9.67 -2.241935515606807
9.68 -2.2496215862540496
9.69 -2.2567206087531324
9.700000000000001 -2.2632279140253457
9.71 -2.2691389038839542
9.72 -2.2744490629031278
9.73 -2.2791539722184444
9.74 -2.283249325510875
9.75 -2.2867309474573227
9.76 -2.2895948149648016
9.77 -2.2918370815455082
9.78 -2.293454105232194
9.790000000000001 -2.29444248048251
9.8 -2.2947990745756917
9.81 -2.2945210690635793
9.82 -2.2936060069071917
9.83 -2.2920518460028503
9.84 -2.28985701988543
9.85 -2.2870205064866322
9.86 -2.283541905927509
9.870000000000001 -2.2794215284334927
9.88 -2.2746604935821932
9.89 -2.269260842223545
9.9 -2.263225662555503
9.91 -2.2565592319893693
9.92 -2.249267176601904
9.93 -2.241356650142318
9.94 -2.232836534739106
9.950000000000001 -2.223717665634213
9.96 -2.214013082452492
9.97 -2.2037383096891117
9.98 -2.192911669257607
9.99 -2.181554628077144
10.0 -2.1696921837720624
10.01 -2.157353291596433
10.02 -2.144571335653117
10.03 -2.131384647325521
10.040000000000001 -2.1178370735396603
10.05 -2.1039785969844913
10.06 -2.089866009679597
10.07 -2.0755636402270117
10.08 -2.0611441336409526
10.09 -2.046689280720274
10.1 -2.0322908914146494
10.11 -2.018051703415181
10.120000000000001 -2.0040863131577358
10.13 -1.99052211143045
10.14 -1.9775001997183463
10.15 -1.9651762561980495
10.16 -1.9537213118759555
10.17 -1.9433223877680827
10.18 -1.9341829334011793
10.19 -1.9265229955746532
10.200000000000001 -1.9205790347960354
10.21 -1.9166032958910457
10.22 -1.9148626301441238
10.23 -1.91563666046172
10.24 -1.9192151803730622
10.25 -1.925894684427233
10.26 -1.935973944107071
10.27 -1.9497485721025543
10.28 -1.9675045604983379
10.290000000000001 -1.9895108359762195
10.3 -2.0160109467227265
10.31 -2.0472140783812507
10.32 -2.083285684536369
10.33 -2.124338102736615
10.34 -2.170421599906868
10.35 -2.221516340489257
10.36 -2.2775257873772947
10.370000000000001 -2.3382720235255627
10.38 -2.403493419690027
10.39 -2.472844974877881
10.4 -2.5459015285366546
10.41 -2.6221638966805374
10.42 -2.701067826670779
10.43 -2.781995504068486
10.44 -2.8642891862596302
10.450000000000001 -2.947266390491734
10.46 -3.030235943161286
10.47 -3.1125141224491375
10.48 -3.193440117616027
10.49 -3.2723900968162507
10.5 -3.348789316057406
10.51 -3.4221218910595157
10.52 -3.491938054658781
10.53 -3.5578588982360966
10.540000000000001 -3.619578722488809
10.55 -3.6768651967795125
10.56 -3.729557561241
10.57 -3.777563123830361
10.58 -3.820852323768901
10.59 -3.859452659658417
10.6 -3.8934418087547433
10.61 -3.922940280017328
10.620000000000001 -3.9481039352561496
10.63 -3.969116675099051
10.64 -3.9861835243219703
10.65 -3.999524276463328
10.66 -4.009367785166839
10.67 -4.015946931395498
10.68 -4.01949425781893
10.69 -4.020238244112037
10.700000000000001 -4.018400194515773
10.71 -4.014191714376955
10.72 -4.007812758349377
10.73 -3.9994502345168024
10.74 -3.9892771437412833
10.75 -3.977452222582138
10.76 -3.9641200435476165
10.77 -3.9494115113557853
10.78 -3.933444681297352
10.790000000000001 -3.916325817881619
10.8 -3.8981506098129186
10.81 -3.879005460970057
10.82 -3.8589687856223636
10.83 -3.8381122482097534
10.84 -3.816501902053545
10.85 -3.7941991958456986
10.86 -3.7712618304095438
10.870000000000001 -3.7477444601446477
10.88 -3.723699243229714
10.89 -3.699176251864077
10.9 -3.6742237586525768
10.91 -3.6488884179317633
10.92 -3.6232153617751837
10.93 -3.5972482299793027
10.94 -3.5710291519248054
10.950000000000001 -3.5445986962023484
10.96 -3.5179958015351893
10.97 -3.4912577001063267
10.98 -3.464419842027635
10.99 -3.4375158275286486
11.0 -3.4105773515045503
11.01 -3.3836341634492264
11.02 -3.3567140444277626
11.03 -3.329842801693391
11.040000000000001 -3.3030442807145324
11.05 -3.27634039377761
11.06 -3.2497511639176526
11.07 -3.2232947826537264
11.08 -3.1969876798632506
11.09 -3.170844604090348
11.1 -3.144878711593393
11.11 -3.1191016625158405
11.120000000000001 -3.0935237226867436
11.13 -3.0681538696753625
11.14 -3.042999901887309
11.15 -3.0180685496344632
11.16 -2.99336558725906
11.17 -2.9688959455584594
11.18 -2.9446638238757252
11.19 -2.9206728013608307
11.200000000000001 -2.896925947027653
11.21 -2.873425928331961
11.22 -2.8501751180893535
11.23 -2.8271756996370474
11.24 -2.8044297701950653
11.25 -2.7819394424444415
11.26 -2.759706944372229
11.27 -2.737734717436151
11.28 -2.7160255131270334
11.290000000000001 -2.6945824879693516
11.3 -2.673409296962993
11.31 -2.652510185422706
11.32 -2.6318900790738895
11.33 -2.6115546721634257
11.34 -2.5915105132153857
11.35 -2.57176508789842
11.36 -2.552326797985864
11.370000000000001 -2.5331995158419245
11.38 -2.514377398532639
11.39 -2.495854828323212
11.4 -2.4776275395346734
11.41 -2.4596925299489474
11.42 -2.442047920674278
11.43 -2.4246927699653513
11.44 -2.40762684902972
11.450000000000001 -2.3908503900329605
11.46 -2.3743638181276756
11.47 -2.358167480238825
11.48 -2.3422613834274553
11.49 -2.3266449549081702
11.5 -2.3113168342251598
11.51 -2.2962747058698207
11.52 -2.281515177901978
11.53 -2.267033709157265
11.540000000000001 -2.252824584622762
11.55 -2.2388809358169617
11.56 -2.2251948006576474
11.57 -2.211757215555199
11.58 -2.1985583313792265
11.59 -2.1855875445235426
11.6 -2.172833634533186
11.61 -2.1602849004846325
11.620000000000001 -2.1479292895128346
11.63 -2.1357545122754855
11.64 -2.1237481417021504
11.65 -2.1118976929123954
11.66 -2.1001906835832886
11.67 -2.0886146752830683
11.68 -2.0771572972355967
11.69 -2.065806254706056
11.700000000000001 -2.0545493246303863
11.71 -2.0433743413266514
11.72 -2.0322691751289494
11.73 -2.0212217066296825
11.74 -2.010219798936832
11.75 -1.9992512700015204
11.76 -1.9883038666773554
11.77 -1.9773652417668899
11.78 -1.9664229349179367
11.790000000000001 -1.9554643578861934
11.8 -1.9444767843538602
11.81 -1.9334473442457718
11.82 -1.9223630222709303
11.83 -1.9112106602688892
11.84 -1.8999769628300038
11.85 -1.888648505606823
11.86 -1.8772117457144302
11.870000000000001 -1.8656530336274264
11.88 -1.853958626026932
11.89 -1.8421146991164064
11.9 -1.8301073620044193
11.91 -1.8179226698452444
11.92 -1.8055466365339663
11.93 -1.7929652468651742
11.94 -1.7801644681704993
11.950000000000001 -1.7671302615770865
11.96 -1.7538485931382315
11.97 -1.7403054452113957
11.98 -1.726486828575084
11.99 -1.7123787958907761
12.0 -1.6979674572324357
12.01 -1.6832389985123224
12.02 -1.6681797037336754
12.030000000000001 -1.652775982097847
12.040000000000001 -1.6370144010624204
12.05 -1.6208817265081212
12.06 -1.6043649711938286
12.07 -1.5874514526675658
12.08 -1.570128861728548
12.09 -1.5523853423982252
12.1 -1.5342095841291976
12.11 -1.515590926639344
12.120000000000001 -1.4965194772833208
12.13 -1.4769862402313385
12.14 -1.4569832558991445
12.15 -1.4365037480305403
12.16 -1.4155422745682757
12.17 -1.3940948769427928
12.18 -1.3721592206878257
12.19 -1.349734718389382
12.200000000000001 -1.326822623962318
12.21 -1.3034260852588957
12.22 -1.2795501402090195
12.23 -1.25520164031835
12.24 -1.230389084705206
12.25 -1.205122348290939
12.26 -1.1794122896729637
12.27 -1.153270227981415
12.280000000000001 -1.1267072839987806
12.290000000000001 -1.0997335892074642
12.3 -1.072357377222796
12.31 -1.0445839849520424
12.32 -1.0164148051047568
12.33 -0.9878462462411397
12.34 -0.9588687698540279
12.35 -0.9294660842094333
12.36 -0.8996145798830733
12.370000000000001 -0.8692830903844748
12.38 -0.8384330517324674
12.39 -0.8070191169528265
12.4 -0.7749902558945689
12.41 -0.7422913392410218
12.42 -0.7088651707462637
12.43 -0.6746548965835881
12.44 -0.6396066881939353
12.450000000000001 -0.6036725675537151
12.46 -0.5668132229929541
12.47 -0.5290006507012168
12.48 -0.49022045293503425
12.49 -0.450473630236913
12.5 -0.4097777238860929
12.51 -0.36816719854395297
12.52 -0.325693004548568
12.530000000000001 -0.2824213223733927
12.540000000000001 -0.2384315619811801
12.55 -0.1938137565929816
12.56 -0.1486655412712663
12.57 -0.1030889310026395
12.58 -0.05718710594360221
12.59 -0.011061376974648152
12.6 0.03519154535421398
12.61 0.0814819047940194
12.620000000000001 0.12772883684871816
12.63 0.17386186245901847
12.64 0.21982190428265413
12.65 0.26556177962750827
12.66 0.3110461222310432
12.67 0.3562507068119922
12.68 0.401161199590383
12.69 0.44577142729616837
12.700000000000001 0.49008132974336727
12.71 0.5340948164098434
12.72 0.5778177684191026
12.73 0.6212564055058238
12.74 0.664416175850099
12.75 0.7073012380194648
12.76 0.7499145075186262
12.77 0.7922581550615706
12.780000000000001 0.8343343848411693
12.790000000000001 0.87614629673888
12.8 0.9176986466252841
12.81 0.9589983570948322
12.82 1.0000546865999977
12.83 1.040879026311535
12.84 1.0814843507525755
12.85 1.121884392830819
12.86 1.1620926422822317
12.870000000000001 1.2021212779842898
12.88 1.2419801409052287
12.89 1.2816758390698753
12.9 1.321211053014657
12.91 1.3605840839006245
12.92 1.3997886603278724
12.93 1.4388139966528883
12.94 1.4776450770016032
12.950000000000001 1.5162631260357702
12.96 1.5546462199461937
12.97 1.5927699886125786
12.98 1.630608361526075
12.99 1.6681343148641519
13.0 1.705320583961858
13.01 1.742140313342146
13.02 1.7785676246138782
13.030000000000001 1.8145780902680766
13.040000000000001 1.8501491082561579
13.05 1.8852601779502902
13.06 1.9198930825561664
13.07 1.9540319862859072
13.08 1.9876634566971951
13.09 2.020776423719725
13.1 2.053362087194262
13.11 2.0854137844301586
13.120000000000001 2.1169268285142038
13.13 2.147898327030703
13.14 2.1783269896126654
13.15 2.2082129314356056
13.16 2.2375574784726706
13.17 2.266362979104069
13.18 2.294632625556413
13.19 2.322370287657905
13.200000000000001 2.349580360541243
13.21 2.3762676272124486
13.22 2.402437136317535
13.23 2.4280940949765655
13.24 2.4532437761979438
13.25 2.477891440123227
13.26 2.502042268171177
13.27 2.52570130903342
13.280000000000001 2.548873435412607
13.290000000000001 2.571563310375088
13.3 2.593775362205341
13.31 2.6155137666881907
13.32 2.6367824358029766
13.33 2.6575850118829747
13.34 2.6779248663702155
13.35 2.6978051023766145
13.36 2.717228560342736
13.370000000000001 2.736197826165901
13.38 2.7547152412441087
13.39 2.7727829139560756
13.4 2.7904027321630682
13.41 2.807576376380016
13.42 2.824305333319051
13.43 2.840590909559196
13.44 2.856434245138913
13.450000000000001 2.8718363269095044
13.46 2.886798001519726
13.47 2.901319987932717
13.48 2.9154028894019697
13.49 2.9290472048538985
13.5 2.9422533396434787
13.51 2.9550216156648537
13.52 2.9673522808105357
13.530000000000001 2.9792455177836454
13.540000000000001 2.9907014522755198
13.55 3.001720160527626
13.56 3.012301676300883
13.57 3.0224459972801045
13.58 3.0321530909425265
13.59 3.0414228999220603
13.6 3.050255346900808
13.61 3.05865033906054
13.620000000000001 3.066607772125374
13.63 3.074127534027629
13.64 3.0812095082263156
13.65 3.0878535767080812
13.66 3.0940596226979347
13.67 3.0998275331063883
13.68 3.105157200737287
13.69 3.1100485262804365
13.700000000000001 3.1145014201097663
13.71 3.1185158039078984
13.72 3.1220916121357813
13.73 3.1252287933643705
13.74 3.1279273114844885
13.75 3.130187146809381
13.76 3.1320082970836323
13.77 3.1333907784102406
13.780000000000001 3.134334626107408
13.790000000000001 3.134839895505193
13.8 3.134906662690881
13.81 3.1345350252119983
13.82 3.133725102744422
13.83 3.1324770377321887
13.84 3.130790996005951
13.85 3.128667167384909
13.86 3.126105766267924
13.870000000000001 3.123107032218323
13.88 3.1196712305465546
13.89 3.11579865289423
13.9 3.1114896178238096
13.91 3.106744471415878
13.92 3.1015635878779415
13.93 3.095947370166618
13.94 3.0898962506259107
13.950000000000001 3.083410691643504
13.96 3.076491186327382
13.97 3.069138259204131
13.98 3.0613524669411527
13.99 3.053134399093427
14.0 3.044484678877529
14.01 3.035403963973195
14.02 3.0258929473542384
14.030000000000001 3.015952358149609
14.040000000000001 3.005582962536242
14.05 2.9947855646642694
14.06 2.9835610076158976
14.07 2.9719101743988583
14.08 2.9598339889756766
14.09 2.947333417328937
14.1 2.934409468564125
14.11 2.921063196050997
14.120000000000001 2.907295698603649
14.13 2.8931081217008563
14.14 2.8785016587468766
14.15 2.8634775523742966
14.16 2.8480370957889383
14.17 2.832181634158331
14.18 2.815912566043861
14.19 2.7992313448778354
14.200000000000001 2.782139480486019
14.21 2.764638540656636
14.22 2.746730152756254
14.23 2.7284160053928055
14.24 2.7096978501277276
14.25 2.6905775032361237
14.26 2.6710568475169647
14.27 2.65113783415283
14.280000000000001 2.63082248461961
14.290000000000001 2.610112892647653
14.3 2.589011226232924
14.31 2.5675197296990317
14.32 2.545640725810796
14.33 2.523376617937598
14.34 2.500729892267736
14.35 2.477703120071923
14.36 2.4542989600160894
14.370000000000001 2.4305201605220748
14.38 2.4063695621746883
14.39 2.381850100173849
14.4 2.3569648068300775
14.41 2.331716814100392
14.42 2.3061093561625285
14.43 2.2801457720238085
14.44 2.2538295081618234
14.450000000000001 2.227164121192186
14.46 2.2001532805587
14.47 2.1728007712416324
14.48 2.145110496477018
14.49 2.117086480481791
14.5 2.088732871177233
14.51 2.060053942902498
14.52 2.0310540991110635
14.530000000000001 2.00173787503929
14.540000000000001 1.9721099403392086
14.55 1.9421751016629951
14.56 1.9119383051894985
14.57 1.8814046390794745
14.58 1.850579335847758
14.59 1.8194677746386798
14.6 1.7880754833902357
14.61 1.7564081408733005
14.620000000000001 1.7244715785899398
14.63 1.6922717825148548
14.64 1.6598148946652862
14.65 1.6271072144814538
14.66 1.5941552000012535
14.67 1.5609654688128027
14.68 1.5275447987672415
14.69 1.4939001284347762
14.700000000000001 1.4600385572882248
14.71 1.425967329505976
14.72 1.3916932620688893
14.73 1.3572223984885032
14.74 1.32256075154618
14.75 1.2877143619458749
14.76 1.2526892989548961
14.77 1.2174916612738946
14.780000000000001 1.1821275781157512
14.790000000000001 1.1466032104671675
14.8 1.1109247525056336
14.81 1.0750984331388524
14.82 1.0391305176332473
14.83 1.0030273092932438
14.84 0.9667951511541621
14.85 0.9304404276484919
14.86 0.8939695662076572
14.870000000000001 0.8573890387592412
14.88 0.8207053630846574
14.89 0.7839251040019268
14.9 0.7470548743441979
14.91 0.710101335705433
14.92 0.6730711989317538
14.93 0.6359712243405261
14.94 0.598808221654161
14.950000000000001 0.5615890496413806
14.96 0.5243206154627287
14.97 0.48700987372347787
14.98 0.4496638252408084
14.99 0.4122895155366185
15.0 0.37489403307094343
15.01 0.3374845072346048
15.02 0.3000681061221409
15.030000000000001 0.26265203410817556
15.040000000000001 0.22524352925236557
15.05 0.18784986055704567
15.06 0.1504783251048315
15.07 0.11313624510096498
15.08 0.0758309648456078
15.09 0.03856984765904725
15.1 0.0013602727831061312
15.11 -0.035790367720866634
15.120000000000001 -0.07287467205961284
15.13 -0.10988523176334986
15.14 -0.146814634694167
15.15 -0.18365546799654164
15.16 -0.22040032097720452
15.17 -0.2570417879071163
15.18 -0.29357247073826986
15.19 -0.32998498172980173
15.200000000000001 -0.3662719459806558
15.21 -0.40242600386481353
15.22 -0.4384398133692138
15.23 -0.4743060523329734
15.24 -0.5100174205886261
15.25 -0.5455666420063789
15.26 -0.5809464664422168
15.27 -0.6161496715921511
15.280000000000001 -0.6511690647538673
15.290000000000001 -0.685997484497745
15.3 -0.7206278022495365
15.31 -0.7550529237858625
15.32 -0.7892657906446079
15.33 -0.8232593814515852
15.34 -0.8570267131647451
15.35 -0.8905608422372908
15.36 -0.9238548657001737
15.370000000000001 -0.9569019221651094
15.38 -0.9896951927486461
15.39 -1.0222279019174454
15.4 -1.054493318255457
15.41 -1.0864847551527943
15.42 -1.1181955714166034
15.43 -1.1496191718041058
15.44 -1.1807490074775033
15.450000000000001 -1.2115785763809324
15.46 -1.2421014235399372
15.47 -1.272311141282588
15.48 -1.302201369383313
15.49 -1.3317657951291382
15.5 -1.3609981533087396
15.51 -1.3898922261250368
15.52 -1.4184418430312868
15.530000000000001 -1.4466408804915891
15.540000000000001 -1.4744832616668602
15.55 -1.5019629560270364
15.56 -1.5290739788901364
15.57 -1.555810390890383
15.58 -1.582166297375672
15.59 -1.6081358477373058
15.6 -1.6337132346725458
15.610000000000001 -1.6588926933832424
15.620000000000001 -1.6836685007115777
15.63 -1.7080349742167587
15.64 -1.7319864711945723
15.65 -1.7555173876436339
15.66 -1.7786221571812062
15.67 -1.8012952499134267
15.68 -1.823531171263466
15.69 -1.8453244607632582
15.700000000000001 -1.866669690814288
15.71 -1.8875614654228632
15.72 -1.9079944189181126
15.73 -1.9279632146593497
15.74 -1.947462543742192
15.75 -1.9664871237132333
15.76 -1.9850316973041175
15.77 -2.003091031198002
15.780000000000001 -2.020659914841713
15.790000000000001 -2.037733159320187
15.8 -2.0543055963106185
15.81 -2.07037207713645
15.82 -2.085927471943986
15.83 -2.100966669027412
15.84 -2.1154845743304125
15.85 -2.1294761111573237
15.860000000000001 -2.1429362201304594
15.870000000000001 -2.1558598594344436
15.88 -2.168242005394386
15.89 -2.1800776534400885
15.9 -2.1913618195150475
15.91 -2.2020895419973066
15.92 -2.2122558842058684
15.93 -2.2218559375779545
15.94 -2.2308848256113345
15.950000000000001 -2.239337708678018
15.96 -2.247209789830406
15.97 -2.254496321733835
15.98 -2.261192614877979
15.99 -2.2672940472381233
16.0 -2.272796075577804
16.01 -2.2776942486091185
16.02 -2.281984222253457
16.03 -2.2856617772749077
16.04 -2.2887228395926815
16.05 -2.2911635036161893
16.06 -2.2929800589884444
16.07 -2.2941690211702808
16.080000000000002 -2.2947271663505577
16.09 -2.294651571224893
16.1 -2.293939658251927
16.11 -2.2925892470663727
16.12 -2.290598612809328
16.13 -2.2879665522244412
16.14 -2.2846924584650363
16.15 -2.280776405665465
16.16 -2.2762192444463905
16.17 -2.2710227096519917
16.18 -2.2651895417547534
16.19 -2.2587236235134287
16.2 -2.2516301336281064
16.21 -2.2439157193055017
16.22 -2.235588689822218
16.23 -2.2266592333558224
16.240000000000002 -2.2171396595345505
16.25 -2.2070446703331323
16.26 -2.196391662110158
16.27 -2.1852010617244044
16.28 -2.173496699779125
16.29 -2.1613062241020757
16.3 -2.1486615565548384
16.31 -2.1355993961510005
16.32 -2.122161771216209
16.330000000000002 -2.1083966428966128
16.34 -2.094358561670718
16.35 -2.0801093775747206
16.36 -2.0657190035413477
16.37 -2.051266229489549
16.38 -2.0368395824849395
16.39 -2.022538225310364
16.4 -2.008472882016086
16.41 -1.9947667743416453
16.42 -1.9815565471896797
16.43 -1.9689931544899704
16.44 -1.9572426687548976
16.45 -1.9464869683961057
16.46 -1.936924246555484
16.47 -1.9287692740451354
16.48 -1.9222533374533297
16.490000000000002 -1.9176237622563144
16.5 -1.9151429209246151
16.51 -1.9150866189151121
16.52 -1.917741748887615
16.53 -1.923403107609003
16.54 -1.9323692831893302
16.55 -1.944937544912817
16.56 -1.9613977060442052
16.57 -1.9820249828132859
16.580000000000002 -2.007071940114702
16.59 -2.03675969406813
16.6 -2.0712686287499946
16.61 -2.110728971780009
16.62 -2.1552116514833033
16.63 -2.2047199163834277
16.64 -2.259182225787057
16.65 -2.3184469108022676
16.66 -2.382279055324939
16.67 -2.4503599585485674
16.68 -2.5222894211234204
16.69 -2.5975909553788403
16.7 -2.6757198651043286
16.71 -2.7560739796361444
16.72 -2.8380066666757378
16.73 -2.9208415962110528
16.740000000000002 -3.003888596807771
16.75 -3.0864598538477104
16.76 -3.1678856677095637
16.77 -3.247529033492774
16.78 -3.324798423429439
16.79 -3.3991583304486603
16.8 -3.470137332771919
16.81 -3.5373336266556152
16.82 -3.60041811823737
16.830000000000002 -3.6591352553805985
16.84 -3.71330182550339
16.85 -3.7628039663988093
16.86 -3.8075926545664833
16.87 -3.847677960154977
16.88 -3.8831223866435622
16.89 -3.914033634915392
16.9 -3.9405571318180526
16.91 -3.9628686349626907
16.92 -3.981167170101048
16.93 -3.9956684851798183
16.94 -4.006599130502238
16.95 -4.014191210623025
16.96 -4.018677808985155
16.97 -4.0202890626594
16.98 -4.019248858089467
16.990000000000002 -4.015772122473823
17.0 -4.010062691866078
17.01 -4.002311740417274
17.02 -3.9926967523596284
17.03 -3.9813810090959794
17.04 -3.9685135499978625
17.05 -3.9542295502475544
17.06 -3.938651045391008
17.07 -3.921887922706779
17.080000000000002 -3.904039095465002
17.09 -3.8851937780144894
17.1 -3.865432786748673
17.11 -3.8448298031458554
17.12 -3.8234525486739264
17.13 -3.801363835835236
17.14 -3.7786224736637224
17.150000000000002 -3.755284018517875
17.16 -3.731401371440297
17.17 -3.707025231335427
17.18 -3.6822044187827894
17.19 -3.6569860886397088
17.2 -3.631415851035792
17.21 -3.605537820325316
17.22 -3.5793946104217564
17.23 -3.5530272930897304
17.240000000000002 -3.526475333493031
17.25 -3.4997765148775972
17.26 -3.472966861867591
17.27 -3.4460805696078336
17.28 -3.419149943985022
17.29 -3.3922053564264187
17.3 -3.365275215346858
17.31 -3.338385955144492
17.32 -3.3115620427568775
17.330000000000002 -3.284826001114467
17.34 -3.258198448350337
17.35 -3.2316981513223855
17.36 -3.205342091814405
17.37 -3.179145543710842
17.38 -3.153122159443203
17.39 -3.1272840640680633
17.400000000000002 -3.1016419554297423
17.41 -3.0762052090028
17.42 -3.050981986144475
17.43 -3.025979344639514
17.44 -3.001203350582835
17.45 -2.9766591907812607
17.46 -2.9523512850080893
17.47 -2.928283397576026
17.48 -2.9044587478102786
17.490000000000002 -2.880880119119049
17.5 -2.857549966456717
17.51 -2.8344705220447888
17.52 -2.8116438993096695
17.53 -2.789072195022565
17.54 -2.7667575896860086
17.55 -2.744702446227314
17.56 -2.722909407062422
17.57 -2.701381489587427
17.580000000000002 -2.6801221801188113
17.59 -2.6591355262510445
17.6 -2.638426227525312
17.61 -2.617999724205635
17.62 -2.597862283831697
17.63 -2.5780210850695386
17.64 -2.5584842982108387
17.650000000000002 -2.5392586665282275
17.66 -2.5203402684396483
17.67 -2.5017230512448103
17.68 -2.4834023261603826
17.69 -2.4653747018014895
17.7 -2.447637959977576
17.71 -2.430190883410935
17.72 -2.413033042628343
17.73 -2.396164551602042
17.740000000000002 -2.3795858035122412
17.75 -2.3632971991674383
17.76 -2.3472988809674122
17.77 -2.331590484807363
17.78 -2.3161709210102215
17.79 -2.3010381933425776
17.8 -2.2861892625781675
17.81 -2.271619958151188
17.82 -2.257324938429073
17.830000000000002 -2.243297697267481
17.84 -2.2295306120314624
17.85 -2.2160150262998
17.86 -2.202741359178992
17.87 -2.1896992325095868
17.88 -2.1768776072912233
17.89 -2.1642649212379683
17.900000000000002 -2.1518492204359965
17.91 -2.139618279431092
17.92 -2.127559705595638
17.93 -2.115661025175403
17.94 -2.103909749876861
17.95 -2.0922934241346725
17.96 -2.0807996542572367
17.97 -2.0694161214372917
17.98 -2.0581305811360857
17.990000000000002 -2.046930851640769
18.0 -2.0358047946480022
18.01 -2.0247402906270278
18.02 -2.0137252114692834
18.03 -2.0027473925938515
18.04 -1.9917946063017524
18.05 -1.9808545377591855
18.06 -1.9699147645988813
18.07 -1.9589627407583243
18.080000000000002 -1.9479857848439364
18.09 -1.936971073037387
18.1 -1.9259056363333265
18.11 -1.9147763617267035
18.12 -1.903569996853599
18.13 -1.892273157512715
18.14 -1.8808723374654142
18.150000000000002 -1.8693539199179654
18.16 -1.8577041901225066
18.17 -1.8459093485915115
18.18 -1.8339555244971202
18.19 -1.821828788914755
18.2 -1.8095151676771999
18.21 -1.7970006537048708
18.22 -1.78427121880121
18.23 -1.7713128250086088
18.240000000000002 -1.758111435744126
18.25 -1.7446530270506897
18.26 -1.7309235994172518
18.27 -1.7169091907398148
18.28 -1.7025958911059793
18.29 -1.6879698602016378
18.3 -1.6730173482377486
18.31 -1.657724721395042
18.32 -1.642078492862536
18.330000000000002 -1.6260653606128381
18.34 -1.6096722530899166
18.35 -1.5928863839842502
18.36 -1.5756953172222103
18.37 -1.5580870431798128
18.38 -1.540050066934199
18.39 -1.5215735090603202
18.400000000000002 -1.502647219054946
18.41 -1.4832619008813115
18.42 -1.4634092493623374
18.43 -1.443082095180974
18.44 -1.4222745550523004
18.45 -1.4009821821989665
18.46 -1.3792021106133918
18.47 -1.3569331847310153
18.48 -1.3341760641566203
18.490000000000002 -1.3109332910704534
18.5 -1.2872093060541858
18.51 -1.2630103965379362
18.52 -1.238344561153216
18.53 -1.2132212733291796
18.54 -1.1876511288660996
18.55 -1.1616453653618888
18.56 -1.1352152466115912
18.57 -1.1083713127071717
18.580000000000002 -1.081122506609987
18.59 -1.0534752002393342
18.6 -1.0254321570605334
18.61 -0.9969914827784425
18.62 -0.9681456296355906
18.63 -0.9388805312345401
18.64 -0.9091749518214907
18.650000000000002 -0.879000134735807
18.66 -0.8483198278336177
18.67 -0.8170907484433001
18.68 -0.7852635271427535
18.69 -0.752784139773282
18.7 -0.7195958029957694
18.71 -0.6856412733151158
18.72 -0.6508654558650138
18.73 -0.6152181999582562
18.740000000000002 -0.5786571353549594
18.75 -0.5411503876201049
18.76 -0.5026790038528688
18.77 -0.4632389228388094
18.78 -0.4228423383053328
18.79 -0.38151833279300584
18.8 -0.3393127041722215
18.81 -0.2962869660668539
18.82 -0.2525165723544318
18.830000000000002 -0.20808848511541234
18.84 -0.16309826269023642
18.85 -0.11764687812393859
18.86 -0.07183748124374212
18.87 -0.025772290900858863
18.88 0.020450242870848623
18.89 0.0667379184131347
18.900000000000002 0.11300685563878421
18.91 0.1591831341259411
18.92 0.2052039658979652
18.93 0.25101836050915427
18.94 0.29658723315339053
18.95 0.34188291977018714
18.96 0.3868881038972427
18.97 0.431594224422323
18.98 0.47599950709612493
18.990000000000002 0.5201068256650427
19.0 0.5639216318051337
19.01 0.6074501850796192
19.02 0.6506982641623789
19.03 0.6936704586359608
19.04 0.7363700443227579
19.05 0.778799354175908
19.06 0.8209604882148938
19.07 0.8628561703011939
19.080000000000002 0.9044905591959065
19.09 0.9458698516357882
19.1 0.9870025665067375
19.11 1.0278994599529154
19.12 1.068573080433982
19.13 1.109037021792655
19.14 1.1493049661660448
19.150000000000002 1.189389625325071
19.16 1.2293016898406228
19.17 1.269048883376405
19.18 1.3086351984359776
19.19 1.3480603642443523
19.2 1.387319570926322
19.21 1.426403449745116
19.22 1.4652982889505486
19.23 1.503986449865113
19.240000000000002 1.5424469385155835
19.25 1.580656084055958
19.26 1.618588275657502
19.27 1.6562167134549695
19.28 1.69351413544927
19.29 1.7304534899467985
19.3 1.7670085312683357
19.31 1.8031543243762278
19.32 1.8388676512344544
19.330000000000002 1.8741273178144562
19.34 1.9089143655296366
19.35 1.943212194504727
19.36 1.9770066085325664
19.37 2.010285792981014
19.38 2.043040237454816
19.39 2.075262614877321
19.400000000000002 2.106947628009901
19.41 2.138091833435414
19.42 2.1686934518312895
19.43 2.198752172063337
19.44 2.228268955324437
19.45 2.257245844292001
19.46 2.2856857811222526
19.47 2.3135924370675274
19.48 2.3409700556062094
19.490000000000002 2.3678233102153214
19.5 2.3941571772911754
19.51 2.419976824222722
19.52 2.445287512232526
19.53 2.4700945133108383
19.54 2.494403040360598
19.55 2.5182181895370066
19.56 2.5415448936867886
19.57 2.564387885760445
19.580000000000002 2.5867516710783947
19.59 2.608640507360514
19.6 2.6300583914845483
19.61 2.6510090520032024
19.62 2.671495946524832
19.63 2.6915222631431366
19.64 2.711090925181585
19.650000000000002 2.7302045985982217
19.66 2.7488657014752818
19.67 2.7670764150899063
19.68 2.7848386961314358
19.69 2.802154289694167
19.7 2.819024742731603
19.71 2.835451417709737
19.72 2.8514355062437216
19.73 2.8669780425430313
19.740000000000002 2.8820799165255506
19.75 2.8967418864926575
19.76 2.9109645912841415
19.77 2.9247485618540696
19.78 2.9380942322289703
19.79 2.951001949825023
19.8 2.9634719851146665
19.81 2.975504540643903
19.82 2.9870997594103175
19.830000000000002 2.998257732618791
19.84 3.0089785068366175
19.85 3.019262090574857
19.86 3.029108460324144
19.87 3.0385175660762407
19.88 3.047489336362434
19.89 3.0560236828419716
19.900000000000002 3.0641205044712523
19.91 3.0717796912863684
19.92 3.079001127829142
19.93 3.0857846962460687
19.94 3.092130279088604
19.95 3.098037761841232
19.96 3.1035070352032927
19.97 3.10853799714749
19.98 3.113130554777737
19.990000000000002 3.11728462600691
20.0 3.1210001410740285
20.01 3.124277043917939
20.02 3.127115293424346
20.03 3.1295148645610187
20.04 3.131475749415195
20.05 3.1329979581454337
20.06 3.1340815198596657
20.07 3.1347264834297937
20.080000000000002 3.134932918252641
20.09 3.1347009149655842
20.1 3.134030586124904
20.11 3.1329220668538778
20.12 3.1313755154674787
20.13 3.1293911140789525
20.14 3.1269690691937155
20.150000000000002 3.1241096122959906
20.16 3.120813000431447
20.17 3.1170795167904792
20.18 3.112909471295863
20.19 3.1083032011971445
20.2 3.1032610716755364
20.21 3.0977834764614762
20.22 3.091870838467784
20.23 3.08552361043973
20.240000000000002 3.078742275625098
20.25 3.071527348465344
20.26 3.063879375309956
20.27 3.0557989351555075
20.28 3.0472866404105536
20.29 3.038343137688484
20.3 3.028969108628755
20.31 3.019165270748309
20.32 3.00893237832427
20.330000000000002 2.998271223308635
20.34 2.987182636276298
20.35 2.9756674874075633
20.36 2.9637266875054857
20.37 2.9513611890501226
20.38 2.9385719872889116
20.39 2.9253601213658524
20.400000000000002 2.911726675489146
20.41 2.8976727801383673
20.42 2.88319961331272
20.43 2.86830840182007
20.44 2.853000422608564
20.45 2.837277004140934
20.46 2.8211395278127522
20.47 2.804589429415148
20.48 2.7876282006428963
20.490000000000002 2.77025739064829
20.5 2.752478607642009
20.51 2.734293520541279
20.52 2.715703860666161
20.53 2.696711423484556
20.54 2.6773180704058888
20.55 2.657525730625628
20.56 2.6373364030188053
20.57 2.6167521580845263
20.580000000000002 2.5957751399414972
20.59 2.5744075683738044
20.6 2.5526517409277254
20.61 2.5305100350598653
20.62 2.5079849103348506
20.63 2.485078910673317
20.64 2.4617946666492636
20.650000000000002 2.43813489783556
20.66 2.414102415196028
20.67 2.389700123524111
20.68 2.3649310239243895
20.69 2.339798216335735
20.7 2.3143049020938173
20.71 2.288454386529507
20.72 2.26225008159948
20.73 2.235695508546078
20.740000000000002 2.208794300580715
20.75 2.181550205587012
20.76 2.1539670888373594
20.77 2.1260489357168852
20.78 2.097799854448059
20.79 2.06922407880848
20.8 2.0403259708335755
20.81 2.011110023495383
20.82 1.9815808633473206
20.830000000000002 1.9517432531257752
20.84 1.921602094295945
20.85 1.8911624295313585
20.86 1.8604294451138796
20.87 1.8294084732414349
20.88 1.798104994229215
20.89 1.7665246385902482
20.900000000000002 1.7346731889801943
20.91 1.702556581990725
20.92 1.670180909775733
20.93 1.6375524214937893
20.94 1.6046775245504468
20.95 1.5715627856231187
20.96 1.5382149314521418
20.97 1.5046408493807217
20.98 1.4708475876270235
20.990000000000002 1.4368423550628528
21.0 1.402632231575461
21.01 1.3682234024684905
21.02 1.3336218717244774
21.03 1.298833671095834
21.04 1.263864860668138
21.05 1.2287215296597143
21.06 1.1934097974361444
21.07 1.1579358147166197
21.080000000000002 1.122305764945032
21.09 1.086525865793777
21.1 1.0506023707678223
21.11 1.0145415708719203
21.12 0.9783497963032319
21.13 0.9420334181308703
21.14 0.9055988499221661
21.150000000000002 0.8690525492767939
21.16 0.8324010192333485
21.17 0.7956508095112069
21.18 0.75880851755709
21.19 0.721880789367494
21.2 0.6848743200634654
21.21 0.6477958541982202
21.22 0.6106521857822883
21.23 0.5734501580188627
21.240000000000002 0.5361966627433917
21.25 0.4988986395691896
21.26 0.46156307474455793
21.27 0.42419699973164937
21.28 0.3868074895203313
21.29 0.34940166069566336
21.3 0.3119866692782261
21.31 0.2745697083606137
21.32 0.23715800556406597
21.330000000000002 0.1997588203402756
21.34 0.16237944114456104
21.35 0.1250271825060002
21.36 0.0877093820187812
21.37 0.0504333972804335
21.38 0.013206602798477518
21.39 -0.0239636131129215
21.400000000000002 -0.061069851426932
21.41 -0.09810470547113259
21.42 -0.13506076395276378
21.43 -0.17193061392870213
21.44 -0.20870684370881754
21.45 -0.24538204568379984
21.46 -0.2819488190692625
21.47 -0.31839977256184593
21.48 -0.35472752690161724
21.490000000000002 -0.3909247173385162
21.5 -0.42698399600138837
21.51 -0.46289803416860975
21.52 -0.49865952444082984
21.53 -0.5342611828153179
21.54 -0.5696957506652229
21.55 -0.60495599662299
21.56 -0.6400347183714792
21.57 -0.6749247443439703
21.580000000000002 -0.7096189353342266
21.59 -0.7441101860199504
21.6 -0.7783914264000038
21.61 -0.8124556231476632
21.62 -0.8462957808807665
21.63 -0.8799049433508863
21.64 -0.9132761945508785
21.650000000000002 -0.9464026597437412
21.66 -0.9792775064114361
21.67 -1.0118939451254396
21.68 -1.0442452303383665
21.69 -1.0763246610983042
21.7 -1.1081255816840017
21.71 -1.1396413821631854
21.72 -1.1708654988719238
21.73 -1.2017914148168203
21.740000000000002 -1.23241265999878
21.75 -1.262722811659279
21.76 -1.2927154944488002
21.77 -1.3223843805176505
21.78 -1.351723189529669
21.79 -1.3807256885990997
21.8 -1.4093856921508288
21.81 -1.4376970617052334
21.82 -1.4656537055875078
21.830000000000002 -1.4932495785633475
21.84 -1.5204786814010725
21.85 -1.5473350603624607
21.86 -1.5738128066222339
21.87 -1.599906055619459
21.88 -1.625608986341165
21.89 -1.6509158205409808
21.900000000000002 -1.6758208218949942
21.91 -1.7003182950965376
21.92 -1.7244025848937667
21.93 -1.748068075072757
21.94 -1.7713091873885916
21.95 -1.7941203804499446
21.96 -1.8164961485598492
21.97 -1.8384310205188663
21.98 -1.8599195583946835
21.990000000000002 -1.8809563562650315
22.0 -1.9015360389403004
22.01 -1.921653260673378
22.02 -1.9413027038652202
22.03 -1.960479077775545
22.04 -1.9791771172495691
22.05 -1.9973915814725842
22.06 -2.0151172527660277
22.07 -2.0323489354401847
22.080000000000002 -2.0490814547208993
22.09 -2.065309655769426
22.1 -2.0810284028173487
22.11 -2.0962325784414464
22.12 -2.110917083005475
22.13 -2.125076834301153
22.14 -2.1387067674226334
22.150000000000002 -2.151801834914501
22.16 -2.164357007238608
22.17 -2.176367273608893
22.18 -2.1878276432520165
22.19 -2.198733147157505
22.2 -2.2090788403889334
22.21 -2.2188598050376758
22.22 -2.2280711539106415
22.23 -2.2367080350540585
22.240000000000002 -2.244765637229556
22.25 -2.2522391964722956
22.26 -2.2591240038774587
22.27 -2.265415414779679
22.28 -2.2711088595109885
22.29 -2.276199855944041
22.3 -2.2806840240560855
22.31 -2.2845571027746043
22.32 -2.2878149694013774
22.330000000000002 -2.290453661944662
22.34 -2.2924694047325924
22.35 -2.2938586377237176
22.36 -2.2946180499834705
22.37 -2.2947446178491324
22.38 -2.2942356483711768
22.39 -2.2930888286866886
22.400000000000002 -2.2913022820586537
22.41 -2.28887463140065
22.42 -2.285805071200185
22.43 -2.2820934488587223
22.44 -2.277740356579705
22.45 -2.272747235060342
22.46 -2.2671164903782866
22.47 -2.2608516256092908
22.48 -2.2539573888688524
22.490000000000002 -2.2464399396358954
22.5 -2.2383070353897043
22.51 -2.229568240772486
22.52 -2.2202351616695752
22.53 -2.2103217067807215
22.54 -2.199844379425241
22.55 -2.188822602476481
22.56 -2.177279079444086
22.57 -2.165240194799864
22.580000000000002 -2.1527364566535736
22.59 -2.1398029848094016
22.6 -2.1264800470294976
22.61 -2.11281364597058
22.62 -2.0988561586839727
22.63 -2.0846670297256447
22.64 -2.0703135177392546
22.650000000000002 -2.055871493765001
22.66 -2.0414262874000353
22.67 -2.0270735741775687
22.68 -2.012920294028989
22.69 -1.999085586316533
22.7 -1.9857017215551052
22.71 -1.9729150034688718
22.72 -1.9608866073746127
22.73 -1.9497933120282038
22.740000000000002 -1.9398280720789676
22.75 -1.931200367350585
22.76 -1.9241362536831077
22.77 -1.9188780286586606
22.78 -1.9156834151127646
22.79 -1.9148241571818914
22.8 -1.9165839194232723
22.81 -1.9212553812897886
22.82 -1.929136429273885
22.830000000000002 -1.9405253697649716
22.84 -1.9557151192962738
22.85 -1.9749863769400795
22.86 -1.9985998464545758
22.87 -2.0267876518710555
22.88 -2.059744175643618
22.89 -2.097616636737039
22.900000000000002 -2.1404958081727004
22.91 -2.1884073391156056
22.92 -2.241304185128486
22.93 -2.299060653277938
22.94 -2.3614685318456496
22.95 -2.4282356980305315
22.96 -2.498987486685049
22.97 -2.5732709674810788
22.98 -2.650562126291611
22.990000000000002 -2.730275786992237
23.0 -2.8117779487221073
23.01 -2.8944000578632147
23.02 -2.9774545944679325
23.03 -3.060251246357312
23.04 -3.142112891286319
23.05 -3.2223906263196938
23.06 -3.3004771799662644
23.07 -3.3758182046154825
23.080000000000002 -3.447921144768367
23.09 -3.516361572172632
23.1 -3.5807870387725704
23.11 -3.6409186053589946
23.12 -3.6965502612555157
23.13 -3.7475464765813418
23.14 -3.7938381455034107
23.150000000000002 -3.835417200891961
23.16 -3.8723302093967993
23.17 -3.9046712814353697
23.18 -3.9325746389847445
23.19 -3.9562071651698374
23.2 -3.97576121208945
23.21 -3.991447874963707
23.22 -4.003490865198902
23.23 -4.012121046506777
23.240000000000002 -4.017571646981031
23.25 -4.0200741298847475
23.26 -4.019854694637292
23.27 -4.017131380810423
23.28 -4.012111754268187
23.29 -4.004991159392427
23.3 -3.995951520632527
23.31 -3.985160669291209
23.32 -3.972772158859481
23.330000000000002 -3.958925517061081
23.34 -3.9437468682854853
23.35 -3.927349849002544
23.36 -3.909836732876083
23.37 -3.8912996823020913
23.38 -3.871822048651748
23.39 -3.851479653522378
23.400000000000002 -3.830341996286802
23.41 -3.8084733475935106
23.42 -3.7859337027773114
23.43 -3.762779582243147
23.44 -3.739064677026863
23.45 -3.7148403465074926
23.46 -3.690155981577079
23.47 -3.66505925057293
23.48 -3.639596247302954
23.490000000000002 -3.6138115608728256
23.5 -3.5877482862016525
23.51 -3.5614479924478823
23.52 -3.534950664395679
23.53 -3.5082946294581947
23.54 -3.481516480526773
23.55 -3.454651002594683
23.56 -3.4277311089903075
23.57 -3.4007877912478666
23.580000000000002 -3.373850085101162
23.59 -3.3469450538520693
23.6 -3.320097789377606
23.61 -3.2933314303040393
23.62 -3.2666671963432945
23.63 -3.2401244374286806
23.64 -3.2137206960588443
23.650000000000002 -3.1874717811623534
23.66 -3.161391851776268
23.67 -3.13549350886252
23.68 -3.1097878936942447
23.69 -3.0842847913521325
23.7 -3.058992738017592
23.71 -3.0339191309012685
23.72 -3.00907033979256
23.73 -2.9844518193761322
23.740000000000002 -2.9600682215982967
23.75 -2.9359235075068804
23.76 -2.912021058112123
23.77 -2.8883637839333005
23.78 -2.8649542329871505
23.79 -2.841794697076533
23.8 -2.8188873162974746
23.81 -2.796234181748392
23.82 -2.773837436468929
23.830000000000002 -2.751699374667508
23.84 -2.7298225392961744
23.85 -2.7082098180382883
23.86 -2.686864537744136
23.87 -2.665790557298616
23.88 -2.6449923588476394
23.89 -2.6244751372043744
23.900000000000002 -2.6042448871542248
23.91 -2.5843084882287437
23.92 -2.564673786355516
23.93 -2.5453490041533504
23.94 -2.5263334677637572
23.95 -2.5076208912425755
23.96 -2.489206154948548
23.97 -2.471085465276185
23.98 -2.453256246869751
23.990000000000002 -2.4357169849877476
24.0 -2.4184670244640922
24.01 -2.4015063341420033
24.02 -2.3848352476478043
24.03 -2.3684541927546023
24.04 -2.3523634221908063
24.05 -2.3365627585495155
24.060000000000002 -2.3210513648815567
24.07 -2.3058275507462085
24.080000000000002 -2.290888621059561
24.09 -2.2762307722280415
24.1 -2.2618490370557724
24.11 -2.247737276974415
24.12 -2.2338882175085764
24.13 -2.220293520762073
24.14 -2.2069438871832876
24.150000000000002 -2.193829178031556
24.16 -2.1809385497763514
24.17 -2.1682605921194744
24.18 -2.155783462211571
24.19 -2.1434950089518914
24.2 -2.1313828827168027
24.21 -2.1194346274343023
24.22 -2.1076377534092763
24.23 -2.0959797906602686
24.240000000000002 -2.0844483236558013
24.25 -2.0730310092099704
24.26 -2.0617155799130806
24.27 -2.0504898358276495
24.28 -2.0393416273033584
24.29 -2.028258831717829
24.3 -2.0172293267384536
24.310000000000002 -2.006240962387059
24.32 -1.9952815338269005
24.330000000000002 -1.9843387563833543
24.34 -1.9734002439083997
24.35 -1.962453491223106
24.36 -1.9514858610269308
24.37 -1.940484575370039
24.38 -1.9294367115452524
24.39 -1.918329202067577
24.400000000000002 -1.907148838274704
24.41 -1.8958822769937875
24.42 -1.8845160496831967
24.43 -1.873036573440607
24.44 -1.8614301633077799
24.45 -1.8496830453384931
24.46 -1.8377813699803898
24.47 -1.8257112253992434
24.48 -1.8134586504766015
24.490000000000002 -1.8010096473141008
24.5 -1.7883501931934631
24.51 -1.7754662520551638
24.52 -1.7623437856729596
24.53 -1.7489687648249892
24.54 -1.7353271808762774
24.55 -1.7214050583065736
24.560000000000002 -1.7071884688345231
24.57 -1.6926635478943939
24.580000000000002 -1.6778165143394317
24.59 -1.6626336943324775
24.6 -1.647101550482892
24.61 -1.6312067173489162
24.62 -1.6149360444758092
24.63 -1.5982766481512034
24.64 -1.5812159730244932
24.650000000000002 -1.5637418646459877
24.66 -1.5458426538110899
24.67 -1.527507253329436
24.68 -1.5087252674506868
24.69 -1.4894871136451036
24.7 -1.4697841557346525
24.71 -1.4496088464628771
24.72 -1.4289548764742017
24.73 -1.4078173253182797
24.740000000000002 -1.3861928085077058
24.75 -1.364079612865802
24.76 -1.3414778104472544
24.77 -1.3183893392943493
24.78 -1.2948180373439402
24.79 -1.2707696141224172
24.8 -1.2462515437200592
24.810000000000002 -1.2212728622356601
24.82 -1.1958438538123455
24.830000000000002 -1.169975611924172
24.84 -1.1436794671192416
24.85 -1.116966279256355
24.86 -1.089845601548717
24.87 -1.0623247353351628
24.88 -1.0344077079917549
24.89 -1.0060942209359887
24.900000000000002 -0.977378628975909
24.91 -0.9482490246725117
24.92 -0.9186865100113479
24.93 -0.8886647406195745
24.94 -0.8581498234262326
24.95 -0.8271006360899804
24.96 -0.7954696157000996
24.97 -0.7632040362709684
24.98 -0.7302477614863174
24.990000000000002 -0.6965434238391031
25.0 -0.662034946810949
25.01 -0.6266702958238581
25.02 -0.5904043184984142
25.03 -0.5532015166812689
25.04 -0.5150385827885522
25.05 -0.47590653245772163
25.060000000000002 -0.43581227609589135
25.07 -0.3947794959857589
25.080000000000002 -0.3528487350868432
25.09 -0.3100766585480197
25.1 -0.26653451558651486
25.11 -0.22230589975198
25.12 -0.17748396804631827
25.13 -0.13216832160262637
25.14 -0.08646176367369351
25.150000000000002 -0.04046713276321334
25.16 0.005715633144166787
25.17 0.051992097040858276
25.18 0.09827552910696324
25.19 0.14448868626265732
25.2 0.19056513713004053
25.21 0.236450094140364
25.22 0.28210070412609545
25.23 0.3274857543037242
25.240000000000002 0.3725847824255615
25.25 0.4173866378720139
25.26 0.4618876132319216
25.27 0.5060893345750572
25.28 0.5499966431116041
25.29 0.5936157067542038
25.3 0.6369525628839612
25.310000000000002 0.6800122202275243
25.32 0.7227983538394409
25.330000000000002 0.7653135324539595
25.34 0.8075598403019604
25.35 0.8495397086793441
25.36 0.8912567611493087
25.37 0.9327164976537867
25.38 0.9739266886722593
25.39 1.0148974095967942
25.400000000000002 1.0556407062412139
25.41 1.0961699354069165
25.42 1.136498863409512
25.43 1.1766406276442858
25.44 1.2166066719040223
25.45 1.2564057577693415
25.46 1.2960431357830018
25.47 1.3355199355210305
25.48 1.374832807063207
25.490000000000002 1.413973821024026
25.5 1.4529306125916883
25.51 1.4916867383495238
25.52 1.5302222035579196
25.53 1.568514111906243
25.54 1.6065373888443917
25.55 1.64426553252438
25.560000000000002 1.6816713520466244
25.57 1.7187276600543364
25.580000000000002 1.7554078948072807
25.59 1.7916866549237476
25.6 1.8275401374268054
25.61 1.8629464761937493
25.62 1.8978859831775603
25.63 1.9323412987843813
25.64 1.966297460601067
25.650000000000002 1.999741901388742
25.66 2.032664388057449
25.67 2.0650569133942054
25.68 2.096913551813907
25.69 2.128230289502889
25.7 2.1590048381793734
25.71 2.189236440418247
25.72 2.2189256731774147
25.73 2.248074254889547
25.740000000000002 2.2766848602924763
25.75 2.304760946099254
25.76 2.3323065896677657
25.77 2.35932634202689
25.78 2.3858250959504383
25.79 2.411807969228861
25.8 2.4372802028676963
25.810000000000002 2.4622470736198707
25.82 2.486713820027882
25.830000000000002 2.510685580995122
25.84 2.5341673458110208
25.85 2.5571639145093092
25.86 2.579679867433983
25.87 2.6017195429110647
25.88 2.6232870219726334
25.89 2.6443861191401226
25.900000000000002 2.665020378348264
25.91 2.685193073168713
25.92 2.704907210573044
25.93 2.724165537556671
25.94 2.742970550022303
25.95 2.7613245033971454
25.96 2.779229424528558
25.97 2.7966871244662808
25.98 2.8136992118004653
25.990000000000002 2.83026710627709
26.0 2.846392052461019
26.01 2.8620751332585828
26.02 2.8773172831502776
26.03 2.892119301015886
26.04 2.906481862462312
26.05 2.9204055315890365
26.060000000000002 2.9338907721462903
26.07 2.9469379580579176
26.080000000000002 2.959547383295699
26.09 2.9717192711027423
26.1 2.983453782573523
26.11 2.9947510246056566
26.12 3.005611057243775
26.13 3.01603390044048
26.14 3.02601954026265
26.150000000000002 3.035567934573483
26.16 3.04467901822127
26.17 3.0533527077676457
26.18 3.061588905786823
26.19 3.0693875047681582
26.2 3.0767483906521855
26.21 3.0836714460307046
26.22 3.0901565530393023
26.23 3.0962035959693432
26.240000000000002 3.101812463625526
26.25 3.106983051452978
26.26 3.1117152634566976
26.27 3.1160090139347694
26.28 3.1198642290444276
26.29 3.123280848219529
26.3 3.1262588254566124
26.310000000000002 3.128798130483836
26.32 3.130898749828251
26.330000000000002 3.132560687793593
26.34 3.1337839673606336
26.35 3.134568631020973
26.36 3.1349147415539735
26.37 3.1348223827560355
26.38 3.134291660130055
26.39 3.1333227015422387
26.400000000000002 3.1319156578538125
26.41 3.1300707035326374
26.42 3.127788037250637
26.43 3.1250678824723215
26.44 3.1219104880379605
26.45 3.1183161287468124
26.46 3.114285105942453
26.47 3.1098177481049696
26.48 3.1049144114522864
26.490000000000002 3.09957548055311
26.5 3.0938013689552237
26.51 3.087592519829646
26.52 3.0809494066343586
26.53 3.073872533798406
26.54 3.066362437428694
26.55 3.05841968604103
26.560000000000002 3.0500448813166487
26.57 3.041238658886067
26.580000000000002 3.0320016891409627
26.59 3.0223346780761244
26.6 3.012238368161776
26.61 3.001713539248202
26.62 2.9907610095028287
26.63 2.9793816363817998
26.64 2.9675763176362673
26.650000000000002 2.9553459923542476
26.66 2.9426916420400357
26.67 2.929614291730491
26.68 2.9161150111504277
26.69 2.9021949159072893
26.7 2.8878551687261536
26.71 2.8730969807252715
26.72 2.8579216127348768
26.73 2.8423303766568937
26.740000000000002 2.826324636869751
26.75 2.8099058116767655
26.76 2.7930753747992876
26.77 2.7758348569163545
26.78 2.7581858472502767
26.79 2.7401299951999394
26.8 2.7216690120212346
26.810000000000002 2.702804672556833
26.82 2.6835388170142633
26.830000000000002 2.663873352794133
26.84 2.6438102563679022
26.85 2.623351575206346
26.86 2.602499429758711
26.87 2.5812560154823143
26.88 2.559623604923451
26.89 2.537604549848959
26.900000000000002 2.5152012834280937
26.91 2.4924163224646785
26.92 2.469252269679107
26.93 2.445711816038034
26.94 2.42179774313229
26.95 2.397512925600695
26.96 2.3728603335980734
26.97 2.347843035305491
26.98 2.3224641994805775
26.990000000000002 2.296727098044802
27.0 2.2706351087040773
27.01 2.2441917175999997
27.02 2.217400521986204
27.03 2.1902652329256695
27.04 2.1627896780037137
27.05 2.134977804050317
27.060000000000002 2.106833679865355
27.07 2.078361498939337
27.080000000000002 2.049565582161903
27.09 2.020450380509145
27.1 1.991020477700488
27.11 1.961280592814897
27.12 1.9312355828560444
27.13 1.9008904452539261
27.14 1.870250320292121
27.150000000000002 1.839320493445806
27.16 1.8081063976186946
27.17 1.776613615263626
27.18 1.7448478803723784
27.19 1.7128150803187174
27.2 1.6805212575398234
27.21 1.6479726110391408
27.22 1.6151754976940105
27.23 1.5821364333517447
27.240000000000002 1.5488620936973732
27.25 1.5153593148747329
27.26 1.4816350938460596
27.27 1.4476965884716269
27.28 1.4135510247291665
27.29 1.3792048392234721
27.3 1.3446640366430325
27.310000000000002 1.3099346398461331
27.32 1.2750226998182757
27.330000000000002 1.2399342963985507
27.34 1.2046755392279436
27.35 1.1692525688978703
27.36 1.133671558271459
27.37 1.0979387139488077
27.38 1.062060277842918
27.39 1.0260425288309194
27.400000000000002 0.9898917844428246
27.41 0.9536144025495062
27.42 0.9172167830099882
27.43 0.8807053692391711
27.44 0.8440866496590271
27.45 0.8073671589965852
27.46 0.7705534793955972
27.47 0.7336522413136148
27.48 0.6966701241779687
27.490000000000002 0.6596138567798969
27.5 0.6224902173912074
27.51 0.5853060335926511
27.52 0.5480681818076963
27.53 0.5107835865414503
27.54 0.4734592193290529
27.55 0.4361020974012717
27.560000000000002 0.39871928208153595
27.57 0.3613178769295116
27.580000000000002 0.3239050256518214
27.59 0.2864879098004613
27.6 0.24907374628411333
27.61 0.21166978471673104
27.62 0.17428330462875996
27.63 0.13692161256707025
27.64 0.09959203910910952
27.650000000000002 0.06230193581534982
27.66 0.02505867214365798
27.67 -0.012130367653164664
27.68 -0.04925778762612654
27.69 -0.08631618320764245
27.7 -0.12329814425168517
27.71 -0.16019625802232906
27.72 -0.19700311211985766
27.73 -0.233711297333147
27.740000000000002 -0.27031341041154144
27.75 -0.30680205674927863
27.76 -0.3431698529779219
27.77 -0.37940942946394585
27.78 -0.415513432708851
27.79 -0.4514745276510661
27.8 -0.48728539986976016
27.810000000000002 -0.5229387576905722
27.82 -0.5584273341949177
27.830000000000002 -0.5937438891337414
27.84 -0.628881210747922
27.85 -0.6638321174969322
27.86 -0.698589459697557
27.87 -0.7331461210746644
27.88 -0.767495020225545
27.89 -0.8016291120001005
27.900000000000002 -0.8355413887970189
27.91 -0.8692248817786923
27.92 -0.9026726620048269
27.93 -0.9358778414861297
27.94 -0.9688335741586749
27.95 -1.0015330567790626
27.96 -1.0339695297416094
27.97 -1.0661362778170003
27.98 -1.0980266308126567
27.990000000000002 -1.129633964155781
28.0 -1.1609516993975333
28.01 -1.1919733046399554
28.02 -1.222692294884685
28.03 -1.2531022323042025
28.04 -1.283196726434476
28.05 -1.3129694342909493
28.060000000000002 -1.3424140604064918
28.07 -1.3715243567928832
28.080000000000002 -1.4002941228252677
28.09 -1.4287172050511536
28.1 -1.4567874969233907
28.11 -1.4844989384593834
28.12 -1.5118455158266617
28.13 -1.538821260855895
28.14 -1.5654202504834087
28.150000000000002 -1.591636606123766
28.16 -1.617464492974751
28.17 -1.642898119256817
28.18 -1.6679317353882832
28.19 -1.6925596330995167
28.2 -1.7167761444884682
28.21 -1.7405756410204016
28.22 -1.7639525324756486
28.23 -1.7869012658482246
28.240000000000002 -1.8094163242003103
28.25 -1.8314922254764956
28.26 -1.8531235212836934
28.27 -1.8743047956419305
28.28 -1.895030663712363
28.29 -1.915295770510754
28.3 -1.9350947896129596
28.310000000000002 -1.954422421863141
28.32 -1.9732733940941412
28.330000000000002 -1.9916424578718246
28.34 -2.0095243882762395
28.35 -2.0269139827345857
28.36 -2.0438060599223262
28.37 -2.0601954587511715
28.38 -2.0760770374648416
28.39 -2.0914456728664508
28.400000000000002 -2.10629625970389
28.41 -2.120623710243671
28.42 -2.1344229540671495
28.43 -2.147688938126682
28.44 -2.160416627105586
28.45 -2.1726010041301462
28.46 -2.1842370718878565
28.47 -2.1953198542142625
28.48 -2.2058443982170797
28.490000000000002 -2.2158057770159245
28.5 -2.225199093185743
28.51 -2.234019483002199
28.52 -2.242262121601088
28.53 -2.249922229176807
28.54 -2.256995078360564
28.55 -2.2634760029371437
28.560000000000002 -2.269360408078461
28.57 -2.2746437822941576
28.580000000000002 -2.279321711324693
28.59 -2.2833898942299875
28.6 -2.286844161957929
28.61 -2.289680498711769
28.62 -2.2918950664755813
28.63 -2.2934842330988694
28.64 -2.2944446043917344
28.650000000000002 -2.2947730607361545
28.66 -2.294466798778827
28.67 -2.2935233788390814
28.68 -2.2919407787403516
28.69 -2.2897174548559804
28.7 -2.2868524112519917
28.71 -2.2833452779105783
28.72 -2.2791963991279856
28.73 -2.2744069333020414
28.740000000000002 -2.268978965456298
28.75 -2.262915633989397
28.76 -2.2562212732914917
28.77 -2.2489015740323084
28.78 -2.240963763096519
28.79 -2.2324168053199758
28.8 -2.223271629362045
28.810000000000002 -2.2135413802303217
28.82 -2.2032417011476664
28.830000000000002 -2.1923910476115016
28.84 -2.181011036628744
28.85 -2.1691268342025505
28.86 -2.15676758418405
28.87 -2.1439668815539523
28.88 -2.1307632930421088
28.89 -2.117200927685813
28.900000000000002 -2.10333005942627
28.91 -2.0892078030933336
28.92 -2.074898844058614
28.93 -2.0604762203757065
28.94 -2.04602215427262
28.95 -2.031628927318131
28.96 -2.0173997903302876
28.97 -2.003449895011516
28.98 -1.9899072292533195
28.990000000000002 -1.9769135319439677
29.0 -1.9646251558396672
29.01 -1.9532138385850604
29.02 -1.9428673323251981
29.03 -1.9337898316895177
29.04 -1.9262021285692814
29.05 -1.9203414105891699
29.060000000000002 -1.9164606093151462
29.07 -1.9148271952071636
29.080000000000002 -1.915721310651349
29.09 -1.919433132012744
29.1 -1.9262593587828856
29.11 -1.9364987449565305
29.12 -1.9504466170904573
29.13 -1.9683883668663693
29.14 -1.9905919641915344
29.150000000000002 -2.0172996090371615
29.16 -2.0487187232541064
29.17 -2.0850125718240413
29.18 -2.126290888185075
29.19 -2.1726009502845947
29.2 -2.223919602220162
29.21 -2.2801467313989434
29.22 -2.3411006871471924
29.23 -2.4065160625114967
29.240000000000002 -2.4760441606453036
29.25 -2.549256338544833
29.26 -2.6256502734231013
29.27 -2.704659039213416
29.28 -2.78566271937616
29.29 -2.8680021237535027
29.3 -2.950994030981985
29.310000000000002 -3.033947258791722
29.32 -3.1161787923497943
29.330000000000002 -3.197029195353548
29.34 -3.275876600627323
29.35 -3.352148720559206
29.36 -3.425332508212115
29.37 -3.494981300441997
29.38 -3.560719448365325
29.39 -3.6222445649079407
29.400000000000002 -3.6793275909185326
29.41 -3.731810915042916
29.42 -3.7796048002872427
29.43 -3.822682389763156
29.44 -3.8610735912293426
29.45 -3.8948581680052596
29.46 -3.924158379093549
29.47 -3.9491315017717277
29.48 -3.9699625310340867
29.490000000000002 -3.9868572872260684
29.5 -4.000036088383962
29.51 -4.009728071719694
29.52 -4.0161661912383835
29.53 -4.019582881583578
29.54 -4.020206361470905
29.55 -4.018257548193565
29.560000000000002 -4.013947560216824
29.57 -4.007475790739549
29.580000000000002 -3.9990285364041815
29.59 -3.98877816007888
29.6 -3.9768827554611237
29.61 -3.9634862665698503
29.62 -3.9487190001627384
29.63 -3.9326984567009644
29.64 -3.915530397825145
29.650000000000002 -3.8973100664242053
29.66 -3.8781234792648913
29.67 -3.8580487208928522
29.68 -3.837157179731876
29.69 -3.8155146814072136
29.7 -3.793182488774371
29.71 -3.770218151729323
29.72 -3.746676201695299
29.73 -3.7226086952405018
29.740000000000002 -3.6980656183722846
29.75 -3.6730951677758483
29.76 -3.64774392787706
29.77 -3.622056963469623
29.78 -3.5960778471604726
29.79 -3.569848639458841
29.8 -3.5434098372871463
29.810000000000002 -3.5168003043383393
29.82 -3.4900571942848195
29.830000000000002 -3.4632158754684292
29.84 -3.4363098635578906
29.85 -3.40937076673677
29.86 -3.382428246372271
29.87 -3.3555099947780964
29.88 -3.3286417306249865
29.89 -3.3018472117323903
29.900000000000002 -3.275148264392039
29.91 -3.2485648279535395
29.92 -3.2221150131398186
29.93 -3.1958151724310966
29.94 -3.1696799807991463
29.95 -3.1437225251079832
29.96 -3.117954400573252
29.97 -3.0923858127784642
29.98 -3.067025683893686
29.990000000000002 -3.0418817618809024
30.0 -3.016960731627327
30.01 -2.9922683271032327
30.02 -2.9678094437790348
30.03 -2.943588250690236
30.04 -2.919608301649741
30.05 -2.895872645244647
30.060000000000002 -2.872383933342255
30.07 -2.8491445279295444
30.080000000000002 -2.82615660619223
30.09 -2.803422263796187
30.1 -2.7809436163862413
30.11 -2.758722899350456
30.12 -2.7367625659144164
30.13 -2.715065383628594
30.14 -2.693634529298557
30.150000000000002 -2.672473682355238
30.16 -2.651587116618349
30.17 -2.6309797903076144
30.18 -2.61065743405643
30.19 -2.5906266365480133
30.2 -2.5708949272362216
30.21 -2.5514707178488596
30.22 -2.532357379834453
30.23 -2.5135489215056914
30.240000000000002 -2.4950397868316085
30.25 -2.4768257689921622
30.26 -2.458903919397491
30.27 -2.4412724053574
30.28 -2.4239303220136947
30.29 -2.406877466676721
30.3 -2.390114085858441
30.310000000000002 -2.3736406068853615
30.32 -2.357457366850178
30.330000000000002 -2.341564351701037
30.34 -2.3259609574946576
30.35 -2.310645784228157
30.36 -2.295616470424571
30.37 -2.280869573898147
30.38 -2.266400501149252
30.39 -2.2522034848440233
30.400000000000002 -2.2382716060925043
30.41 -2.2245968559219125
30.42 -2.211170228622229
30.43 -2.197981838571369
30.44 -2.185021051772504
30.45 -2.1722766235741395
30.46 -2.1597368348340127
30.47 -2.1473896199534366
30.48 -2.1352226816589237
30.490000000000002 -2.1232235889406357
30.5 -2.111379856095465
30.51 -2.099679002226186
30.52 -2.08810859174745
30.53 -2.0766562574109457
30.54 -2.0653097080621947
30.55 -2.0540567237629883
30.560000000000002 -2.0428851411277513
30.57 -2.031782831704715
30.580000000000002 -2.02073767607963
30.59 -2.0097375360978136
30.6 -1.998770227236304
30.61 -1.9878234927724765
30.62 -1.9768849809887252
30.63 -1.9659422262559183
30.64 -1.954982634497475
30.650000000000002 -1.9439934732132405
30.66 -1.9329618659918542
30.67 -1.9218747912333904
30.68 -1.91071908465315
30.69 -1.8994814450348447
30.7 -1.8881484426502606
30.71 -1.8767065297371506
30.72 -1.8651420524503926
30.73 -1.8534412637405717
30.740000000000002 -1.841590336680081
30.75 -1.8295753778399162
30.76 -1.817382440414268
30.77 -1.8049975368931954
30.78 -1.7924066511951686
30.79 -1.7795957502847224
30.8 -1.7665507954172246
30.810000000000002 -1.753257753271411
30.82 -1.739702607348571
30.830000000000002 -1.725871370134977
30.84 -1.7117500966389536
30.85 -1.6973249000297401
30.86 -1.682581970212424
30.87 -1.667507596274284
30.88 -1.6520881938313636
30.89 -1.6363103383774908
30.900000000000002 -1.6201608057944552
30.91 -1.603626621202856
30.92 -1.5866951173187505
30.93 -1.569354003408715
30.94 -1.5515914457915856
30.95 -1.533396160602607
30.96 -1.514757519192226
30.970000000000002 -1.4956656660429153
30.98 -1.4761116484440582
30.990000000000002 -1.456087556326202
31.0 -1.435586669606198
31.01 -1.4146036091128171
31.02 -1.3931344856557657
31.03 -1.3711770400629684
31.04 -1.348730765104455
31.05 -1.3257969982083047
31.060000000000002 -1.3023789718861059
31.07 -1.2784818069982877
31.080000000000002 -1.2541124326337536
31.09 -1.2292794157831433
31.1 -1.2039926844683055
31.11 -1.1782631299834114
31.12 -1.1521020777650857
31.13 -1.125520622491504
31.14 -1.0985288315057082
31.150000000000002 -1.0711348315511104
31.16 -1.043343806773227
31.17 -1.015156950263187
31.18 -0.9865704259608461
31.19 -0.9575744109479389
31.2 -0.928152298208341
31.21 -0.8982801448789548
31.220000000000002 -0.8679264491378897
31.23 -0.8370523289704357
31.240000000000002 -0.8056121578059612
31.25 -0.7735546861278606
31.26 -0.7408246464348305
31.27 -0.7073648040027054
31.28 -0.6731183808163927
31.29 -0.6380317477131605
31.3 -0.6020572525842076
31.310000000000002 -0.5651560320126903
31.32 -0.5273006411063768
31.330000000000002 -0.48847733258201753
31.34 -0.44868782296723664
31.35 -0.4079504033107706
31.36 -0.3663002862320739
31.37 -0.32378913130964104
31.38 -0.28048375435831296
31.39 -0.2364640964564182
31.400000000000002 -0.19182059493454418
31.41 -0.14665114842881044
31.42 -0.10105789104398077
31.43 -0.05514398227367945
31.44 -0.009010583818280793
31.45 0.037245855951164586
31.46 0.08353593811578719
31.470000000000002 0.1297792315124
31.48 0.17590574600492603
31.490000000000002 0.22185692655687017
31.5 0.2675861217313673
31.51 0.31305847921387064
31.52 0.35825024389688265
31.53 0.4031474844812539
31.54 0.4477443444155167
31.55 0.4920409852263341
31.560000000000002 0.5360414444419508
31.57 0.5797516494617585
31.580000000000002 0.6231778049968266
31.59 0.6663253084702947
31.6 0.7091982583393914
31.61 0.7517995236691171
31.62 0.7941312588060825
31.63 0.8361956895843079
31.64 0.8779959747541421
31.650000000000002 0.9195369579580053
31.66 0.9608256647830342
31.67 1.0018714555482129
31.68 1.042685805838257
31.69 1.0832817431144872
31.7 1.1236730116498101
31.71 1.163873065663216
31.720000000000002 1.2038940012490507
31.73 1.2437455334020018
31.740000000000002 1.2834341086284926
31.75 1.3229622204906244
31.76 1.3623279690636148
31.77 1.4015248792386505
31.78 1.4405419697383008
31.79 1.4793640463341378
31.8 1.5179721798709194
31.810000000000002 1.556344322356085
31.82 1.59445601204682
31.830000000000002 1.6322811202847927
31.84 1.669792597737227
31.85 1.706963184624096
31.86 1.7437660574575244
31.87 1.7801753929572324
31.88 1.8161668374995124
31.89 1.8517178772618204
31.900000000000002 1.886808109889516
31.91 1.9214194229241577
31.92 1.9555360874175318
31.93 1.9891447772069952
31.94 2.022234525402565
31.95 2.0547966299085165
31.96 2.086824519459877
31.970000000000002 2.1183135908635355
31.98 2.149261027052686
31.990000000000002 2.1796656043155647
32.0 2.2095274957534436
32.01 2.2388480767287366
32.02 2.267629736844981
32.03 2.2958757018875136
32.04 2.3235898681692504
32.05 2.350776650879367
32.06 2.3774408473242454
32.07 2.4035875153694555
32.08 2.4292218669343715
32.09 2.454349176038291
32.1 2.478974700639628
32.11 2.5031036173292374
32.12 2.526740967827568
32.13 2.5498916161738037
32.14 2.5725602154800358
32.15 2.594751183138021
32.160000000000004 2.616468683407673
32.17 2.6377166163734116
32.18 2.658498612326074
32.19 2.678818030702763
32.2 2.6986779628003865
32.21 2.7180812375568753
32.22 2.737030429775429
32.230000000000004 2.7555278702424237
32.24 2.7735756572609493
32.25 2.791175669189565
32.26 2.808329577635609
32.27 2.8250388610099053
32.28 2.841304818196371
32.29 2.8571285821376207
32.3 2.8725111331743087
32.31 2.887453312010797
32.32 2.901955832209811
32.33 2.9160192921426007
32.34 2.929644186344441
32.35 2.9428309162420225
32.36 2.9555798002350766
32.37 2.967891083126556
32.38 2.9797649449064907
32.39 2.991201508901894
32.4 3.002200849311635
32.410000000000004 3.0127629981502353
32.42 3.0228879516276117
32.43 3.0325756759948144
32.44 3.041826112886378
32.45 3.0506391841918328
32.46 3.0590147964881207
32.47 3.0669528450650674
32.480000000000004 3.0744532175747845
32.49 3.0815157973360097
32.5 3.088140466321012
32.51 3.0943271078545362
32.52 3.1000756090493304
32.53 3.1053858630044706
32.54 3.110257770788212
32.55 3.114691243228717
32.56 3.118686202530886
32.57 3.122242583739589
32.58 3.125360336065779
32.59 3.128039424091109
32.6 3.1302798288660423
32.61 3.1320815489148996
32.62 3.1334446011596837
32.63 3.1343690217738978
32.64 3.1348548669766334
32.65 3.1349022137760127
32.660000000000004 3.1345111606705136
32.67 3.133681828315483
32.68 3.132414360162201
32.69 3.130708923075081
32.7 3.128565707933329
32.71 3.1259849302214846
32.72 3.122966830614107
32.730000000000004 3.1195116755584515
32.74 3.1156197578587292
32.75 3.11129139726585
32.76 3.10652694107542
32.77 3.101326764736819
32.78 3.095691272476271
32.79 3.0896208979356166
32.8 3.0831161048298745
32.81 3.0761773876245178
32.82 3.0688052722346173
32.83 3.0610003167483733
32.84 3.052763112175218
32.85 3.0440942832205717
32.86 3.034994489089118
32.87 3.025464424316687
32.88 3.015504819633006
32.89 3.0051164428556287
32.9 2.9943000998168614
32.910000000000004 2.983056635324269
32.92 2.9713869341554027
32.93 2.959291922088755
32.94 2.946772566970739
32.95 2.933829879820218
32.96 2.920464915971401
32.97 2.906678776255995
32.980000000000004 2.8924726082250007
32.99 2.8778476074116504
33.0 2.8628050186360072
33.01 2.8473461373516367
33.02 2.8314723110362467
33.03 2.815184940625561
33.04 2.798485481992739
33.05 2.7813754474726187
33.06 2.7638564074332286
33.07 2.7459299918929565
33.08 2.727597892186775
33.09 2.7088618626795005
33.1 2.689723722529111
33.11 2.6701853574984518
33.12 2.6502487218174213
33.13 2.629915840095305
33.14 2.609188809283501
33.15 2.588069800689298
33.160000000000004 2.5665610620404076
33.17 2.544664919600378
33.18 2.5223837803343963
33.19 2.4997201341259645
33.2 2.4766765560423445
33.21 2.453255708649906
33.22 2.4294603443765874
33.230000000000004 2.4052933079210916
33.24 2.3807575387073103
33.25 2.3558560733810374
33.26 2.330592048348442
33.27 2.3049687023512826
33.28 2.278989379077821
33.29 2.252657529804454
33.3 2.2259767160645074
33.31 2.1989506123398863
33.32 2.1715830087694172
33.33 2.1438778138687953
33.34 2.115839057256278
33.35 2.087470892375004
33.36 2.0587775992068584
33.37 2.0297635869672748
33.38 2.0004333967731993
33.39 1.9707917042730951
33.4 1.9408433222300034
33.410000000000004 1.91059320304462
33.42 1.8800464412074052
33.43 1.8492082756670922
33.44 1.8180840921009127
33.45 1.7866794250742342
33.46 1.7549999600733683
33.47 1.7230515353977214
33.480000000000004 1.6908401438940224
33.49 1.6583719345179817
33.5 1.6256532137060065
33.51 1.592690446540993
33.52 1.5594902576940626
33.53 1.5260594321266543
33.54 1.4924049155351682
33.55 1.4585338145215736
33.56 1.4244533761479345
33.57 1.3901703721424
33.58 1.355690835925071
33.59 1.3210207815068582
33.6 1.2861662508453005
33.61 1.251133314495807
33.62 1.2159280724912231
33.63 1.1805566554296192
33.64 1.1450252257434568
33.65 1.1093399791224794
33.660000000000004 1.0735071460583185
33.67 1.0375329934752282
33.68 1.0014238264117215
33.69 0.9651859897127519
33.7 0.9288258696943169
33.71 0.8923498957407291
33.72 0.8557645417970237
33.730000000000004 0.8190763277195614
33.74 0.7822918204505196
33.75 0.7454176349861268
33.76 0.7084604351121218
33.77 0.6714269338831866
33.78 0.6343238938296671
33.79 0.597158126878802
33.8 0.5599364939821755
33.81 0.5226659044488164
33.82 0.48535331498535794
33.83 0.44800572845037434
33.84 0.41063019233549525
33.85 0.3732337969878115
33.86 0.33582367359227866
33.87 0.2984069919353422
33.88 0.2609909579734793
33.89 0.22358281123036872
33.9 0.18618982204936263
33.910000000000004 0.14881928872606498
33.92 0.1114785345470235
33.93 0.07417490475913113
33.94 0.03691576349402359
33.95 -0.0002915093318577311
33.96 -0.037439521118696195
33.97 -0.07452086967002758
33.980000000000004 -0.11152814624572494
33.99 -0.14845393856904188
34.0 -0.18529083377371047
34.01 -0.2220314212804093
34.02 -0.25866829559527194
34.03 -0.2951940590230582
34.04 -0.3316013242887206
34.05 -0.36788271706607056
34.06 -0.4040308784085507
34.07 -0.44003846708302996
34.08 -0.4758981618043765
34.09 -0.5116026633727964
34.1 -0.5471446967134561
34.11 -0.582517012820349
34.12 -0.6177123906066109
34.13 -0.6527236386620323
34.14 -0.6875435969200661
34.15 -0.7221651382367222
34.160000000000004 -0.756581169882178
34.17 -0.7907846349474186
34.18 -0.8247685136672174
34.19 -0.8585258246609073
34.2 -0.8920496260915067
34.21 -0.9253330167450395
34.22 -0.9583691370300207
34.230000000000004 -0.9911511698976829
34.24 -1.02367234168417
34.25 -1.0559259228741893
34.26 -1.0879052287862028
34.27 -1.1196036201799382
34.28 -1.151014503786113
34.29 -1.1821313327577494
34.300000000000004 -1.2129476070437566
34.31 -1.2434568736847766
34.32 -1.2736527270310887
34.33 -1.3035288088828925
34.34 -1.3330788085530565
34.35 -1.3622964628531102
34.36 -1.3911755560019097
34.37 -1.4197099194586549
34.38 -1.4478934316801058
34.39 -1.4757200178033822
34.4 -1.5031836492544084
34.410000000000004 -1.530278343284539
34.42 -1.556998162434657
34.43 -1.5833372139305164
34.44 -1.609289649008782
34.45 -1.634849662177053
34.46 -1.6600114904094732
34.47 -1.6847694122799703
34.480000000000004 -1.7091177470362666
34.49 -1.7330508536171279
34.5 -1.75656312961604
34.51 -1.7796490101951932
34.52 -1.8023029669536255
34.53 -1.8245195067539202
34.54 -1.8462931705121326
34.550000000000004 -1.8676185319574228
34.56 -1.8884901963666432
34.57 -1.9089027992814493
34.58 -1.9288510052155698
34.59 -1.9483295063611925
34.6 -1.9673330213041922
34.61 -1.9858562937594733
34.62 -2.0038940913391228
34.63 -2.0214412043671928
34.64 -2.038492444757158
34.65 -2.055042644970259
34.660000000000004 -2.071086657074391
34.67 -2.0866193519270606
34.68 -2.101635618507437
34.69 -2.1161303634269024
34.7 -2.1300985106502504
34.71 -2.143535001465157
34.72 -2.15643479474029
34.730000000000004 -2.1687928675197212
34.74 -2.1806042160057935
34.75 -2.191863856989689
34.76 -2.2025668297965666
34.77 -2.2127081988205863
34.78 -2.222283056733991
34.79 -2.2312865284662244
34.800000000000004 -2.239713776059521
34.81 -2.2475600045223976
34.82 -2.2548204688160016
34.83 -2.261490482127017
34.84 -2.267565425597767
34.85 -2.273040759707362
34.86 -2.2779120375207222
34.87 -2.2821749200495645
34.88 -2.2858251939986194
34.89 -2.2888587922060744
34.9 -2.2912718171224014
34.910000000000004 -2.2930605677162683
34.92 -2.2942215702415973
34.93 -2.294751613353333
34.94 -2.2946477881182523
34.95 -2.293907533531308
34.96 -2.2925286882216116
34.97 -2.2905095491115675
34.980000000000004 -2.2878489378816256
34.99 -2.2845462761912345
35.0 -2.280601670713515
35.01 -2.2760160091592088
35.02 -2.270791068593886
35.03 -2.2649296374900585
35.04 -2.258435653107371
35.050000000000004 -2.2513143559517808
35.06 -2.2435724632343135
35.07 -2.2352183634258322
35.08 -2.2262623341853485
35.09 -2.216716786120292
35.1 -2.206596535015576
35.11 -2.1959191053315466
35.12 -2.1847050679162727
35.13 -2.1729784149837004
35.14 -2.160766975466821
35.15 -2.148102873837029
35.160000000000004 -2.1350230353609962
35.17 -2.1215697405129625
35.18 -2.1077912308260554
35.19 -2.0937423678010303
35.2 -2.0794853455329734
35.21 -2.0650904563870447
35.22 -2.0506369072703747
35.230000000000004 -2.0362136817009846
35.24 -2.021920439862064
35.25 -2.0078684450234165
35.26 -1.9941814999884033
35.27 -1.9809968714652735
35.28 -1.9684661733683324
35.29 -1.9567561719615334
35.300000000000004 -1.9460494664749772
35.31 -1.9365449884627988
35.32 -1.9284582519867177
35.33 -1.9220212751640586
35.34 -1.9174820824435552
35.35 -1.9151036872080165
35.36 -1.915162447368977
35.37 -1.917945684316083
35.38 -1.9237484600636447
35.39 -1.9328694210765835
35.4 -1.9456056424426729
35.410000000000004 -1.9622464448168349
35.42 -1.9830662100494014
35.43 -2.0083162893607627
35.44 -2.038216177990984
35.45 -2.072944217603389
35.46 -2.1126281748952893
35.47 -2.157336122238596
35.480000000000004 -2.2070681030688992
35.49 -2.261749091203013
35.5 -2.3212237420636255
35.51 -2.38525338219117
35.52 -2.4535155938646613
35.53 -2.5256066310239804
35.54 -2.601046760200484
35.550000000000004 -2.679288464838992
35.56 -2.759727290533293
35.57 -2.8417149485506408
35.58 -2.924574143587774
35.59 -3.0076144619228584
35.6 -3.090148566695609
35.61 -3.1715079185766935
35.62 -3.251057287217405
35.63 -3.3282074415175584
35.64 -3.402425585963922
35.65 -3.4732433118639285
35.660000000000004 -3.540262018110806
35.67 -3.603155897611413
35.68 -3.6616726731201106
35.69 -3.7156323097476864
35.7 -3.764923951880687
35.71 -3.8095013499529453
35.72 -3.8493770674321794
35.730000000000004 -3.8846157873843037
35.74 -3.9153270588217484
35.75 -3.9416578223085117
35.76 -3.9637850246245145
35.77 -3.9819085758614965
35.78 -3.996244829654426
35.79 -4.007020692803807
35.800000000000004 -4.014468407479354
35.81 -4.018821005512319
35.82 -4.020308411525386
35.83 -4.01915416580806
35.84 -4.015572741849439
35.85 -4.009767439860005
35.86 -4.001928840721017
35.87 -3.992233801676762
35.88 -3.9808449656005136
35.89 -3.9679107417579855
35.9 -3.9535657007391096
35.910000000000004 -3.937931312696315
35.92 -3.9211169486877857
35.93 -3.9032210611624722
35.94 -3.884332461731303
35.95 -3.864531621709796
35.96 -3.8438919321823803
35.97 -3.8224808740274634
35.980000000000004 -3.800361062820505
35.99 -3.777591147525693
36.0 -3.7542265543385827
36.01 -3.730320077353258
36.02 -3.705922325611488
36.03 -3.6810820415414227
36.04 -3.6558463090451294
36.050000000000004 -3.630260670863096
36.06 -3.6043691747498094
36.07 -3.578214366816617
36.08 -3.551837248521985
36.09 -3.525277211502054
36.1 -3.4985719620076123
36.11 -3.471757444324729
36.12 -3.4448677703191497
36.13 -3.417935160245327
36.14 -3.39098989825861
36.15 -3.3640603046359
36.160000000000004 -3.3371727255638355
36.17 -3.310351540470564
36.18 -3.28361918621134
36.19 -3.256996196953181
36.2 -3.230501258300208
36.21 -3.2041512740218594
36.22 -3.177961443681574
36.230000000000004 -3.1519453494597327
36.24 -3.1261150505338167
36.25 -3.100481183485207
36.26 -3.075053067317432
36.27 -3.0498388118347064
36.28 -3.024845428271019
36.29 -3.0000789412087085
36.300000000000004 -2.9755445009920276
36.31 -2.951246495959775
36.32 -2.9271886639826676
36.33 -2.903374202877713
36.34 -2.879805879414564
36.35 -2.856486136703004
36.36 -2.8334171998414277
36.37 -2.8106011797724255
36.38 -2.788040175348563
36.39 -2.7657363736445033
36.4 -2.743692148580682
36.410000000000004 -2.7219101579201155
36.42 -2.700393438695248
36.43 -2.6791455010824174
36.44 -2.658170420693725
36.45 -2.637472929171338
36.46 -2.6170585028803317
36.47 -2.5969334493550216
36.480000000000004 -2.577104991025424
36.49 -2.55758134555232
36.5 -2.538368925295795
36.51 -2.519463446125539
36.52 -2.5008589136138237
36.53 -2.4825507000512235
36.54 -2.464535470738366
36.550000000000004 -2.4468110574721815
36.56 -2.429376284223008
36.57 -2.4122307523683792
36.58 -2.3953745951471745
36.59 -2.3788082127895134
36.6 -2.3625320008787503
36.61 -2.3465460848382333
36.62 -2.330850072897186
36.63 -2.315442838547212
36.64 -2.300322341440544
36.65 -2.2854854930636836
36.660000000000004 -2.2709280706001618
36.67 -2.2566446793662625
36.68 -2.242628761372308
36.69 -2.2288726450804486
36.7 -2.2153676295119813
36.71 -2.202104094575144
36.72 -2.1890716288909577
36.730000000000004 -2.1762591664560804
36.74 -2.16365512408902
36.75 -2.1512475326912486
36.76 -2.1390241567111308
36.77 -2.126972597740179
36.78 -2.1150803796980227
36.79 -2.1033350145394945
36.800000000000004 -2.0917240486716904
36.81 -2.080235091322465
36.82 -2.0688558268760855
36.83 -2.0575740137053633
36.84 -2.0463774722998878
36.85 -2.0352540655558427
36.86 -2.0241916739603094
36.87 -2.0131781681658905
36.88 -2.0022013811172985
36.89 -1.99124908149164
36.9 -1.9803089498263065
36.910000000000004 -1.9693685582986684
36.92 -1.9584153547624252
36.93 -1.9474366513182568
36.94 -1.936419617422136
36.95 -1.92535127730863
36.96 -1.9142185113480084
36.97 -1.9030080608279791
36.980000000000004 -1.891706535593094
36.99 -1.880300423932949
37.0 -1.8687761041285842
37.01 -1.8571198570910448
37.02 -1.84531787959652
37.03 -1.8333562976825457
37.04 -1.8212211798817193
37.050000000000004 -1.8088985500560253
37.06 -1.796374399703835
37.07 -1.7836346997342885
37.08 -1.770665411811537
37.09 -1.7574524994892529
37.1 -1.7439819394830773
37.11 -1.7302397335323414
37.12 -1.7162119214339957
37.13 -1.7018845959350748
37.14 -1.6872439202847715
37.15 -1.6722761493538885
37.160000000000004 -1.6569676553182668
37.17 -1.6413049589879414
37.18 -1.6252747679289823
37.19 -1.6088640225501056
37.2 -1.5920599513319706
37.21 -1.5748501363203686
37.22 -1.5572225898861265
37.230000000000004 -1.539165843551625
37.24 -1.520669049379753
37.25 -1.501722093977279
37.26 -1.4823157245770138
37.27 -1.4624416858878528
37.28 -1.4420928654167564
37.29 -1.4212634437687197
37.300000000000004 -1.3999490449829997
37.31 -1.3781468803058394
37.32 -1.3558558769340447
37.33 -1.3330767812781599
37.34 -1.3098122242787864
37.35 -1.286066734435574
37.36 -1.2618466826901804
37.37 -1.237160142430332
37.38 -1.2120166479806587
37.39 -1.1864268364255108
37.4 -1.1604019608314289
37.410000000000004 -1.1339532682950058
37.42 -1.1070912439600726
37.43 -1.0798247322999153
37.44 -1.0521599593343551
37.45 -1.0240994934376726
37.46 -0.9956411970227577
37.47 -0.9667772352012394
37.480000000000004 -0.9374932187793443
37.49 -0.9077675657097766
37.5 -0.8775711655586957
37.51 -0.846867424267959
37.52 -0.8156127508515683
37.53 -0.7837575240476746
37.54 -0.751247546818163
37.550000000000004 -0.718025962354016
37.56 -0.6840355698779139
37.57 -0.6492214450526435
37.58 -0.613533740780698
37.59 -0.5769305214416218
37.6 -0.5393804684145578
37.61 -0.5008652880696989
37.62 -0.46138165668098763
37.63 -0.4209425519613852
37.64 -0.3795778504587579
37.65 -0.33733411531265434
37.660000000000004 -0.29427355869790617
37.67 -0.250472232444523
37.68 -0.2060175692503332
37.69 -0.1610054533233054
37.7 -0.11553703157441753
37.71 -0.0697154779737672
37.72 -0.023642895748988924
37.730000000000004 0.022582505259591823
37.74 0.0688688699587452
37.75 0.11513275141232127
37.76 0.16130072790856742
37.77 0.2073105530276429
37.78 0.25311179575411336
37.79 0.2986659214235061
37.800000000000004 0.3439457787594189
37.81 0.38893450031395105
37.82 0.4336238888513231
37.83 0.4780124358942861
37.84 0.5221031806390513
37.85 0.5659016490250939
37.86 0.6094141027399904
37.87 0.6526462761646075
37.88 0.6956026962226587
37.89 0.7382865835640011
37.9 0.7807002432826247
37.910000000000004 0.8228457861974681
37.92 0.8647259876905444
37.93 0.9063450923344969
37.94 0.9477094040640219
37.95 0.9888275536905176
37.96 1.029710396483595
37.97 1.0703705514083142
37.980000000000004 1.1108216420310484
37.99 1.1510773320974685
38.0 1.1911502647492056
38.01 1.231051014475717
38.02 1.2707871482919124
38.03 1.3103624713445252
38.04 1.349776506384865
38.050000000000004 1.3890242300631792
38.06 1.4280960647581629
38.07 1.466978104670312
38.08 1.5056525402444456
38.09 1.5440982359255973
38.1 1.582291412417792
38.11 1.6202063852325503
38.12 1.6578163153632284
38.13 1.6950939343181912
38.14 1.7320122134680296
38.15 1.7685449558172675
38.160000000000004 1.8046672962021577
38.17 1.8403561030390994
38.18 1.8755902807908158
38.19 1.9103509771298364
38.2 1.944621702345048
38.21 1.9783883709313543
38.22 2.0116392766694404
38.230000000000004 2.04436501300754
38.24 2.0765583503906053
38.25 2.1082140815156074
38.26 2.1393288444872387
38.27 2.1699009326418057
38.28 2.199930098508439
38.29 2.2294173580731185
38.300000000000004 2.2583648002630805
38.31 2.286775405419471
38.32 2.3146528754991555
38.33 2.3420014778576457
38.34 2.3688259037109463
38.35 2.3951311417559946
38.36 2.4209223669341737
38.37 2.446204843936945
38.38 2.470983844767752
38.39 2.495264579470933
38.4 2.519052139005493
38.410000000000004 2.5423514491671035
38.42 2.5651672344317715
38.43 2.587503990601248
38.44 2.609365965163632
38.45 2.630757144336328
38.46 2.6516812458249603
38.47 2.672141716406399
38.480000000000004 2.692141733525532
38.49 2.7116842101746492
38.5 2.730771802405487
38.51 2.7494069189011974
38.52 2.767591732108005
38.53 2.7853281904951945
38.54 2.802618031575148
38.550000000000004 2.81946279537138
38.56 2.8358638380753494
38.57 2.8518223456775607
38.58 2.867339347399982
38.59 2.8824157287921173
38.6 2.8970522443837474
38.61 2.911249529814353
38.62 2.925008113381456
38.63 2.938328426969984
38.64 2.9512108163398802
38.65 2.9636555507628697
38.660000000000004 2.9756628320106664
38.67 2.9872328027042934
38.68 2.998365554041764
38.69 3.009061132927048
38.7 3.019319548525721
38.71 3.029140778277222
38.72 3.038524773393561
38.730000000000004 3.0474714638771108
38.74 3.0559807630890345
38.75 3.064052571900781
38.76 3.071686782459841
38.77 3.0788832816004326
38.78 3.0856419539285302
38.79 3.091962684609276
38.800000000000004 3.0978453618835906
38.81 3.1032898793395036
38.82 3.108296137961031
38.83 3.1128640479775846
38.84 3.116993530534297
38.85 3.1206845192021326
38.86 3.1239369613455663
38.87 3.1267508193641853
38.88 3.1291260718233143
38.89 3.1310627144870526
38.9 3.132560761266424
38.910000000000004 3.1336202450944235
38.92 3.1342412187376443
38.93 3.1344237555548715
38.94 3.134167950210493
38.95 3.1334739193512973
38.96 3.1323418022530394
38.97 3.1307717614437385
38.980000000000004 3.1287639833091943
38.99 3.1263186786862613
39.0 3.1234360834483543
39.01 3.120116459088095
39.02 3.1163600932997273
39.03 3.1121673005665045
39.04 3.107538422754949
39.050000000000004 3.1024738297196857
39.06 3.0969739199208637
39.07 3.0910391210568986
39.08 3.0846698907153516
39.09 3.0778667170424328
39.1 3.070630119434437
39.11 3.0629606492522763
39.12 3.0548588905605913
39.13 3.0463254608928354
39.14 3.0373610120442645
39.15 3.0279662308932744
39.160000000000004 3.018141840253106
39.17 3.0078885997544504
39.18 2.997207306760552
39.19 2.986098797315144
39.2 2.974563947124998
39.21 2.9626036725777847
39.22 2.9502189317956757
39.230000000000004 2.9374107257263704
39.24 2.924180099271962
39.25 2.9105281424565033
39.26 2.8964559916334283
39.27 2.8819648307333083
39.28 2.8670558925530694
39.29 2.8517304600872446
39.300000000000004 2.835989867902138
39.31 2.8198355035538873
39.32 2.803268809050639
39.33 2.786291282360388
39.34 2.768904478964437
39.35 2.751110013457899
39.36 2.7329095611969336
39.37 2.714304859994681
39.38 2.6952977118652224
39.39 2.6758899848174296
39.4 2.656083614697206
39.410000000000004 2.6358806070809737
39.42 2.615283039218822
39.43 2.5942930620287634
39.44 2.5729129021411485
39.45 2.5511448639942156
39.46 2.5289913319800386
39.47 2.506454772640989
39.480000000000004 2.4835377369154585
39.49 2.460242862433077
39.5 2.436572875857494
39.51 2.412530595276614
39.52 2.3881189326374046
39.53 2.3633408962246887
39.54 2.3381995931807915
39.550000000000004 2.312698232064386
39.56 2.286840125444475
39.57 2.2606286925264527
39.58 2.234067461807257
39.59 2.207160073753333
39.6 2.1799102834979944
39.61 2.1523219635515485
39.62 2.1243991065188
39.63 2.096145827816062
39.64 2.0675663683811862
39.65 2.038665097367759
39.660000000000004 2.009446514814562
39.67 1.9799152542812704
39.68 1.9500760854389205
39.69 1.9199339166051252
39.7 1.8894937972117851
39.71 1.8587609201925335
39.72 1.8277406242774872
39.730000000000004 1.796438396180044
39.74 1.76485987266366
39.75 1.733010842470366
39.76 1.7008972480988231
39.77 1.6685251874133735
39.78 1.635900915069395
39.79 1.6030308437370089
39.800000000000004 1.5699215451078987
39.81 1.5365797506665968
39.82 1.503012352210731
39.83 1.46922640210289
39.84 1.4352291122856404
39.85 1.4010275270414099
39.86 1.36662779974869
39.87 1.332035932043158
39.88 1.297257953241704
39.89 1.2622999209155985
39.9 1.2271679216976594
39.910000000000004 1.1918680723033228
39.92 1.1564065207417717
39.93 1.1207894476886984
39.94 1.0850230679908495
39.95 1.049113632268178
39.96 1.013067428576871
39.97 0.9768907840962651
39.980000000000004 0.9405900667998606
39.99 0.9041716870717141
40.0 0.8676420992294911
40.01 0.831007802917177
40.02 0.7942753443332298
40.03 0.7574513172619685
40.04 0.7205423638799805
40.050000000000004 0.6835551753149014
40.06 0.6464964919368267
40.07 0.6093731033677503
40.08 0.5721918482015043
40.09 0.5349596134286405
40.1 0.4976833335685156
40.11 0.46036998951442165
40.12 0.42302660710087897
40.13 0.38566025540848115
40.14 0.34827804482323194
40.15 0.3108871248704683
40.160000000000004 0.2734946818466187
40.17 0.23610793627268578
40.18 0.19873414019423163
40.19 0.16138057435445063
40.2 0.12405454526507187
40.21 0.08676338220038315
40.22 0.049514434138689056
40.230000000000004 0.012315066673134645
40.24 -0.02482734108637419
40.25 -0.0619053996015525
40.26 -0.09891171196618387
40.27 -0.13583887692519137
40.28 -0.17267949183715026
40.29 -0.20942615557059807
40.300000000000004 -0.2460714713244294
40.31 -0.28260804936532136
40.32 -0.31902850967583607
40.33 -0.3553254845098772
40.34 -0.3914916208525865
40.35 -0.4275195827822873
40.36 -0.4634020537343062
40.37 -0.4991317386673868
40.38 -0.5347013661320537
40.39 -0.5701036902434378
40.4 -0.6053314925593585
40.410000000000004 -0.6403775838652255
40.42 -0.6752348058686881
40.43 -0.7098960328045638
40.44 -0.7443541729523968
40.45 -0.7786021700687507
40.46 -0.8126330047352384
40.47 -0.8464396956235316
40.480000000000004 -0.8800153006790266
40.49 -0.9133529182238682
40.5 -0.9464456879796901
40.51 -0.9792867920121093
40.52 -1.0118694555950425
40.53 -1.0441869479979073
40.54 -1.0762325831935267
40.550000000000004 -1.1079997204887628
40.56 -1.1394817650763576
40.57 -1.1706721685090926
40.58 -1.2015644290959413
40.59 -1.2321520922201934
40.6 -1.2624287505794036
40.61 -1.2923880443477962
40.62 -1.3220236612611354
40.63 -1.3513293366238568
40.64 -1.3802988532400247
40.65 -1.4089260412663032
40.660000000000004 -1.4372047779909043
40.67 -1.4651289875360907
40.68 -1.4926926404869578
40.69 -1.519889753446932
40.7 -1.5467143885213863
40.71 -1.573160652730419
40.72 -1.59922269735282
40.730000000000004 -1.6248947172026105
40.74 -1.6501709498402575
40.75 -1.6750456747211668
40.76 -1.699513212282782
40.77 -1.7235679229750651
40.78 -1.7472042062347344
40.79 -1.7704164994095388
40.800000000000004 -1.793199276634117
40.81 -1.8155470476631894
40.82 -1.8374543566658321
40.83 -1.8589157809870067
40.84 -1.8799259298820892
40.85 -1.900479443230336
40.86 -1.9205709902361185
40.87 -1.940195268125342
40.88 -1.9593470008471003
40.89 -1.9780209377906988
40.9 -1.9962118525310262
40.910000000000004 -2.013914541614438
40.92 -2.0311238234017073
40.93 -2.0478345369843596
40.94 -2.0640415411941255
40.95 -2.0797397137271814
40.96 -2.0949239504078063
40.97 -2.1095891646191127
40.980000000000004 -2.123730286932218
40.99 -2.1373422649688685
41.0 -2.150420063537317
41.01 -2.1629586650859958
41.02 -2.1749530705259428
41.03 -2.186398300477286
41.04 -2.197289397005611
41.050000000000004 -2.2076214259187203
41.06 -2.2173894797051146
41.07 -2.226588681205935
41.08 -2.235214188122518
41.09 -2.2432611984751145
41.1 -2.2507249571430403
41.11 -2.2576007636325186
41.12 -2.2638839812362885
41.13 -2.269570047770368
41.14 -2.2746544880953907
41.15 -2.279132928657285
41.160000000000004 -2.283001114308199
41.17 -2.2862549277042374
41.18 -2.288890411609801
41.19 -2.290903794481083
41.2 -2.292291519745083
41.21 -2.2930502792418213
41.22 -2.2931770513531773
41.230000000000004 -2.292669144405221
41.24 -2.291524245999877
41.25 -2.2897404790091476
41.26 -2.2873164650518127
41.27 -2.284251396364782
41.28 -2.2805451170873905
41.29 -2.2761982150894093
41.300000000000004 -2.2712121255986863
41.31 -2.2655892480181716
41.32 -2.259333077469778
41.33 -2.2524483527561805
41.34 -2.2449412225996475
41.35 -2.2368194321883057
41.36 -2.228092532242182
41.37 -2.218772112991628
41.38 -2.208872065641077
41.39 -2.198408874061663
41.4 -2.1874019396095137
41.410000000000004 -2.175873942087819
41.42 -2.163851239951111
41.43 -2.151364312860296
41.44 -2.138448249620686
41.45 -2.125143284334913
41.46 -2.111495383239694
41.47 -2.0975568841238754
41.480000000000004 -2.083387189381817
41.49 -2.0690535125736558
41.5 -2.054631676758331
41.51 -2.040206960737505
41.52 -2.0258749865954826
41.53 -2.011742638418889
41.54 -1.9979289977070755
41.550000000000004 -1.984566275618254
41.56 -1.971800715727305
41.57 -1.959793433319828
41.58 -1.9487211483931546
41.59 -1.9387767595457008
41.6 -1.9301696950046852
41.61 -1.92312596555638
41.62 -1.9178878327209667
41.63 -1.9147129950751451
41.64 -1.9138731874585275
41.65 -1.9156520835488018
41.660000000000004 -1.920342394005392
41.67 -1.9282420623649994
41.68 -1.9396494815515108
41.69 -1.9548576874452093
41.7 -1.9741475339914194
41.71 -1.997779917138363
41.72 -2.0259871909715814
41.730000000000004 -2.058964004865805
41.74 -2.0968578787934513
41.75 -2.1397599161721703
41.76 -2.187696119343395
41.77 -2.2406198114661797
41.78 -2.298405671835638
41.79 -2.360845854821332
41.800000000000004 -2.4276485863375434
41.81 -2.49843952143479
41.82 -2.5727660109296573
41.83 -2.6501042733403097
41.84 -2.729869308763299
41.85 -2.8114272301499796
41.86 -2.894109531629611
41.87 -2.9772286739397478
41.88 -3.060094260369726
41.89 -3.142029023565991
41.9 -3.222383861982778
41.910000000000004 -3.3005512608734695
41.92 -3.3759765945232423
41.93 -3.4481670043642527
41.94 -3.5166977433977826
41.95 -3.5812160374266804
41.96 -3.6414426208698885
41.97 -3.697171162573622
41.980000000000004 -3.7482658232985204
41.99 -3.7946572033787604
42.0 -3.83633696092917
42.01 -3.873351409502735
42.02 -3.9057944295664475
42.03 -3.9338000366442296
42.04 -3.9575349302171405
42.050000000000004 -3.9771913000589088
42.06 -3.992980098421911
42.07 -4.005124911029398
42.08 -4.013856491315611
42.09 -4.019407971016317
42.1 -4.02201072995406
42.11 -4.021890896462184
42.12 -4.019266451149545
42.13 -4.014344912981269
42.14 -4.0073215914545415
42.15 -3.9983783879733323
42.160000000000004 -3.987683122246895
42.17 -3.9753893469739587
42.18 -3.9616365989811877
42.19 -3.946551020524263
42.2 -3.930246273406879
42.21 -3.912824662697906
42.22 -3.894378386843667
42.230000000000004 -3.874990836513521
42.24 -3.8547378745312875
42.25 -3.8336890422172165
42.26 -3.81190865181862
42.27 -3.789456738994362
42.28 -3.7663898624206706
42.29 -3.742761748714453
42.300000000000004 -3.7186237896364593
42.31 -3.694025404866877
42.32 -3.669014287643223
42.33 -3.643636552575061
42.34 -3.617936805330488
42.35 -3.5919581530646307
42.36 -3.5657421728037253
42.37 -3.539328852824233
42.38 -3.5127565196718047
42.39 -3.4860617610458595
42.4 -3.4592793524694003
42.410000000000004 -3.432442193579419
42.42 -3.405581258054273
42.43 -3.3787255596689403
42.44 -3.351902135723747
42.45 -3.3251360481075265
42.46 -3.298450401523524
42.47 -3.271866377878335
42.480000000000004 -3.245403285453767
42.49 -3.219078621288105
42.5 -3.1929081450673626
42.51 -3.166905962821894
42.52 -3.14108461874682
42.53 -3.1154551935861656
42.54 -3.090027408110353
42.550000000000004 -3.064809730377644
42.56 -3.0398094856116895
42.57 -3.015032967685282
42.58 -2.990485551343161
42.59 -2.9661718044585212
42.6 -2.9420955997313687
42.61 -2.918260225380578
42.62 -2.8946684944849124
42.63 -2.8713228527383015
42.64 -2.848225484461713
42.65 -2.8253784167914335
42.660000000000004 -2.80278362203455
42.67 -2.780443118205397
42.68 -2.7583590678083745
42.69 -2.736533874928066
42.7 -2.714970280694752
42.71 -2.693671457161651
42.72 -2.6726410995969037
42.730000000000004 -2.651883517113834
42.74 -2.631403721489252
42.75 -2.6112075139009754
42.76 -2.591301569178187
42.77 -2.5716935170063158
42.78 -2.5523916616048474
42.79 -2.5333969422882365
42.800000000000004 -2.5147030332200657
42.81 -2.496304589238793
42.82 -2.478197585638525
42.83 -2.4603792189398437
42.84 -2.442847757844214
42.85 -2.425602350378826
42.86 -2.4086427956696053
42.87 -2.3919692908087065
42.88 -2.3755821647362945
42.89 -2.359481611774817
42.9 -2.3436674373472215
42.910000000000004 -2.3281388274958186
42.92 -2.312894152121417
42.93 -2.2979308095407616
42.94 -2.2832451172079087
42.95 -2.268832250486165
42.96 -2.2546862284452605
42.97 -2.240799943002397
42.980000000000004 -2.2271652255579677
42.99 -2.213772943665088
43.0 -2.2006131193572096
43.01 -2.1876750604775723
43.02 -2.1749474967069298
43.03 -2.1624187128232526
43.04 -2.1500766729373
43.050000000000004 -2.1379091309091516
43.06 -2.1259037236580656
43.07 -2.114048045592126
43.08 -2.102329703732682
43.09 -2.090736354259302
43.1 -2.0792557221067614
43.11 -2.067875605893041
43.12 -2.056583870833281
43.13 -2.0453684324727925
43.14 -2.0342172340252898
43.15 -2.023118219924807
43.160000000000004 -2.0120593079159113
43.17 -2.001028361628386
43.18 -1.990013165200278
43.19 -1.9790014011117134
43.2 -1.9679806320077213
43.21 -1.9569382869451417
43.22 -1.9458616521998247
43.230000000000004 -1.9347378665194155
43.24 -1.9235539205179548
43.25 -1.9122966597627202
43.26 -1.9009527910114514
43.27 -1.8895088910080378
43.28 -1.877951417234141
43.29 -1.8662667200364251
43.300000000000004 -1.854441055589467
43.31 -1.8424605992283591
43.32 -1.830311458765115
43.33 -1.8179796875034224
43.34 -1.8054512967619256
43.35 -1.7927122678347436
43.36 -1.7797485634294226
43.37 -1.7665461387395678
43.38 -1.753090952421838
43.39 -1.7393689778780326
43.4 -1.7253662153428944
43.410000000000004 -1.7110687054114644
43.42 -1.6964625447364359
43.43 -1.6815339047494209
43.44 -1.66626905434789
43.45 -1.6506543875886546
43.46 -1.6346764575029822
43.47 -1.6183220171921646
43.480000000000004 -1.601578069396547
43.49 -1.5844319257023074
43.5 -1.5668712764738915
43.51 -1.5488842724563063
43.52 -1.5304596187458839
43.53 -1.511586681474329
43.54 -1.492255607053598
43.550000000000004 -1.4724574531679238
43.56 -1.452184329842896
43.57 -1.4314295478535095
43.58 -1.4101877704252865
43.59 -1.3884551626548058
43.6 -1.3662295313130475
43.61 -1.3435104457673523
43.62 -1.3202993287287577
43.63 -1.2965995035399025
43.64 -1.2724161829338265
43.65 -1.247756382879264
43.660000000000004 -1.2226287445745743
43.67 -1.1970432482361355
43.68 -1.1710108044343244
43.69 -1.1445427127615702
43.7 -1.1176499838880916
43.71 -1.0903425297766187
43.72 -1.0626282379455771
43.730000000000004 -1.0345119588338916
43.74 -1.0059944497983335
43.75 -0.9770713338639037
43.76 -0.9477321445035023
43.77 -0.9179595375359999
43.78 -0.8877287558004485
43.79 -0.8570074298473123
43.800000000000004 -0.8257557873518828
43.81 -0.7939273250300425
43.82 -0.7614699703386716
43.83 -0.7283277280397198
43.84 -0.6944427715181858
43.85 -0.6597579036209429
43.86 -0.6242192796324484
43.87 -0.5877792581118912
43.88 -0.5503992252320105
43.89 -0.51205222602414
43.9 -0.472725232647099
43.910000000000004 -0.4324208871136275
43.92 -0.39115857614619465
43.93 -0.3489747312786031
43.94 -0.30592229875110766
43.95 -0.2620693886498868
43.96 -0.21749718413303754
43.97 -0.17229725838779109
43.980000000000004 -0.12656849635666445
43.99 -0.0804138397398857
44.0 -0.03393706320700085
44.01 0.012760248091495008
44.02 0.059581401860114624
44.03 0.10643691487578621
44.04 0.15324640725153404
44.050000000000004 0.1999400500515396
44.06 0.2464595332354249
44.07 0.2927585076217962
44.08 0.3388024531495173
44.09 0.3845679490388223
44.1 0.43004137272750986
44.11 0.47521712520892256
44.12 0.5200955530490372
44.13 0.5646807912547103
44.14 0.6089787693757653
44.15 0.6529955981936735
44.160000000000004 0.6967364898484871
44.17 0.7402052739862062
44.18 0.7834044756885068
44.19 0.8263358369380538
44.2 0.8690011069188164
44.21 0.9114029048661192
44.22 0.953545471860207
44.230000000000004 0.9954351678663249
44.24 1.0370806266862207
44.25 1.0784925426059857
44.26 1.1196831182483624
44.27 1.1606652462415568
44.28 1.2014515240995665
44.29 1.2420532116820935
44.300000000000004 1.2824792357761643
44.31 1.3227353302608886
44.32 1.362823377166949
44.33 1.4027409878047128
44.34 1.4424813374862149
44.35 1.4820332448005105
44.36 1.521381468558801
44.37 1.5605071831435446
44.38 1.5993885860783275
44.39 1.638001589634392
44.4 1.6763205503182705
44.410000000000004 1.714318995088024
44.42 1.7519703100643955
44.43 1.7892483653634912
44.44 1.8261280576735626
44.45 1.86258575971226
44.46 1.8985996723154521
44.47 1.9341500803803786
44.480000000000004 1.9692195181261272
44.49 2.0037928521653114
44.5 2.037857292809572
44.51 2.0714023450097914
44.52 2.1044197105376763
44.53 2.1369031526297086
44.54 2.168848333501831
44.550000000000004 2.2002526340580357
44.56 2.2311149638772285
44.57 2.261435568273347
44.58 2.291215837954532
44.59 2.320458125614808
44.6 2.3491655727081433
44.61 2.377341948698301
44.62 2.4049915042586214
44.63 2.4321188392124538
44.64 2.4587287854474336
44.65 2.484826304598551
44.660000000000004 2.5104163999609197
44.67 2.5355040418483066
44.68 2.5600941054472917
44.69 2.5841913201129727
44.7 2.607800229001402
44.71 2.6309251579218147
44.72 2.6535701923129222
44.730000000000004 2.6757391612917214
44.74 2.6974356277828813
44.75 2.7186628838080527
44.76 2.7394239500934527
44.77 2.759721579232533
44.78 2.7795582617230195
44.79 2.798936234275633
44.800000000000004 2.8178574898661637
44.81 2.8363237890746777
44.82 2.854336672319187
44.83 2.871897472652637
44.84 2.889007328844877
44.85 2.905667198519979
44.86 2.921877871162763
44.87 2.9376399808454146
44.88 2.952954018558033
44.89 2.967820344056008
44.9 2.9822391971604487
44.910000000000004 2.9962107084686256
44.92 3.0097349094495485
44.93 3.022811741912772
44.94 3.0354410668505833
44.95 3.047622672663822
44.96 3.0593562827880465
44.97 3.0706415627430816
44.980000000000004 3.0814781266328852
44.99 3.091865543125954
45.0 3.10180334094852
45.01 3.111291013923993
45.02 3.1203280255920225
45.03 3.1289138134412857
45.04 3.1370477927892044
45.050000000000004 3.144729360340242
45.06 3.151957897454716
45.07 3.1587327731570465
45.08 3.1650533469116535
45.09 3.170918971193762
45.1 3.17632899387868
45.11 3.181282760473797
45.12 3.18577961621407
45.13 3.189818908040953
45.14 3.1933999864830316
45.15 3.196522207454518
45.160000000000004 3.1991849339872767
45.17 3.2013875379093752
45.18 3.203129401482641
45.19 3.2044099190104296
45.2 3.2052284984249377
45.21 3.205584562862981
45.22 3.205477552237534
45.230000000000004 3.204906924811973
45.24 3.20387215878223
45.25 3.202372753871768
45.26 3.200408232943757
45.27 3.1979781436332266
45.28 3.195082060002261
45.29 3.1917195842195243
45.300000000000004 3.1878903482665937
45.31 3.1835940156712645
45.32 3.178830283268251
45.33 3.173598882988165
45.34 3.167899583673136
45.35 3.16173219291972
45.36 3.155096558947025
45.37 3.1479925724897475
45.38 3.1404201687133817
45.39 3.132379329151581
45.4 3.1238700836618993
45.410000000000004 3.11489251239961
45.42 3.105446747805953
45.43 3.0955329766096815
45.44 3.085151441838953
45.45 3.074302444841207
45.46 3.0629863473089847
45.47 3.051203573308757
45.480000000000004 3.0389546113108032
45.49 3.026240016217263
45.5 3.0130604113865163
45.51 2.999416490651404
45.52 2.985309020329106
45.53 2.970738841220342
45.54 2.9557068705965754
45.550000000000004 2.9402141041726315
45.56 2.92426161806378
45.57 2.907850570724937
45.58 2.8909822048711873
45.59 2.8736578493784473
45.6 2.8558789211629714
45.61 2.8376469270384277
45.62 2.8189634655514695
45.63 2.799830228793218
45.64 2.7802490041885286
45.65 2.760221676260953
45.660000000000004 2.739750228375757
45.67 2.7188367444591175
45.68 2.697483410695541
45.69 2.67569251720412
45.7 2.6534664596931563
45.71 2.6308077410963024
45.72 2.6077189731889496
45.730000000000004 2.5842028781891426
45.74 2.5602622903408943
45.75 2.5359001574843814
45.76 2.5111195426127497
45.77 2.4859236254176316
45.78 2.4603157038246906
45.79 2.434299195521198
45.800000000000004 2.407877639475537
45.81 2.3810546974517113
45.82 2.3538341555181588
45.83 2.326219925552775
45.84 2.298216046744116
45.85 2.269826687088747
45.86 2.241056144885236
45.87 2.2119088502234128
45.88 2.182389366468384
45.89 2.1525023917370047
45.9 2.1222527603649013
45.910000000000004 2.091645444361652
45.92 2.0606855548496523
45.93 2.029378343483467
45.94 1.997729203844032
45.95 1.9657436728027229
45.96 1.9334274318478806
45.97 1.9007863083679213
45.980000000000004 1.8678262768823977
45.99 1.8345534602120093
46.0 1.800974130579551
46.01 1.767094710629334
46.02 1.7329217743573593
46.03 1.6984620479388453
46.04 1.6637224104416375
46.050000000000004 1.6287098944141292
46.06 1.5934316863342817
46.07 1.5578951269069807
46.08 1.5221077111967334
46.09 1.4860770885830763
46.1 1.4498110625246619
46.11 1.4133175602727515
46.12 1.376603886285595
46.13 1.3396765672351838
46.14 1.3025420807768486
46.15 1.265206893979569
46.160000000000004 1.227677464415881
46.17 1.1899602417898598
46.18 1.1520616700807904
46.19 1.1139881901680544
46.2 1.075746242900169
46.21 1.0373422725596502
46.22 0.9987827306738895
46.230000000000004 0.9600740801129102
46.24 0.9212227994152027
46.25 0.88223538727851
46.26 0.8431183671519173
46.27 0.8038782918676473
46.28 0.764521748251985
46.29 0.7250553616592418
46.300000000000004 0.685485800377047
46.31 0.6458197798584365
46.32 0.606064066740702
46.33 0.5662254826212598
46.34 0.5263109075658106
46.35 0.48632728333363573
46.36 0.44628161631152036
46.37 0.4061809801543985
46.38 0.36603251813926263
46.39 0.3258434452429444
46.4 0.28562104995841325
46.410000000000004 0.24537269587098942
46.42 0.20510582301509117
46.43 0.16482794903728726
46.44 0.12454667018925725
46.45 0.08426966217520793
46.46 0.044004680878146574
46.47 0.0037595629850358803
46.480000000000004 -0.036457773468622445
46.49 -0.07663932861933997
46.5 -0.11677702034942772
46.51 -0.1568626839033932
46.52 -0.1968880715425224
46.53 -0.2368448522356592
46.54 -0.2767246113877392
46.550000000000004 -0.3165188506112988
46.56 -0.35621898754864134
46.57 -0.3958163557565664
46.58 -0.43530220466525216
46.59 -0.47466769962759314
46.6 -0.5139039220750203
46.61 -0.5530018697975276
46.62 -0.5919524573662678
46.63 -0.6307465167179624
46.64 -0.6693747979188245
46.65 -0.707827970127483
46.660000000000004 -0.7460966227738928
46.67 -0.7841712669720196
46.68 -0.8220423371809784
46.69 -0.8597001931306401
46.7 -0.897135122024096
46.71 -0.9343373410290265
46.72 -0.9712970000685677
46.730000000000004 -1.0080041849199104
46.74 -1.044448920628067
46.75 -1.0806211752398323
46.76 -1.1165108638621537
46.77 -1.152107853046797
46.78 -1.1874019655013623
46.79 -1.222382985126608
46.800000000000004 -1.2570406623768573
46.81 -1.2913647199388731
46.82 -1.3253448587247505
46.83 -1.3589707641709048
46.84 -1.3922321128351356
46.85 -1.4251185792816485
46.86 -1.4576198432430636
46.87 -1.4897255970470966
46.88 -1.5214255532939667
46.89 -1.5527094527696066
46.9 -1.5835670725785553
46.910000000000004 -1.6139882344796
46.92 -1.6439628134045994
46.93 -1.673480746142311
46.94 -1.7025320401652728
46.95 -1.7311067825791122
46.96 -1.7591951491709061
46.97 -1.7867874135329433
46.980000000000004 -1.8138739562382833
46.99 -1.840445274041499
47.0 -1.8664919890797962
47.01 -1.8920048580471691
47.02 -1.9169747813141325
47.03 -1.9413928119656356
47.04 -1.9652501647292984
47.050000000000004 -1.988538224764944
47.06 -2.0112485562874083
47.07 -2.033372910993965
47.08 -2.0549032362683226
47.09 -2.0758316831334245
47.1 -2.096150613925392
47.11 -2.1158526096626202
47.12 -2.134930477084347
47.13 -2.1533772553346107
47.14 -2.1711862222688025
47.15 -2.188350900363095
47.160000000000004 -2.204865062206736
47.17 -2.2207227355627337
47.18 -2.2359182079837585
47.19 -2.2504460309733125
47.2 -2.264301023687799
47.21 -2.277478276177165
47.22 -2.2899731521699294
47.230000000000004 -2.3017812914112827
47.24 -2.3128986115708097
47.25 -2.323321309743713
47.26 -2.3330458635772775
47.27 -2.3420690320627298
47.28 -2.3503878560443354
47.29 -2.357999658507138
47.300000000000004 -2.3649020447183817
47.31 -2.371092902312086
47.32 -2.376570401420053
47.33 -2.3813329949723183
47.34 -2.3853794193074487
47.35 -2.3887086952554926
47.36 -2.391320129880182
47.37 -2.3932133190925837
47.38 -2.3943881513789362
47.39 -2.3948448129168725
47.4 -2.394583794390658
47.410000000000004 -2.3936058998556904
47.42 -2.391912258047016
47.43 -2.3895043365746074
47.44 -2.386383959502425
47.45 -2.3825533288679726
47.46 -2.3780150507626705
47.47 -2.3727721666674855
47.480000000000004 -2.3668281908149926
47.49 -2.3601871544362085
47.5 -2.352853657844009
47.51 -2.344832931407063
47.52 -2.3361309065792932
47.53 -2.3267542982677845
47.54 -2.3167106999505416
47.550000000000004 -2.3060086930898964
47.56 -2.294657972530508
47.57 -2.2826694897176334
47.58 -2.2700556157240124
47.59 -2.256830326224457
47.6 -2.2430094107054774
47.61 -2.228610708336074
47.62 -2.213654373044872
47.63 -2.198163170443737
47.64 -2.1821628092903573
47.65 -2.1656823101768286
47.660000000000004 -2.14875441404973
47.67 -2.131416032980033
47.68 -2.1137087452770507
47.69 -2.0956793365422124
47.7 -2.0773803875334513
47.71 -2.0588709087108756
47.72 -2.040217019981644
47.730000000000004 -2.0214926723953077
47.74 -2.002780406259649
47.75 -1.9841721372730565
47.76 -1.965769958694965
47.77 -1.9476869432128079
47.78 -1.9300479229248597
47.79 -1.9129902196811575
47.800000000000004 -1.8966642908938045
47.81 -1.881234247883829
47.82 -1.866878195026394
47.83 -1.8537883286546402
47.84 -1.8421707253519406
47.85 -1.8322447405708133
47.86 -1.8242419314045883
47.870000000000005 -1.818404413032944
47.88 -1.8149825583852004
47.89 -1.814231956666148
47.9 -1.8164095604646313
47.910000000000004 -1.82176897502766
47.92 -1.8305548783819332
47.93 -1.8429966080174536
47.94 -1.8593010082895
47.95 -1.8796447003866144
47.96 -1.9041660095333603
47.97 -1.9329568559057146
47.980000000000004 -1.966054978779598
47.99 -2.003436909130567
48.0 -2.0450121261740475
48.01 -2.0906188220903195
48.02 -2.1400216536104932
48.03 -2.1929117804693794
48.04 -2.248909383946315
48.050000000000004 -2.3075687314706097
48.06 -2.3683857143578226
48.07 -2.4308076439199313
48.08 -2.494244954946585
48.09 -2.5580843439386847
48.1 -2.621702772971285
48.11 -2.684481710460469
48.120000000000005 -2.745820968128344
48.13 -2.805151534868408
48.14 -2.8619468999131
48.15 -2.9157324864793197
48.160000000000004 -2.9660929623430397
48.17 -3.01267733378305
48.18 -3.0552018479071097
48.19 -3.093450819146343
48.2 -3.1272755615898196
48.21 -3.156591657528863
48.22 -3.1813748306618206
48.230000000000004 -3.201655721481095
48.24 -3.2175138786900757
48.25 -3.2290712781827073
48.26 -3.236485656390606
48.27 -3.2399438992667706
48.28 -3.2396556691834286
48.29 -3.235847390680646
48.300000000000004 -3.2287566633121134
48.31 -3.2186271335457706
48.32 -3.2057038401425855
48.33 -3.1902290458515346
48.34 -3.172438576169104
48.35 -3.1525586956415768
48.36 -3.1308035571190915
48.370000000000005 -3.107373255402318
48.38 -3.082452502894556
48.39 -3.05620992289704
48.4 -3.028797929694238
48.410000000000004 -3.0003531378149835
48.42 -2.970997219819965
48.43 -2.9408381155955996
48.44 -2.90997148797592
48.45 -2.878482319751834
48.46 -2.846446554763358
48.47 -2.8139326990882076
48.480000000000004 -2.781003315225754
48.49 -2.747716360557954
48.5 -2.714126339426372
48.51 -2.6802852545332057
48.52 -2.6462433571363917
48.53 -2.612049706243875
48.54 -2.577752554651746
48.550000000000004 -2.543399584435744
48.56 -2.50903801680874
48.57 -2.474714621576565
48.58 -2.4404756502824356
48.59 -2.406366714976798
48.6 -2.3724326318248896
48.61 -2.338717245765823
48.620000000000005 -2.30526324943801
48.63 -2.2721120067462692
48.64 -2.2393033888872633
48.65 -2.206875628427473
48.660000000000004 -2.1748651951478486
48.67 -2.1433066958612628
48.68 -2.112232799197261
48.69 -2.081674185436319
48.7 -2.051659520803901
48.71 -2.022215455160681
48.72 -1.9933666417008966
48.730000000000004 -1.9651357770885929
48.74 -1.9375436603390241
48.75 -1.910609268707364
48.76 -1.8843498488284103
48.77 -1.8587810213489562
48.78 -1.8339168972910995
48.79 -1.809770204379928
48.800000000000004 -1.786352421537022
48.81 -1.7636739197026317
48.82 -1.741742978148909
48.83 -1.7205541810789207
48.84 -1.7000973903719243
48.85 -1.6803666361518133
48.86 -1.6613597116100423
48.870000000000005 -1.6430773411800235
48.88 -1.6255221913566298
48.89 -1.6086977769703354
48.9 -1.5926073221453658
48.910000000000004 -1.5772526371445594
48.92 -1.562633069592227
48.93 -1.5487445814295362
48.94 -1.5355789921652652
48.95 -1.5231234156826736
48.96 -1.5113599034482967
48.97 -1.5002652928511573
48.980000000000004 -1.4898112468821805
48.99 -1.4799644614047915
49.0 -1.4706870094756854
49.01 -1.461936788695116
49.02 -1.4536680372116302
49.03 -1.445831886258658
49.04 -1.4383769212839983
49.050000000000004 -1.4312497291088255
49.06 -1.4243954144047444
49.07 -1.4177580745167457
49.08 -1.411281226841987
49.09 -1.404908187302344
49.1 -1.398582401807363
49.11 -1.3922477349595255
49.120000000000005 -1.3858487216999535
49.13 -1.37933078825922
49.14 -1.372640448815256
49.15 -1.3657254838504183
49.160000000000004 -1.3585351054728547
49.17 -1.351020114073722
49.18 -1.3431330497148666
49.19 -1.3348283406798709
49.2 -1.32606245070734
49.21 -1.316794025613626
49.22 -1.3069840392990353
49.230000000000004 -1.296595938541523
49.24 -1.285595785497928
49.25 -1.27395239644919
49.26 -1.261637475038009
49.27 -1.2486257380299415
49.28 -1.2348950314800824
49.29 -1.2204264350969436
49.300000000000004 -1.2052043525485787
49.31 -1.18921658546619
49.32 -1.1724543889575818
49.33 -1.1549125065662371
49.34 -1.1365891828136268
49.35 -1.1174861517638615
49.36 -1.0976086004805898
49.370000000000005 -1.0769651068315464
49.38 -1.0555675518725969
49.39 -1.0334310080314466
49.4 -1.010573605534709
49.410000000000004 -0.9870163809783624
49.42 -0.9627831136082985
49.43 -0.9379001566994808
49.44 -0.912396273290278
49.45 -0.8863024872922397
49.46 -0.8596519624355682
49.47 -0.8324799223571416
49.480000000000004 -0.8048236250748418
49.49 -0.7767224037822393
49.5 -0.7482177830301832
49.51 -0.7193536747059859
49.52 -0.6901766517011209
49.53 -0.660736288932033
49.54 -0.6310855519081076
49.550000000000004 -0.6012812031286109
49.56 -0.5713841873783969
49.57 -0.5414599498729408
49.58 -0.511578637657419
49.59 -0.4818151360130505
49.6 -0.4522488987279488
49.61 -0.4229635440505843
49.620000000000005 -0.3940462060826003
49.63 -0.3655866523618309
49.64 -0.33767619964292883
49.65 -0.31040647815962646
49.660000000000004 -0.28386810689322517
49.67 -0.2581493464160077
49.68 -0.2333347910725547
49.69 -0.2095041497580919
49.7 -0.1867311471532976
49.71 -0.16508255881271247
49.72 -0.1446173778914582
49.730000000000004 -0.12538610151164548
49.74 -0.10743012211506095
49.75 -0.09078121299142314
49.76 -0.07546110527303335
49.77 -0.061481162970093955
49.78 -0.04884217009984482
49.79 -0.03753424751941678
49.800000000000004 -0.027536915853266848
49.81 -0.018819315267952826
49.82 -0.011340583961667358
49.83 -0.0050503865730316235
49.84 0.00011042737500404276
49.85 0.0042090653235989225
49.86 0.007319973051198067
49.870000000000005 0.009524001192803293
49.88 0.010907605079434831
49.89 0.011562123023566951
49.9 0.01158316744655721
49.910000000000004 0.011070142792213406
49.92 0.010125872545503354
49.93 0.008856274808861113
49.94 0.007369974446964651
49.95 0.005777688010612945
49.96 0.004191185681205526
49.97 0.0027216688891278733
49.980000000000004 0.001477603614954252
49.99 0.0


==> u2kf.dat <==
0.0 13.151821779933595
0.01 9.661398609819987
0.02 13.612193536009945
0.03 20.89456240584652
0.04 25.3572070850559
0.05 18.836634362512065
0.06 9.154708600464858
0.07 7.906815134409415
0.08 6.803264883171201
0.09 5.772126489578625
0.1 4.826156695738378
0.11 3.9843122897486936
0.12 3.2598086407130147
0.13 2.6503401775131756
0.14 2.1581767454333445
0.15 1.8121687090406144
0.16 1.6241599656113834
0.17 1.5770867951433267
0.18 1.6098969851097369
0.19 1.65455724257734
0.2 1.6599476229487315
0.21 1.5863653314722015
0.22 1.4653087845656234
0.23 1.3333594216831557
0.24 1.2116199115262312
0.25 1.1110764802208308
0.26 1.0365553305461876
0.27 0.9883887897472405
0.28 0.9635404020574256
0.29 0.9620670165348617
0.3 0.9869754185674893
0.31 1.037312655509881
0.32 1.114789946555529
0.33 1.233734243173842
0.34 1.3882800103320747
0.35000000000000003 1.5510636799218886
0.36 1.6597415209316004
0.37 1.7594858297191713
0.38 1.873965333931034
0.39 1.9768226358304233
0.4 2.0396328512280437
0.41000000000000003 2.050038998812033
0.42 2.0269467917325077
0.43 1.982713114690629
0.44 1.9259529781899083
0.45 1.8713354123756911
0.46 1.8360508020814201
0.47000000000000003 1.8357352870921755
0.48 1.9150522439379483
0.49 2.1147636479196805
0.5 2.2658567944786494
0.51 2.3713853859774083
0.52 2.4400709083152474
0.53 2.4626992704503383
0.54 2.4350573360941414
0.55 2.376803740088544
0.56 2.341687206620538
0.5700000000000001 2.3554222685803055
0.58 2.4119772175002865
0.59 2.509301133573432
0.6 2.623529979996176
0.61 2.7342146011036768
0.62 2.8313363749320004
0.63 2.8918017542244137
0.64 2.9281503748116737
0.65 2.95241828609711
0.66 2.9715195211337857
0.67 2.991600133318693
0.68 3.0175655503690013
0.6900000000000001 3.0555123705547746
0.7000000000000001 3.105343623540321
0.71 3.164989639112221
0.72 3.229613525309757
0.73 3.2955322292675344
0.74 3.360798048316031
0.75 3.4240560715983825
0.76 3.4848671211175937
0.77 3.54402176674407
0.78 3.601172814229235
0.79 3.65611978272986
0.8 3.7089098092688086
0.81 3.7596344775569435
0.8200000000000001 3.808251904567104
0.8300000000000001 3.85469248992373
0.84 3.8991342602917562
0.85 3.9416003124769663
0.86 3.982189799302958
0.87 4.021086520624252
0.88 4.058351304258016
0.89 4.094430181586814
0.9 4.129401321673615
0.91 4.16327148019357
0.92 4.1959011766532
0.93 4.227398766496005
0.9400000000000001 4.259217794267373
0.9500000000000001 4.291292367672899
0.96 4.323267831364854
0.97 4.354783610658259
0.98 4.38574500815875
0.99 4.416095138463975
1.0 4.44568192300423
1.01 4.474542976529424
1.02 4.5026572281964015
1.03 4.530002246191922
1.04 4.556626996835224
1.05 4.582337187899082
1.06 4.607199190196919
1.07 4.631684539989626
1.08 4.655676747480241
1.09 4.678893189764011
1.1 4.701306184486134
1.11 4.7230104009207015
1.12 4.744098419392818
1.1300000000000001 4.7645304827597865
1.1400000000000001 4.784292447889072
1.1500000000000001 4.803822566406922
1.16 4.823093716627813
1.17 4.84197377382486
1.18 4.860411176253473
1.19 4.878349298384732
1.2 4.895773145219289
1.21 4.912717794984161
1.22 4.92916701752249
1.23 4.945118875685132
1.24 4.9606509236256215
1.25 4.975779830198283
1.26 4.990643317215934
1.27 5.005192835132027
1.28 5.01937892010622
1.29 5.033211809076489
1.3 5.046605137128413
1.31 5.059461027716418
1.32 5.0715235081092445
1.33 5.083066272291179
1.34 5.094428148603322
1.35 5.105466683331288
1.36 5.115710265192121
1.37 5.125110272400564
1.3800000000000001 5.13324787028947
1.3900000000000001 5.140138918165341
1.4000000000000001 5.146091908011728
1.41 5.151353141355669
1.42 5.15589654365662
1.43 5.159760995885934
1.44 5.162963348387265
1.45 5.165525509831825
1.46 5.167441965681858
1.47 5.168671579765572
1.48 5.169262505665435
1.49 5.169224725278999
1.5 5.168497769036483
1.51 5.16708197186972
1.52 5.1650106138808916
1.53 5.162195431545021
1.54 5.158647530059373
1.55 5.1542815609134465
1.56 5.148796660149763
1.57 5.1422071846386626
1.58 5.134549260238707
1.59 5.125838951800791
1.6 5.115986805944145
1.61 5.104619905674346
1.62 5.09128657710113
1.6300000000000001 5.075713942685811
1.6400000000000001 5.05787746835232
1.6500000000000001 5.037682982791502
1.6600000000000001 5.015225423366845
1.67 4.991121098510892
1.68 4.965473406384055
1.69 4.938313442929694
1.7 4.909663584588467
1.71 4.879564670580002
1.72 4.848026445008733
1.73 4.815073686563078
1.74 4.780794087835554
1.75 4.745111139316904
1.76 4.7080105101100695
1.77 4.66954995539278
1.78 4.629760088421683
1.79 4.588645024438071
1.8 4.5460477385301825
1.81 4.501849306805044
1.82 4.456094033418328
1.83 4.409006900299059
1.84 4.36100625690831
1.85 4.312549093221753
1.86 4.264052695697343
1.87 4.215360366143269
1.8800000000000001 4.166395560837589
1.8900000000000001 4.1169874478658
1.9000000000000001 4.067051605435626
1.9100000000000001 4.016427731254815
1.92 3.9636669292846225
1.93 3.909084565858148
1.94 3.8529483261552
1.95 3.7950561261612954
1.96 3.7349998489555603
1.97 3.6726358906686825
1.98 3.609401186043608
1.99 3.546802329384196
2.0 3.483996364245268
2.0100000000000002 3.4172922303465363
2.02 3.3566700250444104
2.0300000000000002 3.306312621322106
2.04 3.2662562428497743
2.05 3.2331035653420157
2.06 3.192983737474929
2.07 3.1467805951496794
2.08 3.0985139664494072
2.09 3.0493758635148893
2.1 3.005832879816625
2.11 2.9661439704841874
2.12 2.925996350570576
2.13 2.8908078801577486
2.14 2.8619927985053355
2.15 2.8389306861820836
2.16 2.8277714775181675
2.17 2.800880982963598
2.18 2.744219580193488
2.19 2.677058718583917
2.2 2.6292292036921348
2.21 2.588584219151915
2.22 2.552581757045743
2.23 2.5325519284613804
2.24 2.532862106358147
2.25 2.5500419368976592
2.2600000000000002 2.5816288022040275
2.27 2.6118762936775464
2.2800000000000002 2.629817687962024
2.29 2.6351196816424203
2.3000000000000003 2.6275255818868697
2.31 2.6080631697066665
2.32 2.585432392341433
2.33 2.563742106001089
2.34 2.5493375244744216
2.35 2.5407337830747982
2.36 2.5101788443204915
2.37 2.4596875292400875
2.38 2.39630838522295
2.39 2.327332587112634
2.4 2.2628506814529126
2.41 2.2170000851327916
2.42 2.202537173308238
2.43 2.2251212298105267
2.44 2.241560164168577
2.45 2.2267709218724505
2.46 2.1759681871464123
2.47 2.1033954027574793
2.48 1.9943802516616274
2.49 1.8689084290094735
2.5 1.7352009467393947
2.5100000000000002 1.5941100723343555
2.52 1.4523294426356297
2.5300000000000002 1.3469340330633277
2.54 1.3305847897123035
2.5500000000000003 1.3379977163899341
2.56 1.4283000472865504
2.57 1.5417843264493851
2.58 1.5906733215626003
2.59 1.6411942320355832
2.6 1.7290330426531604
2.61 1.8299083601480919
2.62 1.9132347155705283
2.63 1.983756416553386
2.64 2.0435399229361595
2.65 2.0913906163920206
2.66 2.123373701695188
2.67 2.1442299426129168
2.68 2.1552515358179063
2.69 2.154561827829225
2.7 2.141089137859632
2.71 2.1183878974183346
2.72 2.090157581970794
2.73 2.058200462800154
2.74 2.0228768059963214
2.75 1.9842933967658585
2.7600000000000002 1.9438872671333378
2.77 1.9011628470784645
2.7800000000000002 1.8545993156837843
2.79 1.805242076960523
2.8000000000000003 1.7534920417069992
2.81 1.699560824362611
2.82 1.6443687228677994
2.83 1.5880409197221796
2.84 1.5318491428180474
2.85 1.4770468505492813
2.86 1.4234221618071219
2.87 1.3666917362580975
2.88 1.3076283671894258
2.89 1.2477582454807878
2.9 1.1882754768967878
2.91 1.128427074565872
2.92 1.068454637953769
2.93 1.0084778151395692
2.94 0.9489379589642155
2.95 0.8908346156902116
2.96 0.8334093407654581
2.97 0.7754964667620108
2.98 0.7176408683214959
2.99 0.6598844251356137
3.0 0.6018608650774926
3.0100000000000002 0.5443040336657514
3.02 0.4869764196319295
3.0300000000000002 0.42952399938776686
3.04 0.36996514102258615
3.0500000000000003 0.30610581367986
3.06 0.23834854937661554
3.0700000000000003 0.16761071224732937
3.08 0.0950698772608689
3.09 0.022834690001790392
3.1 -0.047083300432465336
3.11 -0.11465753797610034
3.12 -0.1825912785688626
3.13 -0.2503381334184702
3.14 -0.3160238646814708
3.15 -0.3785142663191525
3.16 -0.4383890187807644
3.17 -0.49500948720434046
3.18 -0.5485760538831332
3.19 -0.6003503140685744
3.2 -0.6513797499276883
3.21 -0.7022817129596195
3.22 -0.7541583443784532
3.23 -0.8082880988272922
3.24 -0.8652050343982491
3.25 -0.925051145305666
3.2600000000000002 -0.9874658758033998
3.27 -1.0520730315279767
3.2800000000000002 -1.1188939243945715
3.29 -1.189089061403001
3.3000000000000003 -1.2645906681450896
3.31 -1.344372032372961
3.3200000000000003 -1.427443853325709
3.33 -1.5130837452306078
3.34 -1.6014580975247217
3.35 -1.6928997473238727
3.36 -1.7870440292023222
3.37 -1.8834945807605656
3.38 -1.9820944343214748
3.39 -2.0831114792798306
3.4 -2.1868749088494983
3.41 -2.2936844531635696
3.42 -2.4036932503037463
3.43 -2.5170227377178183
3.44 -2.6337706443752467
3.45 -2.755192418001794
3.46 -2.8842751124473853
3.47 -3.0235099137444568
3.48 -3.1713788303660095
3.49 -3.326025045187725
3.5 -3.4864669931437255
3.5100000000000002 -3.652043138331212
3.52 -3.822126246288139
3.5300000000000002 -3.9959038602843577
3.54 -4.172732268297203
3.5500000000000003 -4.351961043862708
3.56 -4.5329400213936015
3.5700000000000003 -4.715012908761414
3.58 -4.89754888598134
3.59 -5.079897744984544
3.6 -5.261541065865517
3.61 -5.441933943535762
3.62 -5.620557959413945
3.63 -5.79695656213069
3.64 -5.970598316913659
3.65 -6.140944674069402
3.66 -6.307524493841328
3.67 -6.470058554195626
3.68 -6.630195667129247
3.69 -6.788971943668697
3.7 -6.947943506890935
3.71 -7.107486788172759
3.72 -7.268366059552348
3.73 -7.430790776284518
3.74 -7.594753025991474
3.75 -7.759777712108249
3.7600000000000002 -7.926977705713557
3.77 -8.09711292781219
3.7800000000000002 -8.269315959863198
3.79 -8.444813578121494
3.8000000000000003 -8.622759485997957
3.81 -8.801247253964137
3.8200000000000003 -8.981905653168685
3.83 -9.162639342935375
3.84 -9.340438148235963
3.85 -9.513370063091138
3.86 -9.682596775188266
3.87 -9.847112326777617
3.88 -10.00119911102984
3.89 -10.136321460100474
3.9 -10.235636919471437
3.91 -10.29577585831561
3.92 -10.322782247008941
3.93 -10.325326874543432
3.94 -10.308012938617273
3.95 -10.274782891677981
3.96 -10.228453900106961
3.97 -10.171688596078504
3.98 -10.107081279831565
3.99 -10.036443097289522
4.0 -9.96317446795964
4.01 -9.889320041441804
4.0200000000000005 -9.814997367169553
4.03 -9.73821939369642
4.04 -9.65703277488048
4.05 -9.572571936846359
4.0600000000000005 -9.487047441187975
4.07 -9.397125822018188
4.08 -9.298431633099094
4.09 -9.1882888378502
4.1 -9.06466222208682
4.11 -8.922860136666724
4.12 -8.75994417208143
4.13 -8.574237651714785
4.14 -8.363878575572015
4.15 -8.128318045727289
4.16 -7.867679825548711
4.17 -7.584337664055063
4.18 -7.282037540858578
4.19 -6.9644673087647
4.2 -6.637393500335552
4.21 -6.307859359563452
4.22 -5.98183950622265
4.23 -5.665214864651082
4.24 -5.363543150524855
4.25 -5.0811164606766095
4.26 -4.820705251083879
4.2700000000000005 -4.581828477644873
4.28 -4.363761210406059
4.29 -4.159883471930794
4.3 -3.9689826393386376
4.3100000000000005 -3.7868987115569617
4.32 -3.617237148253853
4.33 -3.454060628499281
4.34 -3.3047370477045224
4.3500000000000005 -3.1737012295786506
4.36 -3.0597053448167344
4.37 -2.964496429884008
4.38 -2.8890761472730215
4.39 -2.833244998806162
4.4 -2.7978941521564327
4.41 -2.783497518413844
4.42 -2.7867709789630837
4.43 -2.8065195871406203
4.44 -2.8390804022050187
4.45 -2.8766432095410472
4.46 -2.917375693967264
4.47 -2.961618159305619
4.48 -3.0095276935307496
4.49 -3.060091313749167
4.5 -3.1122103090761293
4.51 -3.1647947475720954
4.5200000000000005 -3.2169311545356347
4.53 -3.2683832313816783
4.54 -3.319493608371909
4.55 -3.3690506232169675
4.5600000000000005 -3.4168655479093903
4.57 -3.461152437253915
4.58 -3.4990397310997867
4.59 -3.5282375987074026
4.6000000000000005 -3.5476667278549012
4.61 -3.559214365034876
4.62 -3.563185700049953
4.63 -3.5601093159229755
4.64 -3.550510108730908
4.65 -3.535600152028472
4.66 -3.523724804394547
4.67 -3.514167203167599
4.68 -3.5054828770647575
4.69 -3.49676434320312
4.7 -3.4874695171643637
4.71 -3.4770079149941573
4.72 -3.4649248527696113
4.73 -3.4508188652880385
4.74 -3.434537790487461
4.75 -3.4157865966788243
4.76 -3.3944548268551618
4.7700000000000005 -3.370457399324817
4.78 -3.3438188406085345
4.79 -3.3143708882316076
4.8 -3.282819111910472
4.8100000000000005 -3.2526002679413235
4.82 -3.223535171368521
4.83 -3.195217649734891
4.84 -3.1672998182901413
4.8500000000000005 -3.139632861948602
4.86 -3.1121206499636376
4.87 -3.0843561563120687
4.88 -3.0560550295467728
4.89 -3.0272695774024445
4.9 -2.997811043423969
4.91 -2.967267844453067
4.92 -2.9353318212967014
4.93 -2.9018607264107477
4.94 -2.8665138281533125
4.95 -2.8335187665200294
4.96 -2.8042926155710663
4.97 -2.7802760874859214
4.98 -2.7619221779409893
4.99 -2.749201360577186
5.0 -2.742132490804986
5.01 -2.740574675243429
5.0200000000000005 -2.7447771188685426
5.03 -2.755316534545722
5.04 -2.772036426642246
5.05 -2.7946734549885655
5.0600000000000005 -2.822946631951609
5.07 -2.856514227372738
5.08 -2.8966240782583697
5.09 -2.943076876421272
5.1000000000000005 -2.9945646966762096
5.11 -3.0492537268641264
5.12 -3.104983502637112
5.13 -3.160472722333937
5.14 -3.2145811028711995
5.15 -3.2663166072564245
5.16 -3.314708392883208
5.17 -3.3589690244515555
5.18 -3.3984293329003643
5.19 -3.4324802458478656
5.2 -3.460823498805265
5.21 -3.4832093325116773
5.22 -3.4995159584617497
5.23 -3.5096654846872513
5.24 -3.5136968014282357
5.25 -3.511706558550559
5.26 -3.5038610328829303
5.2700000000000005 -3.4904166514489905
5.28 -3.471604512254819
5.29 -3.447804739373084
5.3 -3.41940040084352
5.3100000000000005 -3.386827337071241
5.32 -3.350594287892001
5.33 -3.311217746469592
5.34 -3.2693278435381616
5.3500000000000005 -3.2255458151923175
5.36 -3.180557311650871
5.37 -3.135106300911348
5.38 -3.089992691968461
5.39 -3.0459651352175645
5.4 -3.0039570886104636
5.41 -2.965298254029734
5.42 -2.932733538533962
5.43 -2.907308728985579
5.44 -2.888948756437154
5.45 -2.873972360168085
5.46 -2.859094443261544
5.47 -2.8424051516195306
5.48 -2.8226665397163853
5.49 -2.799371307611419
5.5 -2.7729735440604917
5.51 -2.7436829578214246
5.5200000000000005 -2.7120944009830867
5.53 -2.6785611090374433
5.54 -2.6430796547095126
5.55 -2.6055873067254547
5.5600000000000005 -2.5660238813930185
5.57 -2.5244257525726246
5.58 -2.4807286790869707
5.59 -2.4348467795740465
5.6000000000000005 -2.386823775950421
5.61 -2.336818756195444
5.62 -2.284758887713405
5.63 -2.2291087323074206
5.64 -2.1667791678580888
5.65 -2.098345678160289
5.66 -2.0234535886001237
5.67 -1.9412311650793086
5.68 -1.8509615704167106
5.69 -1.7521962011270227
5.7 -1.6455122777359823
5.71 -1.5313702960583022
5.72 -1.4124081255204155
5.73 -1.2880885012565013
5.74 -1.153501763085496
5.75 -1.0122298908896585
5.76 -0.8785480368282563
5.7700000000000005 -0.765738907852695
5.78 -0.6832595077692343
5.79 -0.6374847778484733
5.8 -0.6299228443616292
5.8100000000000005 -0.6580531709992883
5.82 -0.713518152606242
5.83 -0.7759058297788775
5.84 -0.8333692134369803
5.8500000000000005 -0.8882413306693939
5.86 -0.9223611151759687
5.87 -0.9346660361185704
5.88 -0.9324427703472198
5.89 -0.9210940155366103
5.9 -0.8992856196326082
5.91 -0.8668739268627021
5.92 -0.8261646788392962
5.93 -0.7839630218964118
5.94 -0.7440197573980569
5.95 -0.7062733791611331
5.96 -0.6686108873041663
5.97 -0.6319680390064288
5.98 -0.596336958680574
5.99 -0.5603347693329574
6.0 -0.524120338821942
6.01 -0.48744114856808984
6.0200000000000005 -0.4498710237158585
6.03 -0.41383372477213953
6.04 -0.37974309405003304
6.05 -0.3480356643714373
6.0600000000000005 -0.31833440971744587
6.07 -0.2917679530579811
6.08 -0.2648229211993396
6.09 -0.23244225827671983
6.1000000000000005 -0.19476747887671308
6.11 -0.15172006255845893
6.12 -0.09670511700061901
6.13 -0.030739848794659963
6.140000000000001 0.044624535252523856
6.15 0.12802318053808825
6.16 0.2181708908231208
6.17 0.31309372652155254
6.18 0.4099595888383316
6.19 0.5030203454373279
6.2 0.5836299137931373
6.21 0.6400609497817928
6.22 0.6582560065658729
6.23 0.6253695080256776
6.24 0.5351750846912182
6.25 0.39324415801586454
6.26 0.22247050896849707
6.2700000000000005 0.057450653399421014
6.28 -0.06521947258827687
6.29 -0.12013920314330129
6.3 -0.1035760004059032
6.3100000000000005 -0.031558041915344504
6.32 0.07428712880631672
6.33 0.19192279016512614
6.34 0.2895455478006248
6.3500000000000005 0.33673953013174973
6.36 0.32844185298583106
6.37 0.27142744443504263
6.38 0.15179267400216112
6.390000000000001 0.005008347945743452
6.4 -0.14412309894899167
6.41 -0.2794464788378406
6.42 -0.3897035726202791
6.43 -0.46873467985454553
6.44 -0.5148482659699276
6.45 -0.5274086035333205
6.46 -0.5058884695258712
6.47 -0.4504885276213315
6.48 -0.36211815739731
6.49 -0.24385221239844235
6.5 -0.09975109903090207
6.51 0.056091990538076786
6.5200000000000005 0.17620905999572933
6.53 0.26263724566469904
6.54 0.32423310220855583
6.55 0.35993638170371867
6.5600000000000005 0.3777590071315462
6.57 0.3862044272781304
6.58 0.39016743786561925
6.59 0.3858447808508423
6.6000000000000005 0.37292635650491235
6.61 0.3537448879027494
6.62 0.3316276850074118
6.63 0.3127147012601075
6.640000000000001 0.30598307836458893
6.65 0.32062156058449176
6.66 0.3635773726885372
6.67 0.4506835992373315
6.68 0.6053873947000952
6.69 0.8117571357953288
6.7 0.9692161301103823
6.71 1.091823854828224
6.72 1.1916080508404594
6.73 1.2678428560923223
6.74 1.3247446639991125
6.75 1.37045046538163
6.76 1.4226522525233047
6.7700000000000005 1.484234180462245
6.78 1.5633411231989385
6.79 1.6575508038200013
6.8 1.7629843269289385
6.8100000000000005 1.877368334343064
6.82 2.001091947041857
6.83 2.1192606877253404
6.84 2.230092101537082
6.8500000000000005 2.332425514379871
6.86 2.4130644573058024
6.87 2.4758888161846464
6.88 2.5300196432204167
6.890000000000001 2.5808608024834374
6.9 2.6311554248196334
6.91 2.6818041433300817
6.92 2.7334531736779155
6.93 2.7862903504937844
6.94 2.8403338823326543
6.95 2.8967435129906445
6.96 2.955349719788158
6.97 3.015006215415143
6.98 3.0749109148726532
6.99 3.1347156596351535
7.0 3.1941119965451286
7.01 3.2528248820492784
7.0200000000000005 3.311244533429207
7.03 3.369333909926299
7.04 3.4267322804931037
7.05 3.483272718742036
7.0600000000000005 3.538693809901716
7.07 3.5928240966594363
7.08 3.6442311610751617
7.09 3.6930576333285305
7.1000000000000005 3.74049327931219
7.11 3.7865561605557545
7.12 3.83134676718573
7.13 3.8749206909841742
7.140000000000001 3.917239504516555
7.15 3.9579867913963476
7.16 3.9970163365500184
7.17 4.034356986689145
7.18 4.0700808421357735
7.19 4.1043200063278125
7.2 4.137449937074791
7.21 4.170724616862001
7.22 4.204845050323829
7.23 4.239267527176118
7.24 4.273358058969258
7.25 4.3068897246051385
7.26 4.339544818371314
7.2700000000000005 4.371303939862548
7.28 4.402104509614347
7.29 4.432129372523233
7.3 4.461346972156196
7.3100000000000005 4.489762282566069
7.32 4.517456838434615
7.33 4.544465008044007
7.34 4.570838886468023
7.3500000000000005 4.596476681942052
7.36 4.621255790333045
7.37 4.645699105968248
7.38 4.669488778099705
7.390000000000001 4.692409106933869
7.4 4.714504344477797
7.41 4.735922613218483
7.42 4.756931548445738
7.43 4.777646644838468
7.44 4.797999145659372
7.45 4.817899738429263
7.46 4.83724813203504
7.47 4.856112953010376
7.48 4.874414871933457
7.49 4.892145568092129
7.5 4.909310729147798
7.51 4.926082619525301
7.5200000000000005 4.942426064361166
7.53 4.958264418820043
7.54 4.973671580658005
7.55 4.988740625964365
7.5600000000000005 5.003447708700671
7.57 5.017821678746342
7.58 5.031785847780865
7.59 5.045334586327639
7.6000000000000005 5.058463029735234
7.61 5.070851302082991
7.62 5.082910451497396
7.63 5.094610111914275
7.640000000000001 5.105436842458911
7.65 5.115478926500037
7.66 5.124236783618963
7.67 5.131704364130101
7.68 5.13814657365754
7.69 5.143913047002146
7.7 5.148909635850153
7.71 5.153207916570082
7.72 5.1568400222775015
7.73 5.159783244320591
7.74 5.1620596166795885
7.75 5.163667006297622
7.76 5.164647468719515
7.7700000000000005 5.164958341373524
7.78 5.1645909495306555
7.79 5.16358857048591
7.8 5.161829429252094
7.8100000000000005 5.15934333098671
7.82 5.156194508587651
7.83 5.152239786185486
7.84 5.147200267715979
7.8500000000000005 5.141066026399553
7.86 5.1338100968306275
7.87 5.125530479168367
7.88 5.116140994739819
7.890000000000001 5.1054147750532906
7.9 5.092757086485433
7.91 5.077939521374214
7.92 5.060898639205114
7.930000000000001 5.0414600348896546
7.94 5.019748699581861
7.95 4.996386921836862
7.96 4.971366203395387
7.97 4.944818075110531
7.98 4.9167693548895475
7.99 4.887264746586663
8.0 4.856263062933442
8.01 4.8238739159663915
8.02 4.790082581799821
8.03 4.754904320616683
8.040000000000001 4.718308399103067
8.05 4.680352873513735
8.06 4.641025404041313
8.07 4.600429992199336
8.08 4.558357532804607
8.09 4.514686803274161
8.1 4.4694800159645025
8.11 4.422800693415282
8.120000000000001 4.37513636525298
8.13 4.3268592489612185
8.14 4.27845713714708
8.15 4.229895637927164
8.16 4.181136329384227
8.17 4.131931296598464
8.18 4.082228526267838
8.19 4.0319509935190565
8.2 3.9799241734639565
8.21 3.925886564937266
8.22 3.870239301949785
8.23 3.812941552953215
8.24 3.7536502467740815
8.25 3.6919187241223757
8.26 3.6287619044677113
8.27 3.5660352529454835
8.28 3.5037047736330535
8.290000000000001 3.4380240077432616
8.3 3.3744651858213226
8.31 3.3209581559549415
8.32 3.277940708266284
8.33 3.2437972174004175
8.34 3.206601285474381
8.35 3.161695680259127
8.36 3.1138703498791154
8.370000000000001 3.064604331073429
8.38 3.0185245896553887
8.39 2.979038373233069
8.4 2.938501765726868
8.41 2.901061103615462
8.42 2.871002351371153
8.43 2.845079771115526
8.44 2.8305329844195093
8.45 2.813093643228364
8.46 2.764757422151903
8.47 2.6965866216462047
8.48 2.642476484651646
8.49 2.6018717192861742
8.5 2.562611679330425
8.51 2.5373904485256347
8.52 2.5308002523455992
8.53 2.543423150909642
8.540000000000001 2.5704769248668615
8.55 2.603961699075435
8.56 2.6257815184328184
8.57 2.6350036412258504
8.58 2.6319094212046363
8.59 2.614934540796358
8.6 2.5926154102677974
8.61 2.5707735326006915
8.620000000000001 2.551735452380728
8.63 2.545292761812899
8.64 2.522531035426222
8.65 2.4774761597137998
8.66 2.417224828106641
8.67 2.349413465473283
8.68 2.2816572404039297
8.69 2.2289558852508593
8.700000000000001 2.2035859406794867
8.71 2.213530433643359
8.72 2.2401179192833194
8.73 2.2372782385812062
8.74 2.1942773969785927
8.75 2.130566483954585
8.76 2.031704094333601
8.77 1.9088237406921569
8.78 1.7788829242123372
8.790000000000001 1.6391386157446384
8.8 1.498458470160302
8.81 1.3696164040520098
8.82 1.3361704926223799
8.83 1.3259332100735763
8.84 1.3964685075632537
8.85 1.5127149493845349
8.86 1.5765443537340436
8.870000000000001 1.6203739504904182
8.88 1.6971051429669584
8.89 1.798553163796405
8.9 1.8880387011713156
8.91 1.9620310322795849
8.92 2.0254295725451046
8.93 2.0777239496760993
8.94 2.1144582067457893
8.950000000000001 2.138710398245859
8.96 2.1527395203792192
8.97 2.1562691403139063
8.98 2.14668361875529
8.99 2.126397302414391
9.0 2.099671667551635
9.01 2.068651889591637
9.02 2.0345677174950056
9.03 1.9968163949045454
9.040000000000001 1.9568782169649932
9.05 1.9152137999845467
9.06 1.869803420943077
9.07 1.8211596459974828
9.08 1.770276240843942
9.09 1.7168765416258447
9.1 1.6620749573305975
9.11 1.6060061613940428
9.120000000000001 1.5496280720137223
9.13 1.4942522100939772
9.14 1.4407603327152891
9.15 1.3850394282725462
9.16 1.3266142133585346
9.17 1.2667559019706864
9.18 1.2071795369184475
9.19 1.147487324278126
9.200000000000001 1.0875492929075374
9.21 1.0275857012039715
9.22 0.9677887484076155
9.23 0.9091751935595926
9.24 0.8517509945173067
9.25 0.793934429599636
9.26 0.7360525974182437
9.27 0.6782886219501307
9.28 0.6203660623926535
9.290000000000001 0.5625797496437279
9.3 0.5052374262177679
9.31 0.44783291587870977
9.32 0.3894279197571695
9.33 0.32686277290334687
9.34 0.26029636497998077
9.35 0.1903665848723346
9.36 0.11824257762815371
9.370000000000001 0.04573415591934449
9.38 -0.02514148668663374
9.39 -0.09328382682340397
9.4 -0.1608554397761992
9.41 -0.22895354500493248
9.42 -0.2953609303163187
9.43 -0.3589701496849056
9.44 -0.41955074455833596
9.450000000000001 -0.47736456785471404
9.46 -0.531758569316656
9.47 -0.5839881895962211
9.48 -0.6351741633492569
9.49 -0.6860581195376447
9.5 -0.7374160749740817
9.51 -0.7907444583154781
9.52 -0.8467437965283882
9.53 -0.9056875226705667
9.540000000000001 -0.967342077162586
9.55 -1.03126326416624
9.56 -1.0973513751327708
9.57 -1.1661964126941875
9.58 -1.2400076483503106
9.59 -1.318558343415166
9.6 -1.4006849344515597
9.61 -1.485557829840003
9.620000000000001 -1.5729577243835475
9.63 -1.6634771027607318
9.64 -1.7567891542555376
9.65 -1.852534479492613
9.66 -1.950452874282524
9.67 -2.050634149050131
9.68 -2.1535202228873516
9.69 -2.259302052675695
9.700000000000001 -2.3683221818851443
9.71 -2.4805596459069648
9.72 -2.5960868849287486
9.73 -2.715993899760214
9.74 -2.842133735517951
9.75 -2.9780665425504314
9.76 -3.1234638967944957
9.77 -3.276102249318477
9.78 -3.434768849411208
9.790000000000001 -3.5987816891631272
9.8 -3.7675067928301065
9.81 -3.9401865147041004
9.82 -4.1161182112115995
9.83 -4.294652227000164
9.84 -4.475143926192118
9.85 -4.656948836750889
9.86 -4.839402337329961
9.870000000000001 -5.021879203517276
9.88 -5.2037896387926885
9.89 -5.384639062571386
9.9 -5.563885694070581
9.91 -5.741046409995747
9.92 -5.915610551754856
9.93 -6.087078135870991
9.94 -6.25491127901841
9.950000000000001 -6.418655152464497
9.96 -6.579390822864566
9.97 -6.7384050790465455
9.98 -6.897254304033236
9.99 -7.05654963425043
10.0 -7.216964819734943
10.01 -7.378884123659234
10.02 -7.542398767677429
10.03 -7.70708113011143
10.040000000000001 -7.873396770277443
10.05 -8.042651188147785
10.06 -8.21423900292823
10.07 -8.388544485358192
10.08 -8.565937302159035
10.09 -8.744208560176682
10.1 -8.924165352497692
10.11 -9.105237299445669
10.120000000000001 -9.284396431355276
10.13 -9.458514334823594
10.14 -9.629264505955497
10.15 -9.795379025331357
10.16 -9.953767002626194
10.17 -10.096408643789111
10.18 -10.20826085756788
10.19 -10.28067946744698
10.200000000000001 -10.317168990906264
10.21 -10.326844530893517
10.22 -10.315448680953462
10.23 -10.286902087163519
10.24 -10.24449183173782
10.25 -10.190690784217793
10.26 -10.128442144050327
10.27 -10.059392955404551
10.28 -9.986614345669459
10.290000000000001 -9.912880074838942
10.3 -9.838843306656521
10.31 -9.763072204031971
10.32 -9.68347117963708
10.33 -9.599463219912852
10.34 -9.514511258802045
10.35 -9.426569451067289
10.36 -9.33102051085604
10.370000000000001 -9.224726712487145
10.38 -9.105722294186206
10.39 -8.97024149662241
10.4 -8.814234263499621
10.41 -8.636009927097351
10.42 -8.433588609040184
10.43 -8.20612665523719
10.44 -7.953359646883227
10.450000000000001 -7.67683340690067
10.46 -7.380168009161022
10.47 -7.067051367858289
10.48 -6.742175374022317
10.49 -6.4127070291291215
10.5 -6.0849569069712715
10.51 -5.764692161670752
10.52 -5.457737823867799
10.53 -5.16873917658771
10.540000000000001 -4.901179944634276
10.55 -4.6557856225430445
10.56 -4.431361811920306
10.57 -4.223249135613903
10.58 -4.028884832848476
10.59 -3.843648613717578
10.6 -3.670306073759731
10.61 -3.5049023723411903
10.620000000000001 -3.350445341514005
10.63 -3.2135187519001764
10.64 -3.094085683526666
10.65 -2.992694622206246
10.66 -2.910938168568272
10.67 -2.8489088766724073
10.68 -2.8068883801331914
10.69 -2.7858542811757836
10.700000000000001 -2.783982252863648
10.71 -2.798505024635965
10.72 -2.827875504008224
10.73 -2.8643767770620485
10.74 -2.9039750609267543
10.75 -2.947173117004878
10.76 -2.993940472968859
10.77 -3.0437436627177874
10.78 -3.0954751755744923
10.790000000000001 -3.1480623849327625
10.8 -3.2004384275014974
10.81 -3.251977523331476
10.82 -3.303328282373828
10.83 -3.3535235523615565
10.84 -3.401788639714976
10.85 -3.447745833677221
10.86 -3.487632482139716
10.870000000000001 -3.5201379588555657
10.88 -3.5423677498278217
10.89 -3.5563801041570997
10.9 -3.56271738812271
10.91 -3.5617860193487587
10.92 -3.5543050719489173
10.93 -3.540234356724568
10.94 -3.527205365609909
10.950000000000001 -3.5170778530676685
10.96 -3.5082347741486437
10.97 -3.4996054867592203
10.98 -3.4905412704272845
10.99 -3.4804849912900586
11.0 -3.4689991076462565
11.01 -3.455560538204315
11.02 -3.4399599794826052
11.03 -3.422017884803548
11.040000000000001 -3.4015461524422683
11.05 -3.3783766366832904
11.06 -3.3525896133405606
11.07 -3.324104805135322
11.08 -3.2927687941347106
11.09 -3.262094478629935
11.1 -3.232699596856625
11.11 -3.2041610216567538
11.120000000000001 -3.176155577189368
11.13 -3.1484180768030186
11.14 -3.1209096774752982
11.15 -3.0932630587337666
11.16 -3.065156436378219
11.17 -3.0364972103406718
11.18 -3.0073179768418594
11.19 -2.977123553407388
11.200000000000001 -2.945648979899227
11.21 -2.912728524205196
11.22 -2.8779394963285885
11.23 -2.84354632358961
11.24 -2.8131921747486324
11.25 -2.7873110200968556
11.26 -2.767179504461054
11.27 -2.752664672439243
11.28 -2.743778314303831
11.290000000000001 -2.7404912162625648
11.3 -2.742777975038365
11.31 -2.751245008709886
11.32 -2.766063267599929
11.33 -2.786836501198432
11.34 -2.813327171034852
11.35 -2.8451818885332614
11.36 -2.883101576950808
11.370000000000001 -2.9276506660389927
11.38 -2.9776834039625957
11.39 -3.0316441217578225
11.4 -3.0871711881397736
11.41 -3.1428847365981083
11.42 -3.1975338513476546
11.43 -3.2501369259750144
11.44 -3.2996903941189384
11.450000000000001 -3.3453566615897934
11.46 -3.386392142912558
11.47 -3.422206712317097
11.48 -3.452401781221197
11.49 -3.476723775729237
11.5 -3.4949713139260767
11.51 -3.5070880087450167
11.52 -3.513057348736811
11.53 -3.5129886668589076
11.540000000000001 -3.506974739127533
11.55 -3.4952831747777227
11.56 -3.4781618665339833
11.57 -3.455910449796193
11.58 -3.428927995492019
11.59 -3.3976197692625876
11.6 -3.3625083778117713
11.61 -3.3240708311677083
11.620000000000001 -3.2829233775651643
11.63 -3.2396612461353738
11.64 -3.1949785934718973
11.65 -3.149596551460198
11.66 -3.1042979076254227
11.67 -3.0598288343755398
11.68 -3.0170923059760115
11.69 -2.977037784073868
11.700000000000001 -2.9423799455342574
11.71 -2.914631938198074
11.72 -2.8941997855663697
11.73 -2.8786143317865456
11.74 -2.863972771487364
11.75 -2.8480270274032
11.76 -2.8293448283634697
11.77 -2.8071584362957562
11.78 -2.781698463180637
11.790000000000001 -2.7533044722364526
11.8 -2.7223803354984333
11.81 -2.6894545821923757
11.82 -2.6546048114985883
11.83 -2.6177515473663204
11.84 -2.5788473575397166
11.85 -2.5379129764023087
11.86 -2.494879824011367
11.870000000000001 -2.449710707539019
11.88 -2.4023472450896435
11.89 -2.35294880204219
11.9 -2.3016230860063835
11.91 -2.247416825735141
11.92 -2.1873727028754155
11.93 -2.1207770583545607
11.94 -2.048085240722437
11.950000000000001 -1.9682640690676796
11.96 -1.8806152290256848
11.97 -1.7845868632875148
11.98 -1.6803257515072683
11.99 -1.5683388824678097
12.0 -1.4507421282076218
12.01 -1.328640397275536
12.02 -1.1974473058885478
12.030000000000001 -1.0574996450486438
12.040000000000001 -0.9193844014812456
12.05 -0.7987757591416269
12.06 -0.7057240384724714
12.07 -0.6479098499766964
12.08 -0.6282381605867444
12.09 -0.6456010662418574
12.1 -0.6935670943992083
12.11 -0.758247809870948
12.120000000000001 -0.8144002764697262
12.13 -0.8722043203273939
12.14 -0.9138087931223993
12.15 -0.9328416716143133
12.16 -0.9340840070907053
12.17 -0.9255708780101104
12.18 -0.9074555116649883
12.19 -0.8781927564618321
12.200000000000001 -0.8396792205716723
12.21 -0.7973096322502888
12.22 -0.7563975166819707
12.23 -0.718154984357958
12.24 -0.6806735811021962
12.25 -0.6434443235238856
12.26 -0.6076530243844749
12.27 -0.5718277472632822
12.280000000000001 -0.5356243613692211
12.290000000000001 -0.49939151998312337
12.3 -0.46165861399868113
12.31 -0.4250998579735965
12.32 -0.39034770096881477
12.33 -0.3579263189371744
12.34 -0.3274607880011775
12.35 -0.3000078917386233
12.36 -0.27382559850129873
12.370000000000001 -0.24332359344102805
12.38 -0.20726327268216949
12.39 -0.1665509877574003
12.4 -0.11548085963647914
12.41 -0.05281934382209563
12.42 0.019724513715228653
12.43 0.10066189888902777
12.44 0.1888889598999235
12.450000000000001 0.2824885256243679
12.46 0.3792234785647981
12.47 0.4743110655132625
12.48 0.560013369136934
12.49 0.6255944379065213
12.5 0.6575418581293544
12.51 0.6419857280207317
12.52 0.570177480920643
12.530000000000001 0.44305476770209573
12.540000000000001 0.2780620177451816
12.55 0.10707642136312323
12.56 -0.03265145753293197
12.57 -0.1107459573970484
12.58 -0.11583134787663596
12.59 -0.05928360299635038
12.6 0.0381974457006784
12.61 0.1544626689500319
12.620000000000001 0.2634336529692618
12.63 0.32735576108113307
12.64 0.3364072552009141
12.65 0.2974315988413423
12.66 0.194293388340121
12.67 0.05290420278778818
12.68 -0.09754388278815895
12.69 -0.23861776645899901
12.700000000000001 -0.35784903051183115
12.71 -0.4470604120373647
12.72 -0.5038068069308288
12.73 -0.5270723984671335
12.74 -0.5164703335711636
12.75 -0.4718023825488231
12.76 -0.3936687552808831
12.77 -0.28463982374740127
12.780000000000001 -0.14783536994014135
12.790000000000001 0.007579241116786761
12.8 0.1431449406201395
12.81 0.23795315200614198
12.82 0.30736956906100943
12.83 0.35109276388019417
12.84 0.37366256245596396
12.85 0.38378885941669694
12.86 0.3896158350960395
12.870000000000001 0.3882597900259235
12.88 0.37775556023211543
12.89 0.36035077557926876
12.9 0.3387394179644794
12.91 0.31776552069395514
12.92 0.3063339656033932
12.93 0.31297334487394757
12.94 0.34619781934509675
12.950000000000001 0.41680444775059655
12.96 0.5472442246646505
12.97 0.7503062979557065
12.98 0.9233217825699462
12.99 1.055280980470318
13.0 1.162024233411623
13.01 1.2454555671233685
13.02 1.308837531395616
13.030000000000001 1.355027359376777
13.040000000000001 1.4057936490235416
13.05 1.462690460687769
13.06 1.536370136733856
13.07 1.6261424951676577
13.08 1.7284071544597026
13.09 1.8397859128542127
13.1 1.9616114911243177
13.11 2.0824818520253494
13.120000000000001 2.1955667547426625
13.13 2.3013482917980355
13.14 2.3898609174624657
13.15 2.4572236135507097
13.16 2.5133555326563286
13.17 2.564832249659313
13.18 2.6151384409269074
13.19 2.665592249817081
13.200000000000001 2.7168682895134015
13.21 2.769334044218967
13.22 2.8229587812464825
13.23 2.8784748763439456
13.24 2.936523404208039
13.25 2.995941205254729
13.26 3.0558200812934864
13.27 3.115699268815657
13.280000000000001 3.17526813616675
13.290000000000001 3.234199388032648
13.3 3.2926424888470116
13.31 3.3508763978066103
13.32 3.4085336257092838
13.33 3.4653677198451245
13.34 3.5211788612131745
13.35 3.5757344814573457
13.36 3.6282796141918645
13.370000000000001 3.6776435129881673
13.38 3.725537503439398
13.39 3.772036487593443
13.4 3.8172205211639376
13.41 3.8611699196875
13.42 3.9038976513540486
13.43 3.9451965910632616
13.44 3.9847692345364365
13.450000000000001 4.022633882627591
13.46 4.058865122883423
13.47 4.093591383860762
13.48 4.126940744698937
13.49 4.160020616442612
13.5 4.193903147602809
13.51 4.228298017456654
13.52 4.262587354349444
13.530000000000001 4.296291424571292
13.540000000000001 4.329248250421584
13.55 4.361287934077733
13.56 4.392359321044093
13.57 4.422646171169504
13.58 4.452160677756314
13.59 4.480776058262521
13.6 4.508711549460228
13.61 4.535930827639788
13.620000000000001 4.56248689439539
13.63 4.5884181505792565
13.64 4.613437684666145
13.65 4.637957380746599
13.66 4.662005794377814
13.67 4.685189590615089
13.68 4.707518214688191
13.69 4.7291841634723415
13.700000000000001 4.750260393448803
13.71 4.771106368501094
13.72 4.791561598321005
13.73 4.811601267616544
13.74 4.831166545752577
13.75 4.850157363157521
13.76 4.868634181878887
13.77 4.886566132836169
13.780000000000001 4.90392349207154
13.790000000000001 4.92079888815551
13.8 4.937246669735421
13.81 4.953272571143865
13.82 4.968794904125508
13.83 4.983960430850409
13.84 4.998785837364865
13.85 5.01329630272318
13.86 5.0273879294965464
13.870000000000001 5.041068308254415
13.88 5.054332427302146
13.89 5.066960337121413
13.9 5.079131564125346
13.91 5.090955578499122
13.92 5.102082003283057
13.93 5.112398080034401
13.94 5.1215984248495126
13.950000000000001 5.129455499696938
13.96 5.136189385933063
13.97 5.142156161115508
13.98 5.147386224726704
13.99 5.151922482728942
14.0 5.155739002724843
14.01 5.158909039409501
14.02 5.161403882059428
14.030000000000001 5.163212410259337
14.040000000000001 5.164383226473893
14.05 5.164927493725349
14.06 5.164780993039342
14.07 5.163949875663048
14.08 5.162456110094441
14.09 5.160239479225609
14.1 5.157288093361073
14.11 5.1535690392591285
14.120000000000001 5.148928324902361
14.13 5.143134656782502
14.14 5.13624986629325
14.15 5.12827584322817
14.16 5.119281508836378
14.17 5.109014550531114
14.18 5.097001428902306
14.19 5.08294699651255
14.200000000000001 5.066560845044906
14.21 5.047910233760714
14.22 5.026888956011312
14.23 5.0040040894336855
14.24 4.97949407989371
14.25 4.953459241969291
14.26 4.925879084436895
14.27 4.896804443357205
14.280000000000001 4.866279676428968
14.290000000000001 4.834317096399136
14.3 4.800997313930514
14.31 4.76627250400054
14.32 4.730104002308462
14.33 4.692604354360942
14.34 4.653702746766035
14.35 4.613509706774412
14.36 4.571937340042229
14.370000000000001 4.528761022046716
14.38 4.484032041542875
14.39 4.4377878909147705
14.4 4.390430290427182
14.41 4.3422560175367755
14.42 4.293904793679619
14.43 4.245409349844168
14.44 4.196683327528238
14.450000000000001 4.147671975378332
14.46 4.098127327854223
14.47 4.048017415109858
14.48 3.996775315536876
14.49 3.943276278626839
14.5 3.888135572425713
14.51 3.8313941677736914
14.52 3.772811111076944
14.530000000000001 3.7118092434214445
14.540000000000001 3.6488896103660435
14.55 3.5859482225743156
14.56 3.523592799614187
14.57 3.459512620633756
14.58 3.393611917963857
14.59 3.33686109376009
14.6 3.290523072072359
14.61 3.2538791548400114
14.620000000000001 3.219608285034562
14.63 3.1765148939087062
14.64 3.1292321426834926
14.65 3.080426054594115
14.66 3.032456552565489
14.67 2.9917800775507484
14.68 2.9513098655459737
14.69 2.912196967797705
14.700000000000001 2.8801250137330054
14.71 2.852371304579887
14.72 2.8338323487016845
14.73 2.8218663244119866
14.74 2.783141853161415
14.75 2.718260895620172
14.76 2.6573588477386707
14.77 2.614970919091095
14.780000000000001 2.5741245469399434
14.790000000000001 2.543758347727297
14.8 2.530304130576215
14.81 2.5378090132544395
14.82 2.560130174447269
14.83 2.594232047407997
14.84 2.6200766896865746
14.85 2.6334905842884826
14.86 2.634491130575359
14.870000000000001 2.6212254239785113
14.88 2.599866243680078
14.89 2.5774616188942634
14.9 2.5561658825716824
14.91 2.547887885700006
14.92 2.5325967065760384
14.93 2.4937547233669064
14.94 2.437586695353628
14.950000000000001 2.3715071316707625
14.96 2.302338980753291
14.97 2.243619485543989
14.98 2.2075596767573678
14.99 2.205953219552933
15.0 2.2350880246628253
15.01 2.2426252900574575
15.02 2.210579739334607
15.030000000000001 2.153209905933928
15.040000000000001 2.066926313042508
15.05 1.9491768580497044
15.06 1.821877233847676
15.07 1.6843205175672202
15.08 1.5442355870958289
15.09 1.4037849983361497
15.1 1.3389116026613208
15.11 1.3245488328780821
15.120000000000001 1.3675554750855783
15.13 1.4719137685471013
15.14 1.5623909269135217
15.15 1.605167604987078
15.16 1.6686096982064949
15.17 1.7657613044795513
15.18 1.8620040374811717
15.19 1.9398572015461335
15.200000000000001 2.006688718400153
15.21 2.0625932046041253
15.22 2.1046111974469346
15.23 2.1322406741808155
15.24 2.149378280210601
15.25 2.156621989213332
15.26 2.151148002870502
15.27 2.133699199229336
15.280000000000001 2.108709648427025
15.290000000000001 2.0788856146505577
15.3 2.04585083473439
15.31 2.0091441807898356
15.32 1.9697509323988731
15.33 1.9288565590598648
15.34 1.8846495158876273
15.35 1.8368907130564294
15.36 1.7867644433636594
15.370000000000001 1.734085301178104
15.38 1.6796494734577188
15.39 1.6239785635656423
15.4 1.56753187485708
15.41 1.511729106259848
15.42 1.4577052077072175
15.43 1.4031540021004174
15.44 1.3454830695832056
15.450000000000001 1.2858498131374985
15.46 1.2261131496142168
15.47 1.1665787057999335
15.48 1.1066649367616623
15.49 1.0466977176555048
15.5 0.9867301792132324
15.51 0.9276617893440804
15.52 0.8700489253818553
15.530000000000001 0.8123737434175222
15.540000000000001 0.7544874994292403
15.55 0.6966702950852408
15.56 0.638840007565415
15.57 0.5809013860918117
15.58 0.5234866031196219
15.59 0.466157557169641
15.6 0.40843731102268066
15.610000000000001 0.34722338281627785
15.620000000000001 0.28192110325130315
15.63 0.21291403437725975
15.64 0.14137070379842065
15.65 0.06875400971078172
15.66 -0.002911041342052556
15.67 -0.07182374126780111
15.68 -0.1391873166553843
15.69 -0.20733276111240606
15.700000000000001 -0.27442581912335484
15.71 -0.33910505129800406
15.72 -0.40050570898564253
15.73 -0.4593646743098052
15.74 -0.5147120574411108
15.75 -0.5675195369176027
15.76 -0.6189084285088686
15.77 -0.6698616417981906
15.780000000000001 -0.7208929682298493
15.790000000000001 -0.773478252364761
15.8 -0.8286151789448759
15.81 -0.8866032647213817
15.82 -0.9474517089997772
15.83 -1.0106777172551809
15.84 -1.0760431353058326
15.85 -1.1438365324316955
15.860000000000001 -1.2159071235360663
15.870000000000001 -1.2931128524079938
15.88 -1.3742087925387985
15.89 -1.4582487232363999
15.9 -1.5447846672687948
15.91 -1.634309362239943
15.92 -1.7267789933716227
15.93 -1.8218041841995358
15.94 -1.919045712662573
15.950000000000001 -2.018441551307866
15.96 -2.120443943225373
15.97 -2.225249089039858
15.98 -2.3332574980039578
15.99 -2.4444255088139215
16.0 -2.558941747617883
16.01 -2.677290730191718
16.02 -2.8009884223150525
16.03 -2.933632635949891
16.04 -3.07628014381571
16.05 -3.2267772114164988
16.06 -3.383618468771717
16.07 -3.546002405647812
16.080000000000002 -3.7132924349284675
16.09 -3.8848028511978328
16.1 -4.059766265014263
16.11 -4.237546454727193
16.12 -4.417480063881374
16.13 -4.598937556289217
16.14 -4.781247458795143
16.15 -4.963794918061813
16.16 -5.145935051479171
16.17 -5.3271777146588875
16.18 -5.5069946846702305
16.19 -5.684866772034626
16.2 -5.860321377608512
16.21 -6.032834483863809
16.22 -6.201867469450841
16.23 -6.366953425335161
16.240000000000002 -6.5283761676280605
16.25 -6.687831727884571
16.26 -6.8466212300283384
16.27 -7.00575409696374
16.28 -7.165713545751592
16.29 -7.327140276030796
16.3 -7.490143392068271
16.31 -7.654530062261568
16.32 -7.820126437333327
16.330000000000002 -7.988419687890396
16.34 -8.159415381295887
16.35 -8.332588949651026
16.36 -8.509193315483401
16.37 -8.68739808277363
16.38 -8.866531983606205
16.39 -9.04769305519551
16.4 -9.227744781841484
16.41 -9.40351768020443
16.42 -9.575422572416713
16.43 -9.742916816531835
16.44 -9.904772025108302
16.45 -10.0532350197373
16.46 -10.17692848417833
16.47 -10.26186869304307
16.48 -10.308853308959364
16.490000000000002 -10.326225874604134
16.5 -10.321148545451813
16.51 -10.297613471260247
16.52 -10.259360381368554
16.53 -10.208862083509043
16.54 -10.149082985686825
16.55 -10.08197695584031
16.56 -10.00997250704819
16.57 -9.93641497949444
16.580000000000002 -9.862485222505946
16.59 -9.787530071026834
16.6 -9.70935041672725
16.61 -9.626381047975343
16.62 -9.541718530040214
16.63 -9.455211914756994
16.64 -9.362495199906743
16.65 -9.259877896140408
16.66 -9.145125060073239
16.67 -9.015522415942376
16.68 -8.866273028905765
16.69 -8.695306070417057
16.7 -8.500780829888875
16.71 -8.2813630301571
16.72 -8.03657947578898
16.73 -7.767286345355682
16.740000000000002 -7.476624240424
16.75 -7.1683566552529
16.76 -6.846475769499204
16.77 -6.517723084732246
16.78 -6.188837530873659
16.79 -5.865534311594166
16.8 -5.553757110237482
16.81 -5.258607182839654
16.82 -4.9839991859473205
16.830000000000002 -4.731737358239993
16.84 -4.500284719600652
16.85 -4.288198197736154
16.86 -4.0896125715001315
16.87 -3.9016645217871186
16.88 -3.723944570345795
16.89 -3.5569920971247697
16.9 -3.3980000981538705
16.91 -3.2550502944043984
16.92 -3.130338451353495
16.93 -3.022913900659626
16.94 -2.9348183998621327
16.95 -2.866569941852669
16.96 -2.818004909765355
16.97 -2.7902578666869235
16.98 -2.7828948502322515
16.990000000000002 -2.792064220482171
17.0 -2.8173039212294206
17.01 -2.852369566526855
17.02 -2.8909896160974
17.03 -2.933039317758002
17.04 -2.978618074452317
17.05 -3.027623520933396
17.06 -3.078867749938073
17.07 -3.1312973585713273
17.080000000000002 -3.1838257479296797
17.09 -3.23561499629176
17.1 -3.287041894262755
17.11 -3.3377229119240557
17.12 -3.3865790948307772
17.13 -3.4336530083444767
17.14 -3.4755900822916708
17.150000000000002 -3.5109076613777166
17.16 -3.536252507620011
17.17 -3.552762228710641
17.18 -3.5615130160242146
17.19 -3.562800677235881
17.2 -3.557422752859626
17.21 -3.5453082762051285
17.22 -3.5308786247277837
17.23 -3.5200728132921775
17.240000000000002 -3.510973410880311
17.25 -3.502346374940851
17.26 -3.4934716589176738
17.27 -3.4838302856998347
17.28 -3.4728424550578776
17.29 -3.460041107209964
17.3 -3.445164276698476
17.31 -3.4279975752872094
17.32 -3.4083542790839783
17.330000000000002 -3.3860391161694174
17.34 -3.3610955054694625
17.35 -3.3334717755599588
17.36 -3.302873164975308
17.37 -3.271711314305609
17.38 -3.241961427693619
17.39 -3.2131842322784436
17.400000000000002 -3.1850630487221174
17.41 -3.157244052338532
17.42 -3.129660157076188
17.43 -3.1021163809006964
17.44 -3.0741588349741136
17.45 -3.0456466956523958
17.46 -3.016681717763669
17.47 -2.9868624919815403
17.48 -2.9557894953633923
17.490000000000002 -2.9233824227449663
17.5 -2.8892732656785096
17.51 -2.854026918979791
17.52 -2.8225032554585425
17.53 -2.7949071508857495
17.54 -2.772974321545851
17.55 -2.756662959812661
17.56 -2.745984874529155
17.57 -2.7409518347916064
17.580000000000002 -2.7414073445421865
17.59 -2.747860806290439
17.6 -2.7606908816018274
17.61 -2.7795875846416402
17.62 -2.8042956623163358
17.63 -2.8344950405307987
17.64 -2.8702558760430845
17.650000000000002 -2.9128111168221054
17.66 -2.961221353861717
17.67 -3.014200991106426
17.68 -3.0694246909479235
17.69 -3.125200415522211
17.7 -3.1803052623451817
17.71 -3.2336647926191002
17.72 -3.2842938669263235
17.73 -3.3312919799197367
17.740000000000002 -3.373874451728832
17.75 -3.4114098449261787
17.76 -3.4434293698787704
17.77 -3.469648610678629
17.78 -3.4898275323370136
17.79 -3.503902951766034
17.8 -3.511811529834654
17.81 -3.51365332959868
17.82 -3.509515434638908
17.830000000000002 -3.4996117054239626
17.84 -3.4841788570194745
17.85 -3.463506195459511
17.86 -3.4380076973347893
17.87 -3.4080413904912708
17.88 -3.3740718470615136
17.89 -3.336656859701693
17.900000000000002 -3.296295754590098
17.91 -3.253624011440326
17.92 -3.209326912371001
17.93 -3.164084667558123
17.94 -3.118664723395703
17.95 -3.0738389777891557
17.96 -3.030444284417463
17.97 -2.9893764992181744
17.98 -2.952711726038881
17.990000000000002 -2.9226608195579376
18.0 -2.8999263809263063
18.01 -2.883323619822142
18.02 -2.8687093627750775
18.03 -2.8533234897289734
18.04 -2.8356512348135365
18.05 -2.8146271805905876
18.06 -2.7901276491833493
18.07 -2.762666141753735
18.080000000000002 -2.7324532210595467
18.09 -2.700147131204112
18.1 -2.6659146836427765
18.11 -2.629718234361346
18.12 -2.5914546178924205
18.13 -2.551168673907526
18.14 -2.50880321368066
18.150000000000002 -2.4643222068383084
18.16 -2.417670978470121
18.17 -2.3688960140975897
18.18 -2.3181883038257736
18.19 -2.265120015011753
18.2 -2.2073201007958256
18.21 -2.142619878086943
18.22 -2.071989808098097
18.23 -1.994484117593831
18.240000000000002 -1.9094242033807962
18.25 -1.8161382000932487
18.26 -1.7143524153130874
18.27 -1.6048553848085962
18.28 -1.4886837545343936
18.29 -1.3682220326675725
18.3 -1.2404499388250207
18.31 -1.1026538172473064
18.32 -0.9619529354936147
18.330000000000002 -0.8346456523412833
18.34 -0.7318532963043696
18.35 -0.6622330421362213
18.36 -0.6303475821151796
18.37 -0.6362977755449926
18.38 -0.6756158671643471
18.39 -0.7378736546598823
18.400000000000002 -0.796057497896812
18.41 -0.854405906194291
18.42 -0.9032421426313801
18.43 -0.9292071539268099
18.44 -0.9349726206060893
18.45 -0.9293055951336502
18.46 -0.9145518208951451
18.47 -0.8886178555307254
18.48 -0.8528788734818225
18.490000000000002 -0.810744889589003
18.5 -0.7690746292412785
18.51 -0.7301367004778454
18.52 -0.6926686417933121
18.53 -0.6550821033743421
18.54 -0.6189913126522439
18.55 -0.5833310104680649
18.56 -0.5471819967906004
18.57 -0.5110052284146667
18.580000000000002 -0.4736440762966483
18.59 -0.4365794239985199
18.6 -0.40122845356359704
18.61 -0.3679781864130547
18.62 -0.3369458934416585
18.63 -0.3083819382782238
18.64 -0.2823650674376239
18.650000000000002 -0.25372528582104437
18.66 -0.21933438654696502
18.67 -0.1800572255398123
18.68 -0.13315772083737798
18.69 -0.07394736035993077
18.7 -0.004390216335067976
18.71 0.0740069452639851
18.72 0.16007570881905764
18.73 0.2521836016169914
18.740000000000002 0.348269963733129
18.75 0.4445894596552211
18.76 0.5342922338489942
18.77 0.6076275991358724
18.78 0.6518722885082457
18.79 0.6527612762873591
18.8 0.5993436626796811
18.81 0.488843777876804
18.82 0.3329513294406947
18.830000000000002 0.15991373734764736
18.84 0.006323092450422507
18.85 -0.0936985548914766
18.86 -0.12178054850036446
18.87 -0.08280102556916447
18.88 0.004079672159797099
18.89 0.11676470279870266
18.900000000000002 0.23215886549341747
18.91 0.31250760157571733
18.92 0.33974505960141244
18.93 0.3152179463898026
18.94 0.23334380936177546
18.95 0.10006704287550328
18.96 -0.04983442211034195
18.97 -0.19545924589330887
18.98 -0.32286422744346766
18.990000000000002 -0.4220898059686249
19.0 -0.48934434938495386
19.01 -0.5232927013098916
19.02 -0.5235668799756432
19.03 -0.4896781697037156
19.04 -0.4220860236920654
19.05 -0.3225551487412748
19.06 -0.19403170993561503
19.07 -0.04300246235639449
19.080000000000002 0.1062054126562515
19.09 0.21037952098469326
19.1 0.2877201434929617
19.11 0.3399898359034559
19.12 0.36809278819024804
19.13 0.3812873432962487
19.14 0.3883329404497715
19.150000000000002 0.3896854457128267
19.16 0.38195016901753576
19.17 0.3665494056251184
19.18 0.34584617357618974
19.19 0.3238175800937011
19.2 0.3084604192229463
19.21 0.30824099716394215
19.22 0.3325052643824886
19.23 0.3889428275165674
19.240000000000002 0.49770731903570464
19.25 0.6828321520294534
19.26 0.8737627763498175
19.27 1.0165793550822073
19.28 1.1302808843966616
19.29 1.221466081549858
19.3 1.2909784386864196
19.31 1.3408825503171737
19.32 1.3892516571118243
19.330000000000002 1.4430006272058993
19.34 1.5109695416014368
19.35 1.5959419001527824
19.36 1.6947018003720284
19.37 1.80338631442274
19.38 1.92166107583785
19.39 2.0449488706151318
19.400000000000002 2.160314130734305
19.41 2.268557363827526
19.42 2.3645095183556943
19.43 2.437447828300428
19.44 2.496221488470921
19.45 2.5486868286848825
19.46 2.599126221468021
19.47 2.649471216690001
19.48 2.7004229071504664
19.490000000000002 2.7524939693203923
19.5 2.8057470979495367
19.51 2.860479870985044
19.52 2.9178295780084955
19.53 2.9769289585393075
19.54 3.0367476306714654
19.55 3.096637905523398
19.56 3.156347650644854
19.57 3.2155181442788052
19.580000000000002 3.2740261394699033
19.59 3.3323811211283036
19.6 3.3902400558333703
19.61 3.4473485357890272
19.62 3.5035253762296
19.63 3.558495472590126
19.64 3.611938197550023
19.650000000000002 3.662111220463176
19.66 3.710431883895458
19.67 3.757398761563092
19.68 3.8029556822805564
19.69 3.847303459594542
19.7 3.890425848087663
19.71 3.932221814695593
19.72 3.9723394856125704
19.73 4.0107523863388845
19.740000000000002 4.047509223139045
19.75 4.082690222098234
19.76 4.116400160442332
19.77 4.149437369110924
19.78 4.183066187573051
19.79 4.217317086412022
19.8 4.2516975200723355
19.81 4.28561639790815
19.82 4.318829732936916
19.830000000000002 4.351182268431934
19.84 4.382571249648864
19.85 4.41310698251797
19.86 4.442849252395062
19.87 4.471741953843846
19.88 4.4998774628654505
19.89 4.527326180886622
19.900000000000002 4.554104445665981
19.91 4.580265183590592
19.92 4.605547941752597
19.93 4.630173554999237
19.94 4.654431314378609
19.95 4.677904280719387
19.96 4.700490651833059
19.97 4.722361226218615
19.98 4.743560842935423
19.990000000000002 4.76450580357152
20.0 4.785107262660359
20.01 4.805268450373099
20.02 4.824974427544799
20.03 4.8441602876338745
20.04 4.862816409622994
20.05 4.880928326146247
20.06 4.898449764240359
20.07 4.915449680589779
20.080000000000002 4.932057156300809
20.09 4.948206342732911
20.1 4.9639262180729204
20.11 4.979143130284138
20.12 4.994106248444535
20.13 5.008691586479838
20.14 5.022941069800243
20.150000000000002 5.036780994194595
20.16 5.050143385040947
20.17 5.063037909829005
20.18 5.075267168280181
20.19 5.087235450337889
20.2 5.098635982765126
20.21 5.109208678548061
20.22 5.1188083310548755
20.23 5.1270872593044885
20.240000000000002 5.134134582064943
20.25 5.140321103041902
20.26 5.145800434239327
20.27 5.150564930739671
20.28 5.154617565879091
20.29 5.158002103035258
20.3 5.160682276356615
20.31 5.16270024823107
20.32 5.164083682724712
20.330000000000002 5.164824720635899
20.34 5.164896355808732
20.35 5.164309425249936
20.36 5.16302243260629
20.37 5.1610239838687715
20.38 5.158323967132345
20.39 5.154848595316201
20.400000000000002 5.150560075868734
20.41 5.145104308016663
20.42 5.138553549423419
20.43 5.13091529975239
20.44 5.122278118646571
20.45 5.112438936759267
20.46 5.10104336507961
20.47 5.08763973088066
20.48 5.072016873484454
20.490000000000002 5.054108694624681
20.5 5.033820978203702
20.51 5.011466252371497
20.52 4.987477001279723
20.53 4.961928229089654
20.54 4.934824635153207
20.55 4.906241775735314
20.56 4.876153115518669
20.57 4.844653886444933
20.580000000000002 4.811774687942233
20.59 4.777474150783656
20.6 4.74177612695968
20.61 4.704683138510722
20.62 4.666232874547772
20.63 4.626446776602506
20.64 4.585318421501276
20.650000000000002 4.542679380633762
20.66 4.498453007770008
20.67 4.452660242817343
20.68 4.405609057791346
20.69 4.357664233093722
20.7 4.309307229090635
20.71 4.2608871464077875
20.72 4.212237045320976
20.73 4.16332406165227
20.740000000000002 4.113979807043517
20.75 4.0640124349399755
20.76 4.013381671323536
20.77 3.960491899357769
20.78 3.905849983073977
20.79 3.849659451325979
20.8 3.791673172324714
20.81 3.7314725086366485
20.82 3.669064363964334
20.830000000000002 3.6059357517906907
20.84 3.543421562942978
20.85 3.480466841421915
20.86 3.4138020163748255
20.87 3.353846304665831
20.88 3.3041696672209513
20.89 3.2647170381230657
20.900000000000002 3.2315486308698924
20.91 3.1908932225319333
20.92 3.144505716769755
20.93 3.0961778763335435
20.94 3.047118010056999
20.95 3.0041247296602442
20.96 2.9642758698818654
20.97 2.9242229313941692
20.98 2.8894950016469307
20.990000000000002 2.8608290202015354
21.0 2.8383397000245574
21.01 2.8274406237527154
21.02 2.7988116723104035
21.03 2.740894949688566
21.04 2.6742858761617607
21.05 2.6274541966584573
21.06 2.586706351760567
21.07 2.5514142066877783
21.080000000000002 2.5322137562364135
21.09 2.5336038792896574
21.1 2.5514442244493605
21.11 2.583555169687444
21.12 2.6132045377541995
21.13 2.630551779217301
21.14 2.63522260638765
21.150000000000002 2.626870387408983
21.16 2.607090339816767
21.17 2.584451105230713
21.18 2.5627715566191807
21.19 2.549219475913171
21.2 2.5399471140059595
21.21 2.5082451202997333
21.22 2.456978158442229
21.23 2.393192382927581
21.240000000000002 2.3241171608611175
21.25 2.260297424431051
21.26 2.215552231018938
21.27 2.202746472152978
21.28 2.2267436556450093
21.29 2.2417747234248226
21.3 2.2249681143268827
21.31 2.173184379587865
21.32 2.099068094354003
21.330000000000002 1.9887418892884865
21.34 1.8630996042910337
21.35 1.7287380267635157
21.36 1.5876300824178724
21.37 1.445817201217602
21.38 1.3448540894384529
21.39 1.3297956523075327
21.400000000000002 1.3409981658186836
21.41 1.4335982829238625
21.42 1.5452450631984838
21.43 1.5927549215950974
21.44 1.644658934060213
21.45 1.7338702541600202
21.46 1.834378162109922
21.47 1.9168660039473728
21.48 1.9869037427997105
21.490000000000002 2.0461724905529133
21.5 2.093300413650164
21.51 2.124663877160218
21.52 2.1450119907892695
21.53 2.1555461008999997
21.54 2.154285099089396
21.55 2.140263015629131
21.56 2.117274632122287
21.57 2.0888032638356826
21.580000000000002 2.0567240633725294
21.59 2.0211908822580247
21.6 1.9824866079955674
21.61 1.9421064919016437
21.62 1.8991615603986904
21.63 1.8524377371704093
21.64 1.8029925896004366
21.650000000000002 1.7511566110726449
21.66 1.6971244590381627
21.67 1.641890116435225
21.68 1.5855300839975053
21.69 1.5293652309516954
21.7 1.4746645544816683
21.71 1.4209553601397182
21.72 1.364122315909456
21.73 1.3049744844529219
21.740000000000002 1.2450769802879735
21.75 1.1856131993271042
21.76 1.1257730587655796
21.77 1.0658192726644842
21.78 1.005815057398916
21.79 0.9463399133636923
21.8 0.8882885165515813
21.81 0.8308155188960527
21.82 0.7729245182447553
21.830000000000002 0.7150752613242624
21.84 0.6573166904642296
21.85 0.5992904237653427
21.86 0.5417500129583566
21.87 0.48442340638730563
21.88 0.42695906573665887
21.89 0.3672068296986648
21.900000000000002 0.3031636678270164
21.91 0.23525501668320636
21.92 0.16440921390398877
21.93 0.09186154271241342
21.94 0.019661107064301575
21.95 -0.0501179091935775
21.96 -0.11765670944000384
21.97 -0.18564384673747902
21.98 -0.25330743589277205
21.990000000000002 -0.3188677366400672
22.0 -0.3812280201920828
22.01 -0.44097747581234614
22.02 -0.49741406392695
22.03 -0.5509117938023795
22.04 -0.6026205264924354
22.05 -0.653636714068158
22.06 -0.7045586645455266
22.07 -0.7565177264663845
22.080000000000002 -0.8107517136822526
22.09 -0.8678042396873984
22.1 -0.9277775058602895
22.11 -0.9902853354411985
22.12 -1.0549664598731088
22.13 -1.1219249690440556
22.14 -1.192349460458054
22.150000000000002 -1.2680424817553337
22.16 -1.3480047160439774
22.17 -1.4311983196523386
22.18 -1.516960841317772
22.19 -1.6054577251925668
22.2 -1.697028936078528
22.21 -1.7912689323384736
22.22 -1.8878225655664949
22.23 -1.986520590149711
22.240000000000002 -2.087650056187016
22.25 -2.19156107762395
22.26 -2.298502388975729
22.27 -2.4086454100725945
22.28 -2.5221435567234955
22.29 -2.639059810932455
22.3 -2.7607383493728292
22.31 -2.890239276219681
22.32 -3.0299118598897383
22.330000000000002 -3.1781023048307446
22.34 -3.3330272973519914
22.35 -3.4937230718864694
22.36 -3.659509147897781
22.37 -3.829769630597939
22.38 -4.0036959110349475
22.39 -4.18064597758309
22.400000000000002 -4.359973627431982
22.41 -4.541006497229857
22.42 -4.72311149771447
22.43 -4.905661871494724
22.44 -5.087992012677754
22.45 -5.269578619715329
22.46 -5.449902217925416
22.47 -5.628439525883017
22.48 -5.804722264809346
22.490000000000002 -5.978238942673622
22.5 -6.148427323232719
22.51 -6.314821791063775
22.52 -6.47720775050311
22.53 -6.637255348419782
22.54 -6.796023697110634
22.55 -6.955010622395175
22.56 -7.114598510486362
22.57 -7.275544428753602
22.580000000000002 -7.438040300205128
22.59 -7.602065797734007
22.6 -7.767146318743859
22.61 -7.934476111642338
22.62 -8.104725453286019
22.63 -8.27702584497796
22.64 -8.452673764586379
22.650000000000002 -8.630667085625578
22.66 -8.809211149889972
22.67 -8.989961059484864
22.68 -9.170628144564521
22.69 -9.348203139943976
22.7 -9.520992761097865
22.71 -9.689992965603277
22.72 -9.85425040193562
22.73 -10.007699555161816
22.740000000000002 -10.14157972553185
22.75 -10.23912902130426
22.76 -10.297604993311644
22.77 -10.32336584515473
22.78 -10.324954168866082
22.79 -10.306853165247754
22.8 -10.27298540442937
22.81 -10.2261309244624
22.82 -10.168970471401613
22.830000000000002 -10.104052307689098
22.84 -10.033222959663028
22.85 -9.959903096000112
22.86 -9.886038263282948
22.87 -9.811653493743162
22.88 -9.734718305743563
22.89 -9.653303106809373
22.900000000000002 -9.568811668817856
22.91 -9.48318537762746
22.92 -9.392955941000748
22.93 -9.293801783674354
22.94 -9.183102027146395
22.95 -9.05879107549012
22.96 -8.916097993750459
22.97 -8.752195862385722
22.98 -8.565425939232584
22.990000000000002 -8.353960512687225
23.0 -8.117267890447486
23.01 -7.8555595651780035
23.02 -7.571284494095886
23.03 -7.2682327881927105
23.04 -6.950087030610545
23.05 -6.622761731300113
23.06 -6.293263967557685
23.07 -5.967532018474934
23.080000000000002 -5.651466844813626
23.09 -5.350554429445275
23.1 -5.069083292869619
23.11 -4.8096895492439025
23.12 -4.571676697704785
23.13 -4.354429407337571
23.14 -4.151176559592114
23.150000000000002 -3.9606770220818976
23.16 -3.779100796194859
23.17 -3.609845056466968
23.18 -3.447096696557777
23.19 -3.298517982557618
23.2 -3.1682940902961434
23.21 -3.0550676514540385
23.22 -2.960714938995059
23.23 -2.8861757019062875
23.240000000000002 -2.831227742321877
23.25 -2.796809317464973
23.26 -2.7833313900984695
23.27 -2.7873075639571727
23.28 -2.807742654626775
23.29 -2.84067053417664
23.3 -2.878371011840919
23.31 -2.9192485157403336
23.32 -2.9636894161461846
23.330000000000002 -3.011728026836119
23.34 -3.0623749193088923
23.35 -3.1145295622455524
23.36 -3.1671308212706535
23.37 -3.2192427002676016
23.38 -3.2706729678469806
23.39 -3.321743324832891
23.400000000000002 -3.371213363193867
23.41 -3.418923644109668
23.42 -3.4629423332572227
23.43 -3.5005793567100945
23.44 -3.5292673635702556
23.45 -3.5483664819266423
23.46 -3.5595497535457614
23.47 -3.5631845601688212
23.48 -3.559825725308725
23.490000000000002 -3.549920022679043
23.5 -3.5349988843049385
23.51 -3.5232595658685373
23.52 -3.5137729156838002
23.53 -3.5050975932145114
23.54 -3.496386694180458
23.55 -3.4870254218396717
23.56 -3.4765062707873273
23.57 -3.46432972212396
23.580000000000002 -3.4501558564204373
23.59 -3.4337405532174454
23.6 -3.4148963429945614
23.61 -3.393429311563972
23.62 -3.369321129844975
23.63 -3.3425794810973315
23.64 -3.312964485119723
23.650000000000002 -3.2814546892976555
23.66 -3.2512946146009014
23.67 -3.2222731330124574
23.68 -3.193984566470398
23.69 -3.166068883108947
23.7 -3.138417714762628
23.71 -3.110909508382747
23.72 -3.083110530824113
23.73 -3.054786636957399
23.740000000000002 -3.0259793693440944
23.75 -2.996465771583482
23.76 -2.9658561832456822
23.77 -2.933873838529367
23.78 -2.900340774630749
23.79 -2.864946500889488
23.8 -2.8321379570294436
23.81 -2.8031012134546653
23.82 -2.779340586987594
23.830000000000002 -2.761230475109362
23.84 -2.748770623125825
23.85 -2.741963339288348
23.86 -2.740644717117397
23.87 -2.745099008182259
23.88 -2.7559415752404837
23.89 -2.77292101702359
23.900000000000002 -2.7958194860577477
23.91 -2.8243185775961965
23.92 -2.8581338234401166
23.93 -2.898575056039749
23.94 -2.94526909624902
23.95 -2.9969649551285373
23.96 -3.051714596273703
23.97 -3.1074663064225367
23.98 -3.162915801946121
23.990000000000002 -3.2169459955824147
24.0 -3.2685355007970482
24.01 -3.316765673079841
24.02 -3.3608334080721374
24.03 -3.400046276609836
24.04 -3.4338774233116762
24.05 -3.4619472921757612
24.060000000000002 -3.4840620808672726
24.07 -3.500078445413382
24.080000000000002 -3.5099690925632343
24.09 -3.513741589095507
24.1 -3.5114762250780953
24.11 -3.5033939741672917
24.12 -3.4896869293406163
24.13 -3.470634794818224
24.14 -3.4466393483235866
24.150000000000002 -3.418047792743256
24.16 -3.385292311893053
24.17 -3.3489018303691496
24.18 -3.3094217786836513
24.19 -3.2674067066403656
24.2 -3.223565636450505
24.21 -3.1785414145876207
24.22 -3.133106410459545
24.23 -3.087995923653067
24.240000000000002 -3.04405511456673
24.25 -3.0021459485814255
24.26 -2.9636961894638647
24.27 -2.9314704187448117
24.28 -2.90634384410465
24.29 -2.8882415922764677
24.3 -2.8733315738412912
24.310000000000002 -2.8583911381877862
24.32 -2.8416157103117143
24.330000000000002 -2.8217059815327454
24.34 -2.798255775825606
24.35 -2.7717216664393454
24.36 -2.7423033684026263
24.37 -2.71064323190329
24.38 -2.6770187416126374
24.39 -2.641450213337796
24.400000000000002 -2.603872772740839
24.41 -2.5642335970223566
24.42 -2.522529739081485
24.43 -2.4787321184849587
24.44 -2.4327497652038437
24.45 -2.3846440460950955
24.46 -2.3345503704767205
24.47 -2.282382395071044
24.48 -2.226484711764815
24.490000000000002 -2.163867273558465
24.5 -2.0951930303225073
24.51 -2.0199617490746804
24.52 -1.9373859582073685
24.53 -1.8467529392074185
24.54 -1.7476169152504935
24.55 -1.6405878161123626
24.560000000000002 -1.5261814078256024
24.57 -1.4070399102695377
24.580000000000002 -1.2823409809018598
24.59 -1.1473252370138551
24.6 -1.005982630153504
24.61 -0.87302957914416
24.62 -0.7613725470254975
24.63 -0.680423694579102
24.64 -0.6363486378775569
24.650000000000002 -0.6304523459006317
24.66 -0.6600218865643805
24.67 -0.7164290799907986
24.68 -0.7783515862779335
24.69 -0.8359852353012993
24.7 -0.8902857820622971
24.71 -0.9233599828580292
24.72 -0.9347964432479436
24.73 -0.9321296514846216
24.740000000000002 -0.9203903186802744
24.75 -0.8980443354112051
24.76 -0.8652316938295392
24.77 -0.8242780634772506
24.78 -0.782119301958188
24.79 -0.7423147271500934
24.8 -0.7046030524869931
24.810000000000002 -0.6669450603615541
24.82 -0.6303757519769091
24.830000000000002 -0.5947610064661619
24.84 -0.5587153406395879
24.85 -0.5225158955695113
24.86 -0.4857566083475353
24.87 -0.4482251059121989
24.88 -0.4122774536598177
24.89 -0.3783009552801033
24.900000000000002 -0.34668428174582466
24.91 -0.3170957994666477
24.92 -0.290629670154793
24.93 -0.2635273978204271
24.94 -0.23087622569262223
24.95 -0.19298243964402317
24.96 -0.1495461741450299
24.97 -0.09399529919534722
24.98 -0.027586101487461434
24.990000000000002 0.04816175227432318
25.0 0.13188840147832792
25.01 0.22230041091329866
25.02 0.31737772536206066
25.03 0.41421699957054336
25.04 0.5069467479126537
25.05 0.5867401560069165
25.060000000000002 0.6417752730965809
25.07 0.6579513604460523
25.080000000000002 0.6225926160388333
25.09 0.5298575219896868
25.1 0.3860409840126362
25.11 0.2147244812688669
25.12 0.05086033098628029
25.13 -0.06920578528692012
25.14 -0.1208336955955076
25.150000000000002 -0.10141795514940277
25.16 -0.027411905812945392
25.17 0.07943567038871713
25.18 0.19702842090838857
25.19 0.29273745675840246
25.2 0.33752239579078847
25.21 0.32704776470011687
25.22 0.26722151014243956
25.23 0.1456391450866299
25.240000000000002 -0.0016815317515757044
25.25 -0.1504873437173302
25.26 -0.28495300421421277
25.27 -0.39388993795683724
25.28 -0.47149997667220234
25.29 -0.5161104292303236
25.3 -0.5271867065903475
25.310000000000002 -0.5041444683600265
25.32 -0.4472392423087026
25.330000000000002 -0.3574857231911004
25.34 -0.23793697664879687
25.35 -0.09291480572903055
25.36 0.06266253070780081
25.37 0.180544711518273
25.38 0.2658413416646326
25.39 0.32635404325520057
25.400000000000002 0.36103595267452526
25.41 0.3782570114994197
25.42 0.3865059638625308
25.43 0.39017077618382245
25.44 0.38542738347753236
25.45 0.37219571414820507
25.46 0.35279511050993406
25.47 0.3306335239517022
25.48 0.31210072317301396
25.490000000000002 0.3061052723429434
25.5 0.3218925822768579
25.51 0.36634777990025036
25.52 0.45593724730908214
25.53 0.6142299877072936
25.54 0.8198146854540749
25.55 0.9752907035018303
25.560000000000002 1.0967204902799157
25.57 1.1954628241041103
25.580000000000002 1.2708511798840778
25.59 1.3267993957899922
25.6 1.372728413189158
25.61 1.425060510937346
25.62 1.4873793287600865
25.63 1.56722026741223
25.64 1.6620207852587257
25.650000000000002 1.7678607375515991
25.66 1.8827097123459655
25.67 2.006528089359408
25.68 2.124331104491594
25.69 2.234845503950689
25.7 2.3365501994756617
25.71 2.4161557044750737
25.72 2.478430690755804
25.73 2.532319167592446
25.740000000000002 2.583098005442853
25.75 2.6333964984461034
25.76 2.684073808626316
25.77 2.7357635700271743
25.78 2.7886635863832865
25.79 2.842775668857815
25.8 2.899311141807976
25.810000000000002 2.9579928286196626
25.82 3.017664598577694
25.830000000000002 3.077568743427305
25.84 3.137370757790375
25.85 3.1967466101406252
25.86 3.2554176239244956
25.87 3.3138319570331554
25.88 3.3718928022506773
25.89 3.4292575627455335
25.900000000000002 3.485761607151918
25.91 3.5411183865620917
25.92 3.59519821972078
25.93 3.64641141369761
25.94 3.695193245348319
25.95 3.7425783585370542
25.96 3.7885757902663304
25.97 3.8333106655480425
25.98 3.876820575182112
25.990000000000002 3.919091552931869
26.0 3.959753327570665
26.01 3.9987261511012946
26.02 4.035965802028292
26.03 4.07163862269079
26.04 4.105809552731962
26.05 4.138928897291139
26.060000000000002 4.172237905790952
26.07 4.206352342064431
26.080000000000002 4.240796216230217
26.09 4.2748697916227005
26.1 4.3083503605878
26.11 4.340977999317632
26.12 4.372687965626676
26.13 4.403450050057229
26.14 4.4334591714889555
26.150000000000002 4.462616580047312
26.16 4.491004577301398
26.17 4.518673390236168
26.18 4.54564163875745
26.19 4.571996313197586
26.2 4.597561340175131
26.21 4.622353371467931
26.22 4.646797133282316
26.23 4.6705193614305625
26.240000000000002 4.693400883028785
26.25 4.715455325405443
26.26 4.736855356804316
26.27 4.757861913619951
26.28 4.778567448818901
26.29 4.798908982040995
26.3 4.81876327934051
26.310000000000002 4.838107184863446
26.32 4.856937571924442
26.330000000000002 4.875216790541813
26.34 4.892914904877667
26.35 4.9100965455863115
26.36 4.926812612361047
26.37 4.943112236293661
26.38 4.958953308278097
26.39 4.974339885780289
26.400000000000002 4.989391484427225
26.41 5.00409593513699
26.42 5.018428565417544
26.43 5.032407375541327
26.44 5.045926613175046
26.45 5.059029924387476
26.46 5.071390957046685
26.47 5.083434619212635
26.48 5.095110971575137
26.490000000000002 5.105922308647948
26.5 5.115885916435348
26.51 5.124584423949393
26.52 5.13200382063202
26.53 5.138452895616895
26.54 5.1441601866882625
26.55 5.149105090506291
26.560000000000002 5.153372973493745
26.57 5.156979242296217
26.580000000000002 5.159895398455554
26.59 5.162154801892585
26.6 5.163716323575835
26.61 5.164666942343143
26.62 5.164970065018128
26.63 5.164561837350821
26.64 5.163505688727325
26.650000000000002 5.161752896858076
26.66 5.1592683853791055
26.67 5.156031384931813
26.68 5.152020790640345
26.69 5.146942301180545
26.7 5.140752393345281
26.71 5.133484002902222
26.72 5.125130682087084
26.73 5.115698926481556
26.740000000000002 5.104898258482756
26.75 5.09216180363874
26.76 5.0772339907488
26.77 5.060050115921145
26.78 5.040532578020777
26.79 5.0187644796762
26.8 4.995307959239041
26.810000000000002 4.9702201596061055
26.82 4.9436254553643
26.830000000000002 4.91550139430896
26.84 4.885910536939935
26.85 4.854874645922262
26.86 4.822353632919414
26.87 4.788566267467468
26.88 4.753308276399057
26.89 4.716651496370524
26.900000000000002 4.678619469742424
26.91 4.6392762541043435
26.92 4.598577902754949
26.93 4.5564416557884115
26.94 4.512720269795915
26.95 4.467406995772368
26.96 4.420714915288243
26.97 4.373011148496904
26.98 4.324687916305453
26.990000000000002 4.276325560103999
27.0 4.22775200543438
27.01 4.178943245200983
27.02 4.129741870000042
27.03 4.080004396466741
27.04 4.029694773664615
27.05 3.977558222663416
27.060000000000002 3.92344395128597
27.07 3.8677509248516913
27.080000000000002 3.8103598272666526
27.09 3.750958861303353
27.1 3.6891315665645754
27.11 3.6259603225203803
27.12 3.563270689557032
27.13 3.500914885295848
27.14 3.4349971336117378
27.150000000000002 3.371856004702476
27.16 3.3188409027530845
27.17 3.2762761126080484
27.18 3.2423531309806553
27.19 3.204714607943022
27.2 3.1595999014979848
27.21 3.111720401267564
27.22 3.0624242780291846
27.23 3.016690975387806
27.240000000000002 2.9772519634619394
27.25 2.9367445908511214
27.26 2.899549640392073
27.27 2.8697324013558654
27.28 2.8441696079929693
27.29 2.8301525929486058
27.3 2.811610489466469
27.310000000000002 2.7619908990410065
27.32 2.6937224612050388
27.330000000000002 2.6405312264922616
27.34 2.600022114841438
27.35 2.5611221893108835
27.36 2.536611215928198
27.37 2.5310043691733157
27.38 2.5443138283334665
27.39 2.5720265619795466
27.400000000000002 2.6052138721058578
27.41 2.626460416392117
27.42 2.6351027967929923
27.43 2.631415049698488
27.44 2.6140076145612596
27.45 2.5916093706780092
27.46 2.569810237156502
27.47 2.55129187475249
27.48 2.5448071445196567
27.490000000000002 2.520922100069245
27.5 2.4750743301429723
27.51 2.4143354522576588
27.52 2.3463253073849133
27.53 2.2789105288263145
27.54 2.227112695402596
27.55 2.2032541296869788
27.560000000000002 2.2149876731198788
27.57 2.240518899384541
27.580000000000002 2.2360897412796805
27.59 2.191830517763965
27.6 2.1270427543233534
27.61 2.026597787427627
27.62 1.9032040726029669
27.63 1.772789585796736
27.64 1.6327891540155588
27.650000000000002 1.4919609285762427
27.66 1.3656882682637623
27.67 1.335517694134258
27.68 1.326934505533131
27.69 1.4006550701176224
27.7 1.5175314269323215
27.71 1.578579586080096
27.72 1.6230307361371112
27.73 1.7014730319318057
27.740000000000002 1.8031081597109395
27.75 1.8916597955386587
27.76 1.9651379551558863
27.77 2.0280311913036426
27.78 2.079731893374496
27.79 2.1157964254206023
27.8 2.1395460217919444
27.810000000000002 2.1531602913868424
27.82 2.156086036537526
27.830000000000002 2.1459823417553583
27.84 2.1253380346270028
27.85 2.098354151465978
27.86 2.0672248436118315
27.87 2.032960786075992
27.88 1.9950914123452232
27.89 1.9550516531532889
27.900000000000002 1.9132976912912874
27.91 1.8676884978616588
27.92 1.8189536660427326
27.93 1.7679341605395091
27.94 1.7144903954647663
27.95 1.659638703278647
27.96 1.6035091214227988
27.97 1.547152489080398
27.98 1.4918290954824291
27.990000000000002 1.438362539554456
28.0 1.3824899134197803
28.01 1.3239677756085113
28.02 1.26408887683497
28.03 1.2045589043872198
28.04 1.1448262544315426
28.05 1.0848928434353624
28.060000000000002 1.024909300645355
28.07 0.9651724426683614
28.080000000000002 0.9066224056695429
28.09 0.8491929021229687
28.1 0.7913538597119683
28.11 0.7334842997253848
28.12 0.6757275015372066
28.13 0.6177783455528285
28.14 0.5600350999778616
28.150000000000002 0.5026895014646993
28.16 0.44527549932754695
28.17 0.3867555907270095
28.18 0.3239859269767251
28.19 0.2572581872375199
28.2 0.18721738681673195
28.21 0.11499809655832394
28.22 0.04254530352985775
28.23 -0.028217939131849334
28.240000000000002 -0.09625740461938648
28.25 -0.1638923547385076
28.26 -0.23196265439693065
28.27 -0.2982730123815962
28.28 -0.3617147287371285
28.29 -0.4221915273284864
28.3 -0.4798446885399166
28.310000000000002 -0.5341273282163055
28.32 -0.5862650351160834
28.330000000000002 -0.6374239326258433
28.34 -0.6883138261096722
28.35 -0.7397468638663351
28.36 -0.7931630734143411
28.37 -0.849295331827248
28.38 -0.9083772639022367
28.39 -0.9701369262753001
28.400000000000002 -1.03413938268055
28.41 -1.1003594235640222
28.42 -1.169353802510841
28.43 -1.2434103892148514
28.44 -1.3221593252454298
28.45 -1.4043917381933646
28.46 -1.4893927152709683
28.47 -1.5769058313046322
28.48 -1.6675378704494666
28.490000000000002 -1.7609820347800014
28.5 -1.8568481571993303
28.51 -1.9548624881752126
28.52 -2.0551417644696475
28.53 -2.1581451128111304
28.54 -2.2640760636710375
28.55 -2.3732337197074997
28.560000000000002 -2.485618589406508
28.57 -2.6013074744303246
28.580000000000002 -2.721424039749534
28.59 -2.8479416472778585
28.6 -2.9843550552406093
28.61 -3.130094084441941
28.62 -3.28301368768474
28.63 -3.4419495943158047
28.64 -3.6061691924760186
28.650000000000002 -3.7751093051373736
28.66 -3.9479458392876214
28.67 -4.12399353787692
28.68 -4.302632453771189
28.69 -4.483199164275893
28.7 -4.665037416245099
28.71 -4.847503542440176
28.72 -5.029980706828326
28.73 -5.211850216318171
28.740000000000002 -5.392636585150772
28.75 -5.571791616169728
28.76 -5.748848226374042
28.77 -5.923305124005269
28.78 -6.09461422246941
28.79 -6.2622665643378355
28.8 -6.425835374121551
28.810000000000002 -6.586495067299799
28.82 -6.7454517554139475
28.830000000000002 -6.904320738089208
28.84 -7.063643186620986
28.85 -7.224123719374938
28.86 -7.386115131793767
28.87 -7.549686597157147
28.88 -7.714417217453479
28.89 -7.880845384610143
28.900000000000002 -8.0502313885737
28.91 -8.221897184057749
28.92 -8.396370961552432
28.93 -8.573861666644895
28.94 -8.752148285216169
28.95 -8.932212234618358
28.96 -9.113246458882283
28.97 -9.292243273756442
28.98 -9.466170428062075
28.990000000000002 -9.636731752011592
29.0 -9.802640244042388
29.01 -9.960464764119582
29.02 -10.102189860802403
29.03 -10.212321069313388
29.04 -10.283000616394563
29.05 -10.318108526391566
29.060000000000002 -10.326754848957947
29.07 -10.314511121857304
29.080000000000002 -10.285295745585781
29.09 -10.242323507765647
29.1 -10.188089249898981
29.11 -10.125505564652402
29.12 -10.056215145147853
29.13 -9.98334968042685
29.14 -9.909596484268508
29.150000000000002 -9.83553048456444
29.16 -9.759628087891103
29.17 -9.679816776342616
29.18 -9.595715800731028
29.19 -9.510701140476716
29.2 -9.422515616708973
29.21 -9.326545881964055
29.22 -9.219729212478658
29.23 -9.100109242038256
29.240000000000002 -8.963754948904578
29.25 -8.806806664795275
29.26 -8.627555170803054
29.27 -8.424019505266132
29.28 -8.19543538172156
29.29 -7.94156481437326
29.3 -7.66406019598451
29.310000000000002 -7.366589742399537
29.32 -7.052816050292277
29.330000000000002 -6.727599216046533
29.34 -6.3980752390441555
29.35 -6.0705296908293995
29.36 -5.750731169648899
29.37 -5.44449552170652
29.38 -5.156392249668331
29.39 -4.889815671011755
29.400000000000002 -4.645352238964522
29.41 -4.421864028260243
29.42 -4.214324654712858
29.43 -4.02047685134195
29.44 -3.8356586688958476
29.45 -3.6629092983418143
29.46 -3.497718104534041
29.47 -3.3439578343924357
29.48 -3.2078704811218444
29.490000000000002 -3.08917767456124
29.5 -2.988638423870807
29.51 -2.907755370021487
29.52 -2.8466013198247637
29.53 -2.8055085107688953
29.54 -2.7854084254141522
29.55 -2.7842577323552327
29.560000000000002 -2.7995604965139016
29.57 -2.8294023784523166
29.580000000000002 -2.8660668849821676
29.59 -2.9058233898395436
29.6 -2.9491678458384243
29.61 -2.9960696987326347
29.62 -3.0460270346665386
29.63 -3.0978143355288434
29.64 -3.150403452324369
29.650000000000002 -3.20273038611278
29.66 -3.2542858712924545
29.67 -3.30557275775384
29.68 -3.355703309211398
29.69 -3.4039325089450916
29.7 -3.4496296067556056
29.71 -3.4892484694220034
29.72 -3.5213299278742802
29.73 -3.543141875018108
29.740000000000002 -3.5568098781016744
29.75 -3.562837097425744
29.76 -3.561605919538952
29.77 -3.553830385568567
29.78 -3.5395681324016817
29.79 -3.5266769953020667
29.8 -3.516668434251505
29.810000000000002 -3.5078562662767308
29.82 -3.49920801425041
29.830000000000002 -3.4901419133151705
29.84 -3.4800217051920583
29.85 -3.4684268069467734
29.86 -3.454904936069239
29.87 -3.4392292678336176
29.88 -3.4211819541923933
29.89 -3.400557234125557
29.900000000000002 -3.3772781935789915
29.91 -3.3513766086986916
29.92 -3.3227621113621932
29.93 -3.2913564892568665
29.94 -3.260760346237765
29.95 -3.2314269987104485
29.96 -3.202922982495229
29.97 -3.1749250658615793
29.98 -3.147198601203966
29.990000000000002 -3.119693325341144
30.0 -3.0920256490139906
30.01 -3.063864669228334
30.02 -3.035226005962226
30.03 -3.0059690932226886
30.04 -2.975765355149152
30.05 -2.944198558432177
30.060000000000002 -2.9112264938476518
30.07 -2.8763298614621355
30.080000000000002 -2.8421285253934503
30.09 -2.811896886905373
30.1 -2.7862842153216496
30.11 -2.766385461064
30.12 -2.752144439120931
30.13 -2.7435265523140044
30.14 -2.7404688546729927
30.150000000000002 -2.743024890464005
30.16 -2.7517830368780523
30.17 -2.766855754717101
30.18 -2.7879037882760995
30.19 -2.8146510575771284
30.2 -2.8467098875202552
30.21 -2.8849523556053756
30.22 -2.929767494837434
30.23 -2.9800289354598775
30.240000000000002 -3.0340977944905605
30.25 -3.089674718189227
30.26 -3.1453505118885463
30.27 -3.199948870599191
30.28 -3.2524130455659233
30.29 -3.3018101240140982
30.3 -3.347295908182411
30.310000000000002 -3.38811995673366
30.32 -3.4236864512091136
30.330000000000002 -3.45363870532963
30.34 -3.477663772227471
30.35 -3.4956467486597997
30.36 -3.507490280227044
30.37 -3.5131999095984145
30.38 -3.5128315603340106
30.39 -3.5065704298398517
30.400000000000002 -3.4946479294822406
30.41 -3.47725995133731
30.42 -3.454793118479187
30.43 -3.427617889071636
30.44 -3.396152401737223
30.45 -3.3608519249807927
30.46 -3.3223031809141235
30.47 -3.2810274348532316
30.48 -3.2376944829528562
30.490000000000002 -3.1929781508335147
30.5 -3.147573962500131
30.51 -3.102290856083113
30.52 -3.0578854455197764
30.53 -3.0152278132858417
30.54 -2.9753350045774525
30.55 -2.9409852798666316
30.560000000000002 -2.913545842076629
30.57 -2.893448886920762
30.580000000000002 -2.8779584643086267
30.59 -2.8633054551173487
30.6 -2.8472521047790518
30.61 -2.828429559250551
30.62 -2.8060947462019383
30.63 -2.7804879149153763
30.64 -2.7519778424504344
30.650000000000002 -2.7209470106610563
30.66 -2.6879574794365713
30.67 -2.6530028632659333
30.68 -2.6160635562576995
30.69 -2.577071514556294
30.7 -2.536039615655823
30.71 -2.4929144211696053
30.72 -2.4476384385254564
30.73 -2.4001954949595827
30.740000000000002 -2.3507101509305497
30.75 -2.2992922746119735
30.76 -2.2449134585833033
30.77 -2.18454242734296
30.78 -2.117694589117432
30.79 -2.0446937741515105
30.8 -1.964538344253873
30.810000000000002 -1.876529262712494
30.82 -1.7801251791937807
30.830000000000002 -1.6755086611382177
30.84 -1.5632196124996223
30.85 -1.4454360487046207
30.86 -1.323066752222835
30.87 -1.1913803444518245
30.88 -1.0511847649696846
30.89 -0.9135821905478041
30.900000000000002 -0.793985057277788
30.91 -0.7023766868880656
30.92 -0.6462223929344342
30.93 -0.6282488805648132
30.94 -0.6471575591504397
30.95 -0.6962445963518693
30.96 -0.7608293865991982
30.970000000000002 -0.8170231645582238
30.98 -0.8745800212215897
30.990000000000002 -0.915127793934249
31.0 -0.9332129366113273
31.01 -0.9338918089680579
31.02 -0.9249853204329961
31.03 -0.906382956937537
31.04 -0.8766652671617203
31.05 -0.8378024461244173
31.060000000000002 -0.7954398347843457
31.07 -0.7546614190796737
31.080000000000002 -0.716498560503628
31.09 -0.6789904615377589
31.1 -0.6418250413237452
31.11 -0.6060826219370696
31.12 -0.5702216183560012
31.13 -0.5340356039856298
31.14 -0.49774026015126704
31.150000000000002 -0.46000209339179055
31.16 -0.4235113779055508
31.17 -0.38885884555440775
31.18 -0.3565354256877953
31.19 -0.326171286439056
31.2 -0.29884845241871183
31.21 -0.27260238237037626
31.220000000000002 -0.2418439627746949
31.23 -0.20555657600602473
31.240000000000002 -0.1645658328417401
31.25 -0.11292230822288118
31.26 -0.049794143692636794
31.27 0.023149798758751672
31.28 0.10442377511051859
31.29 0.19292811022066658
31.3 0.2867446305101815
31.310000000000002 0.38351890752033846
31.32 0.4783731782768239
31.330000000000002 0.5634290164787465
31.34 0.6278258284168334
31.35 0.657931902033214
31.36 0.6400319822840395
31.37 0.5656322797273372
31.38 0.4363316264953454
31.39 0.2703309152807609
31.400000000000002 0.09993545412910265
31.41 -0.037598902222354624
31.42 -0.11251140955642036
31.43 -0.11449017591692012
31.44 -0.055644563194436
31.45 0.04312142896966442
31.46 0.1597286493838439
31.470000000000002 0.26741754663853534
31.48 0.32906842133566094
31.490000000000002 0.3355326388243558
31.5 0.29425539405019485
31.51 0.1885586237517849
31.52 0.046257026951799673
31.53 -0.10411518979483958
31.54 -0.24445332211989168
31.55 -0.3624780924717097
31.560000000000002 -0.45028979026072946
31.57 -0.5055431718758197
31.580000000000002 -0.5273268110313687
31.59 -0.5151975603914689
31.6 -0.4690418462473822
31.61 -0.3894444786238882
31.62 -0.27913081231136516
31.63 -0.14123785722755677
31.64 0.014486284772884161
31.650000000000002 0.14796453163853585
31.66 0.24157130671837912
31.67 0.30989102942766067
31.68 0.35245290972530796
31.69 0.37432206220462483
31.7 0.3841361950812132
31.71 0.3897332792721464
31.720000000000002 0.387979859951896
31.73 0.3771237175169553
31.740000000000002 0.35945220258147437
31.75 0.3377464745097942
31.76 0.31698475196987985
31.77 0.3061755723247188
31.78 0.31387353706276144
31.79 0.34837862376176965
31.8 0.4211451619261073
31.810000000000002 0.5548243039395064
31.82 0.7592439636778199
31.830000000000002 0.9299460541019346
31.84 1.06051392081946
31.85 1.1663177423343125
31.86 1.2486596876345963
31.87 1.3111731121450383
31.88 1.3570866836369575
31.89 1.4081110040088287
31.900000000000002 1.4655913405912244
31.91 1.5400449346651435
31.92 1.6304481427696764
31.93 1.7331712509696455
31.94 1.8449499645080767
31.95 1.967166483313319
31.96 2.087651670810514
31.970000000000002 2.2004302746679407
31.98 2.305831366911164
31.990000000000002 2.3932092581617397
32.0 2.4598818149429427
32.01 2.515696735664843
32.02 2.5670603151485416
32.03 2.617368687702344
32.04 2.6678355055489167
32.05 2.7191787762935675
32.06 2.77168729947765
32.07 2.8253718695468812
32.08 2.881004755727586
32.09 2.939146802766663
32.1 2.9986089101120292
32.11 3.0584783364168775
32.12 3.118360176321975
32.13 3.1778996011959997
32.14 3.236791102983629
32.15 3.2952421389135296
32.160000000000004 3.353463024690429
32.17 3.4110654054125593
32.18 3.467860536224915
32.19 3.523622229742182
32.2 3.5781191209670187
32.21 3.6305382022396717
32.22 3.679797191534563
32.230000000000004 3.727631542887904
32.24 3.774056373711616
32.25 3.8191908719305943
32.26 3.8631137417033816
32.27 3.905772050023936
32.28 3.9469808233018053
32.29 3.9864882576465277
32.3 4.024271878314206
32.31 4.060460074403521
32.32 4.095087778570527
32.33 4.128418590657644
32.34 4.161518478340152
32.35 4.195443807389234
32.36 4.229843627370093
32.37 4.264062390693157
32.38 4.297751406750836
32.39 4.330698226240829
32.4 4.362682826723185
32.410000000000004 4.393727047532632
32.42 4.423983482930854
32.43 4.453435139928702
32.44 4.482045284223894
32.45 4.509926914624879
32.46 4.537115214588118
32.47 4.563670618894914
32.480000000000004 4.589555649549162
32.49 4.614510121686848
32.5 4.639027873790646
32.51 4.663047104123802
32.52 4.686206737212478
32.53 4.708489950948106
32.54 4.730122417448044
32.55 4.751189620073257
32.56 4.772017731380712
32.57 4.792475932206175
32.58 4.812497654166862
32.59 4.832011812058077
32.6 4.8510198292008475
32.61 4.869425854176754
32.62 4.887347227916557
32.63 4.904674401478365
32.64 4.921539131442016
32.65 4.938006943269281
32.660000000000004 4.953948087897148
32.67 4.969484656394117
32.68 4.984647968707472
32.69 4.999433768980326
32.7 5.013921303531745
32.71 5.0279907300604325
32.72 5.041663004257883
32.730000000000004 5.054904536097469
32.74 5.067527565156299
32.75 5.079622448339327
32.76 5.091492998551976
32.77 5.10255675526642
32.78 5.112821351368286
32.79 5.121953388891843
32.8 5.129762425862296
32.81 5.136471082142174
32.82 5.1424080119068485
32.83 5.147605504177777
32.84 5.152117238831579
32.85 5.155923101591588
32.86 5.159040112932564
32.87 5.161492003169265
32.88 5.1632776002341085
32.89 5.1644296436472
32.9 5.164928819047491
32.910000000000004 5.1647768325902526
32.92 5.163927202675975
32.93 5.162379678308255
32.94 5.160137773101967
32.95 5.157142267278868
32.96 5.153400574755587
32.97 5.148693934107861
32.980000000000004 5.142828160575574
32.99 5.13589930187185
33.0 5.1279174603567235
33.01 5.1188266347451545
33.02 5.108541300234888
33.03 5.096419678844541
33.04 5.08225237744896
33.05 5.06576833231893
33.06 5.047023943332375
33.07 5.02589829706131
33.08 5.0029489548483355
33.09 4.978376496300996
33.1 4.952271963838028
33.11 4.924624015389917
33.12 4.895498951829774
33.13 4.864886743320007
33.14 4.832846836131589
33.15 4.799477940544731
33.160000000000004 4.764686999853517
33.17 4.728482774814914
33.18 4.690898133311599
33.19 4.651942694404099
33.2 4.611685506287037
33.21 4.570048467982081
33.22 4.526819544422819
33.230000000000004 4.482021824529848
33.24 4.4357091930920864
33.25 4.388295243433044
33.26 4.340091272958039
33.27 4.291755535300016
33.28 4.243252821829587
33.29 4.194521917469584
33.3 4.145472698957155
33.31 4.095899422198277
33.32 4.045791236532049
33.33 3.994432559196837
33.34 3.9408484154280794
33.35 3.8856657892191855
33.36 3.8288436581324214
33.37 3.770131230509465
33.38 3.7090308002403
33.39 3.6460895673284197
33.4 3.5831695370243875
33.410000000000004 3.5208398408612345
33.42 3.4565533109303077
33.43 3.390884013323797
33.44 3.334581419872004
33.45 3.288722006281626
33.46 3.252433268310626
33.47 3.2178380438826952
33.480000000000004 3.1744760016789346
33.49 3.1271055197588877
33.5 3.078202527411035
33.51 3.030468524915756
33.52 2.990011901708274
33.53 2.9495192560430064
33.54 2.91059328837402
33.55 2.878842982893188
33.56 2.8512902665236877
33.57 2.833304221720122
33.58 2.8208226765408875
33.59 2.7807267386117402
33.6 2.715120766700056
33.61 2.6551746938659915
33.62 2.6132037125251397
33.63 2.5724646859684435
33.64 2.5427707201274568
33.65 2.5302359854016254
33.660000000000004 2.538515392626601
33.67 2.5614834779081637
33.68 2.5956694386853916
33.69 2.6209477859056793
33.7 2.6337870351728014
33.71 2.634246783539766
33.72 2.6203740864349863
33.730000000000004 2.5988531523578358
33.74 2.576532882472143
33.75 2.555403383059809
33.76 2.5476475626083674
33.77 2.531348044705407
33.78 2.4915998075963506
33.79 2.434793673264405
33.8 2.368444898113186
33.81 2.299361560715827
33.82 2.241437373871964
33.83 2.20676845911651
33.84 2.206740468010012
33.85 2.2359923794397667
33.86 2.2422977149043684
33.87 2.208414284647662
33.88 2.150337971922145
33.89 2.0621736765686016
33.9 1.9435644765276627
33.910000000000004 1.815963120621296
33.92 1.6780692299805722
33.93 1.5380689772322564
33.94 1.398450519701135
33.95 1.3387692476077784
33.96 1.324196228939721
33.97 1.3715362002139524
33.980000000000004 1.4775291933117223
33.99 1.5643997407406767
34.0 1.6069464079140827
34.01 1.6722916723290697
34.02 1.7703131469920894
34.03 1.8656641892073655
34.04 1.942950318005006
34.05 2.0093268594976905
34.06 2.0647837112303744
34.07 2.1060349376094702
34.08 2.133210230953919
34.09 2.149920291943121
34.1 2.1566614718137327
34.11 2.150607947941695
34.12 2.1327376755465215
34.13 2.1074568330121783
34.14 2.0774807916975426
34.15 2.0442869488364934
34.160000000000004 2.00745172975531
34.17 1.967952238687718
34.18 1.9269847822123118
34.19 1.88258537136966
34.2 1.8347206093468316
34.21 1.7844922135230963
34.22 1.7316960240404278
34.230000000000004 1.6772018061018192
34.24 1.6214780776271072
34.25 1.5650391778244623
34.26 1.5092590827379002
34.27 1.4553694843446303
34.28 1.400636824446118
34.29 1.3428610016847173
34.300000000000004 1.2831702148446897
34.31 1.223462923124793
34.32 1.1639113522658402
34.33 1.1040211988446629
34.34 1.0440359079124288
34.35 0.9841119081496217
34.36 0.9250653648668266
34.37 0.8674991501328826
34.38 0.8098115256992422
34.39 0.7519020255929849
34.4 0.6941035111456468
34.410000000000004 0.6362529160446755
34.42 0.5783480377039538
34.43 0.5209559479382815
34.44 0.4635963893396209
34.45 0.4058047675223637
34.46 0.3443856649453618
34.47 0.27892781634363395
34.480000000000004 0.20980014100935485
34.49 0.1381450500160355
34.5 0.06554161144971005
34.51 -0.0060280510929757725
34.52 -0.07482532818713672
34.53 -0.14219266082534254
34.54 -0.21036386719235267
34.550000000000004 -0.2773626091605834
34.56 -0.3419002659536101
34.57 -0.40316562448432514
34.58 -0.46189494189850855
34.59 -0.5171192577307959
34.6 -0.5698266786493633
34.61 -0.62117867278387
34.62 -0.6721119363655639
34.63 -0.7231789432554532
34.64 -0.7758815627403077
34.65 -0.8311096828502382
34.660000000000004 -0.8892411393468684
34.67 -0.9501880941833445
34.68 -1.0135476785490596
34.69 -1.079009364119445
34.7 -1.1469394786848763
34.71 -1.2192279644850252
34.72 -1.2966310962805512
34.730000000000004 -1.3778773858922388
34.74 -1.4620413450581946
34.75 -1.5486926010998818
34.76 -1.638371199341762
34.77 -1.7309421255906337
34.78 -1.8260646629160835
34.79 -1.923416477075099
34.800000000000004 -2.0229059578235695
34.81 -2.1250408715145106
34.82 -2.2299840298134512
34.83 -2.33813596638581
34.84 -2.449438245093569
34.85 -2.5640883569820474
34.86 -2.6826617453033137
34.87 -2.8066764036645093
34.88 -2.9397679412327413
34.89 -3.0828009105304073
34.9 -3.233625855950896
34.910000000000004 -3.390718333697892
34.92 -3.553324025758698
34.93 -3.7208226383000493
34.94 -3.8925080152308897
34.95 -4.067611970321176
34.96 -4.245490644893264
34.97 -4.425512145404339
34.980000000000004 -4.607018575411702
34.99 -4.789351814176957
35.0 -4.971898930886876
35.01 -5.154008955199453
35.02 -5.335198226377761
35.03 -5.514936168923912
35.04 -5.6927121779296925
35.050000000000004 -5.868050043628582
35.06 -6.040419868337079
35.07 -6.209285553608446
35.08 -6.374185241241754
35.09 -6.535486352980021
35.1 -6.694886256802647
35.11 -6.853680739904744
35.12 -7.012829992203693
35.13 -7.1728466247174705
35.14 -7.334344724104863
35.15 -7.497417604732588
35.160000000000004 -7.661851044049412
35.17 -7.827533099796771
35.18 -7.995963552992649
35.19 -8.167047555089194
35.2 -8.340365751045429
35.21 -8.517093649220126
35.22 -8.695306033834996
35.230000000000004 -8.874553683980393
35.24 -9.055731079793095
35.25 -9.23567587455711
35.26 -9.411184532932385
35.27 -9.582965216864936
35.28 -9.750264513922232
35.29 -9.911703767237322
35.300000000000004 -10.05941467905976
35.31 -10.181529838304723
35.32 -10.26472218377159
35.33 -10.310182893900786
35.34 -10.32644505419903
35.35 -10.320465862010524
35.36 -10.296206390193063
35.37 -10.257362080364427
35.38 -10.206383794177794
35.39 -10.1462500367672
35.4 -10.078858950509241
35.410000000000004 -10.006723763065608
35.42 -9.933138726621726
35.43 -9.859197734860292
35.44 -9.784144763607994
35.45 -9.705774671695726
35.46 -9.62262051313002
35.47 -9.537936770716453
35.480000000000004 -9.451263284811276
35.49 -9.35817049807248
35.5 -9.255050337832325
35.51 -9.139721243683322
35.52 -9.009336913805944
35.53 -8.85915917527268
35.54 -8.68718736991111
35.550000000000004 -8.491562039500467
35.56 -8.271033455838904
35.57 -8.02511968226532
35.58 -7.754807610622867
35.59 -7.463281287630595
35.6 -7.154309591617215
35.61 -6.831977041615168
35.62 -6.5030816330705274
35.63 -6.1743140223958175
35.64 -5.851398408477337
35.65 -5.540264792136778
35.660000000000004 -5.245952682910936
35.67 -4.972309241484062
35.68 -4.721034392172525
35.69 -4.490542052632303
35.7 -4.2790642988367615
35.71 -4.081111856523044
35.72 -3.893500054134929
35.730000000000004 -3.7163770301986503
35.74 -3.549674361827206
35.75 -3.391266531019445
35.76 -3.2491352405587524
35.77 -3.1252032962015583
35.78 -3.0185856690839294
35.79 -2.9313796205228275
35.800000000000004 -2.8639938361693886
35.81 -2.816325366723202
35.82 -2.7895395780810954
35.83 -2.7829378497584045
35.84 -2.79287504069638
35.85 -2.8187034587629825
35.86 -2.8540272094913064
35.87 -2.892770477623861
35.88 -2.9349888146989205
35.89 -2.980727539875657
35.9 -3.0298515974286744
35.910000000000004 -3.0811887638376376
35.92 -3.1336283883734684
35.93 -3.1861428211578833
35.94 -3.2378964164890043
35.95 -3.289321905557623
35.96 -3.339952682136591
35.97 -3.38872400626731
35.980000000000004 -3.435651399992299
35.99 -3.477307909463091
36.0 -3.512276085940263
36.01 -3.537113648039469
36.02 -3.553319122672937
36.03 -3.5617178542101033
36.04 -3.5627149779710194
36.050000000000004 -3.5570200895550226
36.06 -3.544596376315667
36.07 -3.5303519427661296
36.08 -3.5196665657728126
36.09 -3.510590602975782
36.1 -3.5019831392377387
36.11 -3.493076258992483
36.12 -3.4833614205748766
36.13 -3.4723250885273984
36.14 -3.4594300096282353
36.15 -3.444453000515983
36.160000000000004 -3.427193412041463
36.17 -3.4073806060523726
36.18 -3.3849667661945215
36.19 -3.359924502605404
36.2 -3.3321966278902284
36.21 -3.30145320053267
36.22 -3.27038083778508
36.230000000000004 -3.240666317525287
36.24 -3.2119129369438166
36.25 -3.183807153555046
36.26 -3.1559936378376356
36.27 -3.128456530464584
36.28 -3.10085467815321
36.29 -3.0729089844400423
36.300000000000004 -3.0443887164287275
36.31 -3.015391914037046
36.32 -2.9855250653080265
36.33 -2.954411293503325
36.34 -2.9219059937603067
36.35 -2.887678023384767
36.36 -2.852540981188092
36.37 -2.821199773608628
36.38 -2.79381194384826
36.39 -2.7721362593385397
36.4 -2.7560667203359595
36.410000000000004 -2.745636934152504
36.42 -2.740838198821824
36.43 -2.7415565455168345
36.44 -2.748280544545511
36.45 -2.761411631880236
36.46 -2.780569228650716
36.47 -2.8055213593352306
36.480000000000004 -2.8359498275270996
36.49 -2.8720180095484897
36.5 -2.914848161436069
36.51 -2.9635084342743347
36.52 -3.0166118959223605
36.53 -3.0718969368978684
36.54 -3.1276693920600867
36.550000000000004 -3.1827210896677096
36.56 -3.2359930520905404
36.57 -3.2864594854359703
36.58 -3.333279504969732
36.59 -3.3756474680392996
36.6 -3.412948033524864
36.61 -3.444732443028073
36.62 -3.4706601143973295
36.63 -3.49059026413019
36.64 -3.5043782880150314
36.65 -3.5120388750285674
36.660000000000004 -3.51357729250666
36.67 -3.5091981468575133
36.68 -3.499038344274303
36.69 -3.4833611921506082
36.7 -3.4624946144821216
36.71 -3.4367702003588025
36.72 -3.4066084359599276
36.730000000000004 -3.3724707479545404
36.74 -3.334896741853561
36.75 -3.294418114371854
36.76 -3.2516966792487767
36.77 -3.2073300781103766
36.78 -3.1620752322860937
36.79 -3.1166570262042743
36.800000000000004 -3.0718680784238908
36.81 -3.02857233508054
36.82 -2.9876071130238495
36.83 -2.9512251618605085
36.84 -2.9215050659808632
36.85 -2.8990999490115352
36.86 -2.882680545741279
36.87 -2.868059891256379
36.88 -2.852611032695603
36.89 -2.8347945356231943
36.9 -2.8135882554134186
36.910000000000004 -2.7889787997523876
36.92 -2.761370768153145
36.93 -2.7310626819309234
36.94 -2.6986716989416046
36.95 -2.664329803329712
36.96 -2.6280485894225287
36.97 -2.5897192294550675
36.980000000000004 -2.5493491023465453
36.99 -2.50689043864766
37.0 -2.462287539583482
37.01 -2.415542573350331
37.02 -2.3666820488970193
37.03 -2.315877941180416
37.04 -2.2626775948213393
37.050000000000004 -2.2045786042859064
37.06 -2.139612899737818
37.07 -2.0687092147303097
37.08 -1.9908842457036076
37.09 -1.9054500329958226
37.1 -1.8117920576829554
37.11 -1.7096529446034836
37.12 -1.5998194682009017
37.13 -1.4834133916271428
37.14 -1.3627527115323463
37.15 -1.234523155951475
37.160000000000004 -1.0963901086882828
37.17 -0.9559283996568073
37.18 -0.8294845035987057
37.19 -0.7279897920744274
37.2 -0.6600067667404108
37.21 -0.6298348447001896
37.22 -0.6374042519785057
37.230000000000004 -0.6779781483923921
37.24 -0.7409027094739988
37.25 -0.7985496403850574
37.26 -0.856924826031654
37.27 -0.9048370850701852
37.28 -0.9298434936569846
37.29 -0.9348936328076816
37.300000000000004 -0.9288374491444351
37.31 -0.9136179171911571
37.32 -0.8872191795208035
37.33 -0.8510819851680278
37.34 -0.808875656168329
37.35 -0.7672895449778299
37.36 -0.7284685114461782
37.37 -0.6909875921691224
37.38 -0.6534409466133058
37.39 -0.6174016793302499
37.4 -0.5817389878034884
37.410000000000004 -0.5455755254001309
37.42 -0.5093860994259982
37.43 -0.47197180230697633
37.44 -0.43497142417661294
37.45 -0.3996844952623908
37.46 -0.36657219233270943
37.47 -0.3356053606671541
37.480000000000004 -0.3071945274551453
37.49 -0.2811963921509406
37.5 -0.2523028673120642
37.51 -0.21768351753697424
37.52 -0.17823144921269396
37.53 -0.1307643127990996
37.54 -0.07106913937435166
37.550000000000004 -0.0010691558346405117
37.56 0.0776828280184052
37.57 0.1640626214347769
37.58 0.25638929914400244
37.59 0.35258972297979163
37.6 0.44877398264923585
37.61 0.537991342808974
37.62 0.6103332794983753
37.63 0.6529371645739594
37.64 0.6516077451506153
37.65 0.5956285901758154
37.660000000000004 0.482741019071657
37.67 0.3253843452131875
37.68 0.15238862909223094
37.69 0.0005361050668497569
37.7 -0.0965399179944697
37.71 -0.1213540901548793
37.72 -0.0797894393638856
37.730000000000004 0.008691826731007879
37.74 0.12201031159275821
37.75 0.23678127424503437
37.76 0.31486273483371896
37.77 0.3396047404016027
37.78 0.3132774615214977
37.79 0.22812741805103443
37.800000000000004 0.09355168090542776
37.81 -0.0565383390688563
37.82 -0.20161042967960974
37.83 -0.327937030217317
37.84 -0.4257584162785868
37.85 -0.49156156047686395
37.86 -0.5240329772337731
37.87 -0.522794810563969
37.88 -0.4873871675770083
37.89 -0.41831874602540076
37.9 -0.3174421419742046
37.910000000000004 -0.1877233117269821
37.92 -0.03593092172779144
37.93 0.11170357307823764
37.94 0.2143769240785609
37.95 0.2906225222178396
37.96 0.3416824840533135
37.97 0.3689494111639977
37.980000000000004 0.3816699398768897
37.99 0.38853910633347155
38.0 0.38954088206195436
38.01 0.3814052441696081
38.02 0.3657152151001686
38.03 0.34485984003766745
38.04 0.3229219525310931
38.050000000000004 0.308065645849636
38.06 0.3087377643133742
38.07 0.3342110738673245
38.08 0.3924963179556382
38.09 0.5041401921807758
38.1 0.6925917938780355
38.11 0.8808680104710973
38.12 1.022081210872754
38.13 1.134780390028057
38.14 1.2249086841808445
38.15 1.293589864490249
38.160000000000004 1.3428012065254205
38.17 1.3915444430947215
38.18 1.4456401957561145
38.19 1.514415843814648
38.2 1.6000742158489434
38.21 1.69934077321345
38.22 1.808411745659356
38.230000000000004 1.9271803510244947
38.24 2.0502318244763877
38.25 2.165270141238663
38.26 2.2731982683825027
38.27 2.368200377856825
38.28 2.4402828786176496
38.29 2.498652674457796
38.300000000000004 2.5509485905769615
38.31 2.6013573702068538
38.32 2.651713528130921
38.33 2.7027059851328605
38.34 2.7548438174021896
38.35 2.808147366937588
38.36 2.862967626180186
38.37 2.9204187156418104
38.38 2.9795861998168416
38.39 3.039401029480885
38.4 3.0992975523105297
38.410000000000004 3.1589847016802395
38.42 3.2181217460278795
38.43 3.276623843268821
38.44 3.334961287316741
38.45 3.3927935597520946
38.46 3.449887073842058
38.47 3.5060080965190377
38.480000000000004 3.560901368561014
38.49 3.614248584445333
38.5 3.6642783592439994
38.51 3.7125452112485036
38.52 3.7594230713367907
38.53 3.804944534668355
38.54 3.8492449731540077
38.550000000000004 3.8923165328656886
38.56 3.934039579434412
38.57 3.9740938200935787
38.58 4.012434043932174
38.59 4.049105333326198
38.6 4.084214161643606
38.61 4.117858907622397
38.62 4.1509252597586475
38.63 4.184569894104349
38.64 4.2188675668597995
38.65 4.253201914434364
38.660000000000004 4.287103781634327
38.67 4.320306104704988
38.68 4.352601608201168
38.69 4.383935673682627
38.7 4.4144589345719165
38.71 4.444137129195068
38.72 4.473012790840736
38.730000000000004 4.501130395566305
38.74 4.528521685917818
38.75 4.5552738271864275
38.76 4.581412193024706
38.77 4.6066150495756
38.78 4.6312638028545585
38.79 4.655479056168929
38.800000000000004 4.678915806096752
38.81 4.701483726413715
38.82 4.723297708321482
38.83 4.744493040002004
38.84 4.765425168942317
38.85 4.786018353076148
38.86 4.806160397066755
38.87 4.8258406250698815
38.88 4.845011005264965
38.89 4.86365499813374
38.9 4.88171152256159
38.910000000000004 4.89920725293525
38.92 4.916214948233202
38.93 4.9327790546083214
38.94 4.948917948680656
38.95 4.964564747114325
38.96 4.979831853124185
38.97 4.994762272725469
38.980000000000004 5.009351050983206
38.99 5.023570010723862
39.0 5.037357437993288
39.01 5.0507596260315974
39.02 5.063597972988356
39.03 5.075803278800455
39.04 5.087746213456205
39.050000000000004 5.099097772558039
39.06 5.1096495504388315
39.07 5.119206935841001
39.08 5.127426032194553
39.09 5.134437055471203
39.1 5.1405873178185395
39.11 5.146048103029923
39.12 5.150738723757081
39.13 5.154776846430863
39.14 5.158118277815884
39.15 5.160817330938473
39.160000000000004 5.162775454211115
39.17 5.164150750760534
39.18 5.164833346808402
39.19 5.164872401921917
39.2 5.164243667650416
39.21 5.162925511033832
39.22 5.160945665929395
39.230000000000004 5.158175976789623
39.24 5.154660002624894
39.25 5.150332968492634
39.26 5.144824438694165
39.27 5.138231194288084
39.28 5.130559849238587
39.29 5.121868019079351
39.300000000000004 5.111979490735571
39.31 5.100478967324641
39.32 5.087008153543083
39.33 5.071274822662401
39.34 5.053253228675555
39.35 5.03285151873188
39.36 5.010442314888262
39.37 4.986382983907658
39.38 4.960755281656587
39.39 4.9335785787572295
39.4 4.9049443510199815
39.410000000000004 4.874796915398628
39.42 4.8432062237337945
39.43 4.810262401723289
39.44 4.775923306022525
39.45 4.7401809254124565
39.46 4.70300889736798
39.47 4.664490802588546
39.480000000000004 4.624663637589318
39.49 4.583477299664359
39.5 4.540755595499949
39.51 4.496449848127565
39.52 4.450613939402974
39.53 4.403496772120958
39.54 4.35551115986556
39.550000000000004 4.307142431073621
39.56 4.258741619023004
39.57 4.210071797573334
39.58 4.161123419888944
39.59 4.111771822426937
39.6 4.061796883901112
39.61 4.011074112770435
39.62 3.958108305007512
39.63 3.903390039977782
39.64 3.847132565181375
39.65 3.7890421507188625
39.660000000000004 3.728768737573253
39.67 3.666262672081765
39.68 3.6031437048925303
39.69 3.5406545908615525
39.7 3.477572390246122
39.71 3.410925750602563
39.72 3.3514242991785252
39.730000000000004 3.3021896559268713
39.74 3.263143345734144
39.75 3.229940944069809
39.76 3.188928471237194
39.77 3.1423842156920783
39.78 3.093990681871455
39.79 3.045051362925604
39.800000000000004 3.002409607366963
39.81 2.9624311742584193
39.82 2.9225075674017758
39.83 2.888182762080098
39.84 2.8596129392531084
39.85 2.8376316895186493
39.86 2.8268520560257326
39.87 2.796791878835677
39.88 2.7378172610440252
39.89 2.6717704026383027
39.9 2.625730637316323
39.910000000000004 2.5848842967404084
39.92 2.5502523866201323
39.93 2.531790491817568
39.94 2.5340778976514473
39.95 2.5525558824031886
39.96 2.585105388931474
39.97 2.6142213050671534
39.980000000000004 2.6310380244385616
39.99 2.6351739795450775
40.0 2.626142882173182
40.01 2.6060935564673757
40.02 2.583449708912855
40.03 2.5617935592198977
40.04 2.549033941825231
40.050000000000004 2.5390841073231716
40.06 2.5063347825336435
40.07 2.454336250222701
40.08 2.39019914967728
40.09 2.3210250665812713
40.1 2.257863532316784
40.11 2.214208440830937
40.12 2.2029483362060462
40.13 2.228109486445777
40.14 2.241938012653838
40.15 2.2231553348839053
40.160000000000004 2.170464303888787
40.17 2.094822384554429
40.18 1.9833131423004373
40.19 1.8575183264796613
40.2 1.7225780403191178
40.21 1.5814582748080626
40.22 1.4396259431277083
40.230000000000004 1.343093339862353
40.24 1.3289543648671458
40.25 1.343989517052969
40.26 1.438764810674388
40.27 1.5482291826039494
40.28 1.5946078392393455
40.29 1.6478768747530754
40.300000000000004 1.7383508045955116
40.31 1.838467877450125
40.32 1.9202101539675356
40.33 1.9898009723654955
40.34 2.048566944499732
40.35 2.0949971612547182
40.36 2.1258078435245196
40.37 2.1456611746175085
40.38 2.155806048078002
40.39 2.153914968450696
40.4 2.1393836053620303
40.410000000000004 2.116098275647822
40.42 2.0874483107922286
40.43 2.055229934457307
40.44 2.019554804776371
40.45 1.9807188468532546
40.46 1.9402660142391026
40.47 1.8971607468669092
40.480000000000004 1.8503055986213681
40.49 1.800738502895312
40.5 1.7487796726602438
40.51 1.694707978326087
40.52 1.6393900846997935
40.53 1.5830216913077804
40.54 1.5268988108695751
40.550000000000004 1.4722712631205646
40.56 1.4185135613899105
40.57 1.3615520220704003
40.58 1.302294699987625
40.59 1.2424424317666478
40.6 1.1829672416540138
40.61 1.1231189062661109
40.62 1.0631531608301508
40.63 1.00315076983407
40.64 0.9437229762217569
40.65 0.8857385529932849
40.660000000000004 0.8282580163457958
40.67 0.7703393413094286
40.68 0.7125152883035941
40.69 0.6547433520487278
40.7 0.596729339785238
40.71 0.5391922512928371
40.72 0.4818780183086986
40.730000000000004 0.42441172443408526
40.74 0.364446737529434
40.75 0.3002304064247934
40.76 0.2321530335320574
40.77 0.16120445297188546
40.78 0.08861112150153971
40.79 0.016498362682678902
40.800000000000004 -0.05316721291495696
40.81 -0.12063632536140645
40.82 -0.1886623627849442
40.83 -0.25624540989847056
40.84 -0.32169766030343006
40.85 -0.38392766992749827
40.86 -0.44357296326138673
40.87 -0.49986631863297504
40.88 -0.5532379576442068
40.89 -0.6049121652116316
40.9 -0.6558861628694288
40.910000000000004 -0.7068270626035869
40.92 -0.7588488508267037
40.93 -0.8132486617193191
40.94 -0.8703996867023243
40.95 -0.93050444399098
40.96 -0.9931169282078383
40.97 -1.0579035049220433
40.980000000000004 -1.1249513674726916
40.99 -1.1955878935915898
41.0 -1.271519410310848
41.01 -1.3516445218892503
41.02 -1.4349498122132918
41.03 -1.520824343353043
41.04 -1.6094716493116934
41.050000000000004 -1.701146093142503
41.06 -1.7955055954401011
41.07 -1.89217082236142
41.08 -1.9909711103211905
41.09 -2.0921975738228333
41.1 -2.196234773650467
41.11 -2.303335472579235
41.12 -2.413603503740923
41.13 -2.5272477152088033
41.14 -2.6443673491073216
41.15 -2.766296757381781
41.160000000000004 -2.8962176087414413
41.17 -3.0363136205132655
41.18 -3.1848534262648904
41.19 -3.34005463195248
41.2 -3.500971892642662
41.21 -3.6669808213438024
41.22 -3.8374189480008223
41.230000000000004 -4.011501953670617
41.24 -4.188557532294089
41.25 -4.367972492654696
41.26 -4.549085959014187
41.27 -4.731224649061781
41.28 -4.913767952346646
41.29 -5.096071630839422
41.300000000000004 -5.277614081940609
41.31 -5.457874815415087
41.32 -5.636325842368519
41.33 -5.812493327084601
41.34 -5.9858698481601476
41.35 -6.155901798527145
41.36 -6.322122341939725
41.37 -6.484339045433449
41.38 -6.644311247570057
41.39 -6.803079023452387
41.4 -6.962077723058632
41.410000000000004 -7.121718560887695
41.42 -7.282735047433354
41.43 -7.445298887719875
41.44 -7.609375199606676
41.45 -7.774515373089495
41.46 -7.94197724601521
41.47 -8.112343550067536
41.480000000000004 -8.284744396644143
41.49 -8.460539218381436
41.5 -8.638582612414663
41.51 -8.81718135263166
41.52 -8.998013322946733
41.53 -9.178608204171907
41.54 -9.355950453333918
41.550000000000004 -9.528605779451414
41.56 -9.69738294555174
41.57 -9.86136427115845
41.58 -10.014159271131021
41.59 -10.146758619935964
41.6 -10.242542475881347
41.61 -10.299363874818237
41.62 -10.323902855956522
41.63 -10.324543319203986
41.64 -10.30565228762234
41.65 -10.271162333623177
41.660000000000004 -10.22378225943544
41.67 -10.16624729587992
41.68 -10.101011126573272
41.69 -10.029992272918351
41.7 -9.956630160787102
41.71 -9.882754923363404
41.72 -9.808311776644677
41.730000000000004 -9.731209535080186
41.74 -9.649571814331695
41.75 -9.565047484681003
41.76 -9.479317394291254
41.77 -9.38876192318943
41.78 -9.2891411679716
41.79 -9.177893250079991
41.800000000000004 -9.052866918582227
41.81 -8.909273814384864
41.82 -8.744404515155349
41.83 -8.556568543932542
41.84 -8.34399983710471
41.85 -8.106160361348513
41.86 -7.843381263624652
41.87 -7.558202028737538
41.88 -7.25440306140589
41.89 -6.935689732914948
41.9 -6.6081225549695155
41.910000000000004 -6.278687624205913
41.92 -5.953247598245365
41.93 -5.637745474607058
41.94 -5.3376140037355935
41.95 -5.057079658571883
41.96 -4.7987030800879555
41.97 -4.561571805809772
41.980000000000004 -4.34512125189938
41.99 -4.142520655471749
42.0 -3.9524047148020696
42.01 -3.771317916119461
42.02 -3.6024605867198183
42.03 -3.440156865931229
42.04 -3.2923380885245557
42.050000000000004 -3.1628869962843815
42.06 -3.0504737803320428
42.07 -2.9569825169459136
42.08 -2.8833302256962217
42.09 -2.829276658426229
42.1 -2.7957734495587996
42.11 -2.783189412662585
42.12 -2.7878546788826384
42.13 -2.8089950565133748
42.14 -2.8422763893931258
42.15 -2.8801061332888427
42.160000000000004 -2.921156761665401
42.17 -2.965734327205247
42.18 -3.0139224247827023
42.19 -3.064673915729335
42.2 -3.116859349197025
42.21 -3.1694660304737443
42.22 -3.2215291002851654
42.230000000000004 -3.2729487689408803
42.24 -3.323970529658899
42.25 -3.3733608565169835
42.26 -3.4210130405871872
42.27 -3.4647664384346424
42.28 -3.502066568747704
42.29 -3.5303002750082584
42.300000000000004 -3.54902521979216
42.31 -3.559855434198086
42.32 -3.5631682560844187
42.33 -3.559543864208024
42.34 -3.549316517938232
42.35 -3.53440335259136
42.36 -3.522799601269403
42.37 -3.513375401125378
42.38 -3.504713690058601
42.39 -3.4959916074810717
42.4 -3.4865793684271242
42.410000000000004 -3.476032765641513
42.42 -3.463766578451782
42.43 -3.4494495605338145
42.44 -3.432945093153501
42.45 -3.413976379630995
42.46 -3.3923978926758913
42.47 -3.368203742414101
42.480000000000004 -3.341318997299185
42.49 -3.3116011515013763
42.5 -3.2800919761026126
42.51 -3.2499886974701067
42.52 -3.2210005011453298
42.53 -3.1927299472958204
42.54 -3.1648367183029524
42.550000000000004 -3.1371943898052095
42.56 -3.109692408697086
42.57 -3.0818706674152807
42.58 -3.0535154995261635
42.59 -3.0246920746597254
42.6 -2.995143999407812
42.61 -2.9644466133427
42.62 -2.932419613606969
42.63 -2.8988245471183394
42.64 -2.8633924894004466
42.65 -2.8307727869056603
42.660000000000004 -2.8019283303031814
42.67 -2.778422135618415
42.68 -2.7605765283581
42.69 -2.7483492093700113
42.7 -2.741783842604174
42.71 -2.740731992586255
42.72 -2.7454172608345973
42.730000000000004 -2.756561317046507
42.74 -2.773805237683611
42.75 -2.7969648891965573
42.76 -2.825700802962108
42.77 -2.8597833135045176
42.78 -2.900507823934289
42.79 -2.947453599381735
42.800000000000004 -2.9993474322770775
42.81 -3.0541819279733575
42.82 -3.1099434548832665
42.83 -3.165352184346
42.84 -3.2192777005167725
42.85 -3.270741749556289
42.86 -3.318802579667004
42.87 -3.362689957398829
42.88 -3.401662011556879
42.89 -3.4352384375497422
42.9 -3.463063960566042
42.910000000000004 -3.4848960132392497
42.92 -3.500659105708759
42.93 -3.510273602905859
42.94 -3.5137674000614108
42.95 -3.511241964040268
42.96 -3.502886921748232
42.97 -3.488950351715622
42.980000000000004 -3.469707678660316
42.99 -3.4454643479415563
43.0 -3.4166696873709874
43.01 -3.383757054339823
43.02 -3.347223387398452
43.03 -3.3076088985645096
43.04 -3.265510424837492
43.050000000000004 -3.22159508274446
43.06 -3.176529593624999
43.07 -3.1311078436679907
43.08 -3.0860132871632193
43.09 -3.0421407074902715
43.1 -3.0003629691501574
43.11 -2.9621329538327275
43.12 -2.930176297677865
43.13 -2.9054050532222284
43.14 -2.8875266132416257
43.15 -2.8726855718253343
43.160000000000004 -2.8576962412948945
43.17 -2.840791185609787
43.18 -2.820746619308363
43.19 -2.797135998756042
43.2 -2.7704721985554452
43.21 -2.740933383639705
43.22 -2.7091873077449087
43.230000000000004 -2.675484304051613
43.24 -2.639827110004455
43.25 -2.6021552032772792
43.26 -2.5624194318427094
43.27 -2.520638679297675
43.28 -2.4767413216734404
43.29 -2.4306785081642746
43.300000000000004 -2.382466008008314
43.31 -2.332259531670249
43.32 -2.280007789297117
43.33 -2.2238716944917463
43.34 -2.160925696317516
43.35 -2.0919948473115277
43.36 -2.016450845419117
43.37 -1.9335357817470022
43.38 -1.842539859689099
43.39 -1.7430315310710576
43.4 -1.6356635720704094
43.410000000000004 -1.5209759469673032
43.42 -1.4016537812092618
43.43 -1.2765779477596277
43.44 -1.141132483026725
43.45 -0.9997632242724412
43.46 -0.8675362545936931
43.47 -0.7570712050957491
43.480000000000004 -0.677662048875793
43.49 -0.6352804366331846
43.5 -0.6310579618449479
43.51 -0.6620390411530614
43.52 -0.7193535079638007
43.53 -0.7807862692142802
43.54 -0.8386024122801352
43.550000000000004 -0.8922483809373629
43.56 -0.9243262102022776
43.57 -0.9348981616734537
43.58 -0.9317937073207698
43.59 -0.9196579871831307
43.6 -0.8967894901588531
43.61 -0.863554125218827
43.62 -0.822397044874247
43.63 -0.7802792690064297
43.64 -0.7406023878826247
43.65 -0.7029488976340819
43.660000000000004 -0.6652746466194008
43.67 -0.6287861572928319
43.68 -0.5931585124811578
43.69 -0.5571254361966149
43.7 -0.5209101344974538
43.71 -0.4840694752188801
43.72 -0.4465908698469043
43.730000000000004 -0.41072262420518246
43.74 -0.3768427745603127
43.75 -0.34531704823259446
43.76 -0.3158586180302674
43.77 -0.2894863707538704
43.78 -0.26220014072200115
43.79 -0.22930637035626056
43.800000000000004 -0.19120030962889878
43.81 -0.14734648443464415
43.82 -0.09127511204653693
43.83 -0.024406284869506578
43.84 0.05171379222455741
43.85 0.13577537702584586
43.86 0.22642219866899715
43.87 0.32168217123084375
43.88 0.41847789437161076
43.89 0.5108386260074198
43.9 0.5898229942348525
43.910000000000004 0.6434226562730156
43.92 0.6575464209677051
43.93 0.6197061120251259
43.94 0.5244491912508309
43.95 0.37877686737021854
43.96 0.20701952891322506
43.97 0.04435697018968554
43.980000000000004 -0.07306168716021055
43.99 -0.12139383585744312
44.0 -0.0991436108610575
44.01 -0.0231913678998108
44.02 0.08458735211793922
44.03 0.20207835708822408
44.04 0.295818353647455
44.050000000000004 0.33818588384522563
44.06 0.32558917260213605
44.07 0.2628979715455504
44.08 0.13943288378352392
44.09 -0.008392152220018545
44.1 -0.1568570180075941
44.11 -0.2903943435672449
44.12 -0.3980095940442201
44.13 -0.47417820146947776
44.14 -0.5173212499092408
44.15 -0.5268884975817834
44.160000000000004 -0.5023385692967928
44.17 -0.44392998993466826
44.18 -0.3527927177773478
44.19 -0.2319680615791313
44.2 -0.08604759737640144
44.21 0.06913086580814465
44.22 0.18482675310079522
44.230000000000004 0.2690178679259212
44.24 0.3284229713982807
44.25 0.3620927501841642
44.26 0.3787399720535163
44.27 0.38678906217767306
44.28 0.39015490604140446
44.29 0.3849928735382324
44.300000000000004 0.37145071510235717
44.31 0.35183880149492275
44.32 0.32965571523115855
44.33 0.3115078661367985
44.34 0.3062652397575718
44.35 0.32320331155278303
44.36 0.36920999557642986
44.37 0.46132494652845857
44.38 0.6232542064817697
44.39 0.8277329706004686
44.4 0.9813037070871982
44.410000000000004 1.1015699489563442
44.42 1.1992695670468532
44.43 1.2738180373356531
44.44 1.328821643263062
44.45 1.3750456355060994
44.46 1.4274702391626164
44.47 1.4905519663774065
44.480000000000004 1.5711271879291857
44.49 1.666508960916694
44.5 1.772767369231305
44.51 1.8880701565475508
44.52 2.011943894198435
44.53 2.129386341265395
44.54 2.239586957499416
44.550000000000004 2.34061231657164
44.56 2.4192280846640752
44.57 2.4809503828322033
44.58 2.5346124536886805
44.59 2.5853331600625182
44.6 2.635634003730434
44.61 2.686342474009793
44.62 2.7380917011514523
44.63 2.791042836166964
44.64 2.845227012807383
44.65 2.9018782464534674
44.660000000000004 2.960636931875902
44.67 3.020309096415618
44.68 3.0802260346646353
44.69 3.140020120501763
44.7 3.199364992400149
44.71 3.2580116516769984
44.72 3.316418425286983
44.730000000000004 3.374453979442853
44.74 3.431789579366521
44.75 3.488252671484604
44.76 3.543546018620683
44.77 3.5975562286563783
44.78 3.648626423437202
44.79 3.69731865556156
44.800000000000004 3.74464555303293
44.81 3.790571972350687
44.82 3.835279286467861
44.83 3.8787253825066035
44.84 3.9209216071108592
44.85 3.9615360192260063
44.86 4.000413641424844
44.87 4.0375800816215826
44.88 4.073190720541614
44.89 4.107296755650911
44.9 4.140389699061675
44.910000000000004 4.173743105145903
44.92 4.207883585665494
44.93 4.242304747595613
44.94 4.276383026428475
44.95 4.309808583418592
44.96 4.342415296083292
44.97 4.3740857338314605
44.980000000000004 4.404794662383807
44.99 4.434751769809202
45.0 4.463899942907197
45.01 4.4922337328786135
45.02 4.519879396394247
45.03 4.54683733036177
45.04 4.573160951180908
45.050000000000004 4.5987108786513105
45.06 4.623425626914427
45.07 4.6478352448665365
45.08 4.671545551632617
45.09 4.694405941578273
45.1 4.716409289310519
45.11 4.737814524206797
45.12 4.75879424262636
45.13 4.779487963611665
45.14 4.799798230883217
45.15 4.819621093920521
45.160000000000004 4.838971866626849
45.17 4.857773643843842
45.18 4.875991089522357
45.19 4.893694264820571
45.2 4.910832080535435
45.21 4.927558203307694
45.22 4.943845349954817
45.230000000000004 4.959629336840104
45.24 4.9750014820510025
45.25 4.990043487968965
45.26 5.004761021194305
45.27 5.019068629184829
45.28 5.0330158154990805
45.29 5.046514056676912
45.300000000000004 5.059598308067361
45.31 5.0719503740924825
45.32 5.083965015395446
45.33 5.0956072201700895
45.34 5.106393863367888
45.35 5.116308579780846
45.36 5.124932927395811
45.37 5.132301184230673
45.38 5.138699874841118
45.39 5.144403754235105
45.4 5.149335505512571
45.410000000000004 5.15356315023379
45.42 5.157150174670614
45.43 5.159998028898091
45.44 5.162218947475013
45.45 5.163749573895485
45.46 5.164690214675952
45.47 5.164960472999942
45.480000000000004 5.1645350441427045
45.49 5.163437155650307
45.5 5.161661904798951
45.51 5.159098445389343
45.52 5.155896140552075
45.53 5.151840512773861
45.54 5.146697264991657
45.550000000000004 5.140446837944403
45.56 5.133132458404605
45.57 5.124719756049483
45.58 5.11524067244506
45.59 5.1043739129560155
45.6 5.091543876541531
45.61 5.076554715656904
45.62 5.059253911060615
45.63 5.039612946716456
45.64 5.017774814647696
45.65 4.994209662386192
45.660000000000004 4.969081040388536
45.67 4.942380640032333
45.68 4.9142051632088855
45.69 4.884575382696218
45.7 4.853447491557381
45.71 4.820908141210019
45.72 4.787006064341801
45.730000000000004 4.751703731383527
45.74 4.715000464670421
45.75 4.676893652345424
45.76 4.637497679603243
45.77 4.596743731669278
45.78 4.554544411801649
45.79 4.510739466467976
45.800000000000004 4.46539443620267
45.81 4.418588587373643
45.82 4.370862414392451
45.83 4.322544399490819
45.84 4.274161503519805
45.85 4.225604228734105
45.86 4.176757663405014
45.87 4.127552706086894
45.88 4.077754118642142
45.89 4.027434956780935
45.9 3.97519655845539
45.910000000000004 3.9209988592500595
45.92 3.8652357030556264
45.93 3.8077782913558726
45.94 3.7482702008084248
45.95 3.6863391510114525
45.96 3.6231694925416535
45.97 3.56047709491006
45.980000000000004 3.498090892319629
45.99 3.4319741599091405
46.0 3.36928168769536
46.01 3.316740152074522
46.02 3.274626240975339
46.03 3.2409264899774675
46.04 3.2028332457905027
46.050000000000004 3.157511815114124
46.06 3.1095592937933683
46.07 3.0602796793232594
46.08 3.014843487449099
46.09 2.9754504311123227
46.1 2.9349899858053856
46.11 2.898133017957746
46.12 2.868460447096456
46.13 2.8432624956296513
46.14 2.8298109293059626
46.15 2.8100551755871126
46.160000000000004 2.759170098588625
46.17 2.6908929410111573
46.18 2.638606661332441
46.19 2.5981525947776722
46.2 2.559647371971597
46.21 2.5358610670933466
46.22 2.531262610533057
46.230000000000004 2.5452280985164792
46.24 2.5736181075251197
46.25 2.6064374774813546
46.26 2.6270952093484277
46.27 2.6351944747329386
46.28 2.630859303031713
46.29 2.613086706686323
46.300000000000004 2.590594861158738
46.31 2.5688379274161046
46.32 2.5508812898498174
46.33 2.54425660486295
46.34 2.519282553436453
46.35 2.4726482295764196
46.36 2.4114339591978537
46.37 2.3432240810049043
46.38 2.2761693770590647
46.39 2.225314636253331
46.4 2.2030014480029108
46.410000000000004 2.216559571743579
46.42 2.2408538284460056
46.43 2.2347706223677886
46.44 2.189353333249897
46.45 2.1234109473049134
46.46 2.0214423983912386
46.47 1.8975680364368728
46.480000000000004 1.7666659558584232
46.49 1.6264374639481982
46.5 1.4854288871277537
46.51 1.3619891131858157
46.52 1.3348140921450184
46.53 1.3281486630142068
46.54 1.4049296457965412
46.550000000000004 1.5220976225035474
46.56 1.5806125148112833
46.57 1.6258096087434266
46.58 1.7059324132876479
46.59 1.8076192273300977
46.6 1.8952867604181707
46.61 1.9682292774683878
46.62 2.030629940155708
46.63 2.0817435127404735
46.64 2.1171008628889503
46.65 2.1403629396819523
46.660000000000004 2.153561648855213
46.67 2.1559141790292724
46.68 2.145241042701575
46.69 2.1242379566841993
46.7 2.09707027995407
46.71 2.0657690265203836
46.72 2.031342344939299
46.730000000000004 1.9933516836099
46.74 1.9532623596667325
46.75 1.911339306126317
46.76 1.8655909171106142
46.77 1.8167397941924817
46.78 1.7656146036636562
46.79 1.7120570497556429
46.800000000000004 1.6571707354803626
46.81 1.6010164277139802
46.82 1.5446729460598156
46.83 1.4894417240586852
46.84 1.4359633564840273
46.85 1.3799387486291845
46.86 1.3213308960378933
46.87 1.2614458998577502
46.88 1.2019332260752407
46.89 1.1421814528295648
46.9 1.0822348650625688
46.910000000000004 1.0222628429449916
46.92 0.9625338573197819
46.93 0.9040523258965703
46.94 0.8466668820283179
46.95 0.7888021765009583
46.96 0.7309206676607651
46.97 0.673171239986976
46.980000000000004 0.6152042320515143
46.99 0.5574937120705439
47.0 0.5001496841905695
47.01 0.4427500264558777
47.02 0.3840704502817278
47.03 0.3211453053537525
47.04 0.2542261041098026
47.050000000000004 0.18406141904524453
47.06 0.11179821915769139
47.07 0.03934617919540173
47.08 -0.03125487835728613
47.09 -0.09921082875563059
47.1 -0.16689776422910185
47.11 -0.23490238448116685
47.12 -0.3011296743608227
47.13 -0.36442509830669856
47.14 -0.42480881848579877
47.15 -0.4822812307095994
47.160000000000004 -0.5364528354971139
47.17 -0.5885440325223801
47.18 -0.6396593950598088
47.19 -0.6905652069468342
47.2 -0.742051022208484
47.21 -0.7955840851920097
47.22 -0.8518427072128176
47.230000000000004 -0.9110320959518994
47.24 -0.9729058847137022
47.25 -1.0370053059673445
47.26 -1.1033191590483078
47.27 -1.172488597647387
47.28 -1.2467977959559473
47.29 -1.3257153267495152
47.300000000000004 -1.40809947262224
47.31 -1.493190988085555
47.32 -1.5808365233120814
47.33 -1.6716360622926434
47.34 -1.7651697521973606
47.35 -1.8611243074458113
47.36 -1.9592441729280061
47.37 -2.0596472872935916
47.38 -2.1627774217296416
47.39 -2.26885515973445
47.4 -2.3781523933166078
47.410000000000004 -2.4906867879475953
47.42 -2.6065473823788565
47.43 -2.7268432261096684
47.44 -2.8537692937508687
47.45 -2.9906582709075114
47.46 -3.136760819225753
47.47 -3.2899686032093367
47.480000000000004 -3.4491572337767575
47.49 -3.613621261148797
47.5 -3.782747294391152
47.51 -3.955741712454362
47.52 -4.131936923921375
47.53 -4.310688783423609
47.54 -4.491343054774514
47.550000000000004 -4.673225604455835
47.56 -4.855726367896782
47.57 -5.038200462135505
47.58 -5.220051145453258
47.59 -5.400788214791408
47.6 -5.5798838474895405
47.61 -5.756854303865925
47.62 -5.931188141379131
47.63 -6.102362144098688
47.64 -6.2698661960054505
47.65 -6.433279724029809
47.660000000000004 -6.593867298128131
47.67 -6.752803209584588
47.68 -6.911696934413673
47.69 -7.071069684704492
47.7 -7.231633659693724
47.71 -7.393711743572502
47.72 -7.557373268470449
47.730000000000004 -7.722162879078687
47.74 -7.88872432708269
47.75 -8.058251002783422
47.76 -8.230016737991466
47.77 -8.40467642473643
47.78 -8.582281426777996
47.79 -8.760603004782924
47.800000000000004 -8.940792614194233
47.81 -9.121802679176167
47.82 -9.300648144851198
47.83 -9.474419520791091
47.84 -9.64479508979482
47.85 -9.81050671801448
47.86 -9.967755358742695
47.870000000000005 -10.108531244462302
47.88 -10.216915708331365
47.89 -10.285850994814297
47.9 -10.31957497748618
47.910000000000004 -10.327191201331454
47.92 -10.314076293398633
47.93 -10.284171220463037
47.94 -10.240616659379233
47.95 -10.18592337828644
47.96 -10.122970192984553
47.97 -10.053416926371572
47.980000000000004 -9.980427803658785
47.99 -9.906620208017708
48.0 -9.832481941177127
48.01 -9.756403238391616
48.02 -9.67632049488159
48.03 -9.59207239834155
48.04 -9.506934126014626
48.050000000000004 -9.418429974769184
48.06 -9.32195981833998
48.07 -9.214531705892169
48.08 -9.094215033090837
48.09 -8.956899757702494
48.1 -8.798883913920907
48.11 -8.618496695819797
48.120000000000005 -8.4137427442818
48.13 -8.18392167088175
48.14 -7.928831803185673
48.15 -7.650244395410123
48.160000000000004 -7.351867610645117
48.17 -7.037359431151019
48.18 -6.71169766179368
48.19 -6.382055664809702
48.2 -6.054655755483948
48.21 -5.735277258997369
48.22 -5.429710935267275
48.230000000000004 -5.142458369954928
48.24 -4.876851914051905
48.25 -4.633275848343487
48.26 -4.410682095723992
48.27 -4.203660724583013
48.28 -4.010316643224213
48.29 -3.825880239371667
48.300000000000004 -3.6536697913757763
48.31 -3.4887039297957063
48.32 -3.335617115015026
48.33 -3.2003652327743133
48.34 -3.082401095983718
48.35 -2.982733881526231
48.36 -2.902724706596068
48.370000000000005 -2.8424663934673795
48.38 -2.802306668305917
48.39 -2.783166780099144
48.4 -2.782780394157479
48.410000000000004 -2.798868455870519
48.42 -2.829263418519531
48.43 -2.8660430785460775
48.44 -2.905956416632872
48.45 -2.9494370842972355
48.46 -2.9965176702548
48.47 -3.046591399035698
48.480000000000004 -3.0984744642808977
48.49 -3.1510983890553774
48.5 -3.203470149050686
48.51 -3.255039367785164
48.52 -3.306376602692829
48.53 -3.3564821719358893
48.54 -3.4047302726637536
48.550000000000004 -3.4503200790305844
48.56 -3.4897342744261817
48.57 -3.521343498486898
48.58 -3.542829952787727
48.59 -3.5562243070536343
48.6 -3.561973866198736
48.61 -3.5605400117225035
48.620000000000005 -3.552637500861689
48.63 -3.5384471390422583
48.64 -3.525982034351486
48.65 -3.516326119177858
48.660000000000004 -3.5078119150343614
48.67 -3.499465122723576
48.68 -3.490617529903602
48.69 -3.4807931381578268
48.7 -3.469439844103972
48.71 -3.456183580767849
48.72 -3.440777476788565
48.730000000000004 -3.423014680625535
48.74 -3.402742353168845
48.75 -3.3798573856845806
48.76 -3.3543667387939404
48.77 -3.3262149081429193
48.78 -3.2953890015919622
48.79 -3.2654643499185347
48.800000000000004 -3.2368104759953926
48.81 -3.2090485756934157
48.82 -3.181775586966369
48.83 -3.154862251389785
48.84 -3.128214973807548
48.85 -3.1015064787043443
48.86 -3.0743745617994875
48.870000000000005 -3.0468390483015657
48.88 -3.018838481749821
48.89 -2.990008077413446
48.9 -2.9599947009368304
48.910000000000004 -2.9287698987592155
48.92 -2.8958554625456845
48.93 -2.863176734858259
48.94 -2.834565146561463
48.95 -2.8101683489654947
48.96 -2.7915111877103316
48.97 -2.77843929177373
48.980000000000004 -2.770973928056004
48.99 -2.7690991520960084
49.0 -2.772641584358019
49.01 -2.7820877495430016
49.02 -2.7977215880565884
49.03 -2.8190965548386515
49.04 -2.8459691220420282
49.050000000000004 -2.8779368194808734
49.06 -2.914811284390968
49.07 -2.957579996496558
49.08 -3.0055283918867177
49.09 -3.0573318502676248
49.1 -3.1113363611466225
49.11 -3.165546980305436
49.120000000000005 -3.21880463201392
49.13 -3.2699875299225525
49.14 -3.3181873817150738
49.15 -3.3625873613405135
49.160000000000004 -3.4024766465847067
49.17 -3.4373391151982684
49.18 -3.4666827968372607
49.19 -3.4901789170719644
49.2 -3.5076228515558814
49.21 -3.5188552339845263
49.22 -3.523893968350963
49.230000000000004 -3.5227120189197145
49.24 -3.5154556959122227
49.25 -3.502270072671264
49.26 -3.4833849315392293
49.27 -3.4591105084724565
49.28 -3.4297282471013086
49.29 -3.395696372619132
49.300000000000004 -3.357440661090027
49.31 -3.315478006563914
49.32 -3.270395790841581
49.33 -3.2228119569227665
49.34 -3.173394386310348
49.35 -3.1229434010702817
49.36 -3.072223441230756
49.370000000000005 -3.0220975925827283
49.38 -2.973488768046039
49.39 -2.92742529650591
49.4 -2.8861225858214983
49.410000000000004 -2.852646237987207
49.42 -2.827695776885368
49.43 -2.808991881123344
49.44 -2.791297072351812
49.45 -2.7713479544022106
49.46 -2.7472769207298016
49.47 -2.718482440950458
49.480000000000004 -2.6853012389486293
49.49 -2.64795357582601
49.5 -2.606994776188328
49.51 -2.5629408547916466
49.52 -2.515616354520323
49.53 -2.46488133344939
49.54 -2.410638856915767
49.550000000000004 -2.352692394825639
49.56 -2.2908958051475206
49.57 -2.2251119817754477
49.58 -2.1554419546568915
49.59 -2.0806324607202282
49.6 -1.9963552727024545
49.61 -1.9016309115679733
49.620000000000005 -1.796446681082033
49.63 -1.679087967012462
49.64 -1.54811914317794
49.65 -1.403277658066898
49.660000000000004 -1.2492672944837557
49.67 -1.0881820301910419
49.68 -0.9171502551907196
49.69 -0.7346406393890241
49.7 -0.5609600189220312
49.71 -0.4167980734144723
49.72 -0.314400424578666
49.730000000000004 -0.2606845909952318
49.74 -0.2565379407528514
49.75 -0.29469091202617204
49.76 -0.3470380430540527
49.77 -0.4079904619067727
49.78 -0.45422816616145845
49.79 -0.4747569363874402
49.800000000000004 -0.4767136070001019
49.81 -0.45173600713625106
49.82 -0.4119558700167192
49.83 -0.36450948798847804
49.84 -0.30963083258015955
49.85 -0.25108487990657835
49.86 -0.19008775359159946
49.870000000000005 -0.12896065843990034
49.88 -0.07201835773042431
49.89 -0.02238628720925262
49.9 0.01842811554604018
49.910000000000004 0.04866997243482962
49.92 0.06747627148337837
49.93 0.07545080297081874
49.94 0.07202514027332213
49.95 0.05807506097932104
49.96 0.03496313706739045
49.97 0.005645841358707271
49.980000000000004 -0.024971027127146276
49.99 0.0


==> uK.dat <==
0 -0.400306419620184
0.025062656641604 -0.294841777635576
0.050125313283208 -0.234828744378155
0.075187969924812 -0.200273629368734
0.100250626566416 -0.182305734211662
0.12531328320802 -0.172918450033993
0.150375939849624 -0.169027814661585
0.175438596491228 -0.17008876252564
0.200501253132832 -0.173515717818478
0.225563909774436 -0.178053777257082
0.25062656641604 -0.187008712888628
0.275689223057644 -0.200306667979399
0.300751879699248 -0.211467033857257
0.325814536340852 -0.217710205565242
0.350877192982456 -0.224351830010479
0.37593984962406 -0.236086723480062
0.401002506265664 -0.247004362289298
0.426065162907268 -0.25129156171845
0.451127819548872 -0.254333339392126
0.476190476190476 -0.26011418996589
0.50125313283208 -0.26548358583708
0.526315789473684 -0.257897348231255
0.551378446115288 -0.244981689451487
0.576441102756892 -0.237896466552392
0.601503759398496 -0.236804940080587
0.6265664160401 -0.230562897498198
0.651629072681704 -0.223404786554766
0.676691729323308 -0.225490977807276
0.701754385964912 -0.240958948180749
0.726817042606516 -0.267490774333099
0.75187969924812 -0.304777339275077
0.776942355889724 -0.343668985731053
0.802005012531328 -0.37822629689473
0.827067669172932 -0.404162780907984
0.852130325814536 -0.427747429061226
0.87719298245614 -0.469485066360733
0.902255639097744 -0.50130301241885
0.927318295739348 -0.514124508324292
0.952380952380952 -0.508034011584249
0.977443609022556 -0.492551713989004
1.00250626566416 -0.472850802310131
1.02756892230576 -0.452934459036575
1.05263157894737 -0.434360691582386
1.07769423558897 -0.417570882673067
1.10275689223058 -0.399132345154471
1.12781954887218 -0.379245708883313
1.15288220551378 -0.358552521987116
1.17794486215539 -0.337304032452829
1.20300751879699 -0.315926441658904
1.2280701754386 -0.294716099366809
1.2531328320802 -0.273834150844575
1.2781954887218 -0.253292685719727
1.30325814536341 -0.233062912395328
1.32832080200501 -0.214184665577039
1.35338345864662 -0.197081087629744
1.37844611528822 -0.181097107364921
1.40350877192982 -0.165925909419576
1.42857142857143 -0.151246534442684
1.45363408521303 -0.137084692464429
1.47869674185464 -0.123449810423537
1.50375939849624 -0.1103908849593
1.52882205513784 -0.0977241591643383
1.55388471177945 -0.0858755268954871
1.57894736842105 -0.0748717297822626
1.60401002506266 -0.0646043240294938
1.62907268170426 -0.0552593351144347
1.65413533834586 -0.046967404302058
1.67919799498747 -0.0396650491326065
1.70426065162907 -0.0332920164682737
1.72932330827068 -0.0277686389678608
1.75438596491228 -0.0230351822703818
1.77944862155388 -0.0190104673001256
1.80451127819549 -0.0156117847662499
1.82957393483709 -0.0127640815233029
1.8546365914787 -0.0103999783603806
1.8796992481203 -0.00845922164879473
1.9047619047619 -0.00688771801658608
1.92982456140351 -0.00563797417971264
1.95488721804511 -0.00466694787627851
1.97994987468672 -0.00393506626594161
2.00501253132832 -0.00341244575653235
2.03007518796992 -0.00307257799615193
2.05513784461153 -0.00289158157613639
2.08020050125313 -0.00284883762678745
2.10526315789474 -0.00292654640281344
2.13032581453634 -0.00310952730931247
2.15538847117794 -0.00338540888638909
2.18045112781955 -0.00374326121654609
2.20551378446115 -0.00417263331134049
2.23057644110276 -0.00466610169173715
2.25563909774436 -0.00521717465506449
2.28070175438596 -0.00581996727412512
2.30576441102757 -0.00646942214074487
2.33082706766917 -0.00716128228612031
2.35588972431078 -0.00789189106397768
2.38095238095238 -0.00865810936526924
2.40601503759398 -0.00945769054019785
2.43107769423559 -0.0102890402689818
2.45614035087719 -0.0111513113043651
2.4812030075188 -0.01204403372971
2.5062656641604 -0.0129660231309516
2.531328320802 -0.0139162497631028
2.55639097744361 -0.0148936286847076
2.58145363408521 -0.0158976485765339
2.60651629072682 -0.0169278692464717
2.63157894736842 -0.0179840455279911
2.65664160401002 -0.0190660457654458
2.68170426065163 -0.0201740801151957
2.70676691729323 -0.0213084989891765
2.73182957393484 -0.0224698094445056
2.75689223057644 -0.0236584099840187
2.78195488721805 -0.0248754830315224
2.80701754385965 -0.0261234328827856
2.83208020050125 -0.0274035802791685
2.85714285714286 -0.0287179610159199
2.88220551378446 -0.0300681050675409
2.90726817042607 -0.0314560122444512
2.93233082706767 -0.0328827012325574
2.95739348370927 -0.0343316102929128
2.98245614035088 -0.035796488809019
3.00751879699248 -0.0372786239248138
3.03258145363408 -0.0387791341631278
3.05764411027569 -0.0403004599595624
3.08270676691729 -0.0418472786735446
3.1077694235589 -0.0434206383185192
3.1328320802005 -0.045018408667249
3.15789473684211 -0.0466398487235691
3.18295739348371 -0.0482861609069889
3.20802005012531 -0.0499583620001861
3.23308270676692 -0.0516575503303017
3.25814536340852 -0.0533841810140457
3.28320802005013 -0.0551396247319569
3.30827067669173 -0.0569271105564871
3.33333333333333 -0.0587488594012672
3.35839598997494 -0.060606492345056
3.38345864661654 -0.0625017895308652
3.40852130325815 -0.0644348403622147
3.43358395989975 -0.0664047310851615
3.45864661654135 -0.0684107210679975
3.48370927318296 -0.070452331962843
3.50877192982456 -0.0725288960345134
3.53383458646617 -0.0746358878113934
3.55889724310777 -0.0767684134243004
3.58395989974937 -0.0789154496622879
3.60902255639098 -0.0810752350656479
3.63408521303258 -0.0832467189891114
3.65914786967419 -0.0854275324648424
3.68421052631579 -0.0876145810669496
3.70927318295739 -0.0898079680081012
3.734335839599 -0.0920064040459033
3.7593984962406 -0.0942074312470863
3.78446115288221 -0.0964112609769667
3.80952380952381 -0.0986261689874451
3.83458646616541 -0.100853342208443
3.85964912280702 -0.103100695284983
3.88471177944862 -0.105371030134576
3.90977443609023 -0.107650544842452
3.93483709273183 -0.109923157120529
3.95989974937343 -0.112181005012035
3.98496240601504 -0.114415330345309
4.01002506265664 -0.11661812435692
4.03508771929825 -0.118780558988888
4.06015037593985 -0.120891853494405
4.08521303258145 -0.122940585165255
4.11027568922306 -0.124915656276943
4.13533834586466 -0.126808710331743
4.16040100250627 -0.128613869647477
4.18546365914787 -0.130316756983561
4.21052631578947 -0.131900793427781
4.23558897243108 -0.133348987282047
4.26065162907268 -0.134643937021758
4.28571428571429 -0.135766171397562
4.31077694235589 -0.136696425099818
4.33583959899749 -0.137416244674146
4.3609022556391 -0.137908601546033
4.3859649122807 -0.138157537516395
4.41102756892231 -0.138147652711552
4.43609022556391 -0.137865149678101
4.46115288220551 -0.13729947303338
4.48621553884712 -0.136458650092906
4.51127819548872 -0.135358942995443
4.53634085213033 -0.134007167873835
4.56140350877193 -0.132412568273961
4.58646616541353 -0.130586311013512
4.61152882205514 -0.128542388718373
4.63659147869674 -0.126298072499817
4.66165413533835 -0.123878693744896
4.68671679197995 -0.121310136592839
4.71177944862155 -0.118618221897642
4.73684210526316 -0.115829662074011
4.76190476190476 -0.112971560928054
4.78696741854637 -0.110072112430405
4.81203007518797 -0.107161623709325
4.83709273182957 -0.104268602554425
4.86215538847118 -0.101400138431659
4.88721804511278 -0.098565566266827
4.91228070175439 -0.095752267467445
4.93734335839599 -0.0929672853351303
4.96240601503759 -0.0902262389038087
4.9874686716792 -0.0875449618324055
5.0125313283208 -0.0849433820453698
5.03759398496241 -0.0824376935623293
5.06265664160401 -0.0800541250584569
5.08771929824561 -0.0778023416909258
5.11278195488722 -0.0756879387423186
5.13784461152882 -0.0737240035063639
5.16290726817043 -0.0719087520016172
5.18796992481203 -0.0702383213120655
5.21303258145363 -0.0687088218907395
5.23809523809524 -0.0673160696020943
5.26315789473684 -0.0660557062652029
5.28822055137845 -0.0649236093906589
5.31328320802005 -0.0639149701558034
5.33834586466165 -0.063025279869187
5.36340852130326 -0.0622488915965541
5.38847117794486 -0.0615782234755174
5.41353383458647 -0.0610101292373148
5.43859649122807 -0.0605418543754785
5.46365914786967 -0.0601696541576131
5.48872180451128 -0.059889582722537
5.51378446115288 -0.0596980878139777
5.53884711779449 -0.0595918707569803
5.56390977443609 -0.0595678726834282
5.58897243107769 -0.0596229719947241
5.6140350877193 -0.0597506797284039
5.6390977443609 -0.0599426697453445
5.66416040100251 -0.0601958905394383
5.68922305764411 -0.0605075439930208
5.71428571428571 -0.0608752554806955
5.73934837092732 -0.061296940197671
5.76441102756892 -0.0617708497236301
5.78947368421053 -0.0622952078983771
5.81453634085213 -0.0628682629531623
5.83959899749373 -0.0634874846391597
5.86466165413534 -0.0641511782046414
5.88972431077694 -0.0648579107854121
5.91478696741855 -0.0656061669164731
5.93984962406015 -0.0663945083912526
5.96491228070175 -0.0672214889366785
5.98997493734336 -0.0680856374392185
6.01503759398496 -0.0689866211479112
6.04010025062657 -0.0699230539672742
6.06516290726817 -0.0708933251804607
6.09022556390977 -0.0718958179379014
6.11528822055138 -0.0729289456841222
6.14035087719298 -0.0739912700056236
6.16541353383459 -0.0750812812210002
6.19047619047619 -0.0761975396304068
6.21553884711779 -0.0773385027979353
6.2406015037594 -0.0785028075662424
6.265664160401 -0.0796891092335406
6.29072681704261 -0.0808961168362791
6.31578947368421 -0.0821212549020606
6.34085213032581 -0.083361456056137
6.36591478696742 -0.0846152467336932
6.39097744360902 -0.0858813390228971
6.41604010025063 -0.0871578974008424
6.44110275689223 -0.0884421865377533
6.46616541353383 -0.0897322844111607
6.49122807017544 -0.0910263871920074
6.51629072681704 -0.0923224712477254
6.54135338345865 -0.0936185267543271
6.56641604010025 -0.0949122306904036
6.59147869674185 -0.0962011208133697
6.61654135338346 -0.0974828050475213
6.64160401002506 -0.0987545459313493
6.66666666666667 -0.100013512041209
6.69172932330827 -0.101257471281351
6.71679197994987 -0.10248347105332
6.74185463659148 -0.103687741935722
6.76691729323308 -0.104866383145627
6.79197994987469 -0.106016662743724
6.81704260651629 -0.107134554787461
6.84210526315789 -0.108215185446217
6.8671679197995 -0.109253335006604
6.8922305764411 -0.110244151067919
6.91729323308271 -0.111182862655842
6.94235588972431 -0.112064869564008
6.96741854636591 -0.112885704959073
6.99248120300752 -0.113641123750158
7.01754385964912 -0.114326727829314
7.04260651629073 -0.11493839540771
7.06766917293233 -0.115472160764713
7.09273182957393 -0.115923996555305
7.11779448621554 -0.116290183270803
7.14285714285714 -0.116567179113214
7.16791979949875 -0.116751825889309
7.19298245614035 -0.116841069354364
7.21804511278195 -0.116832560809425
7.24310776942356 -0.116726383932069
7.26817042606516 -0.116523258526907
7.29323308270677 -0.116223933870761
7.31829573934837 -0.115829631707172
7.34335839598997 -0.11534197362097
7.36842105263158 -0.114763295958111
7.39348370927318 -0.114096614239806
7.41854636591479 -0.113345183583235
7.44360902255639 -0.112513169624809
7.46867167919799 -0.1116049595506
7.4937343358396 -0.110625920300399
7.5187969924812 -0.109581712895876
7.54385964912281 -0.108478874608872
7.56892230576441 -0.107324326533589
7.59398496240601 -0.106125774675984
7.61904761904762 -0.104891616316255
7.64411027568922 -0.103630516606858
7.66917293233083 -0.102344044515133
7.69423558897243 -0.101034831267522
7.71929824561403 -0.0997087224060804
7.74436090225564 -0.0983717306717773
7.76942355889724 -0.0970296353225055
7.79448621553885 -0.0956883478850845
7.81954887218045 -0.0943541176769846
7.84461152882206 -0.0930326873810919
7.86967418546366 -0.0917300264259256
7.89473684210526 -0.0904524594828043
7.91979949874687 -0.0892054913329975
7.94486215538847 -0.0879940409670216
7.96992481203007 -0.0868228189794145
7.99498746867168 -0.0856964100444503
8.02005012531328 -0.0846188476288688
8.04511278195489 -0.0835939584243751
8.07017543859649 -0.0826251728351524
8.09523809523809 -0.0817152907264472
8.1203007518797 -0.0808648521466046
8.1453634085213 -0.0800755058475831
8.17042606516291 -0.0793477753300729
8.19548872180451 -0.0786818082202113
8.22055137844611 -0.0780776632681667
8.24561403508772 -0.0775348888464171
8.27067669172932 -0.0770529471236248
8.29573934837093 -0.0766311160649785
8.32080200501253 -0.0762683075016076
8.34586466165413 -0.0759633016909739
8.37092731829574 -0.0757148080503024
8.39598997493734 -0.0755213960039856
8.42105263157895 -0.0753813557138988
8.44611528822055 -0.0752928809616742
8.47117794486216 -0.0752541735689084
8.49624060150376 -0.0752631553454644
8.52130325814536 -0.075318148379338
8.54636591478697 -0.0754182291031819
8.57142857142857 -0.0755621191056818
8.59649122807017 -0.075748584071201
8.62155388471178 -0.0759761992941828
8.64661654135338 -0.076243733237776
8.67167919799499 -0.0765497117605699
8.69674185463659 -0.0768928679929451
8.7218045112782 -0.0772718122112963
8.7468671679198 -0.0776849832953466
8.7719298245614 -0.0781309375232077
8.79699248120301 -0.0786081234939569
8.82205513784461 -0.0791150684141068
8.84711779448621 -0.0796503948931194
8.87218045112782 -0.0802126112497189
8.89724310776942 -0.0808002250787742
8.92230576441103 -0.0814117492009833
8.94736842105263 -0.0820457470200348
8.97243107769424 -0.082700670256209
8.99749373433584 -0.0833751539080678
9.02255639097744 -0.0840676610410592
9.04761904761905 -0.0847767636452543
9.07268170426065 -0.0855011573251561
9.09774436090225 -0.0862393289340365
9.12280701754386 -0.0869893923897651
9.14786967418546 -0.0877497951797366
9.17293233082707 -0.0885192354383577
9.19799498746867 -0.0892960848864776
9.22305764411028 -0.0900789516256055
9.24812030075188 -0.0908662383826073
9.27318295739348 -0.0916564515859455
9.29824561403509 -0.0924478688623959
9.32330827067669 -0.093238919468265
9.3483709273183 -0.094027854497325
9.3734335839599 -0.0948128912257101
9.3984962406015 -0.0955922824556233
9.42355889724311 -0.0963640541325414
9.44862155388471 -0.0971261713429356
9.47368421052632 -0.0978766519554407
9.49874686716792 -0.0986133820468109
9.52380952380952 -0.0993348680920631
9.54887218045113 -0.100038609401038
9.57393483709273 -0.100722027153652
9.59899749373434 -0.101382575939977
9.62406015037594 -0.102017895049936
9.64912280701754 -0.102625854340714
9.67418546365915 -0.103204205484564
9.69924812030075 -0.103750873738871
9.72431077694235 -0.104263850018625
9.74937343358396 -0.104741317498316
9.77443609022556 -0.10518128893071
9.79949874686717 -0.105582109406983
9.82456140350877 -0.105942154093327
9.84962406015038 -0.10625976163788
9.87468671679198 -0.106533503100815
9.89974937343358 -0.106762008416633
9.92481203007519 -0.106944123816224
9.94987468671679 -0.107078553499651
9.97493734335839 -0.107164472298746
10 -0.107201483115526

==> uT.dat <==
0 -2.2314942240802
0.025062656641604 -1.85752295522251
0.050125313283208 -1.62149212372898
0.075187969924812 -1.46078576559981
0.100250626566416 -1.34720076726263
0.12531328320802 -1.26248581141453
0.150375939849624 -1.19996602218978
0.175438596491228 -1.15334899781615
0.200501253132832 -1.11762299431519
0.225563909774436 -1.09166662415301
0.25062656641604 -1.07419660297471
0.275689223057644 -1.06333805435711
0.300751879699248 -1.05751119133661
0.325814536340852 -1.05703262252992
0.350877192982456 -1.06196255566145
0.37593984962406 -1.07187941843372
0.401002506265664 -1.08588240798399
0.426065162907268 -1.1034694421816
0.451127819548872 -1.12538669246377
0.476190476190476 -1.15207265394382
0.50125313283208 -1.18355784960308
0.526315789473684 -1.21946483029093
0.551378446115288 -1.25907233539075
0.576441102756892 -1.30258774408386
0.601503759398496 -1.35081484182864
0.6265664160401 -1.40408713868843
0.651629072681704 -1.46227065064223
0.676691729323308 -1.52476389958478
0.701754385964912 -1.59049866750555
0.726817042606516 -1.65896953008296
0.75187969924812 -1.72992039602582
0.776942355889724 -1.80221005852423
0.802005012531328 -1.87437938156312
0.827067669172932 -1.94465129992224
0.852130325814536 -2.01093081917616
0.87719298245614 -2.07080501569425
0.902255639097744 -2.12172112601685
0.927318295739348 -2.16121010379196
0.952380952380952 -2.18700029354924
0.977443609022556 -2.19721635299687
1.00250626566416 -2.19051441476577
1.02756892230576 -2.16596860259341
1.05263157894737 -2.123641910638
1.07769423558897 -2.06636104497223
1.10275689223058 -1.99625341441959
1.12781954887218 -1.91446501419064
1.15288220551378 -1.82116042588292
1.17794486215539 -1.71571404095752
1.20300751879699 -1.6030047871185
1.2280701754386 -1.48790327186631
1.2531328320802 -1.37281489105974
1.2781954887218 -1.25948727660756
1.30325814536341 -1.14901029646864
1.32832080200501 -1.04185409401976
1.35338345864662 -0.939393828590598
1.37844611528822 -0.842728742147805
1.40350877192982 -0.752264111809273
1.42857142857143 -0.668231193010692
1.45363408521303 -0.590687219505554
1.47869674185464 -0.519515403365156
1.50375939849624 -0.454446484492507
1.52882205513784 -0.395269572121787
1.55388471177945 -0.341649034803565
1.57894736842105 -0.293214333862887
1.60401002506266 -0.24960112773144
1.62907268170426 -0.210451271947554
1.65413533834586 -0.175412819156205
1.67919799498747 -0.144136178923736
1.70426065162907 -0.116248489132925
1.72932330827068 -0.0914092124172594
1.75438596491228 -0.0693142656502544
1.77944862155388 -0.0496918972548742
1.80451127819549 -0.0323026872035333
1.82957393483709 -0.0169395470180952
1.8546365914787 -0.00342193151370065
1.8796992481203 0.00844549249798178
1.9047619047619 0.0188306270908111
1.92982456140351 0.0278845591969961
1.95488721804511 0.0357468396598021
1.97994987468672 0.0425454832335507
2.00501253132832 0.04839696858362
2.03007518796992 0.0534078994597989
2.05513784461153 0.0576796084401977
2.08020050125313 0.0612937778294933
2.10526315789474 0.0643236026577036
2.13032581453634 0.0668356163723927
2.15538847117794 0.0688896908386718
2.18045112781955 0.0705390363391986
2.20551378446115 0.0718302015741774
2.23057644110276 0.072804646131486
2.25563909774436 0.0735002092144178
2.28070175438596 0.0739457187421618
2.30576441102757 0.0741674344195514
2.33082706766917 0.0741894720270712
2.35588972431078 0.0740338034208573
2.38095238095238 0.0737202565326972
2.40601503759398 0.0732665153700297
2.43107769423559 0.0726881200159449
2.45614035087719 0.0719985077248266
2.4812030075188 0.0712107528233306
2.5062656641604 0.0703349848710893
2.531328320802 0.0693795551909168
2.55639097744361 0.0683523494226063
2.58145363408521 0.0672607875229294
2.60651629072682 0.0661118237656367
2.63157894736842 0.0649119467414574
2.65664160401002 0.0636671793580992
2.68170426065163 0.0623830788402488
2.70676691729323 0.0610647367295715
2.73182957393484 0.0597167788847113
2.75689223057644 0.0583433896969831
2.78195488721805 0.0569490569324591
2.80701754385965 0.0555372085620979
2.83208020050125 0.0541106669161371
2.85714285714286 0.0526721786425458
2.88220551378446 0.0512244147070251
2.90726817042607 0.0497699703930076
2.93233082706767 0.0483113653016578
2.95739348370927 0.0468510433518717
2.98245614035088 0.0453913727802771
3.00751879699248 0.0439346461412337
3.03258145363408 0.0424830803068326
3.05764411027569 0.0410388164668968
3.08270676691729 0.039603920128981
3.1077694235589 0.0381803811183716
3.1328320802005 0.0367701182518554
3.15789473684211 0.0353753352907482
3.18295739348371 0.0339976149677217
3.20802005012531 0.0326380991749296
3.23308270676692 0.0312979001539933
3.25814536340852 0.0299781004960026
3.28320802005013 0.0286797531415146
3.30827067669173 0.0274038813805548
3.33333333333333 0.0261514788526164
3.35839598997494 0.0249235095466604
3.38345864661654 0.023720907801116
3.40852130325815 0.0225445783038799
3.43358395989975 0.0213953960923172
3.45864661654135 0.0202742065532604
3.48370927318296 0.0191818254230103
3.50877192982456 0.0181190387873354
3.53383458646617 0.0170866030814722
3.55889724310777 0.0160852457410093
3.58395989974937 0.015115499895944
3.60902255639098 0.014177345444492
3.63408521303258 0.0132706512501818
3.65914786967419 0.0123952743630047
3.68421052631579 0.011551060019414
3.70927318295739 0.0107378416423257
3.734335839599 0.0099554408411183
3.7593984962406 0.00920366741163252
3.78446115288221 0.00848231933617169
3.80952380952381 0.00779118278350149
3.83458646616541 0.00713003210885008
3.85964912280702 0.00649862985390806
3.88471177944862 0.00589672674682845
3.90977443609023 0.00532406170222674
3.93483709273183 0.00478036182118083
3.95989974937343 0.00426534239123106
3.98496240601504 0.00377852074438175
4.01002506265664 0.00331895672692528
4.03508771929825 0.00288579967447078
4.06015037593985 0.00247821904291984
4.08521303258145 0.00209540096426259
4.11027568922306 0.00173654824657783
4.13533834586466 0.00140088037403289
4.16040100250627 0.00108763350688375
4.18546365914787 0.000796060481474964
4.21052631578947 0.000525430810239664
4.23558897243108 0.000275030681699607
4.26065162907268 4.41629604651449e-05
4.28571428571429 -0.000167852812764802
4.31077694235589 -0.000361680421202687
4.33583959899749 -0.000537968247447214
4.3609022556391 -0.000697518858885197
4.3859649122807 -0.000841267020415848
4.41102756892231 -0.000970082458373088
4.43609022556391 -0.00108480228797646
4.46115288220551 -0.00118623101333117
4.48621553884712 -0.00127514052742806
4.51127819548872 -0.00135227011214361
4.53634085213033 -0.00141832643823995
4.56140350877193 -0.00147398356536485
4.58646616541353 -0.00151988294205174
4.61152882205514 -0.00155663340571966
4.63659147869674 -0.00158481118267333
4.66165413533835 -0.00160495988810309
4.68671679197995 -0.00161759052608494
4.71177944862155 -0.00162319489290165
4.73684210526316 -0.00162239157880606
4.76190476190476 -0.00161576848115001
4.78696741854637 -0.00160386463464087
4.81203007518797 -0.00158719107704945
4.83709273182957 -0.00156623084920998
4.86215538847118 -0.00154143899502009
4.88721804511278 -0.00151324256144084
4.91228070175439 -0.0014820405984967
4.93734335839599 -0.00144820415927556
4.96240601503759 -0.0014120762999287
4.9874686716792 -0.00137397207967086
5.0125313283208 -0.00133417856078015
5.03759398496241 -0.00129295480859813
5.06265664160401 -0.00125053189152976
5.08771929824561 -0.00120711288104341
5.11278195488722 -0.00116287285167088
5.13784461152882 -0.00111800747619198
5.16290726817043 -0.00107287529741792
5.18796992481203 -0.00102766920066489
5.21303258145363 -0.000982549055007129
5.23809523809524 -0.000937664232972908
5.26315789473684 -0.000893153610544585
5.28822055137845 -0.000849145567158568
5.31328320802005 -0.000805757985705339
5.33834586466165 -0.000763098252529437
5.36340852130326 -0.000721263257429467
5.38847117794486 -0.000680339393658103
5.41353383458647 -0.000640402557922075
5.43859649122807 -0.000601518150382181
5.46365914786967 -0.000563741074653285
5.48872180451128 -0.000527115737804311
5.51378446115288 -0.00049167605035825
5.53884711779449 -0.000457445426292157
5.56390977443609 -0.000424436783037147
5.58897243107769 -0.000392652541478406
5.6140350877193 -0.000362084625955177
5.6390977443609 -0.000332714464260772
5.66416040100251 -0.000304512987642566
5.68922305764411 -0.000277467183438406
5.71428571428571 -0.00025173149851225
5.73934837092732 -0.00022730208702701
5.76441102756892 -0.000204135210877998
5.78947368421053 -0.000182188691273088
5.81453634085213 -0.000161421908732718
5.83959899749373 -0.000141795803089886
5.86466165413534 -0.000123272873490158
5.88972431077694 -0.000105817178391656
5.91478696741855 -8.93943355650701e-05
5.93984962406015 -7.39715220936514e-05
5.96491228070175 -5.9517474373213e-05
5.98997493734336 -4.60024881121322e-05
6.01503759398496 -3.33984183313479e-05
6.04010025062657 -2.16786793643626e-05
6.06516290726817 -1.08182448572417e-05
6.09022556390977 -7.93647768612473e-07
6.11528822055138 8.41701963033402e-06
6.14035087719298 1.68341057558449e-05
6.16541353383459 2.44763997116036e-05
6.19047619047619 3.13611312887308e-05
6.21553884711779 3.75042012066278e-05
6.2406015037594 4.29463513316339e-05
6.265664160401 4.77441820485478e-05
6.29072681704261 5.19447371419083e-05
6.31578947368421 5.55926273376232e-05
6.34085213032581 5.87300303029693e-05
6.36591478696742 6.13966906465931e-05
6.39097744360902 6.36299199185096e-05
6.41604010025063 6.54645966101035e-05
6.44110275689223 6.69331661541284e-05
6.46616541353383 6.8065640924707e-05
6.49122807017544 6.88896002373313e-05
6.51629072681704 6.94301903488624e-05
6.54135338345865 6.97101244575305e-05
6.56641604010025 6.97496827029351e-05
6.59147869674185 6.95667121660447e-05
6.61654135338346 6.9176626869197e-05
6.64160401002506 6.8592407776099e-05
6.66666666666667 6.78246027918267e-05
6.69172932330827 6.68813267628253e-05
6.71679197994987 6.5768261476909e-05
6.74185463659148 6.44886556632615e-05
6.76691729323308 6.30433249924354e-05
6.79197994987469 6.14433396349775e-05
6.81704260651629 5.97385654738417e-05
6.84210526315789 5.79490967642217e-05
6.8671679197995 5.60908187161679e-05
6.8922305764411 5.41786445062242e-05
6.91729323308271 5.22265152774284e-05
6.94235588972431 5.02474001393118e-05
6.96741854636591 4.82532961678997e-05
6.99248120300752 4.62552284057109e-05
7.01754385964912 4.42632498617577e-05
7.04260651629073 4.22864415115467e-05
7.06766917293233 4.03329122970777e-05
7.09273182957393 3.84097991268444e-05
7.11779448621554 3.65232668758341e-05
7.14285714285714 3.4678508385528e-05
7.16791979949875 3.28797444639008e-05
7.19298245614035 3.11302238854211e-05
7.21804511278195 2.9432223391051e-05
7.24310776942356 2.77870476882464e-05
7.26817042606516 2.61950294509571e-05
7.29323308270677 2.46555293196263e-05
7.31829573934837 2.3166935901191e-05
7.34335839598997 2.1726665769082e-05
7.36842105263158 2.03311634632237e-05
7.39348370927318 1.89759014900344e-05
7.41854636591479 1.76553803224259e-05
7.44360902255639 1.63631283998036e-05
7.46867167919799 1.50917021280671e-05
7.4937343358396 1.38326858796092e-05
7.5187969924812 1.26243743088847e-05
7.54385964912281 1.15107396794012e-05
7.56892230576441 1.04842239029737e-05
7.59398496240601 9.53758072844995e-06
7.61904761904762 8.66390591803544e-06
7.64411027568922 7.85663724729313e-06
7.66917293233083 7.1095545051436e-06
7.69423558897243 6.4167794938649e-06
7.71929824561403 5.77277602909276e-06
7.74436090225564 5.17234993982035e-06
7.76942355889724 4.61064906839851e-06
7.79448621553885 4.08316327053562e-06
7.81954887218045 3.58572441529755e-06
7.84461152882206 3.11450638510783e-06
7.86967418546366 2.66602507574753e-06
7.89473684210526 2.23713839635522e-06
7.91979949874687 1.8250462694271e-06
7.94486215538847 1.42729063081694e-06
7.96992481203007 1.04175542973602e-06
7.99498746867168 6.66666628753217e-07
8.02005012531328 3.00592203794969e-07
8.04511278195489 -5.75578558547154e-08
8.07017543859649 -4.08531547554302e-07
8.09523809523809 -7.52734855304621e-07
8.1203007518797 -1.090231749749e-06
8.1453634085213 -1.42074418817322e-06
8.17042606516291 -1.7436521145054e-06
8.19548872180451 -2.05799345931619e-06
8.22055137844611 -2.36246413981865e-06
8.24561403508772 -2.65541805986828e-06
8.27067669172932 -2.93486710996296e-06
8.29573934837093 -3.1984811672431e-06
8.32080200501253 -3.4435880954915e-06
8.34586466165413 -3.66717374513336e-06
8.37092731829574 -3.86588195323638e-06
8.39598997493734 -4.03601454351066e-06
8.42105263157895 -4.17353132630874e-06
8.44611528822055 -4.27405009862561e-06
8.47117794486216 -4.3328466440987e-06
8.49624060150376 -4.34563456216028e-06
8.52130325814536 -4.32457295787455e-06
8.54636591478697 -4.27829258871055e-06
8.57142857142857 -4.21028360303147e-06
8.59649122807017 -4.12384845241197e-06
8.62155388471178 -4.02210189163813e-06
8.64661654135338 -3.9079709787075e-06
8.67167919799499 -3.78419507482906e-06
8.69674185463659 -3.65332584442323e-06
8.7218045112782 -3.5177272551219e-06
8.7468671679198 -3.37957557776839e-06
8.7719298245614 -3.24085938641746e-06
8.79699248120301 -3.10337955833532e-06
8.82205513784461 -2.96874927399964e-06
8.84711779448621 -2.83839401709952e-06
8.87218045112782 -2.71355157453549e-06
8.89724310776942 -2.59527203641958e-06
8.92230576441103 -2.48441779607522e-06
8.94736842105263 -2.38166355003727e-06
8.97243107769424 -2.2874962980521e-06
8.99749373433584 -2.20221534307746e-06
9.02255639097744 -2.12593229128258e-06
9.04761904761905 -2.05857105204814e-06
9.07268170426065 -1.99986783796624e-06
9.09774436090225 -1.94937116484045e-06
9.12280701754386 -1.90644185168578e-06
9.14786967418546 -1.87025302072867e-06
9.17293233082707 -1.83979009740702e-06
9.19799498746867 -1.81385081037018e-06
9.22305764411028 -1.79104519147893e-06
9.24812030075188 -1.76979557580551e-06
9.27318295739348 -1.7483366016336e-06
9.29824561403509 -1.72471521045832e-06
9.32330827067669 -1.69679064698625e-06
9.3483709273183 -1.6622344591354e-06
9.3734335839599 -1.61853049803523e-06
9.3984962406015 -1.56297491802666e-06
9.42355889724311 -1.49267617666204e-06
9.44862155388471 -1.40455503470515e-06
9.47368421052632 -1.29876505282539e-06
9.49874686716792 -1.19427188974283e-06
9.52380952380952 -1.09444470502228e-06
9.54887218045113 -9.99168090209945e-07
9.57393483709273 -9.08329576064356e-07
9.59899749373434 -8.21819632556433e-07
9.62406015037594 -7.39531668869491e-07
9.64912280701754 -6.61362033399197e-07
9.67418546365915 -5.872100137536e-07
9.69924812030075 -5.16977836753136e-07
9.72431077694235 -4.50570668430603e-07
9.74937343358396 -3.87896614031176e-07
9.77443609022556 -3.28866718012417e-07
9.79949874686717 -2.73394964044251e-07
9.82456140350877 -2.21398275008985e-07
9.84962406015038 -1.72796513001297e-07
9.87468671679198 -1.27512479328249e-07
9.89974937343358 -8.54719145092707e-08
9.92481203007519 -4.66034982761686e-08
9.94987468671679 -1.08388495731311e-08
9.97493734335839 2.1887473443285e-08
10 5.16379734041463e-08

==> x1K.dat <==
0 -0.833673469387755
0.025062656641604 -0.810962676317785
0.050125313283208 -0.790195204256553
0.075187969924812 -0.770792177918857
0.100250626566416 -0.752434198766681
0.12531328320802 -0.734858936857808
0.150375939849624 -0.717917531050553
0.175438596491228 -0.701502208869657
0.200501253132832 -0.685484965074187
0.225563909774436 -0.669771510290308
0.25062656641604 -0.654322632607512
0.275689223057644 -0.639071718720823
0.300751879699248 -0.623919626831319
0.325814536340852 -0.608805377474897
0.350877192982456 -0.593714790971316
0.37593984962406 -0.578596277234787
0.401002506265664 -0.563356530688624
0.426065162907268 -0.547912619869067
0.451127819548872 -0.532258494594356
0.476190476190476 -0.516354952136419
0.50125313283208 -0.500116762873808
0.526315789473684 -0.48343490446421
0.551378446115288 -0.466286586746214
0.576441102756892 -0.448640347036471
0.601503759398496 -0.430430411957386
0.6265664160401 -0.411562411637471
0.651629072681704 -0.39201378505331
0.676691729323308 -0.371782725253836
0.701754385964912 -0.350871630351657
0.726817042606516 -0.329309698614536
0.75187969924812 -0.307156671886481
0.776942355889724 -0.28451743971818
0.802005012531328 -0.26152301351064
0.827067669172932 -0.238350156212897
0.852130325814536 -0.215176877414328
0.87719298245614 -0.192190329450079
0.902255639097744 -0.169632023094834
0.927318295739348 -0.1477012966112
0.952380952380952 -0.12652098453594
0.977443609022556 -0.106250463443882
1.00250626566416 -0.0870821648448612
1.02756892230576 -0.0691170961665922
1.05263157894737 -0.0523882119972391
1.07769423558897 -0.0369230536780242
1.10275689223058 -0.0227382065595158
1.12781954887218 -0.00983626889820734
1.15288220551378 0.00181845034735415
1.17794486215539 0.0122808244781923
1.20300751879699 0.0216094723897847
1.2280701754386 0.0298666945540791
1.2531328320802 0.0371184723938722
1.2781954887218 0.0434353701528824
1.30325814536341 0.0488913376002973
1.32832080200501 0.0535577235300145
1.35338345864662 0.0575024600330194
1.37844611528822 0.0607900624973854
1.40350877192982 0.063481673747374
1.42857142857143 0.0656363020807183
1.45363408521303 0.0673056098517477
1.47869674185464 0.0685366458225808
1.50375939849624 0.0693738531529358
1.52882205513784 0.0698590694001303
1.55388471177945 0.0700315265190819
1.57894736842105 0.0699278452224122
1.60401002506266 0.0695806630006512
1.62907268170426 0.0690173029085206
1.65413533834586 0.068263066583741
1.67919799498747 0.0673417262278207
1.70426065162907 0.0662755246060544
1.72932330827068 0.0650851750475243
1.75438596491228 0.0637898256243232
1.77944862155388 0.06240502691069
1.80451127819549 0.060942162219001
1.82957393483709 0.0594116279059116
1.8546365914787 0.0578230780228693
1.8796992481203 0.0561854243161143
1.9047619047619 0.0545068362266794
1.92982456140351 0.0527947408903898
1.95488721804511 0.0510554669802593
1.97994987468672 0.0492931831455311
2.00501253132832 0.0475114390084427
2.03007518796992 0.0457135704630871
2.05513784461153 0.0439026958835931
2.08020050125313 0.0420817161241252
2.10526315789474 0.0402533145188841
2.13032581453634 0.0384199568821062
2.15538847117794 0.0365838915080636
2.18045112781955 0.0347470196937518
2.20551378446115 0.0329105556967813
2.23057644110276 0.0310755909975523
2.25563909774436 0.0292431809654625
2.28070175438596 0.0274143415952928
2.30576441102757 0.025590049507207
2.33082706766917 0.023771241946752
2.35588972431078 0.0219588167848578
2.38095238095238 0.0201536325178372
2.40601503759398 0.0183565082673862
2.43107769423559 0.0165682237805838
2.45614035087719 0.0147895194298919
2.4812030075188 0.0130210764960457
2.5062656641604 0.0112633988222592
2.531328320802 0.00951708362327517
2.55639097744361 0.00778276654080008
2.58145363408521 0.00606109213328812
2.60651629072682 0.00435271387594111
2.63157894736842 0.00265829416070865
2.65664160401002 0.000978504296288067
2.68170426065163 -0.000685975491875622
2.70676691729323 -0.00233445606158958
2.73182957393484 -0.00396623935391334
2.75689223057644 -0.00558061839315868
2.78195488721805 -0.0071768772868896
2.80701754385965 -0.00875429122592242
2.83208020050125 -0.0103121264843258
2.85714285714286 -0.0118496404194204
2.88220551378446 -0.0133660814717796
2.90726817042607 -0.0148606891652287
2.93233082706767 -0.0163326941068452
2.95739348370927 -0.0177814498210057
2.98245614035088 -0.0192064930024157
3.00751879699248 -0.0206065623439608
3.03258145363408 -0.0219802920340351
3.05764411027569 -0.0233262858889016
3.08270676691729 -0.0246431173526925
3.1077694235589 -0.0259293294974085
3.1328320802005 -0.0271834350229197
3.15789473684211 -0.0284039162569648
3.18295739348371 -0.0295892251551516
3.20802005012531 -0.0307377833009568
3.23308270676692 -0.031847981905726
3.25814536340852 -0.0329181818086738
3.28320802005013 -0.0339467134768837
3.30827067669173 -0.0349318770053083
3.33333333333333 -0.0358719421167688
3.35839598997494 -0.0367651481619557
3.38345864661654 -0.0376097041194281
3.40852130325815 -0.0384037885956144
3.43358395989975 -0.0391455498248117
3.45864661654135 -0.039833105669186
3.48370927318296 -0.0404645436187724
3.50877192982456 -0.041037920791475
3.53383458646617 -0.0415512639330665
3.55889724310777 -0.0420026950649674
3.58395989974937 -0.0423904087905692
3.60902255639098 -0.0427108635441217
3.63408521303258 -0.0429605736388655
3.65914786967419 -0.0431363975877159
3.68421052631579 -0.0432355381032635
3.70927318295739 -0.0432555420977739
3.734335839599 -0.0431943006831877
3.7593984962406 -0.0430500491711207
3.78446115288221 -0.0428213670728635
3.80952380952381 -0.0425071780993818
3.83458646616541 -0.0421067501613167
3.85964912280702 -0.0416196953689838
3.88471177944862 -0.0410459700323742
3.90977443609023 -0.0403858746611537
3.93483709273183 -0.0396400539646635
3.95989974937343 -0.0388094968519196
3.98496240601504 -0.0378955364316132
4.01002506265664 -0.0368998420505327
4.03508771929825 -0.0358251247198721
4.06015037593985 -0.0346767135741391
4.08521303258145 -0.0334605434828546
4.11027568922306 -0.0321827330043645
4.13533834586466 -0.0308495843858397
4.16040100250627 -0.0294675835632763
4.18546365914787 -0.0280434001614955
4.21052631578947 -0.0265838874941435
4.23558897243108 -0.0250960825636916
4.26065162907268 -0.0235872060614364
4.28571428571429 -0.0220646623674992
4.31077694235589 -0.0205360395508267
4.33583959899749 -0.0190091093691906
4.3609022556391 -0.0174918272691876
4.3859649122807 -0.0159923323862396
4.41102756892231 -0.0145189475445935
4.43609022556391 -0.0130801792573213
4.46115288220551 -0.011684716670101
4.48621553884712 -0.0103388168454222
4.51127819548872 -0.00904671384415995
4.53634085213033 -0.00781349175748658
4.56140350877193 -0.00664364866206015
4.58646616541353 -0.00554109662002417
4.61152882205514 -0.00450916167900756
4.63659147869674 -0.00355058387212486
4.66165413533835 -0.00266751721797609
4.68671679197995 -0.00186152972064668
4.71177944862155 -0.00113360336970768
4.73684210526316 -0.000484134140215611
4.76190476190476 8.70680072875673e-05
4.78696741854637 0.000580779126774296
4.81203007518797 0.000998361286731591
4.83709273182957 0.00134171705529534
4.86215538847118 0.00161211840581321
4.88721804511278 0.0018111512872034
4.91228070175439 0.00194084635226809
4.93734335839599 0.00200334673796408
4.96240601503759 0.00200090806540277
4.9874686716792 0.0019358984398502
5.0125313283208 0.00181079845072701
5.03759398496241 0.00162820117160848
5.06265664160401 0.00139081216022451
5.08771929824561 0.00110144945845959
5.11278195488722 0.000763043588835363
5.13784461152882 0.000378452058845358
5.16290726817043 -4.95302470263953e-05
5.18796992481203 -0.000518045324413482
5.21303258145363 -0.0010243132110157
5.23809523809524 -0.00156563198659894
5.26315789473684 -0.00213937777299524
5.28822055137845 -0.00274300473410284
5.31328320802005 -0.00337404507588604
5.33834586466165 -0.00403010904637538
5.36340852130326 -0.00470888493566749
5.38847117794486 -0.00540813907592513
5.41353383458647 -0.00612574748105645
5.43859649122807 -0.00685965504049477
5.46365914786967 -0.00760776579848102
5.48872180451128 -0.0083680452508239
5.51378446115288 -0.00913852364122908
5.53884711779449 -0.00991729596129925
5.56390977443609 -0.0107025219505342
5.58897243107769 -0.0114924260963308
5.6140350877193 -0.0122852976339828
5.6390977443609 -0.0130794905466812
5.66416040100251 -0.0138734235655138
5.68922305764411 -0.0146655801694656
5.71428571428571 -0.0154545085854185
5.73934837092732 -0.0162388217881517
5.76441102756892 -0.0170171975003413
5.78947368421053 -0.0177883781925602
5.81453634085213 -0.01855118789664
5.83959899749373 -0.0193042526172328
5.86466165413534 -0.0200460302565056
5.88972431077694 -0.0207750166113637
5.91478696741855 -0.0214897467841112
5.93984962406015 -0.0221887951824508
5.96491228070175 -0.0228707755194843
5.98997493734336 -0.0235343408137123
6.01503759398496 -0.024178183389034
6.04010025062657 -0.0248010348747477
6.06516290726817 -0.0254016662055503
6.09022556390977 -0.0259788876215377
6.11528822055138 -0.0265315486682044
6.14035087719298 -0.027058538196444
6.16541353383459 -0.0275587843625488
6.19047619047619 -0.0280312546282099
6.21553884711779 -0.0284749557605171
6.2406015037594 -0.0288889338319593
6.265664160401 -0.029272274220424
6.29072681704261 -0.0296241016091977
6.31578947368421 -0.0299436587268716
6.34085213032581 -0.0302299465138147
6.36591478696742 -0.0304816372102972
6.39097744360902 -0.0306975310304145
6.41604010025063 -0.0308765636845043
6.44110275689223 -0.0310178063791465
6.46616541353383 -0.0311204658171633
6.49122807017544 -0.0311838841976193
6.51629072681704 -0.0312075392158213
6.54135338345865 -0.0311910440633185
6.56641604010025 -0.0311341474279021
6.59147869674185 -0.0310367334936059
6.61654135338346 -0.030898821940706
6.64160401002506 -0.0307205679457205
6.66666666666667 -0.03050226218141
6.69172932330827 -0.0302443308167775
6.71679197994987 -0.029947335517068
6.74185463659148 -0.029611973443769
6.76691729323308 -0.0292390660359931
6.79197994987469 -0.028829555880729
6.81704260651629 -0.0283848506446596
6.84210526315789 -0.0279065550995312
6.8671679197995 -0.0273964026839468
6.8922305764411 -0.026856255503366
6.91729323308271 -0.0262881043301049
6.94235588972431 -0.0256940686033364
6.96741854636591 -0.0250763964290901
6.99248120300752 -0.024437464580252
7.01754385964912 -0.023779778496565
7.04260651629073 -0.0231059722846285
7.06766917293233 -0.0224188087178986
7.09273182957393 -0.0217211792366879
7.11779448621554 -0.0210161039481659
7.14285714285714 -0.0203067316263587
7.16791979949875 -0.0195963397121487
7.19298245614035 -0.0188883343132755
7.21804511278195 -0.0181861466505165
7.24310776942356 -0.0174916283435253
7.26817042606516 -0.0168073410445468
7.29323308270677 -0.0161362025572112
7.31829573934837 -0.0154809460951387
7.34335839598997 -0.0148441202819395
7.36842105263158 -0.014228089151214
7.39348370927318 -0.0136350321465524
7.41854636591479 -0.0130669441215351
7.44360902255639 -0.0125256353397326
7.46867167919799 -0.0120127314747052
7.4937343358396 -0.0115296736100036
7.5187969924812 -0.0110777182391683
7.54385964912281 -0.0106579372657298
7.56892230576441 -0.0102712180032089
7.59398496240601 -0.00991826317511614
7.61904761904762 -0.00959959091495234
7.64411027568922 -0.00931553564150301
7.66917293233083 -0.00906633269898202
7.69423558897243 -0.00885210042944059
7.71929824561403 -0.00867281840843274
7.74436090225564 -0.00852836209239513
7.76942355889724 -0.00841850281864715
7.79448621553885 -0.00834290780539085
7.81954887218045 -0.008301140151711
7.84461152882206 -0.00829265883757504
7.86967418546366 -0.0083168187238331
7.89473684210526 -0.008372870552218
7.91979949874687 -0.00845996094534526
7.94486215538847 -0.00857713240671309
7.96992481203007 -0.00872332332070238
7.99498746867168 -0.00889736795257672
8.02005012531328 -0.00909799644848238
8.04511278195489 -0.00932383483544832
8.07017543859649 -0.00957340502138623
8.09523809523809 -0.00984515463791751
8.1203007518797 -0.0101381052290675
8.1453634085213 -0.0104510752606349
8.17042606516291 -0.0107826800142391
8.19548872180451 -0.0111315505574569
8.22055137844611 -0.0114963337438224
8.24561403508772 -0.0118756922128271
8.27067669172932 -0.0122683043899199
8.29573934837093 -0.012672864486507
8.32080200501253 -0.0130880824999523
8.34586466165413 -0.0135126842135765
8.37092731829574 -0.0139454111966583
8.39598997493734 -0.0143850208044334
8.42105263157895 -0.0148302861780949
8.44611528822055 -0.0152799962447934
8.47117794486216 -0.0157329557176369
8.49624060150376 -0.0161879850956907
8.52130325814536 -0.0166440842688305
8.54636591478697 -0.0171003634240286
8.57142857142857 -0.0175555849891658
8.59649122807017 -0.0180085370740204
8.62155388471178 -0.0184580435387251
8.64661654135338 -0.0189029639937668
8.67167919799499 -0.0193421937999874
8.69674185463659 -0.0197746640685828
8.7218045112782 -0.0201993416611038
8.7468671679198 -0.0206152291894555
8.7719298245614 -0.0210213650158975
8.79699248120301 -0.021416823253044
8.82205513784461 -0.0218007137638636
8.84711779448621 -0.0221721821616794
8.87218045112782 -0.0225304098101691
8.89724310776942 -0.0228746138233647
8.92230576441103 -0.023204047065653
8.94736842105263 -0.023517998151775
8.97243107769424 -0.0238157914468265
8.99749373433584 -0.0240967870662574
9.02255639097744 -0.0243603808758726
9.04761904761905 -0.0246060574414405
9.07268170426065 -0.0248331749482834
9.09774436090225 -0.0250409635760802
9.12280701754386 -0.025228726008325
9.14786967418546 -0.0253958383368012
9.17293233082707 -0.0255417500615816
9.19799498746867 -0.0256659840910281
9.22305764411028 -0.0257681367417921
9.24812030075188 -0.025847877738814
9.27318295739348 -0.0259049502153238
9.29824561403509 -0.0259391707128407
9.32330827067669 -0.025950429181173
9.3483709273183 -0.0259386889784186
9.3734335839599 -0.0259039868709644
9.3984962406015 -0.0258464330334868
9.42355889724311 -0.0257662110489514
9.44862155388471 -0.0256635779086132
9.47368421052632 -0.0255388640120162
9.49874686716792 -0.0253924699423362
9.52380952380952 -0.0252247447364833
9.54887218045113 -0.0250361612635782
9.57393483709273 -0.0248273268097411
9.59899749373434 -0.0245989206158955
9.62406015037594 -0.0243516938777682
9.64912280701754 -0.0240864697458892
9.67418546365915 -0.0238041433255922
9.69924812030075 -0.0235056816770137
9.72431077694235 -0.023192123815094
9.74937343358396 -0.0228645807095764
9.77443609022556 -0.0225242352850076
9.79949874686717 -0.0221723424207376
9.82456140350877 -0.0218102289509199
9.84962406015038 -0.021439293664511
9.87468671679198 -0.021061007305271
9.89974937343358 -0.0206769125717631
9.92481203007519 -0.020288624117354
9.94987468671679 -0.0198978285502137
9.97493734335839 -0.0195061264667227
10 -0.0191145554325569

==> x1Kol.dat <==
0 -2.41805977449647
0.01 -2.39928007199905
0.02 -2.38068698100525
0.03 -2.36227918173311
0.04 -2.34405527804237
0.05 -2.3260137584076
0.06 -2.30815300546338
0.07 -2.29047130442957
0.08 -2.27296685070436
0.09 -2.25563775684517
0.1 -2.2384820591028
0.11 -2.22149772363055
0.12 -2.2046826524555
0.13 -2.18803468927184
0.14 -2.17155162509525
0.15 -2.1552312038013
0.16 -2.13907112755877
0.17 -2.12306906216042
0.18 -2.10722264224718
0.19 -2.09152947641833
0.2 -2.07598715221732
0.21 -2.06059324098184
0.22 -2.04534530254679
0.23 -2.0302408897887
0.24 -2.01527755300149
0.25 -2.00045284409448
0.26 -1.98576432060491
0.27 -1.97120954951897
0.28 -1.95678611089664
0.29 -1.94249160129722
0.3 -1.92832363700401
0.31 -1.91427985704764
0.32 -1.90035792602911
0.33 -1.88655553674439
0.34 -1.87287041261368
0.35 -1.85930030991894
0.36 -1.84584301985442
0.37 -1.83249637039516
0.38 -1.819258227989
0.39 -1.80612566862717
0.4 -1.79309400260124
0.41 -1.78015870842182
0.42 -1.76731554493648
0.43 -1.75456053026543
0.44 -1.74188992480608
0.45 -1.72930021724743
0.46 -1.71678811277029
0.47 -1.70435052280102
0.48 -1.69198455584053
0.49 -1.67968750901416
0.5 -1.66745686008609
0.51 -1.65529025975928
0.52 -1.64318552414159
0.53 -1.63114062730448
0.54 -1.61915369389531
0.55 -1.6072229917889
0.56 -1.59534692478224
0.57 -1.58352402534789
0.58 -1.57175294746931
0.59 -1.56003245958531
0.6 -1.54836143767199
0.61 -1.53673885849057
0.62 -1.52516379302701
0.63 -1.51363540014708
0.64 -1.50215292048682
0.65 -1.49071567059507
0.66 -1.47932303734066
0.67 -1.46797447259356
0.68 -1.45666948818563
0.69 -1.44540765115341
0.7 -1.4341885792626
0.71 -1.42301193681124
0.72 -1.4118774307063
0.73 -1.40078480680665
0.74 -1.38973384652368
0.75 -1.37872436366973
0.76 -1.36775620154326
0.77 -1.35682923023931
0.78 -1.34594334417311
0.79 -1.33509845980446
0.8 -1.3242945135505
0.81 -1.31353145987439
0.82 -1.30280926953787
0.83 -1.29212792800575
0.84 -1.28148743399077
0.85 -1.27088779812802
0.86 -1.26032904176818
0.87 -1.24981119587977
0.88 -1.23933430005096
0.89 -1.22889840158213
0.9 -1.21850355466095
0.91 -1.20814981961234
0.92 -1.19783726221629
0.93 -1.18756595308688
0.94 -1.17733596710665
0.95 -1.16714738291074
0.96 -1.15700028241582
0.97 -1.14689475038929
0.98 -1.13683087405457
0.99 -1.12680874272878
1 -1.11682844748944
1.01 -1.10689008086715
1.02 -1.09699373656151
1.03 -1.087139509178
1.04 -1.07732749398337
1.05 -1.06755778667793
1.06 -1.05783048318275
1.07 -1.04814567944043
1.08 -1.03850347122796
1.09 -1.02890395398065
1.1 -1.01934722262578
1.11 -1.0098333714254
1.12 -1.00036249382719
1.13 -0.990934682322775
1.14 -0.981550028312865
1.15 -0.972208621978616
1.16 -0.962910552158793
1.17 -0.953655906232265
1.18 -0.944444770005473
1.19 -0.935277227604555
1.2 -0.926153361371844
1.21 -0.917073251766489
1.22 -0.908036977268992
1.23 -0.899044614289467
1.24 -0.890096237079472
1.25 -0.881191917647265
1.26 -0.872331725676371
1.27 -0.863515728447349
1.28 -0.854743990762672
1.29 -0.846016574874653
1.3 -0.837333540416336
1.31 -0.828694944335301
1.32 -0.820100840830348
1.33 -0.811551281291
1.34 -0.803046837588128
1.35 -0.794589217470299
1.36 -0.786180046516746
1.37 -0.777820798092323
1.38 -0.769512807145292
1.39 -0.761257281356786
1.4 -0.753055310313606
1.41 -0.744907873227664
1.42 -0.73681584560475
1.43 -0.728780005167934
1.44 -0.720801037262848
1.45 -0.712879539910172
1.46 -0.705016028621848
1.47 -0.697210941059777
1.48 -0.689464641586725
1.49 -0.681777425737478
1.5 -0.674149524622287
1.51 -0.666581109263327
1.52 -0.659072294857229
1.53 -0.651623144951879
1.54 -0.644233675523079
1.55 -0.636903858935604
1.56 -0.629633627773446
1.57 -0.622422878525049
1.58 -0.615271475111036
1.59 -0.608179252243868
1.6 -0.601146018611095
1.61 -0.594171559876083
1.62 -0.587255641492316
1.63 -0.580398011329463
1.64 -0.573598402111303
1.65 -0.566856533667412
1.66 -0.560172115001993
1.67 -0.553544846184612
1.68 -0.546974420068681
1.69 -0.540460523844485
1.7 -0.534002840434248
1.71 -0.527601049737273
1.72 -0.521254829733614
1.73 -0.51496385745493
1.74 -0.508727809831304
1.75 -0.502546364422814
1.76 -0.496419200044522
1.77 -0.49034599729339
1.78 -0.48432643898539
1.79 -0.478360210510748
1.8 -0.47244700011496
1.81 -0.466586499112832
1.82 -0.460778402042398
1.83 -0.45502240676519
1.84 -0.449318214518883
1.85 -0.443665529927988
1.86 -0.438064060977793
1.87 -0.432513518956398
1.88 -0.427013618369305
1.89 -0.421564076830617
1.9 -0.416164614934588
1.91 -0.4108149561109
1.92 -0.405514826466744
1.93 -0.400263954618465
1.94 -0.395062071515268
1.95 -0.389908910257212
1.96 -0.384804205909493
1.97 -0.379747695314759
1.98 -0.374739116905048
1.99 -0.369778210514709
2 -0.364864717195505
2.01 -0.359998379034962
2.02 -0.355178938978859
2.03 -0.35040614065863
2.04 -0.345679728224356
2.05 -0.340999446183889
2.06 -0.336365039248571
2.07 -0.331776252185927
2.08 -0.327232829679638
2.09 -0.322734516197013
2.1 -0.318281055864148
2.11 -0.313872192348873
2.12 -0.309507668751571
2.13 -0.305187227503893
2.14 -0.300910610275351
2.15 -0.296677557887753
2.16 -0.292487810237405
2.17 -0.288341106224973
2.18 -0.284237183692898
2.19 -0.280175779370203
2.2 -0.276156628824547
2.21 -0.27217946642134
2.22 -0.268244025289746
2.23 -0.264350037295352
2.24 -0.260497233019319
2.25 -0.256684845227968
2.26 -0.252911024967661
2.27 -0.249173997109199
2.28 -0.245472126757456
2.29 -0.241803906124767
2.3 -0.238167943924499
2.31 -0.234562956647323
2.32 -0.230987761223471
2.33 -0.227441268688675
2.34 -0.223922478563895
2.35 -0.220430473732974
2.36 -0.216964415661159
2.37 -0.213523539843651
2.38 -0.210107151409263
2.39 -0.206714620831733
2.4 -0.203345379721883
2.41 -0.199998916688949
2.42 -0.196674773270157
2.43 -0.19337253993492
2.44 -0.190091852174603
2.45 -0.186832386691332
2.46 -0.183594477962955
2.47 -0.180379844094409
2.48 -0.177190139843866
2.49 -0.174026870388821
2.5 -0.170891404620354
2.51 -0.167784985465585
2.52 -0.164708738039994
2.53 -0.161663676253344
2.54 -0.158650708348008
2.55 -0.15567064173126
2.56 -0.152724187368934
2.57 -0.149811963932975
2.58 -0.146934501836358
2.59 -0.144092247242972
2.6 -0.141285566104871
2.61 -0.138514748252839
2.62 -0.135780011546791
2.63 -0.133081506078753
2.64 -0.130419318411842
2.65 -0.127793475832844
2.66 -0.125203950592854
2.67 -0.122650664109365
2.68 -0.120133491103596
2.69 -0.117652263648367
2.7 -0.115206775104037
2.71 -0.112796783922749
2.72 -0.110422017304129
2.73 -0.108082174688665
2.74 -0.105776931077953
2.75 -0.103505940173912
2.76 -0.101268837331715
2.77 -0.0990652423236924
2.78 -0.0968947619136498
2.79 -0.0947569922429875
2.8 -0.0926515210317181
2.81 -0.0905779295988865
2.82 -0.0885357947080873
2.83 -0.0865246902447305
2.84 -0.0845441887324434
2.85 -0.0825938626965581
2.86 -0.0806732858830023
2.87 -0.0787820343411515
2.88 -0.0769196873792962
2.89 -0.075085828401361
2.9 -0.0732800456334106
2.91 -0.0715019327482854
2.92 -0.0697510893964634
2.93 -0.0680271216509412
2.94 -0.0663296423735912
2.95 -0.064658271510083
2.96 -0.0630126363200718
2.97 -0.0613923715489645
2.98 -0.0597971195471675
2.99 -0.0582265303423284
3 -0.0566802616696886
3.01 -0.0551579789652823
3.02 -0.0536593553263488
3.03 -0.0521840714429719
3.04 -0.0507311951344065
3.05 -0.0492984516860407
3.06 -0.0478836675105545
3.07 -0.046484852969974
3.08 -0.0451001858013444
3.09 -0.0437279976737748
3.1 -0.0423667630826934
3.11 -0.0410150899628274
3.12 -0.039671711544212
3.13 -0.0383354790907905
3.14 -0.0370053552535132
3.15 -0.0356804078431653
3.16 -0.0343598038857802
3.17 -0.0330428038682364
3.18 -0.0317287561158473
3.19 -0.0304170912694419
3.2 -0.0291073168482537
3.21 -0.0277990118982841
3.22 -0.0264918217348329
3.23 -0.0251854527935516
3.24 -0.023879667607452
3.25 -0.0225742799284368
3.26 -0.0212691500116257
3.27 -0.0199641800794444
3.28 -0.0186593099804604
3.29 -0.0173545130555456
3.3 -0.0160497922213195
3.31 -0.0147451762781435
3.32 -0.0134407164472925
3.33 -0.0121364831394296
3.34 -0.0108325629541864
3.35 -0.00952905590856037
3.36 -0.00822607288999167
3.37 -0.00692373332838678
3.38 -0.0056221630800112
3.39 -0.00432149251507304
3.4 -0.00302185479994767
3.41 -0.00172338436433351
3.42 -0.000426215543164788
3.43 0.000869518617185629
3.44 0.00216368739901756
3.45 0.00345616331033856
3.46 0.0047468228493221
3.47 0.00603498582089763
3.48 0.00731875575457943
3.49 0.00859632671150442
3.5 0.00986605869322919
3.51 0.0111264630419205
3.52 0.0123761906077724
3.53 0.0136140219711
3.54 0.014838859165224
3.55 0.016049718475133
3.56 0.0172457239908836
3.57 0.0184261016779157
3.58 0.0195901737924793
3.59 0.0207373535221885
3.6 0.0218671397718799
3.61 0.0229791120456074
3.62 0.0240729253985516
3.63 0.0251483054493757
3.64 0.0262050434553685
3.65 0.0272429914606395
3.66 0.0282620575325178
3.67 0.0292622011038778
3.68 0.0302434284399376
3.69 0.0312057882476244
3.7 0.0321493674442526
3.71 0.033074287100305
3.72 0.0339806985687914
3.73 0.0348687798111521
3.74 0.0357387319271277
3.75 0.0365907758935171
3.76 0.0374251495143852
3.77 0.0382421045830936
3.78 0.0390419042545575
3.79 0.0398248206243862
3.8 0.0405912312558934
3.81 0.04134173328109
3.82 0.0420769117541692
3.83 0.0427973247912676
3.84 0.0435035047013688
3.85 0.0441959587800241
3.86 0.0448751698832344
3.87 0.0455415968706876
3.88 0.0461956749847603
3.89 0.0468378162133904
3.9 0.0474684096703765
3.91 0.0480878220151994
3.92 0.048696397925572
3.93 0.0492944606291288
3.94 0.0498823124955836
3.95 0.0504602356869903
3.96 0.051028492861153
3.97 0.0515873279215264
3.98 0.0521369668059348
3.99 0.0526776183059552
4 0.0532094749087364
4.01 0.0537327136532451
4.02 0.0542474969933687
4.03 0.0547539736608854
4.04 0.0552522795219835
4.05 0.0557425384217318
4.06 0.0562248630116402
4.07 0.0566993555561744
4.08 0.0571661087147888
4.09 0.057625206296699
4.1 0.0580767239862265
4.11 0.0585207300371021
4.12 0.058957285934616
4.13 0.0593864470249428
4.14 0.0598082631113581
4.15 0.0602227790173935
4.16 0.0606300351172659
4.17 0.0610300678341444
4.18 0.0614229101070201
4.19 0.0618085918270942
4.2 0.0621871402447205
4.21 0.0625585803480299
4.22 0.0629229352144278
4.23 0.0632802263361933
4.24 0.0636304739214323
4.25 0.0639736971716406
4.26 0.0643099145371206
4.27 0.0646391439514793
4.28 0.0649614030464019
4.29 0.0652767093478606
4.3 0.0655850804548769
4.31 0.0658865342019088
4.32 0.0661810888058889
4.33 0.0664687629988878
4.34 0.0667495761473313
4.35 0.0670235483586458
4.36 0.0672907005761628
4.37 0.0675510546630642
4.38 0.0678046334761036
4.39 0.0680514609297978
4.4 0.0682915620517399
4.41 0.068524963029646
4.42 0.0687516912507114
4.43 0.0689717753338167
4.44 0.0691852451550917
4.45 0.0693921318673145
4.46 0.0695924679135957
4.47 0.0697862870357674
4.48 0.0699736242778786
4.49 0.070154515985167
4.5 0.070328999798864
4.51 0.0704971146471611
4.52 0.0706589007326566
4.53 0.0708143995165737
4.54 0.0709636537000334
4.55 0.0711067072026437
4.56 0.0712436051386555
4.57 0.0713743937909203
4.58 0.0714991205828713
4.59 0.0716178340487387
4.6 0.0717305838021962
4.61 0.0718374205036249
4.62 0.0719383958261711
4.63 0.072033562420762
4.64 0.0721229738802364
4.65 0.0722066847027328
4.66 0.0722847502544749
4.67 0.07235722673208
4.68 0.0724241711245097
4.69 0.0724856411747738
4.7 0.0725416953414919
4.71 0.072592392760405
4.72 0.0726377932059287
4.73 0.0726779570528281
4.74 0.072712945238088
4.75 0.0727428192230491
4.76 0.072767525565857
4.77 0.0727867601870555
4.78 0.0728002368814237
4.79 0.0728077027146511
4.8 0.0728089349351113
4.81 0.0728037384707031
4.82 0.0727919438626889
4.83 0.0727734055211822
4.84 0.0727480002135159
4.85 0.0727156257181975
4.86 0.0726761995943555
4.87 0.0726296580302471
4.88 0.0725759547451327
4.89 0.0725150599271709
4.9 0.0724469591963612
4.91 0.0723716525863624
4.92 0.0722891535425256
4.93 0.0721994879359797
4.94 0.0721026930952924
4.95 0.0719988168583039
4.96 0.0718879166472998
4.97 0.0717700585709209
4.98 0.0716453165561524
4.99 0.0715137715135053

==> x1Rol.dat <==
0 -2.49680437076658
0.01 -2.47759012811318
0.02 -2.45871923992407
0.03 -2.44017765370905
0.04 -2.4219520316954
0.05 -2.40402975082788
0.06 -2.38639890276875
0.07 -2.36904829389777
0.08 -2.35196445500084
0.09 -2.3351351617078
0.1 -2.31855291057161
0.11 -2.30221037213497
0.12 -2.28610037976593
0.13 -2.27021592965789
0.14 -2.25455018082958
0.15 -2.23909645512508
0.16 -2.22384823721381
0.17 -2.20879917459052
0.18 -2.19394307757533
0.19 -2.17927391931368
0.2 -2.16478583577637
0.21 -2.15047312575952
0.22 -2.13633025088461
0.23 -2.12235183559846
0.24 -2.10853266717323
0.25 -2.09486769570643
0.26 -2.0813520341209
0.27 -2.06798095816483
0.28 -2.05474990641176
0.29 -2.04165448026055
0.3 -2.02869044393542
0.31 -2.01585372448594
0.32 -2.003140411787
0.33 -1.99054675853885
0.34 -1.97806918026709
0.35 -1.96570362211566
0.36 -1.95342748756451
0.37 -1.94121976257644
0.38 -1.92906652994265
0.39 -1.91695519823998
0.4 -1.90487450183089
0.41 -1.89281450086342
0.42 -1.88076658127126
0.43 -1.86872345477371
0.44 -1.85667915887566
0.45 -1.84462905686764
0.46 -1.83256983782579
0.47 -1.82049951661185
0.48 -1.8084174338732
0.49 -1.7963242560428
0.5 -1.78422197533925
0.51 -1.77211390976677
0.52 -1.76000470311518
0.53 -1.74790055499825
0.54 -1.7358149391466
0.55 -1.72375298047078
0.56 -1.71171505274103
0.57 -1.69970152004268
0.58 -1.68771273677621
0.59 -1.67574904765719
0.6 -1.6638107877163
0.61 -1.65189828229934
0.62 -1.64001184706723
0.63 -1.62815178799599
0.64 -1.61631840137675
0.65 -1.60451197381578
0.66 -1.59273278223443
0.67 -1.58098109386918
0.68 -1.56925716627163
0.69 -1.55756124730847
0.7 -1.54589371647439
0.71 -1.534256585224
0.72 -1.52265036385503
0.73 -1.5110749577513
0.74 -1.49953027891165
0.75 -1.48801624594992
0.76 -1.47653278409493
0.77 -1.46507982519055
0.78 -1.45365730769564
0.79 -1.44226517668407
0.8 -1.4309033838447
0.81 -1.41957188748144
0.82 -1.40827065251317
0.83 -1.39699965047379
0.84 -1.38575885951221
0.85 -1.37454826439235
0.86 -1.36336785649313
0.87 -1.3522176338085
0.88 -1.34109760094739
0.89 -1.33000776913374
0.9 -1.31894815620653
0.91 -1.30791878661972
0.92 -1.29691969144228
0.93 -1.28595090835819
0.94 -1.27501248166645
0.95 -1.26410446228105
0.96 -1.25322690773101
0.97 -1.24237988216034
0.98 -1.23156345632806
0.99 -1.2207777076082
1 -1.21002271998981
1.01 -1.19929858407693
1.02 -1.18860539708862
1.03 -1.17794326285894
1.04 -1.16731229183697
1.05 -1.15671260108679
1.06 -1.14614431428749
1.07 -1.13560756173316
1.08 -1.12510248033291
1.09 -1.11462921361085
1.1 -1.10418791170611
1.11 -1.09377873137282
1.12 -1.08340183598011
1.13 -1.07305739551212
1.14 -1.06274558656803
1.15 -1.05246659236198
1.16 -1.04222060272314
1.17 -1.03200781409571
1.18 -1.02182842953886
1.19 -1.01168265872678
1.2 -1.00157071794869
1.21 -0.991492830108799
1.22 -0.981449224726317
1.23 -0.971440137935478
1.24 -0.961465812485517
1.25 -0.951526497740679
1.26 -0.941622449680216
1.27 -0.931753930898389
1.28 -0.921921210604466
1.29 -0.912118617903621
1.3 -0.902337408561803
1.31 -0.892582887167573
1.32 -0.882860992886286
1.33 -0.873177940597145
1.34 -0.863540220893204
1.35 -0.853954600081365
1.36 -0.844428120182382
1.37 -0.834968098930853
1.38 -0.825582129775232
1.39 -0.816278081877817
1.4 -0.807064100114758
1.41 -0.797948605076054
1.42 -0.788940176001945
1.43 -0.780030255960526
1.44 -0.771207977561393
1.45 -0.76247184341703
1.46 -0.753820394091128
1.47 -0.745252208098589
1.48 -0.736765901905522
1.49 -0.728360129929244
1.5 -0.720033584538281
1.51 -0.711784996052367
1.52 -0.703613132742447
1.53 -0.69551680083067
1.54 -0.687494844490398
1.55 -0.679546145846198
1.56 -0.671669539757709
1.57 -0.663863173230639
1.58 -0.656125981700375
1.59 -0.648457152642597
1.6 -0.640855883438671
1.61 -0.633321381375642
1.62 -0.625852863646239
1.63 -0.618449557348873
1.64 -0.611110699487637
1.65 -0.603835536972304
1.66 -0.596623326618332
1.67 -0.589473335146861
1.68 -0.582384839184712
1.69 -0.575357125264387
1.7 -0.568389489824074
1.71 -0.56148123920764
1.72 -0.554631689664634
1.73 -0.547840167350289
1.74 -0.541106008325519
1.75 -0.534428558556921
1.76 -0.527807173916773
1.77 -0.521241220183036
1.78 -0.514730073039352
1.79 -0.508273118075048
1.8 -0.50186975078513
1.81 -0.495519376570288
1.82 -0.489221410736892
1.83 -0.482975278496998
1.84 -0.47678041496834
1.85 -0.470636265174337
1.86 -0.464542284044088
1.87 -0.458497936412377
1.88 -0.452502697019667
1.89 -0.446556050512106
1.9 -0.440657491441522
1.91 -0.434806524265426
1.92 -0.429002663347011
1.93 -0.423245432955153
1.94 -0.417534367264408
1.95 -0.411869010355017
1.96 -0.406248916212901
1.97 -0.400673648729664
1.98 -0.395142781702592
1.99 -0.389655898834654
2 -0.384212593734499
2.01 -0.37881246991646
2.02 -0.373455140800552
2.03 -0.368140229712472
2.04 -0.362867369883598
2.05 -0.357636204450993
2.06 -0.352446386457398
2.07 -0.34729757885124
2.08 -0.342189454486626
2.09 -0.337121696123346
2.1 -0.332093996426872
2.11 -0.327108503686965
2.12 -0.322175331647879
2.13 -0.317292699506101
2.14 -0.312457137619121
2.15 -0.307665095060795
2.16 -0.302912939621352
2.17 -0.298196957807393
2.18 -0.293513354841888
2.19 -0.288858254664176
2.2 -0.284227699929969
2.21 -0.279617652011348
2.22 -0.275023990996766
2.23 -0.270442515691045
2.24 -0.265868943615379
2.25 -0.261298911007331
2.26 -0.256727972820836
2.27 -0.252151602726198
2.28 -0.247565193110093
2.29 -0.242964055075567
2.3 -0.238343418442036
2.31 -0.233698431745288
2.32 -0.229024162237479
2.33 -0.224315595887138
2.34 -0.219567900865365
2.35 -0.21478335174104
2.36 -0.209967561485342
2.37 -0.205125311029957
2.38 -0.200261462553924
2.39 -0.195380959483628
2.4 -0.190488826492808
2.41 -0.185590169502549
2.42 -0.180690175681288
2.43 -0.175794113444808
2.44 -0.170907332456247
2.45 -0.166035263626089
2.46 -0.161183419112168
2.47 -0.156357392319668
2.48 -0.151562857901123
2.49 -0.146805571756417
2.5 -0.142091371032782
2.51 -0.137426174124801
2.52 -0.132815980674407
2.53 -0.128266871570881
2.54 -0.123785008950854
2.55 -0.119376636198309
2.56 -0.115048077944575
2.57 -0.110805740068334
2.58 -0.106640062066868
2.59 -0.102536551049866
2.6 -0.0984945048405927
2.61 -0.094513232034926
2.62 -0.0905920519094867
2.63 -0.0867302944216428
2.64 -0.0829273002095073
2.65 -0.0791824205919397
2.66 -0.0754950175685445
2.67 -0.0718644638196727
2.68 -0.0682901427064204
2.69 -0.0647714482706303
2.7 -0.06130778523489
2.71 -0.0578985690025336
2.72 -0.0545432256576403
2.73 -0.0512411919650359
2.74 -0.047991915370291
2.75 -0.0447948539997229
2.76 -0.041649476660394
2.77 -0.038555262840113
2.78 -0.0355117027074337
2.79 -0.0325182971116566
2.8 -0.0295745575828271
2.81 -0.0266800057863327
2.82 -0.0238341459978396
2.83 -0.0210364925388391
2.84 -0.018286578059676
2.85 -0.0155839415089329
2.86 -0.0129281281334305
2.87 -0.010318689478227
2.88 -0.00775518338661849
2.89 -0.00523717400013889
2.9 -0.00276423175856011
2.91 -0.000335933399891495
2.92 0.00204813803961933
2.93 0.0043883932254874
2.94 0.00668523663267511
2.95 0.00893906997308269
2.96 0.0111502897904928
2.97 0.0133192867694509
2.98 0.0154464467341904
2.99 0.0175321506486335
3 0.0195757712463995
3.01 0.0215694258231358
3.02 0.023524080468252
3.03 0.0254583860912859
3.04 0.0273940799232038
3.05 0.0293559855164011
3.06 0.0313681760960531
3.07 0.0334224188304161
3.08 0.0355141419457085
3.09 0.0376426099811698
3.1 0.0398070916034886
3.11 0.042006859606803
3.12 0.0442411911081728
3.13 0.0465093686681852
3.14 0.0488106770843663
3.15 0.0511444061486423
3.16 0.0535098513783823
3.17 0.0559063140163974
3.18 0.0583331010309412
3.19 0.0607895251157096
3.2 0.0632749046898408
3.21 0.0657885638979152
3.22 0.0683298326099561
3.23 0.0708980464214285
3.24 0.0734925466532402
3.25 0.076112680351741
3.26 0.0787578002887234
3.27 0.0814272649614218
3.28 0.0841204385925135
3.29 0.0868366911301177
3.3 0.0895753982477962
3.31 0.0923359413445529
3.32 0.0951177075448344
3.33 0.0979200896985292
3.34 0.100749174549583
3.35 0.103611822451035
3.36 0.106503755961439
3.37 0.109420490611103
3.38 0.112357419785673
3.39 0.115309814726135
3.4 0.118272824528811
3.41 0.121241476145363
3.42 0.124210674382791
3.43 0.127175201903435
3.44 0.130129719224972
3.45 0.133068764720417
3.46 0.135986754618125
3.47 0.138877983001789
3.48 0.141736621810441
3.49 0.14455672083845
3.5 0.147332207735524
3.51 0.150056888006712
3.52 0.152724445012398
3.53 0.155328439968306
3.54 0.157862311945499
3.55 0.160322040260265
3.56 0.162724586279938
3.57 0.165074679793987
3.58 0.1673728497162
3.59 0.169619618396641
3.6 0.171815501621652
3.61 0.173961008613848
3.62 0.17605664203212
3.63 0.178102897971636
3.64 0.18010026596384
3.65 0.18204922897645
3.66 0.183950263413461
3.67 0.185803839115144
3.68 0.187610419358043
3.69 0.189370460854981
3.7 0.191084413755056
3.71 0.192752721643641
3.72 0.194375821542385
3.73 0.195954143909212
3.74 0.197488112638323
3.75 0.198978162461011
3.76 0.200427436972462
3.77 0.201838682963269
3.78 0.203212811978483
3.79 0.204550708407572
3.8 0.205853229484419
3.81 0.207121205287323
3.82 0.208355438738997
3.83 0.209556705606572
3.84 0.210725754501593
3.85 0.21186330688002
3.86 0.212970057042231
3.87 0.214046672133018
3.88 0.215093792141588
3.89 0.216112029901564
3.9 0.217101971090986
3.91 0.218064174232308
3.92 0.2189991706924
3.93 0.219907464682548
3.94 0.220789533258453
3.95 0.221645826320232
3.96 0.222476766612418
3.97 0.223282749723958
3.98 0.224064144088216
3.99 0.224821290982971
4 0.225554504530419
4.01 0.226264071697169
4.02 0.226950252294247
4.03 0.227613278977096
4.04 0.228253357245572
4.05 0.228870665443949
4.06 0.229465354760914
4.07 0.230037549229571
4.08 0.23058734572744
4.09 0.231114813976456
4.1 0.231619996542971
4.11 0.232102908837749
4.12 0.232563539115974
4.13 0.233001848477242
4.14 0.233417770865567
4.15 0.233811213069377
4.16 0.234182054721516
4.17 0.234530148299246
4.18 0.23485531912424
4.19 0.23515736536259
4.2 0.235436058024803
4.21 0.2356911409658
4.22 0.235924165710658
4.23 0.236137294369289
4.24 0.236330714915151
4.25 0.236504611926949
4.26 0.23665916978568
4.27 0.236794572674632
4.28 0.236911004579385
4.29 0.237008649287809
4.3 0.237087690390068
4.31 0.237148311278615
4.32 0.237190695148196
4.33 0.237215024995849
4.34 0.237221483620903
4.35 0.237210253624977
4.36 0.237181517411983
4.37 0.237135457188124
4.38 0.237072254961896
4.39 0.236992092544085
4.4 0.236895151547768
4.41 0.236781613388315
4.42 0.236651659283387
4.43 0.236505470252936
4.44 0.236343227119207
4.45 0.236165110506733
4.46 0.235971300842344
4.47 0.235761978355156
4.48 0.23553732307658
4.49 0.235297514840318
4.5 0.235042733282362
4.51 0.234773157840998
4.52 0.2344889677568
4.53 0.234190342072638
4.54 0.233877459633669
4.55 0.233550499087345
4.56 0.233209638883407
4.57 0.232855057273889
4.58 0.232486932313117
4.59 0.232105441857707
4.6 0.231710763566568
4.61 0.231303074900899
4.62 0.230882553124191
4.63 0.230449375302227
4.64 0.230003718303081
4.65 0.229545877133036
4.66 0.229078363593009
4.67 0.228601845902152
4.68 0.228115937428798
4.69 0.227620236180822
4.7 0.227114324805638
4.71 0.226597770590203
4.72 0.226070125461014
4.73 0.22553092598411
4.74 0.22497969336507
4.75 0.224415933449014
4.76 0.223839136720604
4.77 0.223248778304041
4.78 0.22264431796307
4.79 0.222025200100975
4.8 0.221390853760581
4.81 0.220740692624253
4.82 0.220074115013901
4.83 0.219390503890971
4.84 0.218689226856453
4.85 0.217969636150877
4.86 0.217231068654315
4.87 0.216472845886378
4.88 0.215694274006221
4.89 0.214894643812537
4.9 0.214073230743562
4.91 0.213229294877071
4.92 0.212362080930383
4.93 0.211470818260355
4.94 0.210554720863386
4.95 0.209615793693637
4.96 0.208657359887085
4.97 0.207679753197305
4.98 0.206683298623547
4.99 0.205668319898283

==> x1T.dat <==
0 -0.833673469387755
0.025062656641604 -0.811556628627557
0.050125313283208 -0.791954249173925
0.075187969924812 -0.774038208843131
0.100250626566416 -0.757333889314991
0.12531328320802 -0.741513085865742
0.150375939849624 -0.726394978613581
0.175438596491228 -0.7118227626756
0.200501253132832 -0.697664806304293
0.225563909774436 -0.683853592010814
0.25062656641604 -0.670326012228923
0.275689223057644 -0.657010450328619
0.300751879699248 -0.643841161721902
0.325814536340852 -0.630789627882905
0.350877192982456 -0.617824991320842
0.37593984962406 -0.604906420416463
0.401002506265664 -0.591983147441184
0.426065162907268 -0.579011443651303
0.451127819548872 -0.565974123795966
0.476190476190476 -0.552847834928448
0.50125313283208 -0.539599624010769
0.526315789473684 -0.52618693791369
0.551378446115288 -0.512559158061117
0.576441102756892 -0.498685667380722
0.601503759398496 -0.484547904660531
0.6265664160401 -0.470120127140773
0.651629072681704 -0.455370067210583
0.676691729323308 -0.440258932407997
0.701754385964912 -0.424741427394567
0.726817042606516 -0.408794359721907
0.75187969924812 -0.392409150832543
0.776942355889724 -0.37557201273664
0.802005012531328 -0.358282952226023
0.827067669172932 -0.340555770874173
0.852130325814536 -0.322418065036235
0.87719298245614 -0.303911225849009
0.902255639097744 -0.285096533308632
0.927318295739348 -0.266058190608997
0.952380952380952 -0.246897947624245
0.977443609022556 -0.227734101744258
1.00250626566416 -0.208693599781082
1.02756892230576 -0.18992704887354
1.05263157894737 -0.171597517529327
1.07769423558897 -0.153782243416045
1.10275689223058 -0.136563980590779
1.12781954887218 -0.120040007570736
1.15288220551378 -0.104322127333251
1.17794486215539 -0.0895354809857579
1.20300751879699 -0.0757516127585366
1.2280701754386 -0.0629698638001998
1.2531328320802 -0.0511841030068647
1.2781954887218 -0.0403819022731311
1.30325814536341 -0.0305445364920809
1.32832080200501 -0.0216469887352947
1.35338345864662 -0.0136523748444245
1.37844611528822 -0.00650481780189279
1.40350877192982 -0.000146798534163172
1.42857142857143 0.00547775669507946
1.45363408521303 0.0104234762849288
1.47869674185464 0.0147435432972573
1.50375939849624 0.0184901741818676
1.52882205513784 0.0217179134539318
1.55388471177945 0.0244758127228268
1.57894736842105 0.0268091676483652
1.60401002506266 0.0287605234741299
1.62907268170426 0.0303696750274743
1.65413533834586 0.0316736667195221
1.67919799498747 0.0327068895222428
1.70426065162907 0.0335000865468352
1.72932330827068 0.0340787343752844
1.75438596491228 0.0344663671830193
1.77944862155388 0.034684957915211
1.80451127819549 0.0347549182867727
1.82957393483709 0.0346950987823598
1.8546365914787 0.0345227169289018
1.8796992481203 0.0342521167717657
1.9047619047619 0.0338953762887854
1.92982456140351 0.033463739057107
1.95488721804511 0.032967661128739
1.97994987468672 0.0324168110305525
2.00501253132832 0.0318200697642811
2.03007518796992 0.0311854897907008
2.05513784461153 0.0305194878103637
2.08020050125313 0.029827142365209
2.10526315789474 0.0291131745646672
2.13032581453634 0.028381988379291
2.15538847117794 0.0276376706407548
2.18045112781955 0.0268839910418552
2.20551378446115 0.0261244021365108
2.23057644110276 0.0253619802100675
2.25563909774436 0.0245989251821781
2.28070175438596 0.0238369547261082
2.30576441102757 0.0230776943425609
2.33082706766917 0.0223226818943017
2.35588972431078 0.0215733676061582
2.38095238095238 0.0208311140650202
2.40601503759398 0.0200971962198395
2.43107769423559 0.0193728013816303
2.45614035087719 0.0186590281746469
2.4812030075188 0.0179567154092815
2.5062656641604 0.0172663087322702
2.531328320802 0.016588199907791
2.55639097744361 0.015922766285074
2.58145363408521 0.015270370798402
2.60651629072682 0.0146313619671102
2.63157894736842 0.014006073895586
2.65664160401002 0.0133948262732694
2.68170426065163 0.0127979243746529
2.70676691729323 0.0122156590592812
2.73182957393484 0.0116483067717518
2.75689223057644 0.0110961294857922
2.78195488721805 0.0105592869155561
2.80701754385965 0.0100376936189234
2.83208020050125 0.00953122849067485
2.85714285714286 0.00903977499819115
2.88220551378446 0.00856322118145263
2.90726817042607 0.00810145965303935
2.93233082706767 0.00765438759813107
2.95739348370927 0.00722190677450725
2.98245614035088 0.00680392351254709
3.00751879699248 0.00640034871522948
3.03258145363408 0.00601109785813301
3.05764411027569 0.00563609098943602
3.08270676691729 0.0052752527299165
3.1077694235589 0.00492851227295222
3.1328320802005 0.00459580313135984
3.15789473684211 0.00427697394771814
3.18295739348371 0.00397168387006627
3.20802005012531 0.00367957945898238
3.23308270676692 0.00340031857737234
3.25814536340852 0.00313357039046965
3.28320802005013 0.0028790153658355
3.30827067669173 0.00263634527335877
3.33333333333333 0.00240526318525598
3.35839598997494 0.00218548347607133
3.38345864661654 0.00197673182267671
3.40852130325815 0.00177874520427167
3.43358395989975 0.00159127190238342
3.45864661654135 0.00141407150086685
3.48370927318296 0.00124691488590453
3.50877192982456 0.0010895842460067
3.53383458646617 0.00094187307201126
3.55889724310777 0.00080358249726313
3.58395989974937 0.000674345323601697
3.60902255639098 0.000553729201700697
3.63408521303258 0.000441357466149222
3.65914786967419 0.000336867327360972
3.68421052631579 0.000239909871574251
3.70927318295739 0.000150150060851973
3.734335839599 6.72667330816549e-05
3.7593984962406 -9.04739802458192e-06
3.78446115288221 -7.90857429300056e-05
3.80952380952381 -0.000143127836273282
3.83458646616541 -0.00020143933686847
3.85964912280702 -0.000254272027705021
3.88471177944862 -0.000301863815947783
3.90977443609023 -0.000344438732936995
3.93483709273183 -0.000382206934188294
3.95989974937343 -0.000415364699392706
3.98496240601504 -0.000444166819091024
4.01002506265664 -0.00046896667433159
4.03508771929825 -0.000490028605544108
4.06015037593985 -0.000507603822428135
4.08521303258145 -0.0005219321442997
4.11027568922306 -0.000533242000091306
4.13533834586466 -0.000541750428351928
4.16040100250627 -0.000547663077247017
4.18546365914787 -0.000551174204558494
4.21052631578947 -0.000552466677684755
4.23558897243108 -0.000551711973640669
4.26065162907268 -0.000549070179057579
4.28571428571429 -0.0005446899901833
4.31077694235589 -0.000538708712882121
4.33583959899749 -0.000531252761140763
4.3609022556391 -0.00052248748269585
4.3859649122807 -0.000512576591099362
4.41102756892231 -0.000501652973470039
4.43609022556391 -0.000489842287710379
4.46115288220551 -0.000477262962506642
4.48621553884712 -0.000464026197328841
4.51127819548872 -0.000450235962430754
4.53634085213033 -0.000435988998849914
4.56140350877193 -0.000421374818407612
4.58646616541353 -0.000406475703708902
4.61152882205514 -0.000391366708142591
4.63659147869674 -0.00037611565588125
4.66165413533835 -0.000360783141881205
4.68671679197995 -0.000345422531882542
4.71177944862155 -0.000330083589658697
4.73684210526316 -0.000314840938688676
4.76190476190476 -0.000299743333145502
4.78696741854637 -0.000284828974221757
4.81203007518797 -0.000270133267322816
4.83709273182957 -0.000255688822066842
4.86215538847118 -0.000241525452284792
4.88721804511278 -0.000227670176020409
4.91228070175439 -0.000214147215530231
4.93734335839599 -0.000200977997283583
4.96240601503759 -0.000188181151962585
4.9874686716792 -0.000175772514462143
5.0125313283208 -0.000163765123889956
5.03759398496241 -0.000152169223566513
5.06265664160401 -0.000140992261025095
5.08771929824561 -0.000130238888011772
5.11278195488722 -0.000119910960485404
5.13784461152882 -0.000110015630454968
5.16290726817043 -0.000100580223722796
5.18796992481203 -9.15949326731949e-05
5.21303258145363 -8.30460601422421e-05
5.23809523809524 -7.49203748974317e-05
5.26315789473684 -6.72051116376723e-05
5.28822055137845 -5.98879709932867e-05
5.31328320802005 -5.29571195260135e-05
5.33834586466165 -4.64011897290054e-05
5.36340852130326 -4.02092800268305e-05
5.38847117794486 -3.43709547754717e-05
5.41353383458647 -2.88762442623264e-05
5.43859649122807 -2.37156447062072e-05
5.46365914786967 -1.88801182573418e-05
5.48872180451128 -1.43610929973719e-05
5.51378446115288 -1.01504629393551e-05
5.53884711779449 -6.2405880277633e-06
5.56390977443609 -2.62429413848327e-06
5.58897243107769 7.05126921183105e-07
5.6140350877193 3.75391741251931e-06
5.6390977443609 6.52785366539381e-06
5.66416040100251 9.03224607826014e-06
5.68922305764411 1.12736040933224e-05
5.71428571428571 1.3273264774014e-05
5.73934837092732 1.50494447216054e-05
5.76441102756892 1.66176131313921e-05
5.78947368421053 1.79924502193974e-05
5.81453634085213 1.9187847222373e-05
5.83959899749373 2.02169063977986e-05
5.86466165413534 2.10919410238818e-05
5.88972431077694 2.18244753995582e-05
5.91478696741855 2.24252448444918e-05
5.93984962406015 2.29041956990743e-05
5.96491228070175 2.32704853244256e-05
5.98997493734336 2.35324821023936e-05
6.01503759398496 2.36977654355543e-05
6.04010025062657 2.37731257472118e-05
6.06516290726817 2.37645644813981e-05
6.09022556390977 2.36772941028735e-05
6.11528822055138 2.3515738097126e-05
6.14035087719298 2.32835309703719e-05
6.16541353383459 2.29835182495556e-05
6.19047619047619 2.26177564823494e-05
6.21553884711779 2.21876502262642e-05
6.2406015037594 2.17061409393154e-05
6.265664160401 2.11854469550816e-05
6.29072681704261 2.06310938879996e-05
6.31578947368421 2.00482889356492e-05
6.34085213032581 1.94419208787529e-05
6.36591478696742 1.88165600811763e-05
6.39097744360902 1.81764584899278e-05
6.41604010025063 1.75255496351589e-05
6.44110275689223 1.6867448630164e-05
6.46616541353383 1.62054521713803e-05
6.49122807017544 1.55425385383882e-05
6.51629072681704 1.48813675939108e-05
6.54135338345865 1.42242807838143e-05
6.56641604010025 1.35733011371076e-05
6.59147869674185 1.2930133265943e-05
6.61654135338346 1.22961633656151e-05
6.64160401002506 1.16724592145621e-05
6.66666666666667 1.10597701743647e-05
6.69172932330827 1.04585271897466e-05
6.71679197994987 9.8688427885746e-06
6.74185463659148 9.29051108185836e-06
6.76691729323308 8.72300776375043e-06
6.79197994987469 8.16793015292363e-06
6.81704260651629 7.63289327379385e-06
6.84210526315789 7.1181189337826e-06
6.8671679197995 6.62314663199604e-06
6.8922305764411 6.14752832374064e-06
6.91729323308271 5.69082842052329e-06
6.94235588972431 5.25262379005118e-06
6.96741854636591 4.83250375623189e-06
6.99248120300752 4.43007009917335e-06
7.01754385964912 4.04493705518381e-06
7.04260651629073 3.67673131677191e-06
7.06766917293233 3.32509203264665e-06
7.09273182957393 2.98967080771735e-06
7.11779448621554 2.6701317030937e-06
7.14285714285714 2.36615123608576e-06
7.16791979949875 2.07741838020391e-06
7.19298245614035 1.80363456515893e-06
7.21804511278195 1.54451367686189e-06
7.24310776942356 1.29978205742427e-06
7.26817042606516 1.0691785051579e-06
7.29323308270677 8.52454274574915e-07
7.31829573934837 6.49373076387866e-07
7.34335839598997 4.59711077509617e-07
7.36842105263158 2.83256901053398e-07
7.39348370927318 1.19811626332802e-07
7.41854636591479 -3.08112111382407e-08
7.44360902255639 -1.68785619645434e-07
7.46867167919799 -2.94273151274132e-07
7.4937343358396 -4.07422901909336e-07
7.5187969924812 -5.04909730900146e-07
7.54385964912281 -5.84319788820868e-07
7.56892230576441 -6.47658761944319e-07
7.59398496240601 -6.96834267677317e-07
7.61904761904762 -7.33653445546285e-07
7.64411027568922 -7.59822957197238e-07
7.66917293233083 -7.7694898639579e-07
7.69423558897243 -7.86537239027154e-07
7.71929824561403 -7.89992943096137e-07
7.74436090225564 -7.88620848727146e-07
7.76942355889724 -7.83625228164186e-07
7.79448621553885 -7.76109875770855e-07
7.81954887218045 -7.67078108030354e-07
7.84461152882206 -7.57432763545477e-07
7.86967418546366 -7.47976203038618e-07
7.89473684210526 -7.39410309351767e-07
7.91979949874687 -7.3233648744651e-07
7.94486215538847 -7.27255664404035e-07
7.96992481203007 -7.24568289425121e-07
7.99498746867168 -7.2457433383015e-07
8.02005012531328 -7.27473291059098e-07
8.04511278195489 -7.3336417667154e-07
8.07017543859649 -7.42245528346647e-07
8.09523809523809 -7.54015405883188e-07
8.1203007518797 -7.6847139119953e-07
8.1453634085213 -7.85310588333636e-07
8.17042606516291 -8.04129623443068e-07
8.19548872180451 -8.24424644804982e-07
8.22055137844611 -8.45591322816136e-07
8.24561403508772 -8.66924849992885e-07
8.27067669172932 -8.87619940971173e-07
8.29573934837093 -9.06770832506552e-07
8.32080200501253 -9.23371283474168e-07
8.34586466165413 -9.36314574868763e-07
8.37092731829574 -9.44393509804674e-07
8.39598997493734 -9.46300413515841e-07
8.42105263157895 -9.40627133355798e-07
8.44611528822055 -9.25865038797673e-07
8.47117794486216 -9.00405021434199e-07
8.49624060150376 -8.630496247606e-07
8.52130325814536 -8.22409642382872e-07
8.54636591478697 -7.8222560071704e-07
8.57142857142857 -7.42607157227427e-07
8.59649122807017 -7.03656325233188e-07
8.62155388471178 -6.65467473908316e-07
8.64661654135338 -6.28127328281653e-07
8.67167919799499 -5.91714969236871e-07
8.69674185463659 -5.56301833512483e-07
8.7218045112782 -5.2195171370184e-07
8.7468671679198 -4.8872075825314e-07
8.7719298245614 -4.5665747146941e-07
8.79699248120301 -4.2580271350852e-07
8.82205513784461 -3.96189700383183e-07
8.84711779448621 -3.67844003960946e-07
8.87218045112782 -3.40783551964195e-07
8.89724310776942 -3.15018627970161e-07
8.92230576441103 -2.90551871410908e-07
8.94736842105263 -2.67378277573339e-07
8.97243107769424 -2.45485197599202e-07
8.99749373433584 -2.24852338485081e-07
9.02255639097744 -2.05451763082396e-07
9.04761904761905 -1.87247890097409e-07
9.07268170426065 -1.70197494091223e-07
9.09774436090225 -1.54249705479778e-07
9.12280701754386 -1.39346010533851e-07
9.14786967418546 -1.25420251379063e-07
9.17293233082707 -1.12398625995872e-07
9.19799498746867 -1.00199688219571e-07
9.22305764411028 -8.87343477403001e-08
9.24812030075188 -7.79058701030326e-08
9.27318295739348 -6.76098767075817e-08
9.29824561403509 -5.77343448086026e-08
9.32330827067669 -4.81596075155871e-08
9.3483709273183 -3.87583537928658e-08
9.3734335839599 -2.93956284596111e-08
9.3984962406015 -1.9928832189832e-08
9.42355889724311 -1.02077215123774e-08
9.44862155388471 -7.44088109360316e-11
9.47368421052632 1.04305233838023e-08
9.49874686716792 2.016389771161e-08
9.52380952380952 2.89738337980562e-08
9.54887218045113 3.69196212971284e-08
9.57393483709273 4.40575797237216e-08
9.59899749373434 5.04410584536354e-08
9.62406015037594 5.61204367235737e-08
9.64912280701754 6.1143123631147e-08
9.67418546365915 6.55535581348709e-08
9.69924812030075 6.93932090541653e-08
9.72431077694235 7.27005750693565e-08
9.74937343358396 7.55111847216758e-08
9.77443609022556 7.78575964132592e-08
9.79949874686717 7.97693984071488e-08
9.82456140350877 8.12732088272916e-08
9.84962406015038 8.239267565854e-08
9.87468671679198 8.31484767466514e-08
9.89974937343358 8.35583197982889e-08
9.92481203007519 8.36369423810207e-08
9.94987468671679 8.33961119233203e-08
9.97493734335839 8.28446257145666e-08
10 8.19883109050434e-08

==> x1Tol.dat <==
0 -2.49680437076658
0.01 -2.47740511987721
0.02 -2.45799033328437
0.03 -2.43856209735834
0.04 -2.41912247904788
0.05 -2.39967352586783
0.06 -2.38021726588876
0.07 -2.36075570772859
0.08 -2.34129084054638
0.09 -2.32182463403794
0.1 -2.30235903843356
0.11 -2.28289598449764
0.12 -2.26343738353023
0.13 -2.24398512737056
0.14 -2.22454108840245
0.15 -2.20510711956155
0.16 -2.18568505434451
0.17 -2.16627670681999
0.18 -2.14688387164139
0.19 -2.12750832406157
0.2 -2.10815181994918
0.21 -2.08881609580683
0.22 -2.06950286879104
0.23 -2.05021383673384
0.24 -2.03095067816613
0.25 -2.01171505234272
0.26 -1.99250859926903
0.27 -1.97333293972942
0.28 -1.95418967531723
0.29 -1.93508038846632
0.3 -1.91600664248425
0.31 -1.89696998158711
0.32 -1.87797193093575
0.33 -1.85901399667367
0.34 -1.8400976659664
0.35 -1.82122440704232
0.36 -1.80239566923501
0.37 -1.78361288302707
0.38 -1.76487746009531
0.39 -1.74613725162909
0.4 -1.72734080635902
0.41 -1.70849055411263
0.42 -1.68958890589407
0.43 -1.67063825383157
0.44 -1.65164097112719
0.45 -1.63259941200903
0.46 -1.61351591168577
0.47 -1.59439278630356
0.48 -1.57523233290522
0.49 -1.55603682939182
0.5 -1.53680853448642
0.51 -1.51754968770018
0.52 -1.4982625093007
0.53 -1.47894920028257
0.54 -1.45961194234013
0.55 -1.44025289784244
0.56 -1.42087420981041
0.57 -1.40147800189607
0.58 -1.38206637836402
0.59 -1.36264142407493
0.6 -1.3432052044712
0.61 -1.32375976556462
0.62 -1.30430713392617
0.63 -1.28484931667778
0.64 -1.26538830148616
0.65 -1.24592605655862
0.66 -1.22646453064081
0.67 -1.20700565301651
0.68 -1.18755133350931
0.69 -1.16810346248619
0.7 -1.14866391086302
0.71 -1.12923453011199
0.72 -1.1098171522708
0.73 -1.09041358995377
0.74 -1.07102563636477
0.75 -1.0516550653119
0.76 -1.03230363122399
0.77 -1.01297306916888
0.78 -0.993665094873401
0.79 -0.974381404745128
0.8 -0.955123675895796
0.81 -0.935893566166431
0.82 -0.916692714154141
0.83 -0.897522739240554
0.84 -0.878385241621882
0.85 -0.859281802340603
0.86 -0.840213983318725
0.87 -0.821183327392628
0.88 -0.802191358349454
0.89 -0.783239580965033
0.9 -0.764329481043321
0.91 -0.745462525457336
0.92 -0.726640162191568
0.93 -0.707863820385846
0.94 -0.689134910380651
0.95 -0.670454823763832
0.96 -0.651824933418745
0.97 -0.633246593573754
0.98 -0.61472113985311
0.99 -0.596249889329167
1 -0.577834140575925
1.01 -0.559475173723886
1.02 -0.541174250516194
1.03 -0.522932614366049
1.04 -0.504751490415368
1.05 -0.486632085594692
1.06 -0.468575588684295
1.07 -0.4505831703765
1.08 -0.432655983339175
1.09 -0.414795162280382
1.1 -0.397001824014182
1.11 -0.379277067527554
1.12 -0.361621974048431
1.13 -0.344037607114819
1.14 -0.326525012644998
1.15 -0.309085219008762
1.16 -0.291719237099715
1.17 -0.274428060408571
1.18 -0.257212665097467
1.19 -0.240074010075251
1.2 -0.223013037073747
1.21 -0.206030670724967
1.22 -0.18912781863925
1.23 -0.172305371484329
1.24 -0.155564203065284
1.25 -0.13890517040539
1.26 -0.122329113827821
1.27 -0.105836857038205
1.28 -0.0894292072080146
1.29 -0.0731069550587684
1.3 -0.0568708749470343
1.31 -0.0407217249502142
1.32 -0.0246602469530947
1.33 -0.00868716673514842
1.34 0.00716306407193302
1.35 0.022856461145482
1.36 0.0383930235011344
1.37 0.0537727657695055
1.38 0.0689957180393632
1.39 0.0840619257008226
1.4 0.0989714492885786
1.41 0.113724364325192
1.42 0.128320761164442
1.43 0.142760744834766
1.44 0.157044434882789
1.45 0.171171965216974
1.46 0.185143483951395
1.47 0.198959153249649
1.48 0.212619149168928
1.49 0.226123661504256
1.5 0.239472893632912
1.51 0.252667062359047
1.52 0.265706397758511
1.53 0.278591143023908
1.54 0.291321554309881
1.55 0.303897900578653
1.56 0.316320463445823
1.57 0.328589537026447
1.58 0.340705427781399
1.59 0.352668454364033
1.6 0.364478947467164
1.61 0.376137249670366
1.62 0.387643715287612
1.63 0.398998710215255
1.64 0.410202611780383
1.65 0.421255808589529
1.66 0.432158700377777
1.67 0.442911697858254
1.68 0.453515222572032
1.69 0.463969706738446
1.7 0.474275593105832
1.71 0.484433334802714
1.72 0.494443395189429
1.73 0.504306247710215
1.74 0.514022375745766
1.75 0.523592272466268
1.76 0.533016440684917
1.77 0.542295392711944
1.78 0.551429650209138
1.79 0.560419744044893
1.8 0.569266214149781
1.81 0.577969609372652
1.82 0.586530487337293
1.83 0.594949414299624
1.84 0.60322696500547
1.85 0.611363722548893
1.86 0.61936027823111
1.87 0.627217231419995
1.88 0.634935189410175
1.89 0.642514767283734
1.9 0.649956587771525
1.91 0.657261281115096
1.92 0.664429484929256
1.93 0.671461844065261
1.94 0.678359010474649
1.95 0.685121643073719
1.96 0.691750407608673
1.97 0.698245976521407
1.98 0.704609028815989
1.99 0.710840249925792
2 0.71694033158133
2.01 0.722909971678767
2.02 0.728749874149127
2.03 0.734460748828206
2.04 0.740043311327189
2.05 0.745498282903979
2.06 0.750826390335247
2.07 0.756028365789202
2.08 0.761104946699095
2.09 0.766056875637455
2.1 0.770884900191068
2.11 0.775589772836693
2.12 0.780172250817541
2.13 0.784633096020496
2.14 0.788973074854106
2.15 0.793192958127327
2.16 0.797293520929051
2.17 0.80127554250839
2.18 0.805139806155748
2.19 0.808887099084673
2.2 0.812518212314491
2.21 0.81603394055373
2.22 0.819435082084341
2.23 0.822722438646706
2.24 0.825896815325461
2.25 0.828991032330633
2.26 0.832037484752713
2.27 0.835036344732689
2.28 0.837987787434206
2.29 0.840891990996058
2.3 0.843749136484866
2.31 0.846559407847921
2.32 0.849322991866226
2.33 0.85204007810771
2.34 0.854710858880636
2.35 0.857335529187204
2.36 0.859914286677336
2.37 0.86244733160267
2.38 0.864934866770744
2.39 0.867377097499387
2.4 0.869774231571311
2.41 0.872126479188909
2.42 0.874434052929266
2.43 0.876697167699378
2.44 0.878916040691585
2.45 0.88109089133922
2.46 0.883181951037667
2.47 0.885149988303013
2.48 0.886996031407572
2.49 0.888721110530698
2.5 0.890326257637307
2.51 0.891812506357426
2.52 0.893180891866783
2.53 0.894432450768421
2.54 0.895568220975355
2.55 0.896589241594265
2.56 0.897496552810228
2.57 0.898291195772485
2.58 0.898974212481253
2.59 0.899546645675583
2.6 0.900009538722246
2.61 0.900363935505681
2.62 0.900610880318967
2.63 0.900751417755858
2.64 0.900786592603847
2.65 0.900717449738283
2.66 0.900545034017532
2.67 0.90027039017918
2.68 0.899894562737283
2.69 0.899418595880663
2.7 0.898843533372242
2.71 0.89817041844943
2.72 0.897400293725548
2.73 0.896534201092294
2.74 0.895573181623262
2.75 0.894518275478487
2.76 0.893370521810041
2.77 0.892130958668668
2.78 0.890800622911452
2.79 0.889380550110529
2.8 0.887871774462829
2.81 0.886275328700858
2.82 0.884592244004513
2.83 0.882823549913925
2.84 0.880970274243335
2.85 0.879033442995998
2.86 0.877014080280118
2.87 0.874913208225802
2.88 0.872731846903037
2.89 0.870471014240695
2.9 0.868131725946552
2.91 0.865714995428321
2.92 0.863221833715708
2.93 0.860653249383472
2.94 0.858010248475498
2.95 0.85529383442988
2.96 0.852505008005004
2.97 0.849644767206634
2.98 0.846714107216003
2.99 0.843714020318893
3 0.840645495835712
3.01 0.837509520052561
3.02 0.834307076153294
3.03 0.831039144152552
3.04 0.827746697997582
3.05 0.824470173274945
3.06 0.821209737580683
3.07 0.817965555242357
3.08 0.81473778733522
3.09 0.811526591698548
3.1 0.808332122952137
3.11 0.805154532512952
3.12 0.801993968611925
3.13 0.798850576310913
3.14 0.795724497519795
3.15 0.792615871013713
3.16 0.789524832450458
3.17 0.786451514387988
3.18 0.783396046302082
3.19 0.780358554604126
3.2 0.777339162659028
3.21 0.774337990803251
3.22 0.771355156362978
3.23 0.76839077367239
3.24 0.765444954092056
3.25 0.762517806027448
3.26 0.75960943494755
3.27 0.75671994340359
3.28 0.753849431047863
3.29 0.750997994652662
3.3 0.748165728129307
3.31 0.745352722547263
3.32 0.742559066153363
3.33 0.739784844391108
3.34 0.737030139920058
3.35 0.734295032635311
3.36 0.731579599687061
3.37 0.728883915500229
3.38 0.726208051794178
3.39 0.723552077602499
3.4 0.720916059292863
3.41 0.718300060586943
3.42 0.715704142580405
3.43 0.713128363762958
3.44 0.710572780038461
3.45 0.708037444745091
3.46 0.705522408675567
3.47 0.702991529717892
3.48 0.700409147390548
3.49 0.697776031109819
3.5 0.695092947684241
3.51 0.692360661264249
3.52 0.689579933292592
3.53 0.686751522455513
3.54 0.683876184634687
3.55 0.680954672859912
3.56 0.677987737262563
3.57 0.674976125029791
3.58 0.671920580359471
3.59 0.668821844415904
3.6 0.665680655286246
3.61 0.662497747937694
3.62 0.659273854175394
3.63 0.656009702601093
3.64 0.652706018572516
3.65 0.649363524163469
3.66 0.645982938124668
3.67 0.642564975845291
3.68 0.63911034931524
3.69 0.635619767088124
3.7 0.632093934244946
3.71 0.628533552358502
3.72 0.624939319458483
3.73 0.621311929997268
3.74 0.617652074816429
3.75 0.613960441113914
3.76 0.610237712411926
3.77 0.606484568525488
3.78 0.602701685531686
3.79 0.598889735739593
3.8 0.595055754107081
3.81 0.591206686598996
3.82 0.587343066307733
3.83 0.583465422469344
3.84 0.579574280449245
3.85 0.575670161728464
3.86 0.571753583890395
3.87 0.567825060608086
3.88 0.563885101632033
3.89 0.55993421277849
3.9 0.555972895918291
3.91 0.552001648966163
3.92 0.548020965870553
3.93 0.544031336603943
3.94 0.540033247153658
3.95 0.536027179513164
3.96 0.53201361167385
3.97 0.527993017617283
3.98 0.523965867307955
3.99 0.519932626686481
4 0.515893757663282
4.01 0.511849718112725
4.02 0.507800961867722
4.03 0.503747938714787
4.04 0.499691094389545
4.05 0.495630870572687
4.06 0.491567704886369
4.07 0.487502030891054
4.08 0.483434278082782
4.09 0.479364871890884
4.1 0.475294233676109
4.11 0.471222780729182
4.12 0.467150926269786
4.13 0.463079079445949
4.14 0.459007645333848
4.15 0.454937024938019
4.16 0.450867615191971
4.17 0.4467998089592
4.18 0.44273399503459
4.19 0.43867055814622
4.2 0.434609878957538
4.21 0.430552334069939
4.22 0.426498296025702
4.23 0.422448133311317
4.24 0.418402210361174
4.25 0.414360887561618
4.26 0.410324521255372
4.27 0.406293463746315
4.28 0.402268063304613
4.29 0.398248664172205
4.3 0.394235606568629
4.31 0.390229226697194
4.32 0.38622985675149
4.33 0.382237824922235
4.34 0.378253455404442
4.35 0.374277068404927
4.36 0.370308980150125
4.37 0.366349502894235
4.38 0.362398944927673
4.39 0.358457610585837
4.4 0.354525800258179
4.41 0.350603810397578
4.42 0.346691933530015
4.43 0.342790458264535
4.44 0.338899669303508
4.45 0.335019847453173
4.46 0.331151269634462
4.47 0.327294208894107
4.48 0.323448934416024
4.49 0.319615711532956
4.5 0.315794801738402
4.51 0.311986462698793
4.52 0.308190948265934
4.53 0.304408508489706
4.54 0.300639389631011
4.55 0.296883834174972
4.56 0.293142080844376
4.57 0.289414364613354
4.58 0.285700916721304
4.59 0.28200196468704
4.6 0.278317732323177
4.61 0.274648439750738
4.62 0.270994303413983
4.63 0.267355536095458
4.64 0.263732346931258
4.65 0.260124941426497
4.66 0.256533521470994
4.67 0.252958285355155
4.68 0.249399427786057
4.69 0.245857139903732
4.7 0.242331609297637
4.71 0.238823020023322
4.72 0.235331552619274
4.73 0.231857384123956
4.74 0.228400688093008
4.75 0.224961634616643
4.76 0.221532950789712
4.77 0.218107459799168
4.78 0.214685470714966
4.79 0.21126728918332
4.8 0.20785321743036
4.81 0.204443554266091
4.82 0.201038595088647
4.83 0.197638631888854
4.84 0.194243953255075
4.85 0.190854844378352
4.86 0.187471587057834
4.87 0.184094459706487
4.88 0.180723737357085
4.89 0.177359691668476
4.9 0.174002590932123
4.91 0.17065270007892
4.92 0.16731028068626
4.93 0.163975590985385
4.94 0.16064888586898
4.95 0.157330416899034
4.96 0.154020432314948
4.97 0.150719177041897
4.98 0.147426892699434
4.99 0.144143817610346

==> x2K.dat <==
0 0.95
0.025062656641604 0.857911428005513
0.050125313283208 0.794884103019008
0.075187969924812 0.748319674711093
0.100250626566416 0.712992429982055
0.12531328320802 0.6847467796693
0.150375939849624 0.662064133539958
0.175438596491228 0.644101853621904
0.200501253132832 0.629615965690593
0.225563909774436 0.617961240691816
0.25062656641604 0.609398548610406
0.275689223057644 0.603673728286732
0.300751879699248 0.599945017353995
0.325814536340852 0.598117418413053
0.350877192982456 0.598965767734302
0.37593984962406 0.602554581497864
0.401002506265664 0.608161552647529
0.426065162907268 0.615282553905671
0.451127819548872 0.624996376179156
0.476190476190476 0.63775107540177
0.50125313283208 0.653066420861772
0.526315789473684 0.669965917224078
0.551378446115288 0.689337009867503
0.576441102756892 0.711823304578489
0.601503759398496 0.736906558299403
0.6265664160401 0.763023245230631
0.651629072681704 0.789952301387084
0.676691729323308 0.817325704165774
0.701754385964912 0.844019455823226
0.726817042606516 0.868684103616594
0.75187969924812 0.889802329435901
0.776942355889724 0.906069771037614
0.802005012531328 0.916312731465717
0.827067669172932 0.91972401417418
0.852130325814536 0.915549851871158
0.87719298245614 0.903077150057996
0.902255639097744 0.882080644527419
0.927318295739348 0.85364901414382
0.952380952380952 0.819037143455795
0.977443609022556 0.779009033798167
1.00250626566416 0.73396205777994
1.02756892230576 0.685611217761033
1.05263157894737 0.635565094965055
1.07769423558897 0.584847371522962
1.10275689223058 0.5340996742424
1.12781954887218 0.483954477269637
1.15288220551378 0.435433851820697
1.17794486215539 0.389102496141662
1.20300751879699 0.34532913215088
1.2280701754386 0.304292285872341
1.2531328320802 0.265986908382286
1.2781954887218 0.230506059722745
1.30325814536341 0.197877928841071
1.32832080200501 0.168011939369288
1.35338345864662 0.14079310245212
1.37844611528822 0.116082016746985
1.40350877192982 0.0937151311501858
1.42857142857143 0.0735272922316434
1.45363408521303 0.0553609457205254
1.47869674185464 0.0390600119107788
1.50375939849624 0.0244751914234396
1.52882205513784 0.0114639652066319
1.55388471177945 -0.000109405464431001
1.57894736842105 -0.0103731851962016
1.60401002506266 -0.0194272909433812
1.62907268170426 -0.0273722898790469
1.65413533834586 -0.034312489157448
1.67919799498747 -0.040347076599741
1.70426065162907 -0.0455701206939902
1.72932330827068 -0.0500705705951674
1.75438596491228 -0.0539327851059593
1.77944862155388 -0.0572440366608079
1.80451127819549 -0.0600762023920999
1.82957393483709 -0.0624904557638008
1.8546365914787 -0.0645415008316389
1.8796992481203 -0.0662775722431052
1.9047619047619 -0.0677404352374535
1.92982456140351 -0.0689653856457005
1.95488721804511 -0.0699842886842839
1.97994987468672 -0.0708267227416218
2.00501253132832 -0.0715144663550808
2.03007518796992 -0.0720670076740692
2.05513784461153 -0.072501662581908
2.08020050125313 -0.0728335746958308
2.10526315789474 -0.0730757153669843
2.13032581453634 -0.0732388836804279
2.15538847117794 -0.073331706455134
2.18045112781955 -0.0733617254606926
2.20551378446115 -0.0733365626380347
2.23057644110276 -0.0732615096780603
2.25563909774436 -0.073141263345159
2.28070175438596 -0.0729799834230619
2.30576441102757 -0.0727812927148421
2.33082706766917 -0.0725482770429147
2.35588972431078 -0.0722834852490365
2.38095238095238 -0.0719889291943062
2.40601503759398 -0.0716660837591644
2.43107769423559 -0.0713158868433936
2.45614035087719 -0.070938739366118
2.4812030075188 -0.0705346314972186
2.5062656641604 -0.0701044318472856
2.531328320802 -0.0696488861628728
2.55639097744361 -0.0691684509282735
2.58145363408521 -0.0686634200569523
2.60651629072682 -0.0681339248915444
2.63157894736842 -0.0675799342038564
2.65664160401002 -0.0670012541948659
2.68170426065163 -0.0663975284947215
2.70676691729323 -0.065768238162743
2.73182957393484 -0.0651127016874212
2.75689223057644 -0.0644300749864178
2.78195488721805 -0.0637193514065659
2.80701754385965 -0.0629793617238693
2.83208020050125 -0.0622087741435031
2.85714285714286 -0.0614060942998134
2.88220551378446 -0.0605696652563173
2.90726817042607 -0.0596976675057031
2.93233082706767 -0.0587881189698302
2.95739348370927 -0.0578391762961275
2.98245614035088 -0.0568499868519343
3.00751879699248 -0.0558187415775138
3.03258145363408 -0.0547434515597233
3.05764411027569 -0.0536220740724851
3.08270676691729 -0.0524525125767867
3.1077694235589 -0.0512326167206809
3.1328320802005 -0.0499601823392859
3.15789473684211 -0.0486329514547849
3.18295739348371 -0.0472486122764264
3.20802005012531 -0.0458047992005243
3.23308270676692 -0.0442990928104574
3.25814536340852 -0.04272901987667
3.28320802005013 -0.0410920533566716
3.30827067669173 -0.039385612395037
3.33333333333333 -0.037607062323406
3.35839598997494 -0.0357537146604839
3.38345864661654 -0.0338228271120411
3.40852130325815 -0.0318116035709132
3.43358395989975 -0.0297171941170012
3.45864661654135 -0.0275366950172712
3.48370927318296 -0.0252671487257545
3.50877192982456 -0.0229055438835478
3.53383458646617 -0.020448815318813
3.55889724310777 -0.0178953937008557
3.58395989974937 -0.0152522484233574
3.60902255639098 -0.0125165253776917
3.63408521303258 -0.00968514595608742
3.65914786967419 -0.00675727058557618
3.68421052631579 -0.00373429872799181
3.70927318295739 -0.000619868879970897
3.734335839599 0.00258014142704767
3.7593984962406 0.00585761562682251
3.78446115288221 0.00920219811830954
3.80952380952381 0.0126012942656624
3.83458646616541 0.0160400703982321
3.85964912280702 0.0195014538105672
3.88471177944862 0.0229661327624138
3.90977443609023 0.0264125564787154
3.93483709273183 0.0298169351496132
3.95989974937343 0.0331532399304456
3.98496240601504 0.0363932029417486
4.01002506265664 0.0395064550378097
4.03508771929825 0.0424651981769959
4.06015037593985 0.0452435990660808
4.08521303258145 0.0478172174799066
4.11027568922306 0.0501640152818398
4.13533834586466 0.0522643564237723
4.16040100250627 0.0541010069461203
4.18546365914787 0.0556591349778248
4.21052631578947 0.0569263107363521
4.23558897243108 0.0578925065276926
4.26065162907268 0.058550096746362
4.28571428571429 0.0588938578754005
4.31077694235589 0.0589209684863734
4.33583959899749 0.0586310092393706
4.3609022556391 0.0580259628830067
4.3859649122807 0.0571102142544213
4.41102756892231 0.0558905502792786
4.43609022556391 0.0543761599717677
4.46115288220551 0.0525786453663519
4.48621553884712 0.0505347609474604
4.51127819548872 0.0482863271222206
4.53634085213033 0.0458568454150637
4.56140350877193 0.0432694477847078
4.58646616541353 0.0405468966241578
4.61152882205514 0.0377115847607053
4.63659147869674 0.0347855354559286
4.66165413533835 0.0317904024056928
4.68671679197995 0.0287474697401497
4.71177944862155 0.025677652023738
4.73684210526316 0.022601494255183
4.76190476190476 0.0195391718674967
4.78696741854637 0.0165104907279782
4.81203007518797 0.0135348871382128
4.83709273182957 0.0106305547583903
4.86215538847118 0.00779477586032651
4.88721804511278 0.00502976771003302
4.91228070175439 0.00234380104758328
4.93734335839599 -0.000255776342061883
4.96240601503759 -0.00276253962905362
4.9874686716792 -0.00517098693865529
5.0125313283208 -0.00747653935124279
5.03759398496241 -0.00967554090230394
5.06265664160401 -0.0117652585824389
5.08771929824561 -0.0137438823373601
5.11278195488722 -0.0156105250651466
5.13784461152882 -0.0173653012859582
5.16290726817043 -0.0190097807131455
5.18796992481203 -0.0205460437761554
5.21303258145363 -0.0219762988440246
5.23809523809524 -0.0233028822253798
5.26315789473684 -0.0245282581684375
5.28822055137845 -0.0256550188610044
5.31328320802005 -0.0266858844304768
5.33834586466165 -0.0276237029438411
5.36340852130326 -0.0284714504076733
5.38847117794486 -0.0292322307681398
5.41353383458647 -0.0299087737842879
5.43859649122807 -0.0305032047600949
5.46365914786967 -0.0310185496850616
5.48872180451128 -0.0314576880464027
5.51378446115288 -0.0318233121248815
5.53884711779449 -0.0321179269948104
5.56390977443609 -0.03234385052405
5.58897243107769 -0.03250321337401
5.6140350877193 -0.0325979589996484
5.6390977443609 -0.0326298436494722
5.66416040100251 -0.0326004363655369
5.68922305764411 -0.0325111189834469
5.71428571428571 -0.0323630861323549
5.73934837092732 -0.0321573452349628
5.76441102756892 -0.0318947165075207
5.78947368421053 -0.0315758329598277
5.81453634085213 -0.031201774726267
5.83959899749373 -0.0307740612163037
5.86466165413534 -0.0302933569557015
5.88972431077694 -0.0297603167404223
5.91478696741855 -0.0291755967321086
5.93984962406015 -0.0285398544580834
5.96491228070175 -0.0278537488113501
5.98997493734336 -0.0271179400505927
6.01503759398496 -0.0263330898001757
6.04010025062657 -0.0254998610501442
6.06516290726817 -0.0246189181562238
6.09022556390977 -0.0236909268398204
6.11528822055138 -0.0227165541880207
6.14035087719298 -0.0216964686535917
6.16541353383459 -0.0206313400549812
6.19047619047619 -0.0195218395763172
6.21553884711779 -0.0183686397674083
6.2406015037594 -0.0171724145437438
6.265664160401 -0.0159338391864934
6.29072681704261 -0.0146535903425072
6.31578947368421 -0.013333579191537
6.34085213032581 -0.0119768942461337
6.36591478696742 -0.0105846249197417
6.39097744360902 -0.00915823807267983
6.41604010025063 -0.00769963833117373
6.44110275689223 -0.00621116808735572
6.46616541353383 -0.00469560749926485
6.49122807017544 -0.00315617449084673
6.51629072681704 -0.00159652475195387
6.54135338345865 -2.07517383452715e-05
6.56641604010025 0.00156661332831321
6.59147869674185 0.00316060146044903
6.61654135338346 0.00475580590458307
6.64160401002506 0.00634638214132938
6.66666666666667 0.0079260478853953
6.69172932330827 0.00948808308558165
6.71679197994987 0.0110253299247823
6.74185463659148 0.0125301928199846
6.76691729323308 0.0139948717301819
6.79197994987469 0.0154135018587681
6.81704260651629 0.016777687033292
6.84210526315789 0.0180787143825534
6.8671679197995 0.0193085147650274
6.8922305764411 0.0204596627688646
6.91729323308271 0.0215253767118907
6.94235588972431 0.0224995186416066
6.96741854636591 0.0233765943351885
6.99248120300752 0.0241517532994879
7.01754385964912 0.0248207887710316
7.04260651629073 0.0253801377160216
7.06766917293233 0.025826880830335
7.09273182957393 0.0261587425395245
7.11779448621554 0.0263740909988178
7.14285714285714 0.026471938093118
7.16791979949875 0.0264519394370033
7.19298245614035 0.0263143943747274
7.21804511278195 0.0260603572939597
7.24310776942356 0.0256938686972859
7.26817042606516 0.0252198175507988
7.29323308270677 0.0246429462205756
7.31829573934837 0.0239682540417726
7.34335839598997 0.0232009973186245
7.36842105263158 0.022346689324445
7.39348370927318 0.0214111003016267
7.41854636591479 0.0204002574616408
7.44360902255639 0.0193204449850374
7.46867167919799 0.0181782040214455
7.4937343358396 0.0169803326895725
7.5187969924812 0.0157338860772052
7.54385964912281 0.0144461762412087
7.56892230576441 0.013124772207527
7.59398496240601 0.0117774999711832
7.61904761904762 0.0104124424962787
7.64411027568922 0.00903789429922444
7.66917293233083 0.0076582894296957
7.69423558897243 0.00627720445232806
7.71929824561403 0.00489974874864755
7.74436090225564 0.00353080961454268
7.76942355889724 0.00217505226026484
7.79448621553885 0.000836919810428119
7.81954887218045 -0.000479366695990838
7.84461152882206 -0.00176980830565252
7.86967418546366 -0.00303062815085471
7.89473684210526 -0.00425827144953263
7.91979949874687 -0.00544940550525863
7.94486215538847 -0.00660091970724238
7.96992481203007 -0.00770992553033097
7.99498746867168 -0.0087737565350086
8.02005012531328 -0.00978996836739691
8.04511278195489 -0.0107563387592547
8.07017543859649 -0.0116708675279783
8.09523809523809 -0.0125319003524591
8.1203007518797 -0.0133407134074174
8.1453634085213 -0.0140978818285987
8.17042606516291 -0.0148031737156767
8.19548872180451 -0.0154564663868053
8.22055137844611 -0.0160577463786179
8.24561403508772 -0.0166071094462275
8.27067669172932 -0.017104760563227
8.29573934837093 -0.0175510139216886
8.32080200501253 -0.0179462929321647
8.34586466165413 -0.018291130223687
8.37092731829574 -0.018586167643767
8.39598997493734 -0.0188321562583958
8.42105263157895 -0.0190299563520444
8.44611528822055 -0.0191805374276632
8.47117794486216 -0.0192849782066826
8.49624060150376 -0.0193444666290123
8.52130325814536 -0.0193599770116945
8.54636591478697 -0.0193317665588509
8.57142857142857 -0.0192603728959883
8.59649122807017 -0.0191463872944585
8.62155388471178 -0.0189904419168057
8.64661654135338 -0.0187932098167662
8.67167919799499 -0.0185554049392687
8.69674185463659 -0.018277782120434
8.7218045112782 -0.017961137087575
8.7468671679198 -0.017606306459197
8.7719298245614 -0.0172141677449976
8.79699248120301 -0.0167856393458664
8.82205513784461 -0.0163216805538854
8.84711779448621 -0.0158232915523286
8.87218045112782 -0.0152915134156625
8.89724310776942 -0.0147274281095457
8.92230576441103 -0.014132158490829
8.94736842105263 -0.0135068683075553
8.97243107769424 -0.01285276219896
8.99749373433584 -0.0121710856954707
9.02255639097744 -0.0114631252187068
9.04761904761905 -0.0107301819804471
9.07268170426065 -0.00997352067816147
9.09774436090225 -0.00919449535966867
9.12280701754386 -0.00839457907926482
9.14786967418546 -0.00757536384724789
9.17293233082707 -0.0067385606299174
9.19799498746867 -0.00588599934957458
9.22305764411028 -0.00501962888452259
9.24812030075188 -0.00414151706906611
9.27318295739348 -0.00325385069351156
9.29824561403509 -0.00235893550416728
9.32330827067669 -0.00145919620334313
9.3483709273183 -0.000557176449350709
9.3734335839599 0.000344461143496479
9.3984962406015 0.00124293500488338
9.42355889724311 0.00213534460849323
9.44862155388471 0.00301867047200735
9.47368421052632 0.0038897741571055
9.49874686716792 0.00474542220664103
9.52380952380952 0.00558297177489083
9.54887218045113 0.00639880790418111
9.57393483709273 0.00718895722374234
9.59899749373434 0.00794967413821004
9.62406015037594 0.00867744082762456
9.64912280701754 0.00936896724743145
9.67418546365915 0.0100211911284813
9.69924812030075 0.0106312779770295
9.72431077694235 0.0111966210747366
9.74937343358396 0.0117148414786683
9.77443609022556 0.0121837880212952
9.79949874686717 0.0126015373104927
9.82456140350877 0.0129663937295417
9.84962406015038 0.0132768894371277
9.87468671679198 0.0135317843673414
9.89974937343358 0.0137300662296786
9.92481203007519 0.0138709505090398
9.94987468671679 0.013953880465731
9.97493734335839 0.0139786641582989
10 0.0139459284033588

==> x2Kol.dat <==
0 2.02769935727088
0.01 1.99747425449974
0.02 1.96792643100065
0.03 1.93904521253077
0.04 1.9108197659326
0.05 1.88323908321269
0.06 1.85629200182569
0.07 1.8299672241156
0.08 1.80425333604072
0.09 1.77913882527117
0.1 1.75461209871779
0.11 1.73066149952876
0.12 1.70727532357287
0.13 1.68444183541605
0.14 1.6621492837889
0.15 1.640385916537
0.16 1.61913999504248
0.17 1.59839980810344
0.18 1.57815368525773
0.19 1.55839000953826
0.2 1.53909722964837
0.21 1.52026387154829
0.22 1.50187854944547
0.23 1.48392997618459
0.24 1.46640697303543
0.25 1.44929847887946
0.26 1.43259355879838
0.27 1.41628141207036
0.28 1.40035137958183
0.29 1.38479295066446
0.3 1.36959576936923
0.31 1.35474964019037
0.32 1.340244533254
0.33 1.3260705889868
0.34 1.31221812228152
0.35 1.29867762617648
0.36 1.28543977506705
0.37 1.27249542746749
0.38 1.25983562834161
0.39 1.25799995017412
0.4 1.25604889107574
0.41 1.25398740364129
0.42 1.25182028630797
0.43 1.24955218781487
0.44 1.24718761268159
0.45 1.24473092717699
0.46 1.24218636539122
0.47 1.23955803513698
0.48 1.23684992349581
0.49 1.23406590189427
0.5 1.2312097306489
0.51 1.22828506295863
0.52 1.22529544835308
0.53 1.22224433562572
0.54 1.21913507529537
0.55 1.2159709216474
0.56 1.21275503441115
0.57 1.20949048013074
0.58 1.20618023328565
0.59 1.20282717721446
0.6 1.19943410489124
0.61 1.19600371959943
0.62 1.19253863554261
0.63 1.18904137842692
0.64 1.18551438604388
0.65 1.18196000887821
0.66 1.17838051075987
0.67 1.17477806957558
0.68 1.17115477805116
0.69 1.16751264461233
0.7 1.16385359432876
0.71 1.16017946994353
0.72 1.15649203298786
0.73 1.15279296497916
0.74 1.14908386869908
0.75 1.14536626954686
0.76 1.14164161696275
0.77 1.13791128591531
0.78 1.13417657844622
0.79 1.13043872526589
0.8 1.12669888739342
0.81 1.12295815783396
0.82 1.11921756328746
0.83 1.11547806588237
0.84 1.11174056492881
0.85 1.10800589868555
0.86 1.10427484613609
0.87 1.10054812876916
0.88 1.09682641235959
0.89 1.09311030874591
0.9 1.0894003776015
0.91 1.08569712819628
0.92 1.08200102114677
0.93 1.07831247015214
0.94 1.07463184371465
0.95 1.07095946684293
0.96 1.06729562273693
0.97 1.06364055445337
0.98 1.05999446655109
0.99 1.05635752671555
1 1.05272986736196
1.01 1.04911158721665
1.02 1.0455027528765
1.03 1.04190340034594
1.04 1.03831353655157
1.05 1.03473314083404
1.06 1.0311621664172
1.07 1.02760054185414
1.08 1.02404817245023
1.09 1.02050494166267
1.1 1.01697071247655
1.11 1.0134453287571
1.12 1.00992861657777
1.13 1.00642038552397
1.14 1.00292042997196
1.15 0.999428530342565
1.16 0.995944454329351
1.17 0.99246795810065
1.18 0.9889987874751
1.19 0.985536679070101
1.2 0.982081361422712
1.21 0.978632556082428
1.22 0.975189978675306
1.23 0.971753339938902
1.24 0.96832234672747
1.25 0.964896702986901
1.26 0.961476110698907
1.27 0.958060270793932
1.28 0.95464888403236
1.29 0.951241651853566
1.3 0.947838277192432
1.31 0.944438465262969
1.32 0.94104192430874
1.33 0.937648366319816
1.34 0.927609969544625
1.35 0.917815098413726
1.36 0.908255074339081
1.37 0.898921443053986
1.38 0.889805972637772
1.39 0.880900650662907
1.4 0.872197680809101
1.41 0.863689479199412
1.42 0.855368670641832
1.43 0.847228084903274
1.44 0.83926075309875
1.45 0.831459904244564
1.46 0.82381896199879
1.47 0.816331541593387
1.48 0.808991446948942
1.49 0.801792667953905
1.5 0.794729377884487
1.51 0.787795930938355
1.52 0.780986859854171
1.53 0.774296873589503
1.54 0.767720855031105
1.55 0.761253858713813
1.56 0.754891108527049
1.57 0.748627995390838
1.58 0.742460074886343
1.59 0.736383064828927
1.6 0.730392842774666
1.61 0.724485443453966
1.62 0.71865705612841
1.63 0.712904021869214
1.64 0.707222830757636
1.65 0.701610119009375
1.66 0.696062666026438
1.67 0.690577391381133
1.68 0.685151351737794
1.69 0.679781737718561
1.7 0.674465870720081
1.71 0.669201199688331
1.72 0.663985297858975
1.73 0.658815859470707
1.74 0.653690696459003
1.75 0.648607735137509
1.76 0.643565012874119
1.77 0.638560674768433
1.78 0.633592970336991
1.79 0.628660250212278
1.8 0.623760962861077
1.81 0.618893651327342
1.82 0.614056950004333
1.83 0.609249581440323
1.84 0.604470353181752
1.85 0.599718154657345
1.86 0.594991954106252
1.87 0.590290795552952
1.88 0.585613795831285
1.89 0.580960141659654
1.9 0.576329086769133
1.91 0.571719949085946
1.92 0.567132107969525
1.93 0.562565001507105
1.94 0.55801812386564
1.95 0.553491022701614
1.96 0.548983296629167
1.97 0.544494592746798
1.98 0.540024604222805
1.99 0.535573067939484
2 0.531139762196051
2.01 0.526724504470112
2.02 0.522327149237521
2.03 0.51794758585032
2.04 0.513585736472484
2.05 0.509241554073095
2.06 0.504915020476585
2.07 0.500606144469619
2.08 0.496314959964205
2.09 0.492041524216573
2.1 0.487785916101357
2.11 0.483548234440616
2.12 0.479328596387196
2.13 0.47512713586194
2.14 0.470944002044233
2.15 0.466779357915381
2.16 0.462633378854267
2.17 0.458506251284778
2.18 0.454398171374425
2.19 0.450309343783606
2.2 0.446239980464937
2.21 0.44219029951204
2.22 0.438160524057202
2.23 0.43415088121726
2.24 0.430161601087069
2.25 0.432499628892714
2.26 0.434629741630255
2.27 0.436560147565393
2.28 0.438298847512337
2.29 0.439853636448334
2.3 0.44123210597193
2.31 0.442441647277356
2.32 0.44348945440245
2.33 0.444382527575474
2.34 0.445127676539814
2.35 0.445731523777498
2.36 0.446200507584678
2.37 0.446540884976561
2.38 0.44675873441718
2.39 0.446859958382159
2.4 0.446850285771295
2.41 0.446735274193183
2.42 0.446520312147071
2.43 0.446210621128141
2.44 0.445811257682013
2.45 0.445327115432875
2.46 0.4368843887708
2.47 0.428651942769236
2.48 0.420624232135902
2.49 0.412795815335044
2.5 0.40516135377425
2.51 0.397715610057682
2.52 0.390453445719862
2.53 0.383369818745603
2.54 0.376459781094655
2.55 0.369718476380728
2.56 0.363141137800558
2.57 0.356723086367044
2.58 0.350459729468958
2.59 0.344346559756435
2.6 0.338379154334803
2.61 0.332553174237997
2.62 0.326864364145644
2.63 0.321308552304081
2.64 0.315881650610201
2.65 0.310579654817557
2.66 0.305398644826058
2.67 0.300334785019436
2.68 0.295384324618104
2.69 0.290543598018877
2.7 0.285809025096963
2.71 0.281177111449585
2.72 0.276644448564443
2.73 0.272207713899826
2.74 0.267863670866532
2.75 0.263609168704789
2.76 0.259441142252117
2.77 0.255356611600407
2.78 0.251352681642584
2.79 0.247426541510953
2.8 0.243575463910741
2.81 0.239796804353538
2.82 0.236088000296228
2.83 0.232446570191675
2.84 0.228870112457886
2.85 0.225356304372685
2.86 0.221902900901034
2.87 0.218507733462149
2.88 0.215168708643448
2.89 0.211883806868141
2.9 0.208651081023023
2.91 0.205468655052677
2.92 0.20233472252591
2.93 0.199247545179874
2.94 0.196205451446861
2.95 0.193206834968366
2.96 0.190250153100556
2.97 0.187333925414903
2.98 0.184456732197284
2.99 0.181617212948511
3 0.178814064888857
3.01 0.176046041468822
3.02 0.173311950888072
3.03 0.170610654624168
3.04 0.175820970186539
3.05 0.180776154618938
3.06 0.185485184625643
3.07 0.189956825958446
3.08 0.194199635001489
3.09 0.198221961371371
3.1 0.202031951124587
3.11 0.205637550270509
3.12 0.209046508372982
3.13 0.212266382090576
3.14 0.215304538557978
3.15 0.218168158551192
3.16 0.220864239409698
3.17 0.223399597711073
3.18 0.225780871709579
3.19 0.228014523561061
3.2 0.230106841363316
3.21 0.2320639410448
3.22 0.233891768135849
3.23 0.235596099456144
3.24 0.237182544750436
3.25 0.23865654830193
3.26 0.240023390549593
3.27 0.241288189732174
3.28 0.24245590357815
3.29 0.243531331057258
3.3 0.244519114205866
3.31 0.245423740035229
3.32 0.246249542528742
3.33 0.247000704731674
3.34 0.247681260934509
3.35 0.248295098949046
3.36 0.248845962474648
3.37 0.249337453550665
3.38 0.249773035089867
3.39 0.250156033486871
3.4 0.25048964129486
3.41 0.250776919963445
3.42 0.251020802630255
3.43 0.251224096958699
3.44 0.251389488014381
3.45 0.25151954117276
3.46 0.25161670505087
3.47 0.244553391516464
3.48 0.237720348217038
3.49 0.231110675468556
3.5 0.224717602531059
3.51 0.218534487858662
3.52 0.212554818433089
3.53 0.206772208545736
3.54 0.201180398297582
3.55 0.195773252009811
3.56 0.190544756677757
3.57 0.185489020553707
3.58 0.180600271907992
3.59 0.175872857990614
3.6 0.171301244195653
3.61 0.166880013416515
3.62 0.162603865570542
3.63 0.158467617265541
3.64 0.154466201577661
3.65 0.150594667909029
3.66 0.146848181894152
3.67 0.143222025325765
3.68 0.1397115960733
3.69 0.136312407970114
3.7 0.13302009064882
3.71 0.1298303893074
3.72 0.126739164392046
3.73 0.123742391185788
3.74 0.120836159294942
3.75 0.118016672028054
3.76 0.115280245664437
3.77 0.112623308611528
3.78 0.110042400452084
3.79 0.107534170883826
3.8 0.106349642022949
3.81 0.105185924876052
3.82 0.104041578122283
3.83 0.102915224189
3.84 0.101805548204689
3.85 0.100711297037758
3.86 0.0996312783631886
3.87 0.0985643597159324
3.88 0.0975094675033033
3.89 0.0964655859591134
3.9 0.095431756030344
3.91 0.0944070741932525
3.92 0.0933906912002984
3.93 0.0923818107624541
3.94 0.0913796881736283
3.95 0.0903836288852489
3.96 0.0893929870397502
3.97 0.0884071639719122
3.98 0.0874256066868395
3.99 0.0864478063229438
4 0.085473296607691
4.01 0.0845016523131551
4.02 0.0835324877176349
4.03 0.0825654550787887
4.04 0.0816002431229382
4.05 0.0806365755544278
4.06 0.0796742095882044
4.07 0.0787129345081175
4.08 0.0777525702528428
4.09 0.0767929660308017
4.1 0.0758339989649867
4.11 0.0748755727682116
4.12 0.073917616448973
4.13 0.0729600830478449
4.14 0.0720029484041139
4.15 0.0710462099522031
4.16 0.0700898855473173
4.17 0.0691340123196643
4.18 0.0681786455565708
4.19 0.0672238576117958
4.2 0.0662697368413586
4.21 0.065316386565232
4.22 0.0643639240542983
4.23 0.0634124795420253
4.24 0.0624621952603878
4.25 0.0615132244996311
4.26 0.0605657306915495
4.27 0.059619886516027
4.28 0.058675873030658
4.29 0.0577338788233383
4.3 0.0567940991877765
4.31 0.0558567353219377
4.32 0.0549219935494775
4.33 0.053990084564273
4.34 0.0530612226981893
4.35 0.0521356252122486
4.36 0.0512135116113917
4.37 0.0502951029830284
4.38 0.0493806213595848
4.39 0.0484702891052467
4.4 0.0475643283270931
4.41 0.0466629603107974
4.42 0.0457664049810525
4.43 0.0448748803868487
4.44 0.0439886022117056
4.45 0.0431077833089217
4.46 0.0422326332618678
4.47 0.0413633579693109
4.48 0.0405001592557112
4.49 0.03964323450639
4.5 0.0387927763274216
4.51 0.0379489722300552
4.52 0.0371120043394269
4.53 0.036282049127276
4.54 0.0354592771683334
4.55 0.0346438529200073
4.56 0.0338359345249472
4.57 0.0330356736360271
4.58 0.0322432152632494
4.59 0.0314586976420333
4.6 0.0306822521223185
4.61 0.0299140030778818
4.62 0.0291540678352359
4.63 0.0284025566214518
4.64 0.0276595725302237
4.65 0.0269252115054755
4.66 0.0261995623417857
4.67 0.0254827067008986
4.68 0.0247747191435728
4.69 0.0240756671760105
4.7 0.0233856113101039
4.71 0.0227046051367329
4.72 0.0220326954113432
4.73 0.0213699221510394
4.74 0.0207163187424284
4.75 0.0200719120594543
4.76 0.0179710457740867
4.77 0.0159325707196093
4.78 0.0139546416860173
4.79 0.0120354555825282
4.8 0.0101732510380957
4.81 0.00836630782157365
4.82 0.00661294615681587
4.83 0.00491152598824939
4.84 0.00326044623669272
4.85 0.00165814407273129
4.86 0.000103094225239878
4.87 -0.00140619166483105
4.88 -0.00287116564092281
4.89 -0.00429324397725208
4.9 -0.00567380767771841
4.91 -0.007014202931935
4.92 -0.0083157415342234
4.93 -0.00957970127207206
4.94 -0.010807326290775
4.95 -0.0119998274408549
4.96 -0.0131583826145253
4.97 -0.0142841370769357
4.98 -0.0153782037973277
4.99 -0.0164416637845609

==> x2Rol.dat <==
0 1.93907827283289
0.01 1.90400244215125
0.02 1.87038735478891
0.03 1.83814696720068
0.04 1.80720073772735
0.05 1.77747362659571
0.06 1.74889609591848
0.07 1.72140410969439
0.08 1.69490837661574
0.09 1.669330555544
0.1 1.64463936527965
0.11 1.62080395484972
0.12 1.59779378880118
0.13 1.57557864720087
0.14 1.55412862563556
0.15 1.53341413521191
0.16 1.51340590255652
0.17 1.49407496981585
0.18 1.4753926946563
0.19 1.45733075026417
0.2 1.43986112534566
0.21 1.42295612412688
0.22 1.40658836635386
0.23 1.3907307872925
0.24 1.37535663772866
0.25 1.36043948396806
0.26 1.34595320783635
0.27 1.33187200667908
0.28 1.31817039336171
0.29 1.3048231962696
0.3 1.29180555930804
0.31 1.27909294190219
0.32 1.26666111899715
0.33 1.2544861810579
0.34 1.24254453406935
0.35 1.23088470024942
0.36 1.22122843132577
0.37 1.21404665386441
0.38 1.20899195600975
0.39 1.20573572861199
0.4 1.20396816522713
0.41 1.20339826211698
0.42 1.20375381824912
0.43 1.20478143529697
0.44 1.20624651763973
0.45 1.2079332723624
0.46 1.20964470925578
0.47 1.21120264081648
0.48 1.21244768224689
0.49 1.21323925145522
0.5 1.21345556905546
0.51 1.21299365836743
0.52 1.21176934541673
0.53 1.20973286123111
0.54 1.20739045869366
0.55 1.20500808746833
0.56 1.20258715463822
0.57 1.20012903167156
0.58 1.19763505442169
0.59 1.19510652312704
0.6 1.19254470241116
0.61 1.18995082128272
0.62 1.18732607313548
0.63 1.18467161574833
0.64 1.18198857128524
0.65 1.17927802629531
0.66 1.17654103171275
0.67 1.17377860285688
0.68 1.1709917194321
0.69 1.16818132552796
0.7 1.16534864212362
0.71 1.16249848544055
0.72 1.1596323422192
0.73 1.15675035471257
0.74 1.15385267321126
0.75 1.15093945604346
0.76 1.14801086957499
0.77 1.14506708820925
0.78 1.14210829438725
0.79 1.13913467858759
0.8 1.1361464393265
0.81 1.13314378315779
0.82 1.13012692467288
0.83 1.12709608650078
0.84 1.12405149930812
0.85 1.12099340179912
0.86 1.11792204071562
0.87 1.11483767083703
0.88 1.1117405549804
0.89 1.10863096400035
0.9 1.10550917678912
0.91 1.10237548027655
0.92 1.09923016943008
0.93 1.09607354725475
0.94 1.09290592479321
0.95 1.0897276211257
0.96 1.08653896337008
0.97 1.08334028668179
0.98 1.0801319342539
0.99 1.07691425731705
1 1.07368761513951
1.01 1.07045237502713
1.02 1.06720891232338
1.03 1.06395761040933
1.04 1.06069886070364
1.05 1.05743306266258
1.06 1.05416062378003
1.07 1.05088195958745
1.08 1.04759749365394
1.09 1.04430765758615
1.1 1.04101289102839
1.11 1.03771364166252
1.12 1.03441036520804
1.13 1.03110352542204
1.14 1.0277935940992
1.15 1.02448105107181
1.16 1.02116638420978
1.17 1.0178500894206
1.18 1.01453267064937
1.19 1.01121463987879
1.2 1.00789651712916
1.21 1.00457883045839
1.22 1.00126211596199
1.23 0.997946917773077
1.24 0.994633788062353
1.25 0.991323287038137
1.26 0.988015982946348
1.27 0.984712452070505
1.28 0.98141327873173
1.29 0.978420922608374
1.3 0.976008576718468
1.31 0.973657531337611
1.32 0.970926205610274
1.33 0.967470751749936
1.34 0.963045055039088
1.35 0.957500733829228
1.36 0.950787139540866
1.37 0.942951356663522
1.38 0.934138202755725
1.39 0.924590228445012
1.4 0.914647717427934
1.41 0.904748686470048
1.42 0.895424422128695
1.43 0.886580461570545
1.44 0.877890878403643
1.45 0.86935092093994
1.46 0.860955988261082
1.47 0.852701630218405
1.48 0.844583547432937
1.49 0.836597591295399
1.5 0.828739763966202
1.51 0.82100621837545
1.52 0.813393258222937
1.53 0.805897337978151
1.54 0.798515062880269
1.55 0.791243188938164
1.56 0.784078245924274
1.57 0.777013703724239
1.58 0.770046502749802
1.59 0.763174678935246
1.6 0.756396292344188
1.61 0.749709427169574
1.62 0.743112191733688
1.63 0.736602718488143
1.64 0.730179164013888
1.65 0.723839709021203
1.66 0.717582558349702
1.67 0.711405940968332
1.68 0.705308109975372
1.69 0.699287342598436
1.7 0.69334194019447
1.71 0.687470228249753
1.72 0.681670556379897
1.73 0.675941298329847
1.74 0.670280851973882
1.75 0.664687639315613
1.76 0.659160106487984
1.77 0.653696723753273
1.78 0.64829598550309
1.79 0.642956410258379
1.8 0.637676540669416
1.81 0.632454943515812
1.82 0.627290209706508
1.83 0.622180954279781
1.84 0.617125816403239
1.85 0.612123459373825
1.86 0.607172570617812
1.87 0.60227186169081
1.88 0.597420068277759
1.89 0.592615950192934
1.9 0.587858291379941
1.91 0.583145899911721
1.92 0.578477607990548
1.93 0.573852271948026
1.94 0.569268772245096
1.95 0.564726013472031
1.96 0.560222924348435
1.97 0.555758457723248
1.98 0.551331590574741
1.99 0.546941324010518
2 0.542586683267517
2.01 0.53826671771201
2.02 0.5339805008396
2.03 0.529727130275223
2.04 0.52550572777315
2.05 0.521315439216984
2.06 0.517155434619661
2.07 0.51302490812345
2.08 0.508923077999953
2.09 0.504849186650105
2.1 0.500802500604175
2.11 0.496691496707738
2.12 0.492169602422204
2.13 0.48737575986418
2.14 0.482492809875925
2.15 0.477684224239581
2.16 0.47309410567718
2.17 0.468847187850642
2.18 0.465048835361771
2.19 0.461785043752263
2.2 0.459122439503697
2.21 0.457108280037542
2.22 0.455770453715154
2.23 0.455117479837775
2.24 0.455138508646535
2.25 0.455803321322452
2.26 0.457062329986431
2.27 0.458846577699264
2.28 0.461067738461631
2.29 0.463618117214098
2.3 0.46637064983712
2.31 0.469178903151037
2.32 0.47187707491608
2.33 0.474279993832364
2.34 0.47623460879332
2.35 0.478439628297883
2.36 0.48099315921501
2.37 0.48366801960943
2.38 0.486260394635544
2.39 0.488589836537425
2.4 0.490499264648816
2.41 0.491854965393135
2.42 0.492546592283467
2.43 0.492487165922572
2.44 0.491613074002881
2.45 0.489884071306496
2.46 0.48728327970519
2.47 0.483817188160409
2.48 0.479515652723271
2.49 0.474431896534564
2.5 0.468642509824748
2.51 0.462247449913956
2.52 0.455370041211991
2.53 0.448156975218327
2.54 0.440778310522113
2.55 0.433427472802167
2.56 0.426321254826978
2.57 0.419699816454709
2.58 0.413444901621726
2.59 0.407262180636042
2.6 0.401150251658685
2.61 0.39510774675916
2.62 0.389133329842573
2.63 0.383225696649633
2.64 0.377383574756643
2.65 0.371605723575513
2.66 0.365890934353749
2.67 0.360238030174457
2.68 0.354645865956347
2.69 0.349113328453724
2.7 0.343639336256498
2.71 0.338222839790176
2.72 0.332862821315867
2.73 0.327558294930279
2.74 0.322308306565721
2.75 0.317111933990102
2.76 0.311968286806931
2.77 0.306876506455318
2.78 0.301835766209971
2.79 0.296845271181201
2.8 0.291904258314917
2.81 0.287011994628777
2.82 0.282167687975856
2.83 0.277370575165367
2.84 0.272619949006432
2.85 0.267915119484535
2.86 0.263255413761517
2.87 0.258640176175577
2.88 0.254068768241276
2.89 0.24954056864953
2.9 0.245054973267615
2.91 0.240611395139168
2.92 0.236209264484182
2.93 0.23184802869901
2.94 0.227527152060506
2.95 0.223246106224534
2.96 0.219004376518795
2.97 0.214801463793354
2.98 0.210636881688121
2.99 0.206510156632854
3 0.202263911089592
3.01 0.197091549073684
3.02 0.19325519223179
3.03 0.192453050468928
3.04 0.194913408078357
3.05 0.199394623741572
3.06 0.203525629668215
3.07 0.207310585817515
3.08 0.211021792708582
3.09 0.214659646837938
3.1 0.218224561968111
3.11 0.221716969127639
3.12 0.225137312829801
3.13 0.228486025926147
3.14 0.231763598439884
3.15 0.234970541215347
3.16 0.238107373221732
3.17 0.241174621553089
3.18 0.244172821428329
3.19 0.247102516191217
3.2 0.249964257310379
3.21 0.252758604379295
3.22 0.255486125116305
3.23 0.258147395364606
3.24 0.260742999092251
3.25 0.263273528392153
3.26 0.26573958348208
3.27 0.268141772704659
3.28 0.270480712527374
3.29 0.272757027542567
3.3 0.274971350467437
3.31 0.27712432214404
3.32 0.27921659153929
3.33 0.281248815744959
3.34 0.283492982413246
3.35 0.28617828656474
3.36 0.289056013540847
3.37 0.291900895817807
3.38 0.294514779049297
3.39 0.296726622066425
3.4 0.298392496877738
3.41 0.299395588669215
3.42 0.29964619580427
3.43 0.299081729823753
3.44 0.297666715445947
3.45 0.295392790566572
3.46 0.29227870625878
3.47 0.28837032677316
3.48 0.283740629537734
3.49 0.278489705157961
3.5 0.272744757416732
3.51 0.266660103274374
3.52 0.260417172868649
3.53 0.254224509514754
3.54 0.248317769705319
3.55 0.242894719750771
3.56 0.237622474077157
3.57 0.232403839243707
3.58 0.227238023225684
3.59 0.222124252031404
3.6 0.217061769702236
3.61 0.212049838312604
3.62 0.207087737969983
3.63 0.202174766814903
3.64 0.197310241020947
3.65 0.19249349479475
3.66 0.187723880376002
3.67 0.183000768037445
3.68 0.178323546084875
3.69 0.173691620857141
3.7 0.169104416726145
3.71 0.164561376096844
3.72 0.160061959407246
3.73 0.155605645128414
3.74 0.151191929764462
3.75 0.146820965583487
3.76 0.142585767447353
3.77 0.138543037912958
3.78 0.134678940936246
3.79 0.130980149877884
3.8 0.127433847503256
3.81 0.124027725982472
3.82 0.12074998689036
3.83 0.117589341206472
3.84 0.114535009315079
3.85 0.111576721005174
3.86 0.108704715470472
3.87 0.10590974130941
3.88 0.103183056525144
3.89 0.100516428525554
3.9 0.0979021341232391
3.91 0.0953329595355214
3.92 0.0928022003844437
3.93 0.09030366169677
3.94 0.0878316579039859
3.95 0.0853810128422983
3.96 0.0829470597526354
3.97 0.0805256412806468
3.98 0.0781131094767036
3.99 0.0757063257958978
4 0.0733026610980434
4.01 0.0708999956476753
4.02 0.0684967191140495
4.03 0.0660917305711443
4.04 0.0636844384976585
4.05 0.0612747607770124
4.06 0.0588631246973479
4.07 0.0564504669515282
4.08 0.0540382336371378
4.09 0.0516283802564825
4.1 0.0492233717165894
4.11 0.046826182329207
4.12 0.0444402958108055
4.13 0.042069705282576
4.14 0.039718913270431
4.15 0.0373929317050044
4.16 0.0350972819216519
4.17 0.0328379946604499
4.18 0.0306216100661965
4.19 0.0284551776884108
4.2 0.0263462564813341
4.21 0.024302914803928
4.22 0.0223065343027952
4.23 0.0203284111799293
4.24 0.0183684868937165
4.25 0.0164267502380171
4.26 0.0145031904370684
4.27 0.0125977971454849
4.28 0.0107105604482581
4.29 0.00884147086075607
4.3 0.00699051932872409
4.31 0.00515769722828412
4.32 0.00334299636593555
4.33 0.00154640897855424
4.34 -0.000232072266606854
4.35 -0.00199245427191801
4.36 -0.00373474350937208
4.37 -0.00545894602058547
4.38 -0.00716506741679747
4.39 -0.00885311287887044
4.4 -0.0105230871572899
4.41 -0.0121749945721642
4.42 -0.0138088390132249
4.43 -0.0154246239398266
4.44 -0.0170223523809472
4.45 -0.0186020269351871
4.46 -0.0201636497707703
4.47 -0.0217072226255436
4.48 -0.0232327468069772
4.49 -0.0247402231921636
4.5 -0.0262296522278191
4.51 -0.0277010339302829
4.52 -0.0291543678855171
4.53 -0.0305896532491069
4.54 -0.0320068887462606
4.55 -0.0334060726718096
4.56 -0.0347872028902085
4.57 -0.0361502768355345
4.58 -0.0374952915114883
4.59 -0.0388222434913935
4.6 -0.0401311289181969
4.61 -0.041421943504468
4.62 -0.0426946825323997
4.63 -0.043949340853808
4.64 -0.0451859128901316
4.65 -0.0464006695519409
4.66 -0.0475240636896166
4.67 -0.0485530204552124
4.68 -0.0495164262247528
4.69 -0.0504409240635247
4.7 -0.0513509137260769
4.71 -0.0522685516562208
4.72 -0.0532137509870299
4.73 -0.0542041815408401
4.74 -0.0552552698292492
4.75 -0.0563801990531177
4.76 -0.0575899091025682
4.77 -0.0588930965569855
4.78 -0.0602962146850165
4.79 -0.0618034734445708
4.8 -0.0634168394828198
4.81 -0.0651360361361977
4.82 -0.0669585434304002
4.83 -0.0688795980803858
4.84 -0.0708921934903753
4.85 -0.0729870797538516
4.86 -0.0751527636535596
4.87 -0.0773755086615069
4.88 -0.0796393349389631
4.89 -0.0819260193364602
4.9 -0.0842150953937926
4.91 -0.0864838533400163
4.92 -0.0887073400934502
4.93 -0.0908583592616753
4.94 -0.092907471141535
4.95 -0.0948738701635178
4.96 -0.096807453076457
4.97 -0.0987084708252874
4.98 -0.100577049518367
4.99 -0.102413320688723

==> x2T.dat <==
0 0.95
0.025062656641604 0.824960018711593
0.050125313283208 0.74440168794657
0.075187969924812 0.688224264108116
0.100250626566416 0.647344562252128
0.12531328320802 0.615878385361265
0.150375939849624 0.591656101019485
0.175438596491228 0.572636365184839
0.200501253132832 0.557191338804823
0.225563909774436 0.544945729785882
0.25062656641604 0.535474177975938
0.275689223057644 0.528161213505421
0.300751879699248 0.522486667234463
0.325814536340852 0.518542672804872
0.350877192982456 0.516339360676656
0.37593984962406 0.515731155385027
0.401002506265664 0.516417595207304
0.426065162907268 0.51822672731152
0.451127819548872 0.521390224257784
0.476190476190476 0.526040379751995
0.50125313283208 0.532177300164472
0.526315789473684 0.53966890452996
0.551378446115288 0.548271720514288
0.576441102756892 0.558042627325795
0.601503759398496 0.569231171373986
0.6265664160401 0.581935653508733
0.651629072681704 0.596104201985814
0.676691729323308 0.611534772466915
0.701754385964912 0.627875393610149
0.726817042606516 0.644959019478476
0.75187969924812 0.662701932134597
0.776942355889724 0.680738164777985
0.802005012531328 0.698604920034291
0.827067669172932 0.715742569955344
0.852130325814536 0.731494656019148
0.87719298245614 0.745107889129887
0.902255639097744 0.755790405529827
0.927318295739348 0.762783554792311
0.952380952380952 0.765396391955142
0.977443609022556 0.763068480097839
1.00250626566416 0.755410465231043
1.02756892230576 0.742172443744356
1.05263157894737 0.723421776296739
1.07769423558897 0.700077461173081
1.10275689223058 0.672838300889824
1.12781954887218 0.642096039698202
1.15288220551378 0.607935363584233
1.17794486215539 0.570194206601713
1.20300751879699 0.530440823188872
1.2280701754386 0.490219849776956
1.2531328320802 0.45029243287551
1.2781954887218 0.411209264034639
1.30325814536341 0.373310579845
1.32832080200501 0.336738228524209
1.35338345864662 0.301917657313034
1.37844611528822 0.269181281268667
1.40350877192982 0.238640931044964
1.42857142857143 0.210353662173109
1.45363408521303 0.184321755061613
1.47869674185464 0.160492714996318
1.50375939849624 0.138765967979591
1.52882205513784 0.119058776787692
1.55388471177945 0.101250435749861
1.57894736842105 0.0852102588614608
1.60401002506266 0.0708103248268569
1.62907268170426 0.0579254770594151
1.65413533834586 0.0464333236815022
1.67919799498747 0.0362129913419977
1.70426065162907 0.0271372854361628
1.72932330827068 0.0190907941382613
1.75438596491228 0.0119702323216419
1.77944862155388 0.00568302319717243
1.80451127819549 0.000147298313239549
1.82957393483709 -0.00470810244425105
1.8546365914787 -0.00894544589275909
1.8796992481203 -0.0126308543051812
1.9047619047619 -0.0158210911103526
1.92982456140351 -0.0185673439786054
1.95488721804511 -0.020916912817634
1.97994987468672 -0.0229132097724947
2.00501253132832 -0.0245957592256062
2.03007518796992 -0.026000712759593
2.05513784461153 -0.0271620748004548
2.08020050125313 -0.0281072284168532
2.10526315789474 -0.0288607608841699
2.13032581453634 -0.0294450544533494
2.15538847117794 -0.0298802863508993
2.18045112781955 -0.0301844287788899
2.20551378446115 -0.0303732489149545
2.23057644110276 -0.0304607904777157
2.25563909774436 -0.0304596942620181
2.28070175438596 -0.0303796028020358
2.30576441102757 -0.0302293172809656
2.33082706766917 -0.0300169334221581
2.35588972431078 -0.0297498414891174
2.38095238095238 -0.0294347262855014
2.40601503759398 -0.0290775671551214
2.43107769423559 -0.0286836379819427
2.45614035087719 -0.0282575199197927
2.4812030075188 -0.0278036035208758
2.5062656641604 -0.0273252310990219
2.531328320802 -0.0268251653024636
2.55639097744361 -0.026306016888744
2.58145363408521 -0.0257702447247161
2.60651629072682 -0.025220155786543
2.63157894736842 -0.0246579051596982
2.65664160401002 -0.024085496038965
2.68170426065163 -0.0235047797284371
2.70676691729323 -0.0229174556415183
2.73182957393484 -0.0223250713009225
2.75689223057644 -0.0217290300030024
2.78195488721805 -0.0211308015543978
2.80701754385965 -0.020531448391078
2.83208020050125 -0.0199318304936581
2.85714285714286 -0.0193327851669374
2.88220551378446 -0.0187351270398991
2.90726817042607 -0.0181396480657103
2.93233082706767 -0.0175471175217221
2.95739348370927 -0.0169582820094695
2.98245614035088 -0.0163738654546714
3.00751879699248 -0.0157945691072308
3.03258145363408 -0.0152210715412344
3.05764411027569 -0.0146540286549531
3.08270676691729 -0.0140940736708417
3.1077694235589 -0.0135418171355387
3.1328320802005 -0.0129978483287052
3.15789473684211 -0.0124628222472894
3.18295739348371 -0.0119371418555529
3.20802005012531 -0.0114210666374401
3.23308270676692 -0.0109148499564931
3.25814536340852 -0.010418739055852
3.28320802005013 -0.00993297505825439
3.30827067669173 -0.00945779296603571
3.33333333333333 -0.00899342166112915
3.35839598997494 -0.00854008390506563
3.38345864661654 -0.00809799633897388
3.40852130325815 -0.00766736948358033
3.43358395989975 -0.00724840773920916
3.45864661654135 -0.00684130938578233
3.48370927318296 -0.00644626658281954
3.50877192982456 -0.00606346536943824
3.53383458646617 -0.00569308566435363
3.55889724310777 -0.00533530040893811
3.58395989974937 -0.00499017200619477
3.60902255639098 -0.00465756845855939
3.63408521303258 -0.00433733873051306
3.65914786967419 -0.00402933207130315
3.68421052631579 -0.00373339801494334
3.70927318295739 -0.00344938638021358
3.734335839599 -0.00317714727066014
3.7593984962406 -0.00291653107459554
3.78446115288221 -0.00266738846509861
3.80952380952381 -0.00242957040001447
3.83458646616541 -0.00220292812195453
3.85964912280702 -0.00198731315829648
3.88471177944862 -0.0017825773211843
3.90977443609023 -0.00158857270752827
3.93483709273183 -0.00140515169900496
3.95989974937343 -0.0012321669620572
3.98496240601504 -0.00106939137617344
4.01002506265664 -0.000916424072384746
4.03508771929825 -0.000772918436676888
4.06015037593985 -0.000638538051876224
4.08521303258145 -0.000512955099570715
4.11027568922306 -0.000395850360109951
4.13533834586466 -0.000286913212605115
4.16040100250627 -0.000185841634929016
4.18546365914787 -9.23422037160731e-05
4.21052631578947 -6.13009436230575e-06
4.23558897243108 7.30709189746437e-05
4.26065162907268 0.000145528463375523
4.28571428571429 0.000211501567159475
4.31077694235589 0.000271240659884025
4.33583959899749 0.000324988121736001
4.3609022556391 0.000373046548683983
4.3859649122807 0.000415759991428063
4.41102756892231 0.000453442915342158
4.43609022556391 0.000486397341923166
4.46115288220551 0.000514912848790979
4.48621553884712 0.000539266569688481
4.51127819548872 0.000559723194481541
4.53634085213033 0.000576534969159024
4.56140350877193 0.00058994169583278
4.58646616541353 0.000600170732737653
4.61152882205514 0.000607436994231474
4.63659147869674 0.000611942950795067
4.66165413533835 0.000613878629032244
4.68671679197995 0.000613421611669807
4.71177944862155 0.00061074234265661
4.73684210526316 0.000606058704778397
4.76190476190476 0.000599571329355373
4.78696741854637 0.000591462283534729
4.81203007518797 0.000581903942242408
4.83709273182957 0.00057105898818311
4.86215538847118 0.000559080411840293
4.88721804511278 0.000546111511476165
4.91228070175439 0.000532285893131693
4.93734335839599 0.000517727470626599
4.96240601503759 0.000502550465559358
4.9874686716792 0.000486859407307204
5.0125313283208 0.000470749133026123
5.03759398496241 0.000454304787650858
5.06265664160401 0.000437601823894908
5.08771929824561 0.000420706002250524
5.11278195488722 0.000403673390988717
5.13784461152882 0.000386568130400507
5.16290726817043 0.000369511880464996
5.18796992481203 0.000352562969638106
5.21303258145363 0.000335768124364477
5.23809523809524 0.000319170877241329
5.26315789473684 0.000302811567018455
5.28822055137845 0.000286727338598218
5.31328320802005 0.000270952143035561
5.33834586466165 0.000255516737537998
5.36340852130326 0.000240448685465618
5.38847117794486 0.000225772356331086
5.41353383458647 0.000211508925799637
5.43859649122807 0.000197676375689084
5.46365914786967 0.000184289493969815
5.48872180451128 0.000171359874764788
5.51378446115288 0.000158895918349539
5.53884711779449 0.000146902831152177
5.56390977443609 0.000135382625753385
5.58897243107769 0.000124334120886421
5.6140350877193 0.000113752941437116
5.6390977443609 0.000103631518443877
5.66416040100251 9.39590890976852e-05
5.68922305764411 8.47296347670253e-05
5.71428571428571 7.59859422941227e-05
5.73934837092732 6.77214989333617e-05
5.76441102756892 5.99179374430992e-05
5.78947368421053 5.25576143972697e-05
5.81453634085213 4.56236101853846e-05
5.83959899749373 3.90997290125336e-05
5.86466165413534 3.29704988993843e-05
5.88972431077694 2.72211716821808e-05
5.91478696741855 2.18377230127461e-05
5.93984962406015 1.68068523584804e-05
5.96491228070175 1.21159830023611e-05
5.98997493734336 7.75326204294399e-06
6.01503759398496 3.70756039436191e-06
6.04010025062657 -3.15272136742204e-08
6.06516290726817 -3.47368223587593e-06
6.09022556390977 -6.62786231137735e-06
6.11528822055138 -9.50230126373459e-06
6.14035087719298 -1.21045091009264e-05
6.16541353383459 -1.44412720153538e-05
6.19047619047619 -1.651865238384e-05
6.21553884711779 -1.83421015969815e-05
6.2406015037594 -1.99283021189424e-05
6.265664160401 -2.12987562081188e-05
6.29072681704261 -2.24699904105422e-05
6.31578947368421 -2.34576670523884e-05
6.34085213032581 -2.42765842399774e-05
6.36591478696742 -2.4940675859773e-05
6.39097744360902 -2.54630115783832e-05
6.41604010025063 -2.58557968425603e-05
6.44110275689223 -2.61303728792004e-05
6.46616541353383 -2.62972166953439e-05
6.49122807017544 -2.6365941078175e-05
6.51629072681704 -2.63452945950224e-05
6.54135338345865 -2.62431615933585e-05
6.56641604010025 -2.60665622008e-05
6.59147869674185 -2.58216523251077e-05
6.61654135338346 -2.55137236541865e-05
6.64160401002506 -2.51472036560851e-05
6.66666666666667 -2.47256555789967e-05
6.69172932330827 -2.42517784512584e-05
6.71679197994987 -2.37274070813513e-05
6.74185463659148 -2.31535120579007e-05
6.76691729323308 -2.2530199749676e-05
6.79197994987469 -2.18614454329173e-05
6.81704260651629 -2.11652778398069e-05
6.84210526315789 -2.04481347841088e-05
6.8671679197995 -1.971492083284e-05
6.8922305764411 -1.8970235868928e-05
6.91729323308271 -1.82183750912111e-05
6.94235588972431 -1.74633290144382e-05
6.96741854636591 -1.67087834692687e-05
6.99248120300752 -1.59581196022731e-05
7.01754385964912 -1.52144138759319e-05
7.04260651629073 -1.44804380686369e-05
7.06766917293233 -1.37586592746902e-05
7.09273182957393 -1.30512399043045e-05
7.11779448621554 -1.23600376836035e-05
7.14285714285714 -1.16866056546212e-05
7.16791979949875 -1.10321921753024e-05
7.19298245614035 -1.03977409195026e-05
7.21804511278195 -9.78389087698796e-06
7.24310776942356 -9.19097635343515e-06
7.26817042606516 -8.61902697043166e-06
7.29323308270677 -8.06776766547554e-06
7.31829573934837 -7.53661869197554e-06
7.34335839598997 -7.02469561925105e-06
7.36842105263158 -6.53080933253211e-06
7.39348370927318 -6.05346603295947e-06
7.41854636591479 -5.59086723758444e-06
7.44360902255639 -5.14090977936906e-06
7.46867167919799 -4.70118580718603e-06
7.4937343358396 -4.26898278581865e-06
7.5187969924812 -3.85741290719521e-06
7.54385964912281 -3.48112436927033e-06
7.56892230576441 -3.13713718166046e-06
7.59398496240601 -2.82259875496485e-06
7.61904761904762 -2.53479417185169e-06
7.64411027568922 -2.27114618705818e-06
7.66917293233083 -2.02921522739054e-06
7.69423558897243 -1.80669939172392e-06
7.71929824561403 -1.60143445100249e-06
7.74436090225564 -1.4113938482394e-06
7.76942355889724 -1.2346886985168e-06
7.79448621553885 -1.06956778898581e-06
7.81954887218045 -9.14417578866541e-07
7.84461152882206 -7.67762199448102e-07
7.86967418546366 -6.28263454088587e-07
7.89473684210526 -4.94720818215066e-07
7.91979949874687 -3.66071439323607e-07
7.94486215538847 -2.41390136979271e-07
7.96992481203007 -1.19889402816089e-07
7.99498746867168 -9.19400537097165e-10
8.02005012531328 1.16032034085692e-07
8.04511278195489 2.3133939321127e-07
8.07017543859649 3.45239496929654e-07
8.09523809523809 4.57831493261851e-07
8.1203007518797 5.69076858159899e-07
8.1453634085213 6.78799395506852e-07
8.17042606516291 7.86685237116752e-07
8.19548872180451 8.92282842734676e-07
8.22055137844611 9.95003000036705e-07
8.24561403508772 1.09411882462994e-06
8.27067669172932 1.18876576005247e-06
8.29573934837093 1.27794157777343e-06
8.32080200501253 1.36050637719295e-06
8.34586466165413 1.43518258564217e-06
8.37092731829574 1.50055495838324e-06
8.39598997493734 1.55507057860933e-06
8.42105263157895 1.59703885744463e-06
8.44611528822055 1.62463153394432e-06
8.47117794486216 1.63588267509462e-06
8.49624060150376 1.62908481951463e-06
8.52130325814536 1.61059643382508e-06
8.54636591478697 1.58424179942349e-06
8.57142857142857 1.55115976071571e-06
8.59649122807017 1.51242740859675e-06
8.62155388471178 1.46906008045078e-06
8.64661654135338 1.42201136015115e-06
8.67167919799499 1.37217307806038e-06
8.69674185463659 1.32037531103016e-06
8.7218045112782 1.26738638240134e-06
8.7468671679198 1.21391286200396e-06
8.7719298245614 1.16059956615721e-06
8.79699248120301 1.10802955766945e-06
8.82205513784461 1.05672414583822e-06
8.84711779448621 1.00714288645024e-06
8.87218045112782 9.59683581781368e-07
8.89724310776942 9.1468228059666e-07
8.92230576441103 8.72413278150329e-07
8.94736842105263 8.33089116185757e-07
8.97243107769424 7.96860582935506e-07
8.99749373433584 7.63816713121296e-07
9.02255639097744 7.33984787954022e-07
9.04761904761905 7.07330335133748e-07
9.07268170426065 6.83757128849711e-07
9.09774436090225 6.63107189780313e-07
9.12280701754386 6.45160785093127e-07
9.14786967418546 6.29636428444897e-07
9.17293233082707 6.16190879981536e-07
9.19799498746867 6.04419146338126e-07
9.22305764411028 5.93854480638922e-07
9.24812030075188 5.83968382497346e-07
9.27318295739348 5.74170598015986e-07
9.29824561403509 5.63809119786609e-07
9.32330827067669 5.52170186890144e-07
9.3483709273183 5.38478284896692e-07
9.3734335839599 5.21896145865527e-07
9.3984962406015 5.01524748345088e-07
9.42355889724311 4.76403317372984e-07
9.44862155388471 4.45509324475997e-07
9.47368421052632 4.08903266545525e-07
9.49874686716792 3.72932706215036e-07
9.52380952380952 3.38710381575354e-07
9.54887218045113 3.06182461136605e-07
9.57393483709273 2.7529690864188e-07
9.59899749373434 2.46003483067241e-07
9.62406015037594 2.18253738621731e-07
9.64912280701754 1.92001024747358e-07
9.67418546365915 1.67200486119103e-07
9.69924812030075 1.43809062644925e-07
9.72431077694235 1.21785489465751e-07
9.74937343358396 1.0109029695548e-07
9.77443609022556 8.16858107209866e-08
9.79949874686717 6.35361516021164e-08
9.82456140350877 4.66072356716871e-08
9.84962406015038 3.08667742354885e-08
9.87468671679198 1.6284273832286e-08
9.89974937343358 2.83103623381411e-09
9.92481203007519 -9.51984155521935e-09
9.94987468671679 -2.0793467297132e-08
9.97493734335839 -3.10131535212712e-08
10 -4.02004175240117e-08

==> x2Tol.dat <==
0 1.93907827283289
0.01 1.94073680872549
0.02 1.94218573698048
0.03 1.94342699905913
0.04 1.94446253776781
0.05 1.94529429705129
0.06 1.94592422178799
0.07 1.94635425758716
0.08 1.94658635058805
0.09 1.94662244726096
0.1 1.94646449421028
0.11 1.9461144379795
0.12 1.94557422485807
0.13 1.94484580069032
0.14 1.94393111068628
0.15 1.94283209923439
0.16 1.94155070971626
0.17 1.94008888432329
0.18 1.93844856387529
0.19 1.93663168764097
0.2 1.93464019316047
0.21 1.93247601606971
0.22 1.93014108992681
0.23 1.92763734604032
0.24 1.92496671329946
0.25 1.92213111800626
0.26 1.91913248370963
0.27 1.91597273104137
0.28 1.91265377755409
0.29 1.90917753756104
0.3 1.90554592197789
0.31 1.90176083816637
0.32 1.89782418977984
0.33 1.89373787661083
0.34 1.88950379444037
0.35 1.8851238348893
0.36 1.88059988527142
0.37 1.87593382844861
0.38 1.87112754268771
0.39 1.87687334052957
0.4 1.88237521626623
0.41 1.88763504952195
0.42 1.89265472530187
0.43 1.89743613375088
0.44 1.90198116991441
0.45 1.9062917335011
0.46 1.91036972864742
0.47 1.91421706368408
0.48 1.9178356509045
0.49 1.92122740633502
0.5 1.92439424950717
0.51 1.92733810323179
0.52 1.93006089337504
0.53 1.93256454863643
0.54 1.93485100032867
0.55 1.93692218215955
0.56 1.93878003001565
0.57 1.94042648174808
0.58 1.9418634769601
0.59 1.94309295679668
0.6 1.94411686373604
0.61 1.94493714138309
0.62 1.94555573426484
0.63 1.94597458762772
0.64 1.94619564723689
0.65 1.94622085917747
0.66 1.94605216965771
0.67 1.94569152481414
0.68 1.94514087051859
0.69 1.94440215218726
0.7 1.94347731459166
0.71 1.94236830167154
0.72 1.94107705634968
0.73 1.93960552034879
0.74 1.93795563401013
0.75 1.9361293361143
0.76 1.93412856370377
0.77 1.9319552519075
0.78 1.92961133376739
0.79 1.92709874006674
0.8 1.92441939916058
0.81 1.92157523680798
0.82 1.91856817600626
0.83 1.91540013682713
0.84 1.91207303625474
0.85 1.90858878802568
0.86 1.90494930247086
0.87 1.90115648635933
0.88 1.89721224274398
0.89 1.89311847080918
0.9 1.88887706572028
0.91 1.88448991847505
0.92 1.87995891575698
0.93 1.87528593979049
0.94 1.87047286819802
0.95 1.86552157385895
0.96 1.86043392477051
0.97 1.85521178391046
0.98 1.84985700910165
0.99 1.84437145287846
1 1.83875696235515
1.01 1.8330153790959
1.02 1.82714853898689
1.03 1.82115827211009
1.04 1.81504640261889
1.05 1.80881474861564
1.06 1.80246512203091
1.07 1.79599932850463
1.08 1.78941916726903
1.09 1.78272643103336
1.1 1.77592290587042
1.11 1.76901037110487
1.12 1.76199059920336
1.13 1.75486535566636
1.14 1.74763639892187
1.15 1.74030548022074
1.16 1.73287434353393
1.17 1.72534472545135
1.18 1.71771835508252
1.19 1.709996953959
1.2 1.70218223593843
1.21 1.6942759071104
1.22 1.686279665704
1.23 1.67819520199701
1.24 1.67002419822686
1.25 1.66176832850325
1.26 1.65342925872244
1.27 1.64500864648323
1.28 1.63650814100457
1.29 1.62792938304486
1.3 1.61927400482285
1.31 1.61054362994024
1.32 1.60173987330585
1.33 1.59286434106143
1.34 1.5771815413466
1.35 1.56149785721853
1.36 1.54581485801692
1.37 1.53013409739812
1.38 1.51445711333662
1.39 1.49878542812803
1.4 1.4831205483936
1.41 1.46746396508634
1.42 1.45181715349849
1.43 1.43618157327062
1.44 1.42055866840208
1.45 1.40494986726301
1.46 1.38935658260766
1.47 1.37378021158927
1.48 1.35822213577623
1.49 1.34268372116971
1.5 1.32716631822264
1.51 1.31167126186004
1.52 1.2961998715007
1.53 1.2807534510802
1.54 1.26533328907518
1.55 1.24994065852902
1.56 1.23457681707869
1.57 1.21924300698293
1.58 1.20394045515166
1.59 1.1886703731766
1.6 1.17343395736316
1.61 1.15823238876352
1.62 1.14306683321085
1.63 1.12793844135475
1.64 1.11284834869787
1.65 1.09779767563359
1.66 1.08278752748494
1.67 1.06781899454451
1.68 1.05289315211556
1.69 1.03801106055417
1.7 1.02317376531244
1.71 1.00838229698279
1.72 0.993637671343242
1.73 0.978940889403787
1.74 0.964292937453704
1.75 0.949694787109906
1.76 0.935147395366255
1.77 0.920651704643842
1.78 0.906208642842217
1.79 0.891819123391554
1.8 0.877484045305736
1.81 0.863204293236347
1.82 0.848980737527557
1.83 0.83481423427188
1.84 0.820705625366802
1.85 0.806655738572254
1.86 0.792665387568917
1.87 0.778735372017354
1.88 0.764866477617945
1.89 0.751059476171615
1.9 0.73731512564134
1.91 0.723634170214422
1.92 0.710017340365508
1.93 0.696465352920354
1.94 0.682978911120305
1.95 0.669558704687495
1.96 0.65620540989073
1.97 0.642919689612069
1.98 0.62970219341406
1.99 0.616553557607646
2 0.603474405320701
2.01 0.590465346567208
2.02 0.577526978317041
2.03 0.564659884566365
2.04 0.551864636408608
2.05 0.539141792106033
2.06 0.526491897161854
2.07 0.513915484392914
2.08 0.501413074002905
2.09 0.488985173656107
2.1 0.476632278551642
2.11 0.464354871498236
2.12 0.452153422989465
2.13 0.440028391279477
2.14 0.427980222459177
2.15 0.416009350532873
2.16 0.404116197495351
2.17 0.392301173409385
2.18 0.380564676483661
2.19 0.368907093151104
2.2 0.357328798147598
2.21 0.345830154591088
2.22 0.334411514061052
2.23 0.323073216678324
2.24 0.311815591185268
2.25 0.307030627773023
2.26 0.302262725738913
2.27 0.297512189729614
2.28 0.292779319632583
2.29 0.288064410593576
2.3 0.283367753034457
2.31 0.278689632671308
2.32 0.274030330532822
2.33 0.269390122978981
2.34 0.26476928172001
2.35 0.260168073835614
2.36 0.255586761794469
2.37 0.251025603473993
2.38 0.246484852180368
2.39 0.241964756668824
2.4 0.237465561164163
2.41 0.232987505381546
2.42 0.228530824547504
2.43 0.224095749421204
2.44 0.219682506315931
2.45 0.215291317120815
2.46 0.202937726820589
2.47 0.190686864324712
2.48 0.178538926445479
2.49 0.166494097795785
2.5 0.154552550892144
2.51 0.142714446257878
2.52 0.130979932526487
2.53 0.11934914654516
2.54 0.107822213478436
2.55 0.0963992469119955
2.56 0.0850803489565685
2.57 0.0738656103519528
2.58 0.062755110571128
2.59 0.0517489179244546
2.6 0.0408470896639468
2.61 0.0300496720876083
2.62 0.01935670064382
2.63 0.00876820003576815
2.64 -0.00171581567409693
2.65 -0.0120953429595831
2.66 -0.0223703887262697
2.67 -0.0325409702070227
2.68 -0.0426071148575215
2.69 -0.0525688602518087
2.7 -0.062426253977872
2.71 -0.0721793535332684
2.72 -0.0818282262208018
2.73 -0.0913729490442621
2.74 -0.100813608604237
2.75 -0.110150300994005
2.76 -0.119383131695522
2.77 -0.128512215475503
2.78 -0.137537676281622
2.79 -0.146459647138826
2.8 -0.155278270045775
2.81 -0.163993695871429
2.82 -0.172606084251771
2.83 -0.18111560348669
2.84 -0.189522430437031
2.85 -0.197826750421811
2.86 -0.206028757115619
2.87 -0.21412865244621
2.88 -0.222126646492289
2.89 -0.230022957381505
2.9 -0.23781781118866
2.91 -0.245511441834139
2.92 -0.253104090982567
2.93 -0.260596007941712
2.94 -0.267987449561623
2.95 -0.275278680134029
2.96 -0.282469971291994
2.97 -0.289561601909844
2.98 -0.296553858003366
2.99 -0.303447032630291
3 -0.310241425791062
3.01 -0.31693734432991
3.02 -0.32353510183622
3.03 -0.330035018546214
3.04 -0.328451364465314
3.05 -0.32685078682133
3.06 -0.325233613265337
3.07 -0.323600169839535
3.08 -0.321950780960816
3.09 -0.320285769404654
3.1 -0.318605456289326
3.11 -0.316910161060445
3.12 -0.315200201475817
3.13 -0.313475893590626
3.14 -0.311737551742918
3.15 -0.309985488539417
3.16 -0.308220014841642
3.17 -0.306441439752344
3.18 -0.304650070602253
3.19 -0.302846212937121
3.2 -0.301030170505092
3.21 -0.299202245244357
3.22 -0.297362737271123
3.23 -0.295511944867883
3.24 -0.293650164471977
3.25 -0.291777690664459
3.26 -0.289894816159258
3.27 -0.288001831792627
3.28 -0.286099026512889
3.29 -0.284186687370474
3.3 -0.282265099508239
3.31 -0.280334546152077
3.32 -0.278395308601811
3.33 -0.276447666222369
3.34 -0.274491896435238
3.35 -0.272528274710198
3.36 -0.270557074557336
3.37 -0.268578567519327
3.38 -0.266593023163991
3.39 -0.264600709077124
3.4 -0.262601890855591
3.41 -0.260596832100694
3.42 -0.258585794411792
3.43 -0.2565690373802
3.44 -0.254546818583333
3.45 -0.25251939357912
3.46 -0.250487015900666
3.47 -0.255675909332615
3.48 -0.260787732446217
3.49 -0.265822743473292
3.5 -0.270781205719079
3.51 -0.275663387485552
3.52 -0.280469561995008
3.53 -0.285200007313922
3.54 -0.289855006277078
3.55 -0.294434846411983
3.56 -0.298939819863563
3.57 -0.303370223319153
3.58 -0.307726357933772
3.59 -0.312008529255713
3.6 -0.316217047152418
3.61 -0.320352225736676
3.62 -0.324414383293123
3.63 -0.328403842205064
3.64 -0.332320928881611
3.65 -0.33616597368515
3.66 -0.339939310859133
3.67 -0.343641278456201
3.68 -0.34727221826665
3.69 -0.350832475747227
3.7 -0.35432239995028
3.71 -0.357742343453247
3.72 -0.361092662288499
3.73 -0.364373715873539
3.74 -0.367585866941557
3.75 -0.370729481472343
3.76 -0.373804928623572
3.77 -0.376812580662449
3.78 -0.379752812897729
3.79 -0.382626003612108
3.8 -0.38416137396607
3.81 -0.385643242752909
3.82 -0.387071994874934
3.83 -0.388448016689764
3.84 -0.389771695957406
3.85 -0.391043421787714
3.86 -0.392263584588249
3.87 -0.393432576012513
3.88 -0.394550788908586
3.89 -0.395618617268152
3.9 -0.396636456175913
3.91 -0.397604701759405
3.92 -0.398523751139209
3.93 -0.39939400237955
3.94 -0.400215854439304
3.95 -0.400989707123402
3.96 -0.401715961034622
3.97 -0.4023950175258
3.98 -0.403027278652425
3.99 -0.403613147125644
4 -0.404153026265671
4.01 -0.404647319955592
4.02 -0.405096432595581
4.03 -0.405500769057514
4.04 -0.40586073463999
4.05 -0.406176735023764
4.06 -0.406449176227568
4.07 -0.40667846456436
4.08 -0.406865006597958
4.09 -0.4070092091001
4.1 -0.407111479007892
4.11 -0.407172223381678
4.12 -0.407191849363311
4.13 -0.407170764134826
4.14 -0.40710937487753
4.15 -0.407008088731493
4.16 -0.406867312755446
4.17 -0.40668745388709
4.18 -0.406468918903808
4.19 -0.406212114383788
4.2 -0.405917446667544
4.21 -0.405585321819859
4.22 -0.405216145592116
4.23 -0.404810323385049
4.24 -0.404368260211892
4.25 -0.403890360661938
4.26 -0.403377028864496
4.27 -0.402828668453261
4.28 -0.402245682531083
4.29 -0.401628473635136
4.3 -0.400977443702499
4.31 -0.40029299403613
4.32 -0.399575525271248
4.33 -0.398825437342113
4.34 -0.398043129449206
4.35 -0.397229000026811
4.36 -0.396383446710992
4.37 -0.395506866307972
4.38 -0.394599654762909
4.39 -0.393662207129062
4.4 -0.392694917537363
4.41 -0.391698179166374
4.42 -0.390672384212643
4.43 -0.389617923861452
4.44 -0.388535188257955
4.45 -0.387424566478708
4.46 -0.386286446503588
4.47 -0.385121215188103
4.48 -0.383929258236082
4.49 -0.382710960172762
4.5 -0.381466704318253
4.51 -0.380196872761387
4.52 -0.378901846333953
4.53 -0.377582004585309
4.54 -0.376237725757382
4.55 -0.374869386760036
4.56 -0.373477363146829
4.57 -0.372062029091133
4.58 -0.370623757362647
4.59 -0.369162919304263
4.6 -0.36767988480932
4.61 -0.366175022299218
4.62 -0.364648698701413
4.63 -0.363101279427765
4.64 -0.361533128353262
4.65 -0.359944607795108
4.66 -0.358336078492172
4.67 -0.356707899584797
4.68 -0.355060428594972
4.69 -0.35339402140686
4.7 -0.351709032247687
4.71 -0.350005813668979
4.72 -0.34828471652816
4.73 -0.346546089970495
4.74 -0.344790281411387
4.75 -0.343017636519021
4.76 -0.342713920588065
4.77 -0.342379126360422
4.78 -0.342013596382616
4.79 -0.341617672851007
4.8 -0.341191697581232
4.81 -0.340736011977973
4.82 -0.340250957005088
4.83 -0.339736873156059
4.84 -0.339194100424802
4.85 -0.338622978276805
4.86 -0.338023845620605
4.87 -0.337397040779616
4.88 -0.33674290146428
4.89 -0.336061764744568
4.9 -0.335353967022815
4.91 -0.334619844006884
4.92 -0.333859730683683
4.93 -0.333073961292998
4.94 -0.332262869301675
4.95 -0.33142678737813
4.96 -0.33056604736719
4.97 -0.329680980265274
4.98 -0.328771916195895
4.99 -0.327839184385502

==> y0.dat <==
0.0 -2.2 
0.01 -2.178148327360969 
0.02 -2.1536838982579867 
0.03 -2.1282778863686396 
0.04 -2.102658872345186 
0.05 -2.0769281935083583 
0.06 -2.0510552054065547 
0.07 -2.024988520244287 
0.08 -1.9986762140721117 
0.09 -1.972071781355259 
0.1 -1.9451384726226428 
0.11 -1.9178545474750384 
0.12 -1.8902172654671017 
0.13 -1.862241904952355 
0.14 -1.8339592294957492 
0.15 -1.8054155311477866 
0.16 -1.7766585155085655 
0.17 -1.747715054931061 
0.18 -1.718590668274349 
0.19 -1.6892753901423285 
0.2 -1.6597477258572293 
0.21 -1.6299853918148215 
0.22 -1.5999728743262036 
0.23 -1.5697041453565543 
0.24 -1.5391829863646775 
0.25 -1.5084220523139484 
0.26 -1.4774418529958817 
0.27 -1.4462688778611605 
0.28 -1.4149326438334588 
0.29 -1.3834631482058735 
0.3 -1.3518880232987485 
0.31 -1.3202305027520609 
0.32 -1.288509297093864 
0.33 -1.256739042147088 
0.34 -1.2249307880124372 
0.35000000000000003 -1.1930927445668627 
0.36 -1.1612310822169578 
0.37 -1.1293503623429644 
0.38 -1.097453768851936 
0.39 -1.0655433664716891 
0.4 -1.0336203223119544 
0.41000000000000003 -1.0016850517746736 
0.42 -0.9697373515147842 
0.43 -0.9377765368180933 
0.44 -0.9058015404939865 
0.45 -0.8738109660021967 
0.46 -0.8418030112974705 
0.47000000000000003 -0.80977551409349 
0.48 -0.7777265993019057 
0.49 -0.7456549051643078 
0.5 -0.7135591466335627 
0.51 -0.681437912185475 
0.52 -0.6492896993755843 
0.53 -0.6171140163043779 
0.54 -0.5849119649495661 
0.55 -0.5526851069599289 
0.56 -0.5204346254666065 
0.5700000000000001 -0.4881611940683285 
0.58 -0.4558653962139544 
0.59 -0.4235481393940331 
0.6 -0.3912102971980348 
0.61 -0.35885237879672577 
0.62 -0.3264745394395871 
0.63 -0.29407655221081475 
0.64 -0.26165779515287546 
0.65 -0.22921726892839578 
0.66 -0.19675362495914167 
0.67 -0.16426551048327642 
0.68 -0.13175225468710688 
0.6900000000000001 -0.09921487685356126 
0.7000000000000001 -0.06665680310489261 
0.71 -0.034082935231664835 
0.72 -0.0014984384583924953 
0.73 0.031091467891299365 
0.74 0.06368136531040791 
0.75 0.09626560405338866 
0.76 0.12883841749022745 
0.77 0.16139395032642465 
0.78 0.19392638775408869 
0.79 0.22642992947322627 
0.8 0.2588980748906496 
0.81 0.2913231879923133 
0.8200000000000001 0.32369686859085717 
0.8300000000000001 0.35601011289489787 
0.84 0.3882532362093306 
0.85 0.4204161466886644 
0.86 0.4524888618119941 
0.87 0.4844621062594984 
0.88 0.5163274425223192 
0.89 0.5480769976497981 
0.9 0.5797033511080962 
0.91 0.6111994644846779 
0.92 0.6425588373402474 
0.93 0.6737757880718305 
0.9400000000000001 0.704845677840621 
0.9500000000000001 0.7357651982056317 
0.96 0.7665321269489093 
0.97 0.7971447291016485 
0.98 0.8276014914742281 
0.99 0.8579010112944718 
1.0 0.8880419271724029 
1.01 0.9180228717683757 
1.02 0.9478424463748798 
1.03 0.9774991394154193 
1.04 1.006991735037353 
1.05 1.036320823180644 
1.06 1.0654886557053913 
1.07 1.0944974633100635 
1.08 1.1233488703007615 
1.09 1.1520438861780526 
1.1 1.180583163752692 
1.11 1.2089674139921431 
1.12 1.237197276928467 
1.1300000000000001 1.265272969648352 
1.1400000000000001 1.293194269032396 
1.1500000000000001 1.3209605594546963 
1.16 1.3485708851075706 
1.17 1.3760240339020284 
1.18 1.4033186799696644 
1.19 1.430453401694719 
1.2 1.4574269215015363 
1.21 1.4842384906592918 
1.22 1.5108876208851534 
1.23 1.5373735901562244 
1.24 1.5636953024004838 
1.25 1.5898513514557662 
1.26 1.6158401062400152 
1.27 1.641659748545118 
1.28 1.6673082904110628 
1.29 1.692783562984177 
1.3 1.7180832472737995 
1.31 1.7432049933970237 
1.32 1.7681465188664047 
1.33 1.7929056118844795 
1.34 1.8174800747040074 
1.35 1.8418676491003734 
1.36 1.8660661274609371 
1.37 1.8900735492231957 
1.3800000000000001 1.9138882243379918 
1.3900000000000001 1.9375086396584267 
1.4000000000000001 1.9609333629378536 
1.41 1.9841610029409165 
1.42 2.0071901948281186 
1.43 2.0300195281924043 
1.44 2.0526474388053724 
1.45 2.0750722166014546 
1.46 2.0972920544390425 
1.47 2.1193050299779843 
1.48 2.1411090968144517 
1.49 2.1627021224642142 
1.5 2.1840819320730573 
1.51 2.2052463498977883 
1.52 2.226193213121249 
1.53 2.2469203638150392 
1.54 2.2674256520429212 
1.55 2.2877069261253418 
1.56 2.3077620202593345 
1.57 2.3275887328818596 
1.58 2.3471848192448683 
1.59 2.3665480476434944 
1.6 2.385676329853089 
1.61 2.404567753492595 
1.62 2.423220487640466 
1.6300000000000001 2.4416327469944274 
1.6400000000000001 2.45980278694231 
1.6500000000000001 2.4777288943086404 
1.6600000000000001 2.4954093436268394 
1.67 2.512842320271652 
1.68 2.5300259088408352 
1.69 2.5469581128389116 
1.7 2.563636859387139 
1.71 2.5800600111998104 
1.72 2.596225480863758 
1.73 2.6121313742840315 
1.74 2.6277759452496112 
1.75 2.643157741979749 
1.76 2.658275587249691 
1.77 2.6731281285527224 
1.78 2.6877136568593807 
1.79 2.70203049419407 
1.8 2.716077133038435 
1.81 2.7298517228604755 
1.82 2.7433521908232015 
1.83 2.7565767513087165 
1.84 2.7695236621643 
1.85 2.7821909973400607 
1.86 2.79457709162105 
1.87 2.8066806922406826 
1.8800000000000001 2.818500355195818 
1.8900000000000001 2.830034411452586 
1.9000000000000001 2.8412817446346734 
1.9100000000000001 2.852241437928762 
1.92 2.8629118023007156 
1.93 2.873290957428503 
1.94 2.8833774431952603 
1.95 2.893169864978676 
1.96 2.9026660896610954 
1.97 2.9118639912933872 
1.98 2.920763798090517 
1.99 2.9293673883564346 
2.0 2.937676206095452 
2.0100000000000002 2.945690658589385 
2.02 2.9534100388865694 
2.0300000000000002 2.9608328508469435 
2.04 2.9679578676883387 
2.05 2.974784596195374 
2.06 2.9813124753758693 
2.07 2.987540940165052 
2.08 2.993469870123379 
2.09 2.9990992969703094 
2.1 3.004428972886098 
2.11 3.009458272423533 
2.12 3.014186494267743 
2.13 3.0186128558004013 
2.14 3.022736250485177 
2.15 3.026555223402989 
2.16 3.0300676340711745 
2.17 3.0332702938268024 
2.18 3.036159718684793 
2.19 3.038732807735355 
2.2 3.0409866284559697 
2.21 3.0429181327002195 
2.22 3.0445239713148804 
2.23 3.0458004057153465 
2.24 3.046743302703056 
2.25 3.047348128679608 
2.2600000000000002 3.0476097508234643 
2.27 3.047522107239978 
2.2800000000000002 3.047078307797663 
2.29 3.046271108585205 
2.3000000000000003 3.045093571028356 
2.31 3.0435403273269763 
2.32 3.041607978815332 
2.33 3.0392948973026708 
2.34 3.036600656214767 
2.35 3.033525346781791 
2.36 3.0300698991858868 
2.37 3.0262365748564006 
2.38 3.0220291677881126 
2.39 3.017452042486258 
2.4 3.0125095051269035 
2.41 3.0072063572086627 
2.42 3.0015467466999115 
2.43 2.9955359775753494 
2.44 2.989181526133328 
2.45 2.982490912748428 
2.46 2.9754723094870603 
2.47 2.9681335481287388 
2.48 2.9604807135197584 
2.49 2.952518867278635 
2.5 2.9442527194006085 
2.5100000000000002 2.935686946517773 
2.52 2.9268262853809683 
2.5300000000000002 2.917674941557599 
2.54 2.908235923535698 
2.5500000000000003 2.8985115878639154 
2.56 2.888504518694253 
2.57 2.878217531371852 
2.58 2.867653298035014 
2.59 2.856814326690605 
2.6 2.8457031806715696 
2.61 2.83432228745505 
2.62 2.822673761351518 
2.63 2.81075960562117 
2.64 2.798581871194466 
2.65 2.7861424340642804 
2.66 2.7734428534634272 
2.67 2.7604845986114186 
2.68 2.747269204638829 
2.69 2.7337983471806764 
2.7 2.7200738503152033 
2.71 2.7060976320469954 
2.72 2.6918716757154413 
2.73 2.6773980094371046 
2.74 2.6626785357658447 
2.75 2.647714800914193 
2.7600000000000002 2.632508055313282 
2.77 2.617059421210384 
2.7800000000000002 2.601370012462807 
2.79 2.5854410518550974 
2.8000000000000003 2.5692739695722127 
2.81 2.5528706193463138 
2.82 2.5362341462702322 
2.83 2.5193692142191115 
2.84 2.5022813937530746 
2.85 2.484977284774139 
2.86 2.467463901352594 
2.87 2.449747094321971 
2.88 2.431831381313051 
2.89 2.413720726029509 
2.9 2.395418846381065 
2.91 2.376929326591167 
2.92 2.3582558263731817 
2.93 2.3394007847516276 
2.94 2.3203625808018082 
2.95 2.301137149886625 
2.96 2.2817215154195347 
2.97 2.2621145783701326 
2.98 2.2423172888431573 
2.99 2.2223310358905297 
3.0 2.2021558393252647 
3.0100000000000002 2.1817896664016665 
3.02 2.161228856153314 
3.0300000000000002 2.1404694791730634 
3.04 2.1195077363562747 
3.0500000000000003 2.0983396380407657 
3.06 2.0769608896410823 
3.0700000000000003 2.055366104734158 
3.08 2.033548104373965 
3.09 2.0114988948445576 
3.1 1.9892116832103064 
3.11 1.96668276185388 
3.12 1.943911828411929 
3.13 1.9209007958744233 
3.14 1.8976520336403007 
3.15 1.8741661645656076 
3.16 1.850440904771144 
3.17 1.8264711742640094 
3.18 1.802248275162233 
3.19 1.7777556277813957 
3.2 1.7529658441509475 
3.21 1.7278419786856631 
3.22 1.7023554149670317 
3.23 1.6765187198515363 
3.24 1.6503929845346939 
3.25 1.6240551987997673 
3.2600000000000002 1.5975648467492733 
3.27 1.5709536804439526 
3.2800000000000002 1.5442350791193882 
3.29 1.5174081511764872 
3.3000000000000003 1.4904533402015558 
3.31 1.4633446115372601 
3.3200000000000003 1.4360528900933787 
3.33 1.408548617440594 
3.34 1.3808106481660019 
3.35 1.3528249505140388 
3.36 1.3245835299785458 
3.37 1.2960822263889842 
3.38 1.2673226702767328 
3.39 1.2383133067480963 
3.4 1.2090663029286768 
3.41 1.1795946089084515 
3.42 1.149909234851331 
3.43 1.1200206478707009 
3.44 1.089939460525261 
3.45 1.0596761390895801 
3.46 1.0292416667748794 
3.47 0.998647444540019 
3.48 0.9679050107208809 
3.49 0.9370257939109737 
3.5 0.9060206201106644 
3.5100000000000002 0.874899510134252 
3.52 0.8436723924796098 
3.5300000000000002 0.812349752496744 
3.54 0.7809425991015144 
3.5500000000000003 0.7494622228596571 
3.56 0.717919955480093 
3.5700000000000003 0.6863269311012605 
3.58 0.6546938526472482 
3.59 0.6230308039640279 
3.6 0.5913471227434268 
3.61 0.5596513447509354 
3.62 0.5279512279051146 
3.63 0.49625376401632154 
3.64 0.4645647180050221 
3.65 0.4328882515623104 
3.66 0.4012270046266741 
3.67 0.36958237572448494 
3.68 0.33795500921159516 
3.69 0.3063451057164304 
3.7 0.2747525101571775 
3.71 0.24317674410945223 
3.72 0.2116170473012827 
3.73 0.18007242460553158 
3.74 0.14854168063631623 
3.75 0.11702343896341347 
3.7600000000000002 0.08551621991801311 
3.77 0.05401856381088951 
3.7800000000000002 0.022529238926774102 
3.79 -0.008952304362147424 
3.8000000000000003 -0.0404253921106707 
3.81 -0.0718878533608465 
3.8200000000000003 -0.1033365188649777 
3.83 -0.1347677114761971 
3.84 -0.16617733777976093 
3.85 -0.19756117613970473 
3.86 -0.22891505532036127 
3.87 -0.26023489263528954 
3.88 -0.29151667672111936 
3.89 -0.3227564439799521 
3.9 -0.3539502751421725 
3.91 -0.38509426868658253 
3.92 -0.41618444511351504 
3.93 -0.4472166344895969 
3.94 -0.4781863372595346 
3.95 -0.509088876292456 
3.96 -0.5399197473203173 
3.97 -0.5706748808797607 
3.98 -0.6013506476878587 
3.99 -0.6319434188392742 
4.0 -0.6624493782482214 
4.01 -0.6928647460952343 
4.0200000000000005 -0.7231859647432166 
4.03 -0.7534097558474492 
4.04 -0.7835331077474866 
4.05 -0.8135532730706238 
4.0600000000000005 -0.8434677680131599 
4.07 -0.8732744382300371 
4.08 -0.9029716375691494 
4.09 -0.932558126501706 
4.1 -0.9620328262449369 
4.11 -0.9913947140559707 
4.12 -1.0206427576993091 
4.13 -1.0497757540891457 
4.14 -1.0787921278206245 
4.15 -1.1076900116049209 
4.16 -1.1364674427656654 
4.17 -1.1651224421410424 
4.18 -1.1936530428912202 
4.19 -1.2220572971650563 
4.2 -1.250333265784858 
4.21 -1.2784790036194957 
4.22 -1.3064924522501788 
4.23 -1.3343713281686969 
4.24 -1.362112849549881 
4.25 -1.3897140952962819 
4.26 -1.4171726775977922 
4.2700000000000005 -1.4444867042852148 
4.28 -1.4716544667204468 
4.29 -1.498674026989124 
4.3 -1.525543137535416 
4.3100000000000005 -1.5522594299419468 
4.32 -1.5788205155358346 
4.33 -1.6052240168264396 
4.34 -1.6314677332809437 
4.3500000000000005 -1.657549870590187 
4.36 -1.6834689064287411 
4.37 -1.7092233310739096 
4.38 -1.7348115920777312 
4.39 -1.7602322003582607 
4.4 -1.785483806417912 
4.41 -1.8105651268233733 
4.42 -1.835474818858689 
4.43 -1.8602113053598284 
4.44 -1.8847728581778105 
4.45 -1.9091579282822593 
4.46 -1.933365175647727 
4.47 -1.9573933698325086 
4.48 -1.981241321520852 
4.49 -2.0049077416284344 
4.5 -2.028391181118062 
4.51 -2.051689947934779 
4.5200000000000005 -2.0748019454943707 
4.53 -2.0977247785724287 
4.54 -2.1204561358892295 
4.55 -2.1429940046775435 
4.5600000000000005 -2.165336578388534 
4.57 -2.1874820935404036 
4.58 -2.2094287760277984 
4.59 -2.2311748306554637 
4.6000000000000005 -2.2527183838260525 
4.61 -2.274057489572206 
4.62 -2.29519009109803 
4.63 -2.3161140212058378 
4.64 -2.336827139938746 
4.65 -2.357327366310408 
4.66 -2.3776126521226173 
4.67 -2.397681014548291 
4.68 -2.417530562403342 
4.69 -2.437159467451323 
4.7 -2.456565959933523 
4.71 -2.4757483662479127 
4.72 -2.494704946704132 
4.73 -2.5134336945008733 
4.74 -2.5319324225512694 
4.75 -2.5501989032797794 
4.76 -2.5682309357504045 
4.7700000000000005 -2.586026359287767 
4.78 -2.603583037079758 
4.79 -2.6208988700189675 
4.8 -2.6379717953761244 
4.8100000000000005 -2.654799772213912 
4.82 -2.6713807868424553 
4.83 -2.687712819300634 
4.84 -2.7037937583266975 
4.8500000000000005 -2.719621418442099 
4.86 -2.7351936224594913 
4.87 -2.750508150016785 
4.88 -2.765562637401622 
4.89 -2.780354754359057 
4.9 -2.7948823392684927 
4.91 -2.809143323637664 
4.92 -2.8231357030637936 
4.93 -2.8368575104080556 
4.94 -2.8503067901658974 
4.95 -2.863481565367432 
4.96 -2.8763798245273753 
4.97 -2.8889995321953927 
4.98 -2.901338887892954 
4.99 -2.913396246651131 
5.0 -2.925169751754318 
5.01 -2.9366574579426863 
5.0200000000000005 -2.947857661722727 
5.03 -2.958769083532526 
5.04 -2.9693907211974193 
5.05 -2.9797215418242513 
5.0600000000000005 -2.989760406688014 
5.07 -2.9995062500333955 
5.08 -3.008958092655076 
5.09 -3.0181149185143616 
5.1000000000000005 -3.0269757535182107 
5.11 -3.0355400747750947 
5.12 -3.043807543591102 
5.13 -3.051777459497934 
5.14 -3.059448734921809 
5.15 -3.0668200803276306 
5.16 -3.073890288533876 
5.17 -3.0806582936155293 
5.18 -3.087123613041152 
5.19 -3.0932859817216665 
5.2 -3.0991450450408475 
5.21 -3.104700122585469 
5.22 -3.1099497332462387 
5.23 -3.1148940975026624 
5.24 -3.1195352426975917 
5.25 -3.1238745831671846 
5.26 -3.1279123838229324 
5.2700000000000005 -3.1316479749269748 
5.28 -3.1350804378277988 
5.29 -3.1382088203889413 
5.3 -3.141032202876207 
5.3100000000000005 -3.1435497090068742 
5.32 -3.1457605223701033 
5.33 -3.1476641060667045 
5.34 -3.149260011759098 
5.3500000000000005 -3.1505473554769927 
5.36 -3.15152484156511 
5.37 -3.1521910440133705 
5.38 -3.152544486775143 
5.39 -3.1525835930772925 
5.4 -3.1523066497562624 
5.41 -3.151711942343241 
5.42 -3.150797656099002 
5.43 -3.149562203299892 
5.44 -3.1480047706933774 
5.45 -3.1461246281423203 
5.46 -3.1439203466057073 
5.47 -3.141389856610915 
5.48 -3.1385310112281677 
5.49 -3.135341756527984 
5.5 -3.131820612148905 
5.51 -3.1279680257157816 
5.5200000000000005 -3.1237852656967546 
5.53 -3.1192733921834086 
5.54 -3.1144340528778645 
5.55 -3.109269104842304 
5.5600000000000005 -3.103780470091079 
5.57 -3.0979702320418734 
5.58 -3.0918399411346584 
5.59 -3.0853919364710793 
5.6000000000000005 -3.0786306938115784 
5.61 -3.0715619797609572 
5.62 -3.0641918104804193 
5.63 -3.056525733617226 
5.64 -3.0485687698963146 
5.65 -3.040326130143993 
5.66 -3.03180342188141 
5.67 -3.0230060059969057 
5.68 -3.0139387699737634 
5.69 -3.0046061624290856 
5.7 -2.9950121563235945 
5.71 -2.985160200458788 
5.72 -2.975053132552533 
5.73 -2.9646929593530316 
5.74 -2.954080427215234 
5.75 -2.9432143206067765 
5.76 -2.9320909060738503 
5.7700000000000005 -2.9207054300746997 
5.78 -2.909053326220053 
5.79 -2.89713178455148 
5.8 -2.884940880974702 
5.8100000000000005 -2.872481420386893 
5.82 -2.8597534341863864 
5.83 -2.8467565615730113 
5.84 -2.8334908248923845 
5.8500000000000005 -2.819956427688508 
5.86 -2.806152771821608 
5.87 -2.792078121289164 
5.88 -2.7777298084129716 
5.89 -2.7631043027646705 
5.9 -2.7481973103046924 
5.91 -2.733003495228562 
5.92 -2.71751575338978 
5.93 -2.7017251735166186 
5.94 -2.6856217211984865 
5.95 -2.6691948890968895 
5.96 -2.6524362796038927 
5.97 -2.6353419384782333 
5.98 -2.6179122883888173 
5.99 -2.600152258146283 
6.0 -2.5820722594934766 
6.01 -2.563689670304401 
6.0200000000000005 -2.54502842270621 
6.03 -2.526114821552037 
6.04 -2.506972388875509 
6.05 -2.4876232001946996 
6.0600000000000005 -2.468088204957667 
6.07 -2.4483838568906005 
6.08 -2.428523522335964 
6.09 -2.4085150340522903 
6.1000000000000005 -2.388358609880257 
6.11 -2.368050397752463 
6.12 -2.3475862404732117 
6.13 -2.3269637165421995 
6.140000000000001 -2.3061781613323276 
6.15 -2.2852206730390567 
6.16 -2.264084311469282 
6.17 -2.242770073914134 
6.18 -2.2212497230142354 
6.19 -2.1994454758675346 
6.2 -2.1772819732432334 
6.21 -2.1547372126926856 
6.22 -2.131860690873958 
6.23 -2.108753762915072 
6.24 -2.085530992142638 
6.25 -2.0622663750190413 
6.26 -2.038960629575135 
6.2700000000000005 -2.0155707977152324 
6.28 -1.9920445470480543 
6.29 -1.9683306650423322 
6.3 -1.944383244702968 
6.3100000000000005 -1.9201621897421153 
6.32 -1.8956337417852234 
6.33 -1.8707739381527932 
6.34 -1.8455730636974608 
6.3500000000000005 -1.8200378321837933 
6.36 -1.7941888766400442 
6.37 -1.768059424801429 
6.38 -1.7416946901762564 
6.390000000000001 -1.7151372165993235 
6.4 -1.6884094343222893 
6.41 -1.6615163219491886 
6.42 -1.6344505104198634 
6.43 -1.6071935960041603 
6.44 -1.5797240368734344 
6.45 -1.5520238574736025 
6.46 -1.5240811356168442 
6.47 -1.4958904744471215 
6.48 -1.4674527112291873 
6.49 -1.4387741750293894 
6.5 -1.4098663249979706 
6.51 -1.3807449807329022 
6.5200000000000005 -1.3514287117052337 
6.53 -1.3219375069795047 
6.54 -1.2922906845771562 
6.55 -1.262505212807361 
6.5600000000000005 -1.2325957120584785 
6.57 -1.2025746864549702 
6.58 -1.1724526388106367 
6.59 -1.1422384148120297 
6.6000000000000005 -1.1119396583878596 
6.61 -1.0815629651866898 
6.62 -1.0511138843708303 
6.63 -1.0205969882036445 
6.640000000000001 -0.9900159790955233 
6.65 -0.9593737954664865 
6.66 -0.9286726920848979 
6.67 -0.8979143422433036 
6.68 -0.8670999250455609 
6.69 -0.8362301472084672 
6.7 -0.8053050335217301 
6.71 -0.7743246998533149 
6.72 -0.7432907625713091 
6.73 -0.7122059297316069 
6.74 -0.6810728574554554 
6.75 -0.649893752617693 
6.76 -0.6186703724595373 
6.7700000000000005 -0.5874042118705757 
6.78 -0.5560964755842204 
6.79 -0.5247479827875953 
6.8 -0.4933592883423281 
6.8100000000000005 -0.4619307391174259 
6.82 -0.4304628792141999 
6.83 -0.39895662017545275 
6.84 -0.3674127523566038 
6.8500000000000005 -0.33583173466625094 
6.86 -0.3042138490567943 
6.87 -0.27255996484905504 
6.88 -0.24087151028018228 
6.890000000000001 -0.20914961290156656 
6.9 -0.17739479585337734 
6.91 -0.14560690798610185 
6.92 -0.1137854383107283 
6.93 -0.0819315944343965 
6.94 -0.0500490775498539 
6.95 -0.018142680387727532 
6.96 0.013782405908953105 
6.97 0.045720848130343154 
6.98 0.07766724298483757 
6.99 0.1096161434735269 
7.0 0.14156201988750608 
7.01 0.17349929434626954 
7.0200000000000005 0.2054224045780534 
7.03 0.23732512142764306 
7.04 0.2691998805021046 
7.05 0.3010379312038515 
7.0600000000000005 0.332830099911895 
7.07 0.3645674737555375 
7.08 0.3962414626464604 
7.09 0.4278437737434461 
7.1000000000000005 0.4593664032299215 
7.11 0.49080163542162536 
7.12 0.522142046762325 
7.13 0.5533805089350147 
7.140000000000001 0.5845103555326163 
7.15 0.6155257796507392 
7.16 0.6464222466953324 
7.17 0.6771963981515623 
7.18 0.7078454724925272 
7.19 0.7383669659372434 
7.2 0.7687585669942125 
7.21 0.7990181164461946 
7.22 0.82914357099688 
7.23 0.8591329690980779 
7.24 0.8889844120616773 
7.25 0.9186960244323564 
7.26 0.9482658827440754 
7.2700000000000005 0.9776922749412107 
7.28 1.0069750462752771 
7.29 1.0361156823799773 
7.3 1.0651158367919713 
7.3100000000000005 1.0939767168698562 
7.32 1.1226990258200773 
7.33 1.1512830273247812 
7.34 1.1797289125960126 
7.3500000000000005 1.2080370000342278 
7.36 1.236207460213471 
7.37 1.2642401307810571 
7.38 1.2921345041430308 
7.390000000000001 1.319889761875259 
7.4 1.3475048170163986 
7.41 1.374978380770343 
7.42 1.4023090713007351 
7.43 1.4294954309463395 
7.44 1.456536045054848 
7.45 1.4834299444335886 
7.46 1.5101765015679418 
7.47 1.5367749719708816 
7.48 1.5632243109958397 
7.49 1.5895231644542303 
7.5 1.6156699564436428 
7.51 1.6416629360944732 
7.5200000000000005 1.667500201197209 
7.53 1.6931797120349639 
7.54 1.7186992766553761 
7.55 1.7440565697147137 
7.5600000000000005 1.7692492250972585 
7.57 1.7942749147563484 
7.58 1.819131366675191 
7.59 1.8438163327492645 
7.6000000000000005 1.8683276043771109 
7.61 1.8926631084627579 
7.62 1.9168209416902813 
7.63 1.9407993375896868 
7.640000000000001 1.964596654515317 
7.65 1.9882113424220793 
7.66 2.0116419104675756 
7.67 2.0348868897195445 
7.68 2.0579446884975843 
7.69 2.080813548776109 
7.7 2.1034916329717657 
7.71 2.1259770493560506 
7.72 2.1482678247358207 
7.73 2.170361903816063 
7.74 2.192257160846977 
7.75 2.213951415838611 
7.76 2.235442474276354 
7.7700000000000005 2.2567281353535136 
7.78 2.2778061874315645 
7.79 2.2986744042275418 
7.8 2.3193305434430678 
7.8100000000000005 2.339772357398471 
7.82 2.3599975902493395 
7.83 2.3800039908363373 
7.84 2.3997893354846127 
7.8500000000000005 2.4193514695242144 
7.86 2.4386883230473915 
7.87 2.457797912776961 
7.88 2.4766783256624847 
7.890000000000001 2.495327683510613 
7.9 2.5137441412078734 
7.91 2.531925889029598 
7.92 2.549871133270722 
7.930000000000001 2.567578055803744 
7.94 2.5850447588260486 
7.95 2.602269242435443 
7.96 2.6192494337662873 
7.97 2.6359831941103815 
7.98 2.652468315382382 
7.99 2.6687024910258756 
8.0 2.6846835108058187 
8.01 2.7004096013528693 
8.02 2.7158794525529526 
8.03 2.731091873608256 
8.040000000000001 2.7460453892918104 
8.05 2.7607381680740417 
8.06 2.7751683255830546 
8.07 2.789334004545619 
8.08 2.803233063317876 
8.09 2.8168634165766164 
8.1 2.8302232245107986 
8.11 2.843310447126318 
8.120000000000001 2.8561230557652384 
8.13 2.868659237122884 
8.14 2.8809171365331094 
8.15 2.8928947112977363 
8.16 2.9045901990860648 
8.17 2.9160024981627823 
8.18 2.927130271659871 
8.19 2.9379713355507753 
8.2 2.948523671199799 
8.21 2.958785715608475 
8.22 2.968755617239499 
8.23 2.9784307437600748 
8.24 2.9878098465284038 
8.25 2.996894320287356 
8.26 3.00568612517194 
8.27 3.0141866029751507 
8.28 3.022396075481528 
8.290000000000001 3.030313715632618 
8.3 3.037938246538064 
8.31 3.045268921339398 
8.32 3.052305267108955 
8.33 3.0590465148392756 
8.34 3.0654922709769044 
8.35 3.071642718119552 
8.36 3.0774977373977492 
8.370000000000001 3.0830566845261487 
8.38 3.0883187672682317 
8.39 3.0932831490804285 
8.4 3.0979487711197233 
8.41 3.102314207161326 
8.42 3.1063775460611027 
8.43 3.1101360551925112 
8.44 3.1135858572555857 
8.45 3.1167223070551837 
8.46 3.1195409655356037 
8.47 3.122037731911455 
8.48 3.124208309181888 
8.49 3.126047957701119 
8.5 3.127551436350285 
8.51 3.128713012975771 
8.52 3.1295262308634664 
8.53 3.1299832801692418 
8.540000000000001 3.130074579789068 
8.55 3.1297893325709736 
8.56 3.129117460792037 
8.57 3.128050542199359 
8.58 3.126581503208386 
8.59 3.124704786478337 
8.6 3.1224166723344906 
8.61 3.1197152333733036 
8.620000000000001 3.1165997603500144 
8.63 3.1130708178148505 
8.64 3.109130469259558 
8.65 3.104782495940516 
8.66 3.1000315589311622 
8.67 3.094883164209078 
8.68 3.089342683778887 
8.69 3.083416370082985 
8.700000000000001 3.077113757751425 
8.71 3.070445591966216 
8.72 3.0634236436045037 
8.73 3.0560598385421325 
8.74 3.0483639648504743 
8.75 3.0403441362740797 
8.76 3.032007903394662 
8.77 3.0233628679627325 
8.78 3.0144168129247184 
8.790000000000001 3.005176560982664 
8.8 2.9956472583236833 
8.81 2.9858333560345063 
8.82 2.9757391851186394 
8.83 2.9653688883845892 
8.84 2.954726407770695 
8.85 2.943815600277515 
8.86 2.9326402129136895 
8.870000000000001 2.9212034337801294 
8.88 2.909507848932897 
8.89 2.89755587806774 
8.9 2.8853499538794285 
8.91 2.87289224505897 
8.92 2.860184501403829 
8.93 2.847228329140712 
8.94 2.8340253561898776 
8.950000000000001 2.8205772774830264 
8.96 2.806885882069866 
8.97 2.792953057674982 
8.98 2.778780744323746 
8.99 2.7643708597105565 
9.0 2.749725246686916 
9.01 2.734845668486643 
9.02 2.719733841269204 
9.03 2.70439145438935 
9.040000000000001 2.688820101284521 
9.05 2.6730210424826715 
9.06 2.6569951471343134 
9.07 2.6407431170023017 
9.08 2.6242654929339113 
9.09 2.607562690958884 
9.1 2.5906352143985503 
9.11 2.5734838480281828 
9.120000000000001 2.556110582845641 
9.13 2.5385190855150555 
9.14 2.520714106722668 
9.15 2.5027019685420213 
9.16 2.4844910738853847 
9.17 2.4660891849989506 
9.18 2.4475012650135093 
9.19 2.428730650159622 
9.200000000000001 2.4097801072528844 
9.21 2.3906521152042894 
9.22 2.3713494010682026 
9.23 2.351874315703933 
9.24 2.3322251500412245 
9.25 2.3123968724450763 
9.26 2.2923854290390473 
9.27 2.2721892605725484 
9.28 2.2518090552302956 
9.290000000000001 2.231245487282192 
9.3 2.2104975812712278 
9.31 2.1895622871636484 
9.32 2.1684350514031188 
9.33 2.147111178235803 
9.34 2.125586144340011 
9.35 2.1038552368297907 
9.36 2.08191341073057 
9.370000000000001 2.0597543568338255 
9.38 2.0373699627916926 
9.39 2.01475186675225 
9.4 1.991894014197982 
9.41 1.968793876103823 
9.42 1.945451882201276 
9.43 1.9218699170750104 
9.44 1.8980490817840385 
9.450000000000001 1.8739881050109475 
9.46 1.8496828126678047 
9.47 1.8251256767683481 
9.48 1.8003031186654448 
9.49 1.7751908720872518 
9.5 1.7497525488018129 
9.51 1.7239527078145442 
9.52 1.6977905718062272 
9.53 1.6713195486566532 
9.540000000000001 1.6446184752980069 
9.55 1.6177529366623817 
9.56 1.5907609739616375 
9.57 1.563661068594604 
9.58 1.5364589921285166 
9.59 1.5091424718291013 
9.6 1.4816873662657088 
9.61 1.4540622968608976 
9.620000000000001 1.4262345923783832 
9.63 1.3981795341520247 
9.64 1.3698803041666592 
9.65 1.3413264222751806 
9.66 1.312511931868427 
9.67 1.28343790808625 
9.68 1.2541124490238784 
9.69 1.224547837824414 
9.700000000000001 1.1947574313517233 
9.71 1.1647531667305904 
9.72 1.1345465231872969 
9.73 1.1041483341575624 
9.74 1.073568932895327 
9.75 1.042819100839035 
9.76 1.0119101532196366 
9.77 0.9808536630285343 
9.78 0.9496610441250787 
9.790000000000001 0.9183431479015243 
9.8 0.8869104563073781 
9.81 0.8553737915108365 
9.82 0.8237446155579321 
9.83 0.7920348888722193 
9.84 0.7602567968509278 
9.85 0.728422463370612 
9.86 0.6965436987565938 
9.870000000000001 0.6646317481436962 
9.88 0.6326970867193453 
9.89 0.6007493246827731 
9.9 0.56879717991979 
9.91 0.5368484761523209 
9.92 0.504910123263219 
9.93 0.4729877495165244 
9.94 0.44108545009276806 
9.950000000000001 0.4092057879540679 
9.96 0.37734999208494596 
9.97 0.34551846979303996 
9.98 0.31371116407848443 
9.99 0.2819276751109526 
10.0 0.2501672801476899 
10.01 0.21842897950346868 
10.02 0.18671152918630723 
10.03 0.15501349602218978 
10.040000000000001 0.12333329521496447 
10.05 0.09166923841966301 
10.06 0.06001965044139547 
10.07 0.028383056774203393 
10.08 -0.0032416703394175586 
10.09 -0.034854894680814257 
10.1 -0.06645552298127928 
10.11 -0.09804092476850262 
10.120000000000001 -0.1296074692330196 
10.13 -0.1611509661224632 
10.14 -0.19266701824549715 
10.15 -0.2241512651787679 
10.16 -0.2555994657112953 
10.17 -0.28700749278641935 
10.18 -0.31837127553102895 
10.19 -0.3496867928108901 
10.200000000000001 -0.38095003311575754 
10.21 -0.41215688959273805 
10.22 -0.44330317075528475 
10.23 -0.4743844768362141 
10.24 -0.5053961574137756 
10.25 -0.5363336286450713 
10.26 -0.567192715343746 
10.27 -0.5979697638678626 
10.28 -0.628661144278678 
10.290000000000001 -0.6592629581298662 
10.3 -0.6897713276021612 
10.31 -0.7201825977722098 
10.32 -0.7504933923467723 
10.33 -0.7807006169705006 
10.34 -0.8108014429989074 
10.35 -0.8407933243220437 
10.36 -0.870673945648127 
10.370000000000001 -0.9004414557106093 
10.38 -0.9300945681741677 
10.39 -0.9596322507525744 
10.4 -0.9890535610335228 
10.41 -1.0183575564467024 
10.42 -1.0475431757344786 
10.43 -1.0766090091731115 
10.44 -1.1055532899459253 
10.450000000000001 -1.1343741094584214 
10.46 -1.1630695190036424 
10.47 -1.191637579383838 
10.48 -1.220076371596848 
10.49 -1.2483839780231987 
10.5 -1.276558477381637 
10.51 -1.304597855141385 
10.52 -1.3324998753959352 
10.53 -1.360261828621175 
10.540000000000001 -1.3878807949987104 
10.55 -1.4153543072620198 
10.56 -1.4426804433101459 
10.57 -1.4698575198249173 
10.58 -1.4968836408914201 
10.59 -1.5237565845740224 
10.6 -1.5504740024276167 
10.61 -1.577033516320461 
10.620000000000001 -1.6034327545055354 
10.63 -1.6296695318895027 
10.64 -1.655742071712519 
10.65 -1.6816488776880232 
10.66 -1.707388472603772 
10.67 -1.732959336193169 
10.68 -1.7583600052770567 
10.69 -1.7835891363349894 
10.700000000000001 -1.8086454467713058 
10.71 -1.8335275944813565 
10.72 -1.8582340054186928 
10.73 -1.8827629769144687 
10.74 -1.9071129964703164 
10.75 -1.931282765706932 
10.76 -1.9552711092372055 
10.77 -1.9790768736791717 
10.78 -2.0026987708619877 
10.790000000000001 -2.026135347907805 
10.8 -2.0493848712395732 
10.81 -2.0724451896081515 
10.82 -2.0953139096072335 
10.83 -2.1179887741052106 
10.84 -2.140467842412088 
10.85 -2.162749348452187 
10.86 -2.184831543197073 
10.870000000000001 -2.206712662298408 
10.88 -2.2283909106647255 
10.89 -2.24986441104998 
10.9 -2.271131219466168 
10.91 -2.2921892583211316 
10.92 -2.3130363633297306 
10.93 -2.3336704300974294 
10.94 -2.35408939962537 
10.950000000000001 -2.3742912508943648 
10.96 -2.3942740398951634 
10.97 -2.4140359121367974 
10.98 -2.4335750695067864 
10.99 -2.452889791831018 
11.0 -2.471978440746872 
11.01 -2.49083922395874 
11.02 -2.5094700656653934 
11.03 -2.5278687631482817 
11.040000000000001 -2.5460331021083946 
11.05 -2.5639609107203807 
11.06 -2.5816500537937963 
11.07 -2.599098434256287 
11.08 -2.616303997078637 
11.09 -2.6332647049103444 
11.1 -2.649978537707573 
11.11 -2.666443504939222 
11.120000000000001 -2.682657567807843 
11.13 -2.6986185823789715 
11.14 -2.714324373925687 
11.15 -2.7297727781576246 
11.16 -2.7449615200193307 
11.17 -2.7598882625473955 
11.18 -2.774550802566648 
11.19 -2.788947054012132 
11.200000000000001 -2.803074998343727 
11.21 -2.816932672041272 
11.22 -2.830518140241582 
11.23 -2.84382946138982 
11.24 -2.856864664060503 
11.25 -2.869621738421796 
11.26 -2.882098747195283 
11.27 -2.894294026071628 
11.28 -2.9062058961710364 
11.290000000000001 -2.9178324450471904 
11.3 -2.929171820690138 
11.31 -2.9402225447818804 
11.32 -2.950983546250108 
11.33 -2.9614538531459074 
11.34 -2.97163238646564 
11.35 -2.9815180481786308 
11.36 -2.991109849115191 
11.370000000000001 -3.000406821383493 
11.38 -3.009407941560302 
11.39 -3.0181124731665108 
11.4 -3.0265200841327737 
11.41 -3.0346302781562846 
11.42 -3.0424420531974317 
11.43 -3.049954118411421 
11.44 -3.0571652262623323 
11.450000000000001 -3.0640742780073964 
11.46 -3.0706805122612346 
11.47 -3.076983641677405 
11.48 -3.082983398380772 
11.49 -3.0886793596454223 
11.5 -3.0940703512241456 
11.51 -3.099155592383798 
11.52 -3.1039363377040727 
11.53 -3.108414473191657 
11.540000000000001 -3.112590872094427 
11.55 -3.116465200499468 
11.56 -3.120036603145458 
11.57 -3.1233041279009415 
11.58 -3.1262668356766343 
11.59 -3.1289238457116024 
11.6 -3.131274299068302 
11.61 -3.133317500079549 
11.620000000000001 -3.135053014115634 
11.63 -3.1364801718541595 
11.64 -3.1375978194105567 
11.65 -3.138404576262527 
11.66 -3.1388989877877367 
11.67 -3.1390795409500587 
11.68 -3.1389445730950216 
11.69 -3.1384923546429753 
11.700000000000001 -3.137721154063429 
11.71 -3.136629151205883 
11.72 -3.135215193245714 
11.73 -3.1334787076068613 
11.74 -3.1314186847707317 
11.75 -3.129033363020859 
11.76 -3.126320602197013 
11.77 -3.123278421201508 
11.78 -3.119904911631056 
11.790000000000001 -3.116199766381479 
11.8 -3.1121640528400962 
11.81 -3.1077988624953816 
11.82 -3.1031057160661883 
11.83 -3.0980863693947347 
11.84 -3.092742809065112 
11.85 -3.087077125801145 
11.86 -3.0810911641770056 
11.870000000000001 -3.0747868331879875 
11.88 -3.068167510684044 
11.89 -3.061238505260705 
11.9 -3.054005821305671 
11.91 -3.0464752169191724 
11.92 -3.0386518955810393 
11.93 -3.030540894732695 
11.94 -3.022147630113984 
11.950000000000001 -3.0134775795234092 
11.96 -3.0045358155472583 
11.97 -2.995326966793567 
11.98 -2.9858552665868556 
11.99 -2.9761244742607005 
12.0 -2.96613775309972 
12.01 -2.955897543275901 
12.02 -2.945405146447253 
12.030000000000001 -2.9346601255820923 
12.040000000000001 -2.923659891577695 
12.05 -2.912399932103112 
12.06 -2.900875525526155 
12.07 -2.889082788936758 
12.08 -2.87702027349298 
12.09 -2.8646887337484106 
12.1 -2.85208858784008 
12.11 -2.839219591917921 
12.120000000000001 -2.8260815598262368 
12.13 -2.812674632909914 
12.14 -2.798998542178502 
12.15 -2.78505196257047 
12.16 -2.7708324905068826 
12.17 -2.756336796257285 
12.18 -2.7415606854239303 
12.19 -2.726499079069856 
12.200000000000001 -2.711145503409746 
12.21 -2.695491812562878 
12.22 -2.6795285543252247 
12.23 -2.663245550756622 
12.24 -2.646634298689797 
12.25 -2.6296902850955437 
12.26 -2.6124133566402974 
12.27 -2.594807976048643 
12.280000000000001 -2.576883954247146 
12.290000000000001 -2.5586577779276634 
12.3 -2.5401524862384854 
12.31 -2.521393383282684 
12.32 -2.5024027517380545 
12.33 -2.4832015202649216 
12.34 -2.4638102886019038 
12.35 -2.4442456311504883 
12.36 -2.424520952150112 
12.370000000000001 -2.4046447743661603 
12.38 -2.384618076411897 
12.39 -2.3644372847040755 
12.4 -2.344098365671962 
12.41 -2.3235990105373565 
12.42 -2.302934875824949 
12.43 -2.2820972010702647 
12.44 -2.261078606499903 
12.450000000000001 -2.2398796954073177 
12.46 -2.218475517057982 
12.47 -2.196791484677951 
12.48 -2.1747508087803835 
12.49 -2.1523281923149145 
12.5 -2.12956977280801 
12.51 -2.1065751022014423 
12.52 -2.083458313739545 
12.530000000000001 -2.060295981545669 
12.540000000000001 -2.0370928935883077 
12.55 -2.0138080638492517 
12.56 -1.9903899612256724 
12.57 -1.9667873454617932 
12.58 -1.9429538696066326 
12.59 -1.918849301156441 
12.6 -1.8944396589767407 
12.61 -1.869700333532438 
12.620000000000001 -1.8446205028053568 
12.63 -1.8192057235611119 
12.64 -1.7934756761773023 
12.65 -1.7674624708303377 
12.66 -1.7412104989398969 
12.67 -1.7147632235950645 
12.68 -1.6881448504698404 
12.69 -1.661361517171198 
12.700000000000001 -1.6344070349777347 
12.71 -1.6072638798628365 
12.72 -1.5799104965541786 
12.73 -1.5523284236562598 
12.74 -1.524505032220803 
12.75 -1.496434111883493 
12.76 -1.468115640000692 
12.77 -1.4395550885278865 
12.780000000000001 -1.4107629991874227 
12.790000000000001 -1.3817543564246486 
12.8 -1.352547107127534 
12.81 -1.3231608222015812 
12.82 -1.2936147364317272 
12.83 -1.2639259144343602 
12.84 -1.2341090783505566 
12.85 -1.2041768876948216 
12.86 -1.1741400381167022 
12.870000000000001 -1.1440075422345561 
12.88 -1.1137872069878476 
12.89 -1.083485816742253 
12.9 -1.053109114248073 
12.91 -1.022661868215447 
12.92 -0.9921479715457174 
12.93 -0.961570541042926 
12.94 -0.9309320013751199 
12.950000000000001 -0.9002341835904603 
12.96 -0.8694784079366863 
12.97 -0.8386654799900851 
12.98 -0.8077955430642221 
12.99 -0.7768689967322603 
13.0 -0.7458876663405907 
13.01 -0.7148542959792928 
13.02 -0.6837715955633027 
13.030000000000001 -0.652641826568544 
13.040000000000001 -0.6214667781756793 
13.05 -0.5902479653783046 
13.06 -0.5589866318738359 
13.07 -0.5276836411911354 
13.08 -0.49633957252041266 
13.09 -0.4649547835123965 
13.1 -0.4335297781606109 
13.11 -0.4020654518754105 
13.120000000000001 -0.3705626359641593 
13.13 -0.33902183441717415 
13.14 -0.3074434432953984 
13.15 -0.2758284903791785 
13.16 -0.24417849876938302 
13.17 -0.21249463212062492 
13.18 -0.18077744465967344 
13.19 -0.1490268189815841 
13.200000000000001 -0.11724215294008514 
13.21 -0.08542436091004998 
13.22 -0.05357691215726398 
13.23 -0.021704532100894826 
13.24 0.010187617034623314 
13.25 0.042094218204072706 
13.26 0.07400987741002478 
13.27 0.10592916501913047 
13.280000000000001 0.13784657701203681 
13.290000000000001 0.1697565372561174 
13.3 0.20165348273800923 
13.31 0.2335312774170722 
13.32 0.2653824746738616 
13.33 0.29719840573869755 
13.34 0.32896997870952455 
13.35 0.3606883248182171 
13.36 0.3923448673568786 
13.370000000000001 0.4239313089510918 
13.38 0.4554396351851474 
13.39 0.4868621270233768 
13.4 0.5181913487285634 
13.41 0.5494201562085052 
13.42 0.5805418540883898 
13.43 0.6115505897699209 
13.44 0.642441780399143 
13.450000000000001 0.6732120279468176 
13.46 0.7038585433822568 
13.47 0.7343787875103895 
13.48 0.7647704042390174 
13.49 0.79503118720543 
13.5 0.8251590589353166 
13.51 0.8551520344084829 
13.52 0.8850081866396106 
13.530000000000001 0.9147256188870736 
13.540000000000001 0.9443023945277769 
13.55 0.9737367095976702 
13.56 1.0030282242433448 
13.57 1.032178309610197 
13.58 1.0611886112361824 
13.59 1.0900603571592378 
13.6 1.1187942756960931 
13.61 1.1473906499851743 
13.620000000000001 1.175849642154419 
13.63 1.204171534874482 
13.64 1.232356515482163 
13.65 1.2604044556131098 
13.66 1.2883148819261032 
13.67 1.3160870054505904 
13.68 1.343719764142623 
13.69 1.3712118813649259 
13.700000000000001 1.398561983390097 
13.71 1.4257686261118967 
13.72 1.4528303562785254 
13.73 1.4797461319604308 
13.74 1.506515303246794 
13.75 1.533137151631471 
13.76 1.5596106744406273 
13.77 1.5859345558367028 
13.780000000000001 1.6121072487007198 
13.790000000000001 1.638127027518704 
13.8 1.6639920112379385 
13.81 1.6897001775199743 
13.82 1.7152493612143132 
13.83 1.7406372614219547 
13.84 1.7658615112898246 
13.85 1.7909197681033338 
13.86 1.8158097514068734 
13.870000000000001 1.8405292085171554 
13.88 1.8650759169788413 
13.89 1.8894477815136663 
13.9 1.9136428760607753 
13.91 1.9376594089458454 
13.92 1.961495711116243 
13.93 1.985150214138796 
13.94 2.008621414106797 
13.950000000000001 2.0319078411179063 
13.96 2.0550079249373834 
13.97 2.077919924773035 
13.98 2.100642008548061 
13.99 2.123172290616899 
14.0 2.1455088091888306 
14.01 2.1676495218608975 
14.02 2.1895923151860184 
14.030000000000001 2.2113350157326814 
14.040000000000001 2.2328754286022505 
14.05 2.254211353027454 
14.06 2.2753405793898778 
14.07 2.296260882902906 
14.08 2.316970019233697 
14.09 2.337465737630823 
14.1 2.3577457832033395 
14.11 2.377807898549498 
14.120000000000001 2.3976498489488893 
14.13 2.4172694701331587 
14.14 2.4366646749596867 
14.15 2.455833455273096 
14.16 2.474773879413057 
14.17 2.4934840605929502 
14.18 2.51196214147624 
14.19 2.530206299287597 
14.200000000000001 2.5482147371003343 
14.21 2.5659856427963486 
14.22 2.583517139270534 
14.23 2.600807250989668 
14.24 2.617853920301641 
14.25 2.634655022534928 
14.26 2.6512083676476936 
14.27 2.667511670498338 
14.280000000000001 2.6835626580443614 
14.290000000000001 2.6993594012901903 
14.3 2.714900493176564 
14.31 2.7301847581717777 
14.32 2.7452108136082556 
14.33 2.759976899191828 
14.34 2.774481107522917 
14.35 2.788721591549974 
14.36 2.802696255945677 
14.370000000000001 2.816402962761847 
14.38 2.8298398386808263 
14.39 2.8430049005382014 
14.4 2.855896074481486 
14.41 2.868511472315012 
14.42 2.8808492648131634 
14.43 2.892907436701314 
14.44 2.904684063709785 
14.450000000000001 2.916177897758411 
14.46 2.927387770250078 
14.47 2.938311625937513 
14.48 2.9489473233675105 
14.49 2.9592932440481277 
14.5 2.969347656466112 
14.51 2.9791080461224326 
14.52 2.9885726238595898 
14.530000000000001 2.997742176716838 
14.540000000000001 3.006618726816904 
14.55 3.015203833581306 
14.56 3.0234981064717648 
14.57 3.0315010102088378 
14.58 3.039211267560416 
14.59 3.046627955529837 
14.6 3.0537506227657807 
14.61 3.0605785421242286 
14.620000000000001 3.0671111698254716 
14.63 3.073348611740351 
14.64 3.079290878210148 
14.65 3.0849374284842677 
14.66 3.09028747594384 
14.67 3.0953401941628913 
14.68 3.100094592187131 
14.69 3.104549338484607 
14.700000000000001 3.1087026569970795 
14.71 3.112552035383653 
14.72 3.116093873068645 
14.73 3.119323595405104 
14.74 3.1222366084035444 
14.75 3.124828710426682 
14.76 3.12709562406272 
14.77 3.1290326833079636 
14.780000000000001 3.1306347003423767 
14.790000000000001 3.1318960019288213 
14.8 3.1328102829128404 
14.81 3.1333700074586197 
14.82 3.1335658968252433 
14.83 3.1333871501979815 
14.84 3.1328232685088557 
14.85 3.1318653504866316 
14.86 3.1305058347338175 
14.870000000000001 3.1287386094323644 
14.88 3.1265592810075837 
14.89 3.1239654609282237 
14.9 3.1209561726235306 
14.91 3.117531544021769 
14.92 3.113693155851948 
14.93 3.109444443217413 
14.94 3.10479000749964 
14.950000000000001 3.099735098434732 
14.96 3.0942852316415053 
14.97 3.0884463333899226 
14.98 3.0822272568405444 
14.99 3.075638748392576 
15.0 3.0686923452261072 
15.01 3.0614002931060744 
15.02 3.0537731132873596 
15.030000000000001 3.0458193617631157 
15.040000000000001 3.0375468381021773 
15.05 3.028963239608805 
15.06 3.0200764682127996 
15.07 3.01089376007384 
15.08 3.001420685942012 
15.09 2.9916618279574934 
15.1 2.981621697103431 
15.11 2.9713046769729243 
15.120000000000001 2.9607148454492083 
15.13 2.9498561251181386 
15.14 2.938732393805749 
15.15 2.9273470579946683 
15.16 2.91570283951686 
15.17 2.9038021930049545 
15.18 2.891647584690606 
15.19 2.8792412813063937 
15.200000000000001 2.8665851238624915 
15.21 2.853680741552951 
15.22 2.840529757053343 
15.23 2.8271338456649113 
15.24 2.8134947704159297 
15.25 2.7996143835825458 
15.26 2.785494602412137 
15.27 2.7711373672545268 
15.280000000000001 2.756544559661441 
15.290000000000001 2.741717961300944 
15.3 2.7266592825267284 
15.31 2.711370187629594 
15.32 2.695852296447692 
15.33 2.6801069903082615 
15.34 2.664135232297095 
15.35 2.647937737027497 
15.36 2.6315151123168823 
15.370000000000001 2.614867813381028 
15.38 2.5979962543831117 
15.39 2.580901023186438 
15.4 2.563583477830177 
15.41 2.546046587980885 
15.42 2.5282946823195305 
15.43 2.5103333158777925 
15.44 2.4921702775817707 
15.450000000000001 2.4738140400659914 
15.46 2.4552706575051766 
15.47 2.4365438862421995 
15.48 2.4176366422937616 
15.49 2.3985514278787488 
15.5 2.379290750013206 
15.51 2.3598575603722822 
15.52 2.3402518537422554 
15.530000000000001 2.3204692993734826 
15.540000000000001 2.300505198083012 
15.55 2.280356914331581 
15.56 2.2600244303335204 
15.57 2.23950869285248 
15.58 2.218809464072835 
15.59 2.1979243902690815 
15.6 2.1768492911034105 
15.610000000000001 2.15557941920133 
15.620000000000001 2.1341101695537077 
15.63 2.112436927580836 
15.64 2.0905547895839804 
15.65 2.0684579854987932 
15.66 2.0461390502184873 
15.67 2.0235894612831316 
15.68 2.00080199393702 
15.69 1.9777726944755558 
15.700000000000001 1.95450110494072 
15.71 1.9309888131483672 
15.72 1.9072374128964977 
15.73 1.8832465652705215 
15.74 1.859013143976069 
15.75 1.8345309385625854 
15.76 1.8097891364728602 
15.77 1.7847677059059133 
15.780000000000001 1.759434158040674 
15.790000000000001 1.7337494651101817 
15.8 1.7076960915167685 
15.81 1.6813098005543523 
15.82 1.6546655847381793 
15.83 1.6278366366361754 
15.84 1.6008705971108421 
15.85 1.5737916234012446 
15.860000000000001 1.546610369651466 
15.870000000000001 1.519321410161556 
15.88 1.491903751211713 
15.89 1.4643279826528837 
15.9 1.4365605718302181 
15.91 1.4085734997600714 
15.92 1.3803474326595544 
15.93 1.3518699399918708 
15.94 1.3231335066157792 
15.950000000000001 1.2941362113148662 
15.96 1.264884015749733 
15.97 1.235387801125009 
15.98 1.2056611586828865 
15.99 1.1757167714710757 
16.0 1.1455661123038439 
16.01 1.1152202557066184 
16.02 1.084689671492876 
16.03 1.0539849505121524 
16.04 1.0231171923811537 
16.05 0.992097923734435 
16.06 0.9609386476777974 
16.07 0.9296504307654536 
16.080000000000002 0.8982438380396061 
16.09 0.8667295342578468 
16.1 0.8351188039862133 
16.11 0.8034235010200829 
16.12 0.7716558045282135 
16.13 0.7398279229767304 
16.14 0.7079518297081666 
16.15 0.6760390178131841 
16.16 0.64410026626343 
16.17 0.612145502996005 
16.18 0.5801837636232907 
16.19 0.5482231816821757 
16.2 0.5162709865931001 
16.21 0.48433329226007116 
16.22 0.45241474864323944 
16.23 0.42051842376867704 
16.240000000000002 0.3886459568807145 
16.25 0.3567979745379684 
16.26 0.32497454437304035 
16.27 0.29317537020883916 
16.28 0.26139982391244115 
16.29 0.22964698496846117 
16.3 0.19791568389016378 
16.31 0.16620453553881792 
16.32 0.13451199399213118 
16.330000000000002 0.10283638650260932 
16.34 0.0711760136268221 
16.35 0.039529300856857075 
16.36 0.007894963489435108 
16.37 -0.02372769868098929 
16.38 -0.05533823584250681 
16.39 -0.0869345532060281 
16.4 -0.11851330294011857 
16.41 -0.1500704468830828 
16.42 -0.18160160581252557 
16.43 -0.21310238653275032 
16.44 -0.24456849444161774 
16.45 -0.275995761955596 
16.46 -0.30738009696119717 
16.47 -0.3387174606239824 
16.48 -0.37000385325374324 
16.490000000000002 -0.40123519485254483 
16.5 -0.4324073062998276 
16.51 -0.4635158885579127 
16.52 -0.49455637550701315 
16.53 -0.5255241154555195 
16.54 -0.5564147399080253 
16.55 -0.5872244395194532 
16.56 -0.6179496511892245 
16.57 -0.6485865570556204 
16.580000000000002 -0.6791312314954506 
16.59 -0.7095799265323249 
16.6 -0.7399291599626316 
16.61 -0.7701757374129161 
16.62 -0.800316736380546 
16.63 -0.8303495203586135 
16.64 -0.8602716676275901 
16.65 -0.8900811356124514 
16.66 -0.9197764663083402 
16.67 -0.9493565633605606 
16.68 -0.9788204702955439 
16.69 -1.0081672574683747 
16.7 -1.0373959370318528 
16.71 -1.066505239576137 
16.72 -1.095493502004678 
16.73 -1.1243588480713682 
16.740000000000002 -1.1530993389256368 
16.75 -1.1817130331687988 
16.76 -1.210198003734411 
16.77 -1.2385523374222505 
16.78 -1.266774119937892 
16.79 -1.2948613908891051 
16.8 -1.322811994046923 
16.81 -1.350623411745116 
16.82 -1.3782927492160195 
16.830000000000002 -1.4058172929652633 
16.84 -1.4331949633957541 
16.85 -1.4604240523100656 
16.86 -1.4875027688668456 
16.87 -1.5144289944467124 
16.88 -1.5412004063207374 
16.89 -1.567814629428858 
16.9 -1.5942692863664507 
16.91 -1.620562086639709 
16.92 -1.6466911093682617 
16.93 -1.6726548072861123 
16.94 -1.698451710094657 
16.95 -1.7240803015725177 
16.96 -1.7495390906008428 
16.97 -1.7748266990400845 
16.98 -1.799941829334637 
16.990000000000002 -1.8248831832102521 
17.0 -1.8496492692917217 
17.01 -1.8742383886503644 
17.02 -1.8986489558446336 
17.03 -1.9228796169054552 
17.04 -1.9469291529576656 
17.05 -1.9707964202955044 
17.06 -1.9944801965021022 
17.07 -2.0179790817215513 
17.080000000000002 -2.0412914624857605 
17.09 -2.064415334201204 
17.1 -2.087348334824698 
17.11 -2.110088134323776 
17.12 -2.1326326923729053 
17.13 -2.154980199684938 
17.14 -2.177128911391175 
17.150000000000002 -2.1990770703123723 
17.16 -2.220822899914148 
17.17 -2.2423645529118548 
17.18 -2.2637001045452685 
17.19 -2.28482752576345 
17.2 -2.305744674388451 
17.21 -2.3264494185082434 
17.22 -2.3469396853013795 
17.23 -2.3672134396006634 
17.240000000000002 -2.387268708704264 
17.25 -2.4071036115509017 
17.26 -2.426716334415532 
17.27 -2.4461051268616654 
17.28 -2.465268340345519 
17.29 -2.4842042586164905 
17.3 -2.502910890755893 
17.31 -2.5213860598551063 
17.32 -2.5396275494193508 
17.330000000000002 -2.5576331720387153 
17.34 -2.575400781118662 
17.35 -2.5929282677055996 
17.36 -2.610213566824079 
17.37 -2.6272546368886425 
17.38 -2.644049449780174 
17.39 -2.6605960051195625 
17.400000000000002 -2.676892293145197 
17.41 -2.692936207330136 
17.42 -2.708725573416417 
17.43 -2.724258229250886 
17.44 -2.7395319518504047 
17.45 -2.7545444006658615 
17.46 -2.7692933125486436 
17.47 -2.783776575887202 
17.48 -2.797992155461415 
17.490000000000002 -2.811938075363714 
17.5 -2.825612393146523 
17.51 -2.839013174129507 
17.52 -2.8521384572049455 
17.53 -2.8649862464487432 
17.54 -2.877554543265623 
17.55 -2.889841615637835 
17.56 -2.9018458386250234 
17.57 -2.91356534501158 
17.580000000000002 -2.9249982290224597 
17.59 -2.936142879294622 
17.6 -2.9469981097273217 
17.61 -2.9575629538213457 
17.62 -2.967836376635557 
17.63 -2.97781725816889 
17.64 -2.987504576662647 
17.650000000000002 -2.9968973737288698 
17.66 -3.005994641173339 
17.67 -3.0147954914432202 
17.68 -3.0232995002630396 
17.69 -3.0315063044988384 
17.7 -3.039415042516899 
17.71 -3.0470244818779277 
17.72 -3.0543333363955667 
17.73 -3.0613404647436875 
17.740000000000002 -3.0680449213831076 
17.75 -3.074446348978948 
17.76 -3.080544511476758 
17.77 -3.0863390461593228 
17.78 -3.0918291340188135 
17.79 -3.097013462979505 
17.8 -3.1018926229164743 
17.81 -3.106468684063509 
17.82 -3.1107428598590663 
17.830000000000002 -3.1147151523215073 
17.84 -3.1183848018560694 
17.85 -3.121750871800686 
17.86 -3.1248124133084243 
17.87 -3.1275685295161892 
17.88 -3.1300183552440006 
17.89 -3.1321611136684924 
17.900000000000002 -3.1339963095274417 
17.91 -3.1355234044309537 
17.92 -3.136741393553916 
17.93 -3.1376489407986963 
17.94 -3.138244610009858 
17.95 -3.1385269155284177 
17.96 -3.138494241583514 
17.97 -3.1381448611304834 
17.98 -3.1374770645434302 
17.990000000000002 -3.1364890021768597 
18.0 -3.1351792633107123 
18.01 -3.1335471789445544 
18.02 -3.1315919516950257 
18.03 -3.129312065294973 
18.04 -3.1267054359021493 
18.05 -3.1237700244566082 
18.06 -3.120503833323294 
18.07 -3.1169058728347236 
18.080000000000002 -3.112976895546407 
18.09 -3.108718155511796 
18.1 -3.104130920058173 
18.11 -3.099216901321583 
18.12 -3.0939780599481685 
18.13 -3.088416381377977 
18.14 -3.082533936859956 
18.150000000000002 -3.076332432910085 
18.16 -3.0698145831716284 
18.17 -3.0629852491117666 
18.18 -3.05585029522764 
18.19 -3.0484156172037826 
18.2 -3.040686616112777 
18.21 -3.032668292378934 
18.22 -3.024365920566482 
18.23 -3.0157850412643037 
18.240000000000002 -3.006930869565282 
18.25 -2.9978081672467614 
18.26 -2.988421302707478 
18.27 -2.978774200942446 
18.28 -2.968870229137468 
18.29 -2.958712090486522 
18.3 -2.948301515854486 
18.31 -2.9376386739773475 
18.32 -2.92672172539709 
18.330000000000002 -2.9155465796710733 
18.34 -2.904108497456902 
18.35 -2.892403125607593 
18.36 -2.8804281208218634 
18.37 -2.868183843740734 
18.38 -2.8556708983235204 
18.39 -2.8428892036707674 
18.400000000000002 -2.8298384980751656 
18.41 -2.8165188480314725 
18.42 -2.802930215723292 
18.43 -2.789071627357082 
18.44 -2.7749410058667014 
18.45 -2.760535315461613 
18.46 -2.7458506137299996 
18.47 -2.7308821357670245 
18.48 -2.7156239065836756 
18.490000000000002 -2.7000683147009883 
18.5 -2.6842062827576165 
18.51 -2.6680277172128304 
18.52 -2.6515233230949815 
18.53 -2.63468719989334 
18.54 -2.617517836116373 
18.55 -2.6000182171261637 
18.56 -2.5821963756547404 
18.57 -2.5640665641199125 
18.580000000000002 -2.545650063818981 
18.59 -2.526972269904195 
18.6 -2.5080563610271147 
18.61 -2.488923080848144 
18.62 -2.469593658936051 
18.63 -2.4500860965061335 
18.64 -2.4304144882232586 
18.650000000000002 -2.4105893405771366 
18.66 -2.390614046277757 
18.67 -2.3704859118530126 
18.68 -2.3502006386333614 
18.69 -2.3297553848011057 
18.7 -2.3091470717064313 
18.71 -2.28836820588295 
18.72 -2.267410011295869 
18.73 -2.246270128398073 
18.740000000000002 -2.2249376800059477 
18.75 -2.203353260376992 
18.76 -2.1814321596894812 
18.77 -2.1591295860441413 
18.78 -2.1364697025381694 
18.79 -2.1135396105812063 
18.8 -2.0904539809661506 
18.81 -2.0673060085500206 
18.82 -2.044122497631983 
18.830000000000002 -2.020872098368579 
18.84 -1.9975045548383676 
18.85 -1.973967925353912 
18.86 -1.9502140628984201 
18.87 -1.926200959175897 
18.88 -1.9018925281384562 
18.89 -1.877260784570222 
18.900000000000002 -1.8522901283723963 
18.91 -1.8269810902822614 
18.92 -1.801349462788133 
18.93 -1.775423401567929 
18.94 -1.7492439023859223 
18.95 -1.722857049625736 
18.96 -1.6962940064414145 
18.97 -1.6695655409091272 
18.98 -1.6426692083565555 
18.990000000000002 -1.6155905460541766 
19.0 -1.5883082257771228 
19.01 -1.5608023973742584 
19.02 -1.5330584926926691 
19.03 -1.5050683121718746 
19.04 -1.4768299562965725 
19.05 -1.4483472778836624 
19.06 -1.419629252325933 
19.07 -1.3906895694175283 
19.080000000000002 -1.3615454219566085 
19.09 -1.3322159950801817 
19.1 -1.3027208743554446 
19.11 -1.2730779211554493 
19.12 -1.2433025256783345 
19.13 -1.2134079688803923 
19.14 -1.1834055383789785 
19.150000000000002 -1.1533047064701676 
19.16 -1.123113624500686 
19.17 -1.09283940373655 
19.18 -1.0624881005317637 
19.19 -1.0320647821372682 
19.2 -1.0015736094210772 
19.21 -0.9710179320328273 
19.22 -0.9404003809835609 
19.23 -0.9097229609832278 
19.240000000000002 -0.8789871488283084 
19.25 -0.8481939382744329 
19.26 -0.817343657259641 
19.27 -0.7864364750856951 
19.28 -0.7554737421562348 
19.29 -0.7244580471824901 
19.3 -0.6933921860470162 
19.31 -0.6622785766589445 
19.32 -0.6311191368451272 
19.330000000000002 -0.5999154552391622 
19.34 -0.568668874357954 
19.35 -0.5373803714974594 
19.36 -0.5060506020055865 
19.37 -0.4746799902446863 
19.38 -0.4432689315160751 
19.39 -0.4118182066486312 
19.400000000000002 -0.38032873505659526 
19.41 -0.3488011249741878 
19.42 -0.3172357165266167 
19.43 -0.285633328557456 
19.44 -0.2539954383985653 
19.45 -0.22232336142930784 
19.46 -0.1906178488732489 
19.47 -0.15887899234713387 
19.48 -0.1271062111057363 
19.490000000000002 -0.09529974969308488 
19.5 -0.06346231686219926 
19.51 -0.03159839266797075 
19.52 0.0002869448686384016 
19.53 0.032188413568133664 
19.54 0.06410064114291934 
19.55 0.09601821003819842 
19.56 0.12793564169824256 
19.57 0.15984737425208628 
19.580000000000002 0.19174785695213506 
19.59 0.22363121843488906 
19.6 0.255490476725402 
19.61 0.2873172642885505 
19.62 0.3191025210319051 
19.63 0.3508372920719207 
19.64 0.3825129196202409 
19.650000000000002 0.4141210169111884 
19.66 0.4456534790782881 
19.67 0.47710250051669706 
19.68 0.5084605588450274 
19.69 0.5397204180775508 
19.7 0.5708752051497927 
19.71 0.6019187514612419 
19.72 0.6328460674291831 
19.73 0.6636534452234031 
19.740000000000002 0.6943379673315775 
19.75 0.7248970253976347 
19.76 0.7553282082234156 
19.77 0.7856292712408764 
19.78 0.8157981000851953 
19.79 0.845832676984506 
19.8 0.87573105704157 
19.81 0.9054913408986617 
19.82 0.9351116088113373 
19.830000000000002 0.9645899026912687 
19.84 0.9939253376212175 
19.85 1.0231188654717533 
19.86 1.0521721638081225 
19.87 1.0810866111065047 
19.88 1.1098630875046456 
19.89 1.138502009888635 
19.900000000000002 1.167003519851252 
19.91 1.1953678533804517 
19.92 1.2235952785027235 
19.93 1.2516857717479954 
19.94 1.2796389615009403 
19.95 1.3074541514783387 
19.96 1.3351303603300955 
19.97 1.3626663650282191 
19.98 1.390060815092091 
19.990000000000002 1.4173122944217922 
20.0 1.4444193047547675 
20.01 1.4713806559680753 
20.02 1.4981956269062089 
20.03 1.52486355011317 
20.04 1.5513835176598316 
20.05 1.5777543070363715 
20.06 1.603974437953163 
20.07 1.6300422351692194 
20.080000000000002 1.6559558637495373 
20.09 1.681713349978438 
20.1 1.7073125711704085 
20.11 1.7327512601525328 
20.12 1.758027060461905 
20.13 1.783137615097365 
20.14 1.8080806283473752 
20.150000000000002 1.8328538443632911 
20.16 1.8574550187319558 
20.17 1.8818820064027275 
20.18 1.9061328363463337 
20.19 1.93020567296546 
20.2 1.9540988088144298 
20.21 1.9778106526787238 
20.22 2.001339684143948 
20.23 2.0246844300615163 
20.240000000000002 2.047843358749767 
20.25 2.070814781871369 
20.26 2.0935968910927634 
20.27 2.116187814572913 
20.28 2.138585619061232 
20.29 2.1607882864253614 
20.3 2.182793721317563 
20.31 2.2045997661437067 
20.32 2.2262042305995524 
20.330000000000002 2.2476049186260956 
20.34 2.268799623073282 
20.35 2.289786124224636 
20.36 2.310562183942598 
20.37 2.331125548970455 
20.38 2.3514739669649165 
20.39 2.3716051820649673 
20.400000000000002 2.391516947158432 
20.41 2.411207069919302 
20.42 2.430673439540769 
20.43 2.4499140246012043 
20.44 2.4689268724678017 
20.45 2.487710084176818 
20.46 2.506261792163037 
20.47 2.5245801636331415 
20.48 2.5426633938810284 
20.490000000000002 2.5605096797379114 
20.5 2.5781171735336024 
20.51 2.595483931928565 
20.52 2.6126079186336812 
20.53 2.629487029999062 
20.54 2.646119095109668 
20.55 2.6625018638727846 
20.56 2.6786330258788706 
20.57 2.6945104961952064 
20.580000000000002 2.710132726651202 
20.59 2.725498519685235 
20.6 2.7406065923189247 
20.61 2.7554552941452473 
20.62 2.770042725136031 
20.63 2.784367035075525 
20.64 2.7984262363755463 
20.650000000000002 2.812218149268582 
20.66 2.825740808694845 
20.67 2.838992322883466 
20.68 2.851970597702072 
20.69 2.864673669003659 
20.7 2.87709974417896 
20.71 2.8892468649747203 
20.72 2.901112983490226 
20.73 2.9126966361570874 
20.740000000000002 2.923996780264456 
20.75 2.93501164947363 
20.76 2.945738998730103 
20.77 2.9561770546005492 
20.78 2.966324195812675 
20.79 2.976178228119203 
20.8 2.9857368061878513 
20.81 2.994999784597834 
20.82 3.003969131738503 
20.830000000000002 3.012646634141807 
20.84 3.0210332365036368 
20.85 3.029128769368 
20.86 3.0369320669184243 
20.87 3.0444420150646234 
20.88 3.051658098699812 
20.89 3.0585797115054056 
20.900000000000002 3.065206152743231 
20.91 3.071537326088545 
20.92 3.077573378202755 
20.93 3.0833139466705815 
20.94 3.0887582718465407 
20.95 3.0939055349038913 
20.96 3.098754826819828 
20.97 3.103304935370445 
20.98 3.1075542428384586 
20.990000000000002 3.1115005053404032 
21.0 3.11514049368737 
21.01 3.118469882259482 
21.02 3.121483980567081 
21.03 3.124178460608604 
21.04 3.126549128532511 
21.05 3.128591466233901 
21.06 3.1303004410940556 
21.07 3.1316705381907948 
21.080000000000002 3.132695698027981 
21.09 3.1333688292511144 
21.1 3.133681223429609 
21.11 3.1336224226788407 
21.12 3.1331816312389704 
21.13 3.132349430006651 
21.14 3.13111783356718 
21.150000000000002 3.12948023772461 
21.16 3.1274316301041005 
21.17 3.124969052176033 
21.18 3.122091169060484 
21.19 3.1187976794975514 
21.2 3.1150896890773545 
21.21 3.1109700541086167 
21.22 3.1064431033167015 
21.23 3.101513745517881 
21.240000000000002 3.096187732586794 
21.25 3.090470665835027 
21.26 3.0843701754383352 
21.27 3.077896763200014 
21.28 3.071061538961339 
21.29 3.0638768377632988 
21.3 3.056353974973086 
21.31 3.0485019365271055 
21.32 3.0403286839515355 
21.330000000000002 3.0318418960969677 
21.34 3.0230494042810316 
21.35 3.013958836030719 
21.36 3.0045763376602697 
21.37 2.994906631180039 
21.38 2.9849542304940804 
21.39 2.974723599283515 
21.400000000000002 2.964218905677009 
21.41 2.9534441014814123 
21.42 2.94240310506084 
21.43 2.9310995190199 
21.44 2.919536263384 
21.45 2.907715829750231 
21.46 2.8956406744904664 
21.47 2.8833131706725235 
21.48 2.870735301879202 
21.490000000000002 2.857908724275024 
21.5 2.844835054948373 
21.51 2.8315159524859914 
21.52 2.8179531429035722 
21.53 2.8041484493272457 
21.54 2.790103774844422 
21.55 2.7758210570431063 
21.56 2.7613022048342963 
21.57 2.746549037166629 
21.580000000000002 2.731563281423779 
21.59 2.7163466091400155 
21.6 2.7009006637554522 
21.61 2.6852269309051584 
21.62 2.669326504652669 
21.63 2.653200146051567 
21.64 2.6368485053726785 
21.650000000000002 2.6202720834247635 
21.66 2.603471281599256 
21.67 2.586446621541536 
21.68 2.569199073457336 
21.69 2.5517310479783615 
21.7 2.534046543563479 
21.71 2.5161506213010973 
21.72 2.4980502854294464 
21.73 2.4797541810625865 
21.740000000000002 2.4612693523083014 
21.75 2.442600095908523 
21.76 2.4237495065755783 
21.77 2.4047201862208833 
21.78 2.3855145665555595 
21.79 2.366135542651658 
21.8 2.346584488718012 
21.81 2.3268583371531126 
21.82 2.3069520193211366 
21.830000000000002 2.286862081482475 
21.84 2.2665877252935513 
21.85 2.2461298801551344 
21.86 2.2254888341174004 
21.87 2.2046629148412653 
21.88 2.183648470495747 
21.89 2.1624407841235653 
21.900000000000002 2.1410351820260036 
21.91 2.119427110592246 
21.92 2.097611736962793 
21.93 2.075583709642227 
21.94 2.053336186524597 
21.95 2.0308607253194775 
21.96 2.0081493520336022 
21.97 1.9851969989261293 
21.98 1.9620022371987975 
21.990000000000002 1.938566131672079 
22.0 1.9148905185657095 
22.01 1.8909758440981757 
22.02 1.8668199287668543 
22.03 1.8424176163433499 
22.04 1.8177599839077008 
22.05 1.7928303959533538 
22.06 1.7676003899289794 
22.07 1.7420312320915714 
22.080000000000002 1.716094473895607 
22.09 1.6898074877445126 
22.1 1.6632366025658898 
22.11 1.6364595844594678 
22.12 1.6095333454952367 
22.13 1.5824882879033166 
22.14 1.5553388044130017 
22.150000000000002 1.5280854140407172 
22.16 1.5007107647283686 
22.17 1.4731881050231797 
22.18 1.4454847173488665 
22.19 1.417569796271042 
22.2 1.389421426538125 
22.21 1.3610250755186426 
22.22 1.332371687201367 
22.23 1.3034569388409478 
22.240000000000002 1.2742846116534452 
22.25 1.244864391230188 
22.26 1.2152095224094475 
22.27 1.1853330869989664 
22.28 1.1552466341589471 
22.29 1.1249614897030027 
22.3 1.0944883162069503 
22.31 1.0638375645008666 
22.32 1.0330201666838374 
22.330000000000002 1.002047561843968 
22.34 0.970931303899938 
22.35 0.9396826497755255 
22.36 0.9083122753621139 
22.37 0.8768307157647725 
22.38 0.845249052212245 
22.39 0.8135789829854152 
22.400000000000002 0.7818326170204579 
22.41 0.7500221854681182 
22.42 0.718159766540524 
22.43 0.6862570371852834 
22.44 0.6543250232486332 
22.45 0.6223739304398148 
22.46 0.5904130804368193 
22.47 0.5584508980859207 
22.48 0.5264949051204437 
22.490000000000002 0.4945516281517599 
22.5 0.4626262058421403 
22.51 0.430722196554528 
22.52 0.39884167058170245 
22.53 0.3669855150553265 
22.54 0.3351539431118777 
22.55 0.3033467638880272 
22.56 0.2715634547433655 
22.57 0.2398031857584093 
22.580000000000002 0.20806486496717078 
22.59 0.1763471680896929 
22.6 0.14464859603077002 
22.61 0.11296751120933185 
22.62 0.08130220924608746 
22.63 0.04965104680032344 
22.64 0.018012639615647412 
22.650000000000002 -0.013613955549467247 
22.66 -0.04522875842907983 
22.67 -0.076830165550872 
22.68 -0.10841515885023055 
22.69 -0.13997988742982154 
22.7 -0.1715200361926805 
22.71 -0.2030311994585825 
22.72 -0.23450904573794815 
22.73 -0.2659493695573109 
22.740000000000002 -0.2973480628357429 
22.75 -0.3287010704301514 
22.76 -0.36000437514088734 
22.77 -0.3912539328208811 
22.78 -0.42244560025687666 
22.79 -0.45357514303114405 
22.8 -0.4846380781780612 
22.81 -0.5156297318919174 
22.82 -0.5465456098160842 
22.830000000000002 -0.5773817248842608 
22.84 -0.6081345038982061 
22.85 -0.6388002205886945 
22.86 -0.6693749404196216 
22.87 -0.6998548435645157 
22.88 -0.7302363596287048 
22.89 -0.7605162077439694 
22.900000000000002 -0.7906913842814507 
22.91 -0.8207591504985311 
22.92 -0.8507170236198468 
22.93 -0.8805628140050246 
22.94 -0.9102948618702235 
22.95 -0.9399119948776022 
22.96 -0.9694132315355343 
22.97 -0.9987976434730215 
22.98 -1.0280642749644282 
22.990000000000002 -1.057211970336886 
23.0 -1.0862391858512193 
23.01 -1.1151440918026159 
23.02 -1.1439247620051194 
23.03 -1.1725792522053644 
23.04 -1.2011056290092326 
23.05 -1.2295019720356992 
23.06 -1.2577663696491856 
23.07 -1.2858968913944007 
23.080000000000002 -1.3138914570405695 
23.09 -1.3417477207862427 
23.1 -1.3694628388912367 
23.11 -1.397033935538733 
23.12 -1.4244587623889426 
23.13 -1.4517355283311462 
23.14 -1.478862518775493 
23.150000000000002 -1.5058377318367624 
23.16 -1.5326588812571333 
23.17 -1.5593235942439323 
23.18 -1.5858294952534062 
23.19 -1.6121742357809161 
23.2 -1.6383557615864262 
23.21 -1.6643724358354595 
23.22 -1.690222781677696 
23.23 -1.7159053015049572 
23.240000000000002 -1.7414184847572058 
23.25 -1.7667609096137382 
23.26 -1.7919312604920818 
23.27 -1.816928254962941 
23.28 -1.8417504837430463 
23.29 -1.8663963014062983 
23.3 -1.8908640470037634 
23.31 -1.9151522879643668 
23.32 -1.9392597737328896 
23.330000000000002 -1.963185354601061 
23.34 -1.9869278517223952 
23.35 -2.0104859197140583 
23.36 -2.0338580312733865 
23.37 -2.057042315774756 
23.38 -2.0800364978480554 
23.39 -2.1028381985349665 
23.400000000000002 -2.1254452667654364 
23.41 -2.147855844115632 
23.42 -2.1700681831154456 
23.43 -2.1920805298996084 
23.44 -2.2138911155767937 
23.45 -2.2354981182843137 
23.46 -2.2568996365173173 
23.47 -2.2780936885466456 
23.48 -2.2990781579414787 
23.490000000000002 -2.3198508884116396 
23.5 -2.3404097960479007 
23.51 -2.3607528354111573 
23.52 -2.380878007579405 
23.53 -2.4007834021580807 
23.54 -2.4204671863961775 
23.55 -2.4399275865990937 
23.56 -2.4591629272864814 
23.57 -2.4781715394295736 
23.580000000000002 -2.4969515278471306 
23.59 -2.5155007559644185 
23.6 -2.533817008798485 
23.61 -2.551898083709071 
23.62 -2.5697418250258752 
23.63 -2.5873461128403146 
23.64 -2.6047088640038547 
23.650000000000002 -2.621828032259489 
23.66 -2.63870158738014 
23.67 -2.6553275176959397 
23.68 -2.671703829218697 
23.69 -2.6878284507345485 
23.7 -2.7036992137221465 
23.71 -2.7193139517273646 
23.72 -2.7346704809993834 
23.73 -2.749766481901538 
23.740000000000002 -2.7645996456745126 
23.75 -2.7791678258779022 
23.76 -2.7934689645192097 
23.77 -2.807501065830829 
23.78 -2.8212621807414036 
23.79 -2.834750377535271 
23.8 -2.8479637048416766 
23.81 -2.860900177832766 
23.82 -2.8735577776078705 
23.830000000000002 -2.8859346809431887 
23.84 -2.898029266536725 
23.85 -2.9098397480004046 
23.86 -2.9213642030702114 
23.87 -2.9326008932925736 
23.88 -2.94354849596456 
23.89 -2.954206017856339 
23.900000000000002 -2.9645724611801785 
23.91 -2.974646712587123 
23.92 -2.9844277131979613 
23.93 -2.993914501391359 
23.94 -3.0031060892026207 
23.95 -3.0120014901842502 
23.96 -3.0206001469035737 
23.97 -3.0289017514730716 
23.98 -3.036905614878471 
23.990000000000002 -3.0446106002120206 
24.0 -3.0520153995046013 
24.01 -3.0591188224942854 
24.02 -3.0659198203270885 
24.03 -3.0724178810836085 
24.04 -3.0786127568874324 
24.05 -3.0845041274969764 
24.060000000000002 -3.0900914189651356 
24.07 -3.0953731637631323 
24.080000000000002 -3.1003493485947318 
24.09 -3.1050218650514627 
24.1 -3.109392210578254 
24.11 -3.11346079088826 
24.12 -3.1172269997291133 
24.13 -3.120689932500648 
24.14 -3.1238486409384576 
24.150000000000002 -3.126702205203325 
24.16 -3.1292497538038053 
24.17 -3.131490453562442 
24.18 -3.1334237149318316 
24.19 -3.1350490901250256 
24.2 -3.136365739276404 
24.21 -3.137372391844668 
24.22 -3.138067631350932 
24.23 -3.138449984765542 
24.240000000000002 -3.1385178908204137 
24.25 -3.1382696451057663 
24.26 -3.1377035317733166 
24.27 -3.136817763992177 
24.28 -3.1356106824253973 
24.29 -3.13408139977913 
24.3 -3.1322292939804135 
24.310000000000002 -3.130053106669669 
24.32 -3.127550868837489 
24.330000000000002 -3.124720461612782 
24.34 -3.121559914164614 
24.35 -3.1180676793372464 
24.36 -3.114244089395637 
24.37 -3.1100904074401097 
24.38 -3.1056076991141 
24.39 -3.1007976486961772 
24.400000000000002 -3.0956621225595535 
24.41 -3.090203083866749 
24.42 -3.084422711053878 
24.43 -3.0783226606499756 
24.44 -3.0719051886648874 
24.45 -3.0651745382890603 
24.46 -3.0581363411111004 
24.47 -3.050796586207783 
24.48 -3.0431608531748418 
24.490000000000002 -3.03523419108232 
24.5 -3.0270217519390266 
24.51 -3.0185290615630764 
24.52 -3.0097614651193547 
24.53 -3.000723866203508 
24.54 -2.9914207566332585 
24.55 -2.9818562123100802 
24.560000000000002 -2.9720337944439437 
24.57 -2.9619564350378393 
24.580000000000002 -2.951626224160232 
24.59 -2.9410438943388995 
24.6 -2.9302082977509003 
24.61 -2.919115979620649 
24.62 -2.9077622314825375 
24.63 -2.896142429411193 
24.64 -2.884253449762533 
24.650000000000002 -2.872094920186489 
24.66 -2.8596675904468816 
24.67 -2.846971622478969 
24.68 -2.8340067097901995 
24.69 -2.820772780925351 
24.7 -2.807269951185785 
24.71 -2.793497593903379 
24.72 -2.7794539755068004 
24.73 -2.765136352308233 
24.740000000000002 -2.750541061549382 
24.75 -2.7356636139556216 
24.76 -2.7204984858020294 
24.77 -2.705038604135056 
24.78 -2.6892752993176003 
24.79 -2.6731987626200335 
24.8 -2.65679911523749 
24.810000000000002 -2.6400691072098073 
24.82 -2.6230058624129775 
24.830000000000002 -2.605610902727566 
24.84 -2.587890559743013 
24.85 -2.569856947993948 
24.86 -2.5515292659357156 
24.87 -2.532932200224853 
24.88 -2.5140899637363217 
24.89 -2.4950237364633994 
24.900000000000002 -2.4757548329948627 
24.91 -2.456302557436677 
24.92 -2.43668194427444 
24.93 -2.416905112918682 
24.94 -2.3969779153467203 
24.95 -2.3768990597080117 
24.96 -2.3566643555984763 
24.97 -2.336270379587825 
24.98 -2.3157147850414876 
24.990000000000002 -2.2949915044988574 
25.0 -2.274091214431317 
25.01 -2.2530089648423237 
25.02 -2.23174303121544 
25.03 -2.210249720621531 
25.04 -2.1884438445766907 
25.05 -2.1662638954732127 
25.060000000000002 -2.1437108608474387 
25.07 -2.1208550161184108 
25.080000000000002 -2.097806585567019 
25.09 -2.0746717251712288 
25.1 -2.051501122571713 
25.11 -2.0282773355276174 
25.12 -2.004952873216118 
25.13 -1.9814756304400394 
25.14 -1.9577958572649985 
25.150000000000002 -1.9338695817681673 
25.16 -1.909658724844925 
25.17 -1.8851322676258582 
25.18 -1.8602702173165608 
25.19 -1.835067874305099 
25.2 -1.8095365374555168 
25.21 -1.7837004275957649 
25.22 -1.7575964906964545 
25.23 -1.731271198679011 
25.240000000000002 -1.7047622927172832 
25.25 -1.678086232117778 
25.26 -1.6512444016127272 
25.27 -1.6242260522721663 
25.28 -1.597010992878731 
25.29 -1.5695782824513886 
25.3 -1.5419114571736365 
25.310000000000002 -1.514000269374968 
25.32 -1.4858408525115643 
25.330000000000002 -1.457435318681701 
25.34 -1.428791017096839 
25.35 -1.3999202348944093 
25.36 -1.3708392526015798 
25.37 -1.341566738688461 
25.38 -1.3121224129653337 
25.39 -1.282524850715468 
25.400000000000002 -1.2527901787950535 
25.41 -1.222932332601318 
25.42 -1.1929632241560335 
25.43 -1.1628928591517775 
25.44 -1.132729768886076 
25.45 -1.1024813865944687 
25.46 -1.072154100912455 
25.47 -1.0417532891757848 
25.48 -1.011283389164859 
25.490000000000002 -0.9807479970130845 
25.5 -0.9501499628384937 
25.51 -0.9194914830473785 
25.52 -0.8887741963904572 
25.53 -0.857999252670667 
25.54 -0.827167208107806 
25.55 -0.7962781416138329 
25.560000000000002 -0.76533291138568 
25.57 -0.7343338235734285 
25.580000000000002 -0.7032837056979806 
25.59 -0.6721851198358789 
25.6 -0.6410401389072493 
25.61 -0.6098504369067705 
25.62 -0.5786174369082471 
25.63 -0.5473422471716455 
25.64 -0.5160256101878936 
25.650000000000002 -0.48466802246891755 
25.66 -0.4532698244108692 
25.67 -0.42183166429212 
25.68 -0.3903544925003202 
25.69 -0.3588390248369663 
25.7 -0.32728564350823736 
25.71 -0.2956949454282083 
25.72 -0.26406824092823 
25.73 -0.23240697858243156 
25.740000000000002 -0.20071210876029355 
25.75 -0.16898393568162762 
25.76 -0.13722209324675969 
25.77 -0.10542627483017455 
25.78 -0.07359830210494003 
25.79 -0.04174231603330863 
25.8 -0.009863270098270469 
25.810000000000002 0.022033600511845983 
25.82 0.05394294972960771 
25.830000000000002 0.08585937214068606 
25.84 0.11777741094773934 
25.85 0.1496915280868668 
25.86 0.18159616292732875 
25.87 0.21348563438141746 
25.88 0.24535338749346708 
25.89 0.2771914460403815 
25.900000000000002 0.30899087676820924 
25.91 0.34074263672977756 
25.92 0.37243797653926547 
25.93 0.40406842896658257 
25.94 0.4356257978878236 
25.95 0.46710217940000753 
25.96 0.49848996124425426 
25.97 0.5297818159690048 
25.98 0.5609707313896499 
25.990000000000002 0.5920502672033733 
26.0 0.6230150162627888 
26.01 0.653860890091115 
26.02 0.6845847876896438 
26.03 0.7151840275609364 
26.04 0.7456561436821546 
26.05 0.7759988407984375 
26.060000000000002 0.8062099611136357 
26.07 0.8362874614250295 
26.080000000000002 0.8662293817084709 
26.09 0.896033811821751 
26.1 0.9256988442479808 
26.11 0.9552225170891117 
26.12 0.9846034344483446 
26.13 1.0138419544257269 
26.14 1.0429397077738252 
26.150000000000002 1.0718982237487014 
26.16 1.1007185442761582 
26.17 1.1294012272715863 
26.18 1.1579464482937574 
26.19 1.1863543983570166 
26.2 1.2146253787495236 
26.21 1.24275947300283 
26.22 1.270756420807153 
26.23 1.298615624322525 
26.240000000000002 1.3263361920203491 
26.25 1.3539169692109014 
26.26 1.3813566281059901 
26.27 1.4086537728072814 
26.28 1.4358069239962306 
26.29 1.4628147479190747 
26.3 1.4896763847887424 
26.310000000000002 1.5163912004469808 
26.32 1.542958385086156 
26.330000000000002 1.5693768180732222 
26.34 1.5956450865029554 
26.35 1.6217615736217794 
26.36 1.6477244923580274 
26.37 1.6735319091194074 
26.38 1.699181753245296 
26.39 1.7246718030768227 
26.400000000000002 1.7499997188303325 
26.41 1.7751631340612377 
26.42 1.8001597346046203 
26.43 1.8249872562657539 
26.44 1.8496434438817708 
26.45 1.874126111171627 
26.46 1.8984332310543146 
26.47 1.9225629314227073 
26.48 1.9465134657953447 
26.490000000000002 1.970283200949603 
26.5 1.993870599153885 
26.51 2.017274179777269 
26.52 2.0404924454017266 
26.53 2.0635237627416623 
26.54 2.0863663492377715 
26.55 2.109018350800847 
26.560000000000002 2.1314778602003908 
26.57 2.153742885918679 
26.580000000000002 2.175811356022751 
26.59 2.197681131756098 
26.6 2.219350027343062 
26.61 2.240815845386463 
26.62 2.262076381618992 
26.63 2.283129421592515 
26.64 2.3039727352100425 
26.650000000000002 2.324604076815305 
26.66 2.3450211899884836 
26.67 2.3652218138455776 
26.68 2.3852037009216005 
26.69 2.4049646391429396 
26.7 2.4245024890217564 
26.71 2.4438151929311145 
26.72 2.4629007723925893 
26.73 2.4817573145753347 
26.740000000000002 2.5003829454308537 
26.75 2.5187758220089065 
26.76 2.53693413029532 
26.77 2.554856072475513 
26.78 2.5725398216388804 
26.79 2.5899834645954796 
26.8 2.607184989731496 
26.810000000000002 2.624142316160533 
26.82 2.6408532968383027 
26.830000000000002 2.657315710936258 
26.84 2.6735272390010403 
26.85 2.689485687344098 
26.86 2.705189343515128 
26.87 2.720636934052009 
26.88 2.7358272472523306 
26.89 2.7507587595073746 
26.900000000000002 2.76542961279073 
26.91 2.7798379258733856 
26.92 2.793981804576487 
26.93 2.807859078222807 
26.94 2.8214676836440225 
26.95 2.8348057747369024 
26.96 2.8478712836314592 
26.97 2.8606621907032204 
26.98 2.87317668863007 
26.990000000000002 2.8854128790170366 
27.0 2.897368679856456 
27.01 2.9090424003201805 
27.02 2.9204329821110493 
27.03 2.93153896707363 
27.04 2.942358117225451 
27.05 2.9528884720690365 
27.060000000000002 2.9631284653914998 
27.07 2.973076158390216 
27.080000000000002 2.9827289268017823 
27.09 2.9920858133306805 
27.1 3.0011484431705204 
27.11 3.0099187435023596 
27.12 3.018397956461683 
27.13 3.0265862795458904 
27.14 3.0344827845891156 
27.150000000000002 3.0420862301956895 
27.16 3.049395951170808 
27.17 3.0564114486745697 
27.18 3.0631319476272205 
27.19 3.0695571256926124 
27.2 3.075687179978787 
27.21 3.0815219317354003 
27.22 3.087060691207786 
27.23 3.092302653405489 
27.240000000000002 3.0972469640656843 
27.25 3.101892519368811 
27.26 3.106237833583051 
27.27 3.1102809028539706 
27.28 3.114018860668439 
27.29 3.1174476968414058 
27.3 3.120562708302204 
27.310000000000002 3.123359433731604 
27.32 3.1258337109898355 
27.330000000000002 3.127981143664887 
27.34 3.1297968691028646 
27.35 3.1312755279661393 
27.36 3.1324112519364604 
27.37 3.1331973540147953 
27.38 3.1336256989044387 
27.39 3.133686344936555 
27.400000000000002 3.133368359501518 
27.41 3.132661756977127 
27.42 3.131558148667808 
27.43 3.130050473567072 
27.44 3.1281331928301066 
27.45 3.125802699107966 
27.46 3.123057184294937 
27.47 3.1198960004034353 
27.48 3.116319802683481 
27.490000000000002 3.1123308061406263 
27.5 3.107932990438816 
27.51 3.103131145623483 
27.52 3.0979309237968 
27.53 3.0923377337947806 
27.54 3.0863582242440777 
27.55 3.0800023733832207 
27.560000000000002 3.0732810863846707 
27.57 3.066206424220108 
27.580000000000002 3.0587902345131064 
27.59 3.0510421317674528 
27.6 3.0429703244312156 
27.61 3.0345825225332868 
27.62 3.0258864948978643 
27.63 3.016890098940145 
27.64 3.007600016379547 
27.650000000000002 2.9980212690962666 
27.66 2.988158384491274 
27.67 2.978015863014474 
27.68 2.96759797746097 
27.69 2.956908734350211 
27.7 2.945952058842794 
27.71 2.9347317123826686 
27.72 2.9232508432388866 
27.73 2.9115120227819085 
27.740000000000002 2.8995176949108985 
27.75 2.8872702988581262 
27.76 2.874771959197643 
27.77 2.862024393201716 
27.78 2.8490292159092094 
27.79 2.835788067926989 
27.8 2.8223026571674965 
27.810000000000002 2.808574775352996 
27.82 2.7946063011464104 
27.830000000000002 2.7803991695892796 
27.84 2.765955304772843 
27.85 2.7512765533887427 
27.86 2.736364669273942 
27.87 2.721221343282531 
27.88 2.7058482261701147 
27.89 2.6902468803282162 
27.900000000000002 2.6744185431135588 
27.91 2.6583640514591327 
27.92 2.642084083200354 
27.93 2.62557919282471 
27.94 2.6088497976471547 
27.95 2.5918963587356285 
27.96 2.5747195932482425 
27.97 2.5573213932708865 
27.98 2.5397053320341643 
27.990000000000002 2.521876091603262 
28.0 2.5038399300272243 
28.01 2.485605264660517 
28.02 2.4671799660197884 
28.03 2.448569072361738 
28.04 2.4297759248667545 
28.05 2.4108032561602943 
28.060000000000002 2.3916534936350096 
28.07 2.3723293197376907 
28.080000000000002 2.3528331373949043 
28.09 2.3331633394589923 
28.1 2.313314882649741 
28.11 2.293283626400612 
28.12 2.2730679259415796 
28.13 2.2526684263910943 
28.14 2.232085787466788 
28.150000000000002 2.211319039663044 
28.16 2.190365142051454 
28.17 2.1692195223647737 
28.18 2.147877454040676 
28.19 2.1263343816352744 
28.2 2.104585570221464 
28.21 2.0826259605701543 
28.22 2.0604492429237466 
28.23 2.038047298672599 
28.240000000000002 2.015411736048103 
28.25 1.9925364596561321 
28.26 1.9694188985628338 
28.27 1.9460594492126728 
28.28 1.922459972419873 
28.29 1.898621548177485 
28.3 1.874542898085637 
28.310000000000002 1.8502198389152635 
28.32 1.8256448083560357 
28.330000000000002 1.8008041943969537 
28.34 1.7756736669720588 
28.35 1.7502167345277435 
28.36 1.724397987728924 
28.37 1.6982169828603955 
28.38 1.6717275062088617 
28.39 1.645008485334032 
28.400000000000002 1.6181253417939498 
28.41 1.591115956195849 
28.42 1.5639987821871921 
28.43 1.536779593849811 
28.44 1.5094461332458358 
28.45 1.4819742354867078 
28.46 1.4543323705634048 
28.47 1.42648781961749 
28.48 1.3984158608475807 
28.490000000000002 1.3700996786455453 
28.5 1.3415287571130254 
28.51 1.3126971276900943 
28.52 1.2836059862677123 
28.53 1.2542635005941312 
28.54 1.2246820165830237 
28.55 1.194874893702274 
28.560000000000002 1.1648540771784275 
28.57 1.1346310736930691 
28.580000000000002 1.1042167232628142 
28.59 1.0736213867947824 
28.6 1.042855850196995 
28.61 1.0119314204544267 
28.62 0.9808596656500403 
28.63 0.9496519877988399 
28.64 0.9183192315628729 
28.650000000000002 0.8868718992606759 
28.66 0.8553208626205757 
28.67 0.823677639135876 
28.68 0.791954234120166 
28.69 0.7601628708442874 
28.7 0.7283157063790427 
28.71 0.6964245705405675 
28.72 0.6645007186071985 
28.73 0.6325546303371767 
28.740000000000002 0.6005959153526267 
28.75 0.56863328566282 
28.76 0.5366745494180981 
28.77 0.5047265917077344 
28.78 0.4727950115900385 
28.79 0.44088387335322266 
28.8 0.4089957106374613 
28.810000000000002 0.37713172946997037 
28.82 0.34529231683029366 
28.830000000000002 0.31347739589630663 
28.84 0.28168655148956157 
28.85 0.2499190444545073 
28.86 0.2181738580089262 
28.87 0.1864497378836511 
28.88 0.15474523862202744 
28.89 0.12305876102908428 
28.900000000000002 0.09138860899967766 
28.91 0.059733098252020896 
28.92 0.028090750167482754 
28.93 -0.0035395706220059733 
28.94 -0.03515824483218149 
28.95 -0.06676419579199673 
28.96 -0.09835480583932614 
28.97 -0.12992644177191695 
28.98 -0.16147490246073126 
28.990000000000002 -0.19299577933343418 
29.0 -0.22448470663045098 
29.01 -0.25593744134834595 
29.02 -0.28734984879808073 
29.03 -0.3187178498644467 
29.04 -0.3500374241475937 
29.05 -0.38130455811617897 
29.060000000000002 -0.4125151356812075 
29.07 -0.443664960820081 
29.080000000000002 -0.47474963258437863 
29.09 -0.5057645020901678 
29.1 -0.5367049835501312 
29.11 -0.5675669067783535 
29.12 -0.5983466282245824 
29.13 -0.6290405074390202 
29.14 -0.6596446407937091 
29.150000000000002 -0.6901551525918646 
29.16 -0.7205683868728661 
29.17 -0.7508809680474833 
29.18 -0.7810898015221165 
29.19 -0.8111920630330658 
29.2 -0.8411852074460768 
29.21 -0.8710669188135296 
29.22 -0.9008353502887414 
29.23 -0.9304892163430939 
29.240000000000002 -0.960027486950566 
29.25 -0.9894492232201054 
29.26 -1.0187534862768566 
29.27 -1.0479392188768415 
29.28 -1.0770050110249425 
29.29 -1.1059490918436985 
29.3 -1.1347695496037342 
29.310000000000002 -1.1634644452554526 
29.32 -1.1920318433539612 
29.330000000000002 -1.2204698200799469 
29.34 -1.248776462854773 
29.35 -1.2769498526248322 
29.36 -1.3049879711240167 
29.37 -1.3328885814171831 
29.38 -1.3606489668823938 
29.39 -1.3882662064271114 
29.400000000000002 -1.4157378400982785 
29.41 -1.4430619521134296 
29.42 -1.470236861590847 
29.43 -1.4972606715140009 
29.44 -1.5241311597349627 
29.45 -1.5508459721741654 
29.46 -1.577402725740543 
29.47 -1.6037990516976672 
29.48 -1.6300327726992934 
29.490000000000002 -1.6561021250977783 
29.5 -1.6820056189011727 
29.51 -1.7077417730936637 
29.52 -1.7333090637152981 
29.53 -1.7587060293918555 
29.54 -1.7839313336060239 
29.55 -1.8089836940307482 
29.560000000000002 -1.8338617652031413 
29.57 -1.8585639662208187 
29.580000000000002 -1.8830885976077736 
29.59 -1.907434158228668 
29.6 -1.9315993503901816 
29.61 -1.9555829998586243 
29.62 -1.9793839563607192 
29.63 -2.003000930481752 
29.64 -2.0264324631071995 
29.650000000000002 -2.049676811214473 
29.66 -2.072731815287867 
29.67 -2.0955950812815156 
29.68 -2.118264359646843 
29.69 -2.1407377195540236 
29.7 -2.1630133982419566 
29.71 -2.185089644676715 
29.72 -2.2069646934357685 
29.73 -2.2286367500370035 
29.740000000000002 -2.2501039381617924 
29.75 -2.2713643089544973 
29.76 -2.2924157805975933 
29.77 -2.313256189255364 
29.78 -2.333883433248139 
29.79 -2.3542954567938104 
29.8 -2.3744902401807337 
29.810000000000002 -2.394465843021584 
29.82 -2.414220414531117 
29.830000000000002 -2.4337521597489076 
29.84 -2.453059361397054 
29.85 -2.4721403808766707 
29.86 -2.4909934205561277 
29.87 -2.5096163970293617 
29.88 -2.5280071039859684 
29.89 -2.546163329883035 
29.900000000000002 -2.5640829066506345 
29.91 -2.5817636996875883 
29.92 -2.599203612768453 
29.93 -2.6164005924842457 
29.94 -2.6333526030479977 
29.95 -2.650057626795544 
29.96 -2.666513675092397 
29.97 -2.6827187055641266 
29.98 -2.6986705705416836 
29.990000000000002 -2.714367097788312 
30.0 -2.7298061245706724 
30.01 -2.744985370507048 
30.02 -2.759902500148662 
30.03 -2.7745553193949712 
30.04 -2.788941744671726 
30.05 -2.803059759099983 
30.060000000000002 -2.8169074031163106 
30.07 -2.8304827444757334 
30.080000000000002 -2.843783841361334 
30.09 -2.8568087197233596 
30.1 -2.869555369377889 
30.11 -2.8820218645996003 
30.12 -2.8942065489735977 
30.13 -2.906107736191979 
30.14 -2.917723510072248 
30.150000000000002 -2.929052028315566 
30.16 -2.9400918315644207 
30.17 -2.950841859366742 
30.18 -2.9613011386347083 
30.19 -2.97146858708511 
30.2 -2.9813431106544726 
30.21 -2.990923724680982 
30.22 -3.0002094582608616 
30.23 -3.0091992888829666 
30.240000000000002 -3.017892502316856 
30.25 -3.0262887743453653 
30.26 -3.0343875880035047 
30.27 -3.042187923624231 
30.28 -3.049688483857949 
30.29 -3.0568880270143173 
30.3 -3.0637854608594313 
30.310000000000002 -3.0703800526547447 
30.32 -3.0766715196197407 
30.330000000000002 -3.082659588299561 
30.34 -3.0883438292075653 
30.35 -3.093723020054959 
30.36 -3.0987964638809617 
30.37 -3.103565499527789 
30.38 -3.1080319669436034 
30.39 -3.112196692834844 
30.400000000000002 -3.1160593110310115 
30.41 -3.1196189575234454 
30.42 -3.122874679760406 
30.43 -3.125825541670282 
30.44 -3.1284706626518135 
30.45 -3.1308091848235877 
30.46 -3.132840424800732 
30.47 -3.134563950929436 
30.48 -3.1359790734575226 
30.490000000000002 -3.1370846226434965 
30.5 -3.1378792154041713 
30.51 -3.1383613948925313 
30.52 -3.1385296435273333 
30.53 -3.138382293548315 
30.54 -3.1379176162380977 
30.55 -3.137133876013661 
30.560000000000002 -3.1360292642494048 
30.57 -3.1346026566281773 
30.580000000000002 -3.1328534838762545 
30.59 -3.130780714685254 
30.6 -3.1283825635465994 
30.61 -3.1256568894991315 
30.62 -3.122601718546403 
30.63 -3.119215171640624 
30.64 -3.115497019971908 
30.650000000000002 -3.11144836187124 
30.66 -3.1070702759370583 
30.67 -3.1023643101157314 
30.68 -3.0973322328194803 
30.69 -3.0919760291199982 
30.7 -3.086297805560623 
30.71 -3.08029938195821 
30.72 -3.0739827025988475 
30.73 -3.067351239132748 
30.740000000000002 -3.0604103402781324 
30.75 -3.0531660156862186 
30.76 -3.0456240024908703 
30.77 -3.037789479844186 
30.78 -3.0296674947642477 
30.79 -3.0212634801087837 
30.8 -3.0125829004318256 
30.810000000000002 -3.003630805655049 
30.82 -2.9944118081259745 
30.830000000000002 -2.9849301271854776 
30.84 -2.9751895038612215 
30.85 -2.965193078414096 
30.86 -2.9549432547619205 
30.87 -2.944441270570917 
30.88 -2.9336866077852273 
30.89 -2.922676584888906 
30.900000000000002 -2.911406655514229 
30.91 -2.8998721068063054 
30.92 -2.8880691255710538 
30.93 -2.875996371760717 
30.94 -2.863654614959446 
30.95 -2.851044247425593 
30.96 -2.838165016699428 
30.970000000000002 -2.825016747454735 
30.98 -2.8115995780043725 
30.990000000000002 -2.7979131981118646 
31.0 -2.783956235911606 
31.01 -2.76972624477116 
31.02 -2.7552198517308315 
31.03 -2.7404328191943694 
31.04 -2.72536001346504 
31.05 -2.70999489474037 
31.060000000000002 -2.694329258821657 
31.07 -2.678353615518954 
31.080000000000002 -2.66205781805342 
31.09 -2.6454335324229006 
31.1 -2.628476481650401 
31.11 -2.611186742156671 
31.12 -2.59356903458983 
31.13 -2.575633487448006 
31.14 -2.5573969829202854 
31.150000000000002 -2.538882817850416 
31.16 -2.5201161349700083 
31.17 -2.501118998262529 
31.18 -2.481912370679241 
31.19 -2.462516655524794 
31.2 -2.4429481644122033 
31.21 -2.4232201499419337 
31.220000000000002 -2.4033407690299677 
31.23 -2.383310633132477 
31.240000000000002 -2.363126049990208 
31.25 -2.3427830728465167 
31.26 -2.3222794580431554 
31.27 -2.3016106070484024 
31.28 -2.280767582727467 
31.29 -2.259743323870823 
31.3 -2.238538726937594 
31.310000000000002 -2.2171260461185525 
31.32 -2.1954283502032235 
31.330000000000002 -2.1733708649846935 
31.34 -2.1509320652614186 
31.35 -2.128161889071984 
31.36 -2.105161777070777 
31.37 -2.082045191518558 
31.38 -2.058885196424189 
31.39 -2.035682930296532 
31.400000000000002 -2.012396155944786 
31.41 -1.9889732284718165 
31.42 -1.9653630986390018 
31.43 -1.9415197532549175 
31.44 -1.9174032767026794 
31.45 -1.8929800926280231 
31.46 -1.8682262416859707 
31.470000000000002 -1.8431317991944067 
31.48 -1.8177031841659963 
31.490000000000002 -1.7919607347353597 
31.5 -1.7659372585158855 
31.51 -1.7396776003526855 
31.52 -1.7132245433145532 
31.53 -1.686601101720177 
31.54 -1.6598126945558935 
31.55 -1.6328524800489763 
31.560000000000002 -1.6057024709276555 
31.57 -1.5783411504546887 
31.580000000000002 -1.5507503242799507 
31.59 -1.5229176973362053 
31.6 -1.4948373939549398 
31.61 -1.4665096945424598 
31.62 -1.437940325384331 
31.63 -1.4091400720919278 
31.64 -1.3801241108253983 
31.650000000000002 -1.3509104885259386 
31.66 -1.3215188025709361 
31.67 -1.2919681955434394 
31.68 -1.262275590498606 
31.69 -1.2324555937236277 
31.7 -1.2025207530647066 
31.71 -1.172481663249646 
31.720000000000002 -1.142347266145644 
31.73 -1.1121253110364475 
31.740000000000002 -1.0818225271541873 
31.75 -1.0514446090301204 
31.76 -1.0209962823670296 
31.77 -0.9904814033206559 
31.78 -0.9599030535668124 
31.79 -0.9292636237555386 
31.8 -0.8985649198076351 
31.810000000000002 -0.8678082443752356 
31.82 -0.8369943696997308 
31.830000000000002 -0.8061234199589195 
31.84 -0.775195865207963 
31.85 -0.7442136212669812 
31.86 -0.7131794536992826 
31.87 -0.6820960569060179 
31.88 -0.650965663788107 
31.89 -0.6197900406252637 
31.900000000000002 -0.5885706921543842 
31.91 -0.5573088465734753 
31.92 -0.5260053463223016 
31.93 -0.49466076113825674 
31.94 -0.46327544054757674 
31.95 -0.4318499037425927 
31.96 -0.4003850597976478 
31.970000000000002 -0.3688817302698232 
31.98 -0.33734040153774747 
31.990000000000002 -0.3057614926511369 
32.0 -0.2741460820184232 
32.01 -0.2424956940050195 
32.02 -0.21081146127835046 
32.03 -0.17909390286915652 
32.04 -0.1473428651962084 
32.05 -0.11555776365091847 
32.06 -0.08373963396712854 
32.07 -0.051892055823727766 
32.08 -0.020019789523631246 
32.09 0.011871988687993322 
32.1 0.043777952478379185 
32.11 0.07569271191184812 
32.12 0.1076108360440187 
32.13 0.1395268091365747 
32.14 0.17143505944842805 
32.15 0.20333001700357345 
32.160000000000004 0.23520548405897215 
32.17 0.2670539390070596 
32.18 0.29886666909859383 
32.19 0.33063457808660435 
32.2 0.3623488223178213 
32.21 0.3940008435516855 
32.22 0.4255823581335402 
32.230000000000004 0.4570853742853505 
32.24 0.48850218674906787 
32.25 0.5198253739362692 
32.26 0.5510478118764481 
32.27 0.5821628364348431 
32.28 0.6131646593711403 
32.29 0.644048773514951 
32.3 0.6748118290499153 
32.31 0.7054510554998344 
32.32 0.7359639212390305 
32.33 0.7663480812758082 
32.34 0.7966013389098142 
32.35 0.8267216167672857 
32.36 0.8567069335680023 
32.37 0.8865553648462783 
32.38 0.916265012414235 
32.39 0.9458339306820548 
32.4 0.9752603588249907 
32.410000000000004 1.004544061400477 
32.42 1.0336864620404864 
32.43 1.0626891915092016 
32.44 1.0915534490991772 
32.45 1.1202799405279573 
32.46 1.148868925639149 
32.47 1.1773205648177942 
32.480000000000004 1.2056351520609945 
32.49 1.2338128628814173 
32.5 1.2618535470692385 
32.51 1.289756712009042 
32.52 1.317521554263875 
32.53 1.345146999006331 
32.54 1.3726317609462213 
32.55 1.399974461128738 
32.56 1.4271736513414077 
32.57 1.454227890772056 
32.58 1.4811361602483355 
32.59 1.5078978185288687 
32.6 1.5345121357990583 
32.61 1.5609780912371596 
32.62 1.5872943577768674 
32.63 1.613459378539016 
32.64 1.6394714160142645 
32.65 1.6653285824314161 
32.660000000000004 1.6910288518751346 
32.67 1.7165700514875442 
32.68 1.7419498705311467 
32.69 1.7671659393802182 
32.7 1.79221592237741 
32.71 1.8170975422019764 
32.72 1.841808546305785 
32.730000000000004 1.8663467175658508 
32.74 1.8907099675603922 
32.75 1.9148963789391387 
32.76 1.9389041640993545 
32.77 1.9627316578815877 
32.78 1.9863773001593386 
32.79 2.0098395885033193 
32.8 2.0331170487771013 
32.81 2.0562081041179727 
32.82 2.0791110091259473 
32.83 2.1018239259257636 
32.84 2.1243449661453115 
32.85 2.1466721665111774 
32.86 2.1688034774811937 
32.87 2.190736780935949 
32.88 2.2124699027976766 
32.89 2.2340006486239132 
32.9 2.2553268179908637 
32.910000000000004 2.276446198187402 
32.92 2.2973565629893953 
32.93 2.3180556702534374 
32.94 2.338541268190526 
32.95 2.3588110980564885 
32.96 2.3788629050470322 
32.97 2.398694457198835 
32.980000000000004 2.4183035916893303 
32.99 2.437688229657752 
33.0 2.4568463661723134 
33.01 2.4757760695938646 
33.02 2.4944754557395945 
33.03 2.512942670502251 
33.04 2.5311758927260652 
33.05 2.5491733228524303 
33.06 2.566933147162664 
33.07 2.584453487063692 
33.08 2.6017323596471074 
33.09 2.6187677011298502 
33.1 2.6355573862542205 
33.11 2.652099221331052 
33.12 2.668390915328949 
33.13 2.684430205305566 
33.14 2.700215189000305 
33.15 2.7157444772325334 
33.160000000000004 2.7310168912626116 
33.17 2.746031031629328 
33.18 2.760785124775462 
33.19 2.7752772645673334 
33.2 2.7895056005087953 
33.21 2.8034680254713003 
33.22 2.8171624074855015 
33.230000000000004 2.8305868795608737 
33.24 2.8437394458435317 
33.25 2.8566180375378885 
33.26 2.869220780362371 
33.27 2.881545837750953 
33.28 2.893591181619894 
33.29 2.9053549120464925 
33.3 2.9168358110140247 
33.31 2.928032678575112 
33.32 2.938943425286997 
33.33 2.949565929996456 
33.34 2.9598985914412754 
33.35 2.969939657564013 
33.36 2.9796865677797513 
33.37 2.9891376342037423 
33.38 2.9982937814073902 
33.39 3.0071570241173093 
33.4 3.015728883935388 
33.410000000000004 3.0240099183808566 
33.42 3.0319995376184274 
33.43 3.039696459096203 
33.44 3.0470997934396737 
33.45 3.0542090902126335 
33.46 3.061023608919072 
33.47 3.0675428311162323 
33.480000000000004 3.0737668839714254 
33.49 3.07969575528991 
33.5 3.085328879987133 
33.51 3.090665470208059 
33.52 3.09570469833634 
33.53 3.1004455576717023 
33.54 3.1048866983844072 
33.55 3.109026317427496 
33.56 3.1128618556959258 
33.57 3.116389659242674 
33.58 3.119605129084011 
33.59 3.122503683433688 
33.6 3.12508112764839 
33.61 3.1273331698801488 
33.62 3.1292551178081682 
33.63 3.130841758930864 
33.64 3.132087393219583 
33.65 3.1329856666131244 
33.660000000000004 3.1335289661987438 
33.67 3.1337079207919367 
33.68 3.13351169180688 
33.69 3.132929833471806 
33.7 3.131953508361658 
33.71 3.1305752148776405 
33.72 3.1287889110928493 
33.730000000000004 3.1265903005196005 
33.74 3.1239770682435264 
33.75 3.1209482755579514 
33.76 3.1175041163492043 
33.77 3.1136462428044243 
33.78 3.109378170274828 
33.79 3.104704537924342 
33.8 3.0996306598044945 
33.81 3.0941620127351372 
33.82 3.08830459757555 
33.83 3.0820674507676515 
33.84 3.075461340588049 
33.85 3.0684978866547747 
33.86 3.0611893012303955 
33.87 3.0535459786132013 
33.88 3.0455764300312125 
33.89 3.037288448930566 
33.9 3.028689746319442 
33.910000000000004 3.019788235990255 
33.92 3.010591088279894 
33.93 3.0011037905143634 
33.94 2.9913309158942147 
33.95 2.981276981354914 
33.96 2.970946366040472 
33.97 2.960343138256734 
33.980000000000004 2.9494712211685234 
33.99 2.938334486423893 
34.0 2.9269363091743097 
34.01 2.9152793889494353 
34.02 2.9033661797015857 
34.03 2.8911991492198497 
34.04 2.8787805469139385 
34.05 2.8661121924894135 
34.06 2.8531957133331183 
34.07 2.8400327371915295 
34.08 2.8266249433649677 
34.09 2.8129740960207013 
34.1 2.799082050071945 
34.11 2.7849507264412936 
34.12 2.7705820622360005 
34.13 2.7559779351705083 
34.14 2.741140128089873 
34.15 2.7260703449449295 
34.160000000000004 2.710770243120659 
34.17 2.6952414415730765 
34.18 2.6794853067064643 
34.19 2.6635027776741356 
34.2 2.6472945634180376 
34.21 2.630861269676314 
34.22 2.614203346365141 
34.230000000000004 2.597321211305021 
34.24 2.580215459183526 
34.25 2.5628875021523037 
34.26 2.5453403806758947 
34.27 2.527578463652516 
34.28 2.5096073765768985 
34.29 2.491434998933038 
34.300000000000004 2.4730697588459787 
34.31 2.454517583472947 
34.32 2.4357821727854625 
34.33 2.4168664195828065 
34.34 2.397772812412595 
34.35 2.378503872426265 
34.36 2.35906251912639 
34.37 2.3394485660285094 
34.38 2.319657561377611 
34.39 2.2996848593606654 
34.4 2.2795279362676495 
34.410000000000004 2.259186868880946 
34.42 2.2386625791280506 
34.43 2.217954745605409 
34.44 2.197060936727939 
34.45 2.1759769102135347 
34.46 2.1546979149644576 
34.47 2.1332193538893045 
34.480000000000004 2.1115366001442335 
34.49 2.089644742693108 
34.5 2.0675379479160805 
34.51 2.045208663396373 
34.52 2.022648369161813 
34.53 1.999849958954694 
34.54 1.9768096409283866 
34.550000000000004 1.9535270687448958 
34.56 1.9300038730622378 
34.57 1.9062416013655459 
34.58 1.88223980909895 
34.59 1.8579952416953702 
34.6 1.8335015376712134 
34.61 1.8087475898231415 
34.62 1.7837128814603143 
34.63 1.7583644007082795 
34.64 1.7326633202512682 
34.65 1.7065938696389502 
34.660000000000004 1.6801941466720576 
34.67 1.65353996585292 
34.68 1.6267037130009785 
34.69 1.5997318095012976 
34.7 1.5726476735709594 
34.71 1.5454614290485955 
34.72 1.518166819551983 
34.730000000000004 1.4907424325606842 
34.74 1.4631585586956395 
34.75 1.4353816599401936 
34.76 1.407384102753941 
34.77 1.3791468625202903 
34.78 1.3506577654543455 
34.79 1.3219094959504538 
34.800000000000004 1.292900484054999 
34.81 1.2636369719354186 
34.82 1.2341300110774385 
34.83 1.2043931919876383 
34.84 1.1744391230133508 
34.85 1.1442792895601883 
34.86 1.1139247320746637 
34.87 1.0833858884488303 
34.88 1.0526733741586058 
34.89 1.0217983170553753 
34.9 0.9907722520003986 
34.910000000000004 0.959606670526795 
34.92 0.9283126134290407 
34.93 0.8969006365488921 
34.94 0.865381426827292 
34.95 0.8337662990271213 
34.96 0.8020671266786001 
34.97 0.7702960981793792 
34.980000000000004 0.7384654217944395 
34.99 0.7065870547526998 
35.0 0.6746724615598263 
35.01 0.6427323868642425 
35.02 0.6107767218539809 
35.03 0.5788144621365633 
35.04 0.5468537034071871 
35.050000000000004 0.5149016382196809 
35.06 0.4829643202082516 
35.07 0.45104632854001425 
35.08 0.41915066874699514 
35.09 0.3872789229038382 
35.1 0.35543168418714954 
35.11 0.32360900209936616 
35.12 0.29181056362453106 
35.13 0.26003572952579984 
35.14 0.2282835685407678 
35.15 0.19655289923510302 
35.160000000000004 0.16484233119542244 
35.17 0.13315030803299624 
35.18 0.10147515174346736 
35.19 0.0698151648608194 
35.2 0.03816878171749941 
35.21 0.00653473437785522 
35.22 -0.025087641156657382 
35.230000000000004 -0.05669782709209869 
35.24 -0.08829366526038741 
35.25 -0.11987176646594039 
35.26 -0.15142807489066576 
35.27 -0.18295820567946897 
35.28 -0.21445776650062937 
35.29 -0.24592246804321047 
35.300000000000004 -0.27734814411630326 
35.31 -0.30873070953291637 
35.32 -0.3400661323651277 
35.33 -0.3713504037544744 
35.34 -0.402579437393228 
35.35 -0.43374905858666823 
35.36 -0.4648549557641265 
35.37 -0.4958925465933441 
35.38 -0.5268571870866398 
35.39 -0.5577445350751408 
35.4 -0.5885508010978537 
35.410000000000004 -0.6192724144810022 
35.42 -0.6499055469231082 
35.43 -0.6804462753263968 
35.44 -0.7108908618881548 
35.45 -0.7412358402626487 
35.46 -0.7714780270367099 
35.47 -0.8016145097119532 
35.480000000000004 -0.831642662615281 
35.49 -0.8615600754381797 
35.5 -0.8913647283438302 
35.51 -0.9210551844677367 
35.52 -0.9506303592749613 
35.53 -0.9800893013301751 
35.54 -1.0094310742235102 
35.550000000000004 -1.0386546814076292 
35.56 -1.0677588407937744 
35.57 -1.0967418733786294 
35.58 -1.1256019033118336 
35.59 -1.1543369944541269 
35.6 -1.1829451999057012 
35.61 -1.211424592017813 
35.62 -1.2397732566935475 
35.63 -1.267989282812648 
35.64 -1.2960707042054447 
35.65 -1.324015352497746 
35.660000000000004 -1.3518206878932981 
35.67 -1.3794838103594982 
35.68 -1.4070020344080767 
35.69 -1.4343733036646962 
35.7 -1.4615959165520227 
35.71 -1.4886680674828099 
35.72 -1.515587624935107 
35.730000000000004 -1.5423522633916247 
35.74 -1.56895960429006 
35.75 -1.5954072721534005 
35.76 -1.621692988027682 
35.77 -1.6478148467118074 
35.78 -1.6737713111742774 
35.79 -1.6995609126513618 
35.800000000000004 -1.7251821324247638 
35.81 -1.7506334816382596 
35.82 -1.775913588369347 
35.83 -1.801021158637545 
35.84 -1.825954890343075 
35.85 -1.8507132777892836 
35.86 -1.8752946187331607 
35.87 -1.8996973412853229 
35.88 -1.923920100460512 
35.89 -1.9479616826334842 
35.9 -1.9718209421442983 
35.910000000000004 -1.995496648641114 
35.92 -2.0189873958845483 
35.93 -2.042291556135853 
35.94 -2.065407105779973 
35.95 -2.08833167612719 
35.96 -2.111062946372461 
35.97 -2.133598889990311 
35.980000000000004 -2.155937702745845 
35.99 -2.178077640914601 
36.0 -2.2000169490243957 
36.01 -2.2217538442827593 
36.02 -2.243286473728477 
36.03 -2.2646129135405544 
36.04 -2.2857311288427247 
36.050000000000004 -2.3066389720230274 
36.06 -2.3273343169525806 
36.07 -2.3478150916602902 
36.08 -2.368079261669548 
36.09 -2.388124862254427 
36.1 -2.4079500130752627 
36.11 -2.4275529002797627 
36.12 -2.4469317797915013 
36.13 -2.4660850061436523 
36.14 -2.4850108546788396 
36.15 -2.5037073250314776 
36.160000000000004 -2.522172235104061 
36.17 -2.540403365150242 
36.18 -2.558398527459786 
36.19 -2.5761555787571977 
36.2 -2.5936724145921657 
36.21 -2.6109469703597052 
36.22 -2.6279772042917706 
36.230000000000004 -2.6447610915808255 
36.24 -2.661296635261863 
36.25 -2.6775818201509813 
36.26 -2.693614531153946 
36.27 -2.7093925932492238 
36.28 -2.7249138485221023 
36.29 -2.740176068691119 
36.300000000000004 -2.7551769100134416 
36.31 -2.7699141175857207 
36.32 -2.7843855864620477 
36.33 -2.79858928211227 
36.34 -2.812523228476047 
36.35 -2.826185485189648 
36.36 -2.839574119230139 
36.37 -2.8526871687154016 
36.38 -2.865522633587895 
36.39 -2.878078521830112 
36.4 -2.890353114008341 
36.410000000000004 -2.902344778695438 
36.42 -2.914051640513522 
36.43 -2.92547179859065 
36.44 -2.936603660323321 
36.45 -2.947446058565898 
36.46 -2.957998026192477 
36.47 -2.9682585234198564 
36.480000000000004 -2.978226431024248 
36.49 -2.9879007303740317 
36.5 -2.997280464529854 
36.51 -3.0063646235770354 
36.52 -3.0151523369341486 
36.53 -3.02364319531007 
36.54 -3.0318368222680174 
36.550000000000004 -3.0397323347893512 
36.56 -3.047328490521638 
36.57 -3.0546240070693824 
36.58 -3.0616177485802036 
36.59 -3.068308791196658 
36.6 -3.074696791406087 
36.61 -3.0807815126709706 
36.62 -3.0865625853822216 
36.63 -3.0920391478953566 
36.64 -3.0972099406460685 
36.65 -3.1020756389492714 
36.660000000000004 -3.1066383079572044 
36.67 -3.11089911844791 
36.68 -3.114858020462241 
36.69 -3.1185142393621548 
36.7 -3.121866836310871 
36.71 -3.1249148623020635 
36.72 -3.127657424363226 
36.730000000000004 -3.1300936576960834 
36.74 -3.132222795079514 
36.75 -3.1340443530077007 
36.76 -3.1355577763267215 
36.77 -3.136762036863851 
36.78 -3.1376557915534606 
36.79 -3.138237602360055 
36.800000000000004 -3.1385059808265185 
36.81 -3.1384593048063367 
36.82 -3.138095845856113 
36.83 -3.1374138918545724 
36.84 -3.13641159073729 
36.85 -3.135087568548906 
36.86 -3.13344117801492 
36.87 -3.1314715941012246 
36.88 -3.1291772649402962 
36.89 -3.126556095654109 
36.9 -3.123606057738774 
36.910000000000004 -3.120325155547922 
36.92 -3.1167124923394436 
36.93 -3.1127688709014176 
36.94 -3.108495527529373 
36.95 -3.1038937644600764 
36.96 -3.0989652968813908 
36.97 -3.093712095405161 
36.980000000000004 -3.088136155344066 
36.99 -3.0822395220687615 
37.0 -3.076023922868513 
37.01 -3.069492150053034 
37.02 -3.0626491370208853 
37.03 -3.0555007738171516 
37.04 -3.0480529392186004 
37.050000000000004 -3.04031100825318 
37.06 -3.0322799807528606 
37.07 -3.023965150672161 
37.08 -3.0153720528534644 
37.09 -3.0065058807839784 
37.1 -2.997371378919507 
37.11 -2.987972899872991 
37.12 -2.9783143461657873 
37.13 -2.968399057501474 
37.14 -2.9582297045758814 
37.15 -2.947807961541848 
37.160000000000004 -2.9371339139747583 
37.17 -2.9262056239174137 
37.18 -2.915018931682781 
37.19 -2.9035690967852026 
37.2 -2.8918518162829683 
37.21 -2.879864859897697 
37.22 -2.8676086638851506 
37.230000000000004 -2.855083811475345 
37.24 -2.8422901922480173 
37.25 -2.829227555926355 
37.26 -2.8158959853529537 
37.27 -2.802295411208778 
37.28 -2.78842481196642 
37.29 -2.774282062128416 
37.300000000000004 -2.7598640841060944 
37.31 -2.745166900231881 
37.32 -2.7301857028805694 
37.33 -2.714914449333394 
37.34 -2.69934545213988 
37.35 -2.683469582428964 
37.36 -2.667276721020994 
37.37 -2.650757675480417 
37.38 -2.6339067485931182 
37.39 -2.6167226217015447 
37.4 -2.599208491897965 
37.410000000000004 -2.581372645911021 
37.42 -2.5632296471976384 
37.43 -2.544801044342356 
37.44 -2.526112264327287 
37.45 -2.507186343729527 
37.46 -2.488044010939667 
37.47 -2.4687064324088226 
37.480000000000004 -2.4491914075978087 
37.49 -2.429512931500583 
37.5 -2.4096812342356637 
37.51 -2.3896993442108765 
37.52 -2.369564419206829 
37.53 -2.3492721769639897 
37.54 -2.328819863254988 
37.550000000000004 -2.3082042472093054 
37.56 -2.2874176394975105 
37.57 -2.2664514144285004 
37.58 -2.245303621113322 
37.59 -2.2239616177721007 
37.6 -2.202363770411408 
37.61 -2.180426096059037 
37.62 -2.1581064729375283 
37.63 -2.13543234541874 
37.64 -2.1124928692215694 
37.65 -2.08940292952592 
37.660000000000004 -2.0662535275492058 
37.67 -2.04306812419684 
37.68 -2.01981372255561 
37.69 -1.996439816369782 
37.7 -1.9728945353629197 
37.71 -1.9491299828350968 
37.72 -1.9251044202303653 
37.730000000000004 -1.9007820648161267 
37.74 -1.8761353976631554 
37.75 -1.851149481605558 
37.76 -1.8258255884611947 
37.77 -1.8001801098220502 
37.78 -1.7742417686737544 
37.79 -1.7480521089001413 
37.800000000000004 -1.7216569756156044 
37.81 -1.6950865181467876 
37.82 -1.6683507648334952 
37.83 -1.641446734576671 
37.84 -1.6143594854983077 
37.85 -1.5870676064219467 
37.86 -1.5595514312044043 
37.87 -1.5317966672087766 
37.88 -1.5037954050614064 
37.89 -1.4755460244587804 
37.9 -1.4470526161307742 
37.910000000000004 -1.418324378701461 
37.92 -1.3893751932716958 
37.93 -1.3602223708435348 
37.94 -1.330885160406076 
37.95 -1.3013831075163678 
37.96 -1.2717339601616442 
37.97 -1.241953008312866 
37.980000000000004 -1.2120534403702445 
37.99 -1.1820464579574685 
38.0 -1.1519414631693725 
38.01 -1.1217465551071728 
38.02 -1.0914687988464085 
38.03 -1.0611142028096638 
38.04 -1.0306877910277183 
38.050000000000004 -1.0001936894188044 
38.06 -0.9696352110312944 
38.07 -0.9390149579484641 
38.08 -0.9083349142365859 
38.09 -0.8775965320170716 
38.1 -0.8468007756222037 
38.11 -0.8159479413591776 
38.12 -0.7850382265075385 
38.13 -0.7540730577570076 
38.14 -0.7230550551679795 
38.15 -0.6919870046645784 
38.160000000000004 -0.6608713014287027 
38.17 -0.6297098397217901 
38.18 -0.5985042000036505 
38.19 -0.5672557118577158 
38.2 -0.5359653334635578 
38.21 -0.504633708332962 
38.22 -0.4732612501190402 
38.230000000000004 -0.44184836812952305 
38.24 -0.41039586219103263 
38.25 -0.37890464301643567 
38.26 -0.34737530384568094 
38.27 -0.3158081827591661 
38.28 -0.28420412998197997 
38.29 -0.25256464036537735 
38.300000000000004 -0.2208910079623007 
38.31 -0.1891839561390968 
38.32 -0.1574435451641421 
38.33 -0.12566917591544735 
38.34 -0.09386118343238807 
38.35 -0.06202239701096415 
38.36 -0.030157338088793707 
38.37 0.001728899070816775 
38.38 0.03363102817090121 
38.39 0.06554367687486118 
38.4 0.09746142777258836 
38.410000000000004 0.12937879462695714 
38.42 0.16129021320145806 
38.43 0.19319013549230152 
38.44 0.22507265437121296 
38.45 0.2569307248398195 
38.46 0.2887559297735438 
38.47 0.32053919928243885 
38.480000000000004 0.35227158933372016 
38.49 0.38394444996012644 
38.5 0.415549413183226 
38.51 0.4470783930938655 
38.52 0.47852359035525494 
38.53 0.5098774920846704 
38.54 0.5411328809845896 
38.550000000000004 0.5722829098164244 
38.56 0.6033214489708991 
38.57 0.6342435687440299 
38.58 0.6650456101105874 
38.59 0.6957246732825814 
38.6 0.7262781593149289 
38.61 0.7567036698800262 
38.62 0.7869989656843744 
38.63 0.8171619355401912 
38.64 0.8471905673028829 
38.65 0.877082919655086 
38.660000000000004 0.906837094896156 
38.67 0.9364511696315506 
38.68 0.9659232005270012 
38.69 0.9952523815572312 
38.7 1.0244397300490624 
38.71 1.0534869212655233 
38.72 1.082395315662623 
38.730000000000004 1.1111657676216466 
38.74 1.1397986772162183 
38.75 1.168294188322273 
38.76 1.1966525365990452 
38.77 1.224873983221759 
38.78 1.252958493775555 
38.79 1.2809056798225282 
38.800000000000004 1.3087148309149972 
38.81 1.3363849523280804 
38.82 1.3639148146413331 
38.83 1.3913030662154517 
38.84 1.4185482869793853 
38.85 1.4456489808389186 
38.86 1.4726039744108856 
38.87 1.499412559468484 
38.88 1.5260740685927499 
38.89 1.552587582343481 
38.9 1.5789518597489096 
38.910000000000004 1.6051654102810502 
38.92 1.6312265521858107 
38.93 1.657133443227813 
38.94 1.6828841023795322 
38.95 1.7084764020032608 
38.96 1.7339080710654753 
38.97 1.7591767489327472 
38.980000000000004 1.7842800794679423 
38.99 1.809215770151547 
39.0 1.833981568423164 
39.01 1.858575232620756 
39.02 1.882994623005667 
39.03 1.9072377739322603 
39.04 1.9313028593263895 
39.050000000000004 1.9551881771986646 
39.06 1.9788921342934362 
39.07 2.0024132141701565 
39.08 2.025749946959995 
39.09 2.048900796223238 
39.1 2.071864063613611 
39.11 2.094637934764587 
39.12 2.1172205415587766 
39.13 2.1396099477835233 
39.14 2.1618041282275007 
39.15 2.18380098684445 
39.160000000000004 2.205598361967163 
39.17 2.2271940618216473 
39.18 2.2485858902375417 
39.19 2.2697716388747478 
39.2 2.2907490884253257 
39.21 2.3115160000247386 
39.22 2.3320701218951325 
39.230000000000004 2.352409199487559 
39.24 2.372530976305454 
39.25 2.3924332078941766 
39.26 2.412113706204833 
39.27 2.4315703630990533 
39.28 2.4508011495562108 
39.29 2.4698041163435773 
39.300000000000004 2.488577367295472 
39.31 2.5071190378435686 
39.32 2.525427293394 
39.33 2.543500330647415 
39.34 2.561336349156888 
39.35 2.5789334962756505 
39.36 2.5962898214612062 
39.37 2.613403285446219 
39.38 2.6302717825480326 
39.39 2.646893139973214 
39.4 2.6632651048697444 
39.410000000000004 2.6793853698852046 
39.42 2.6952518660657008 
39.43 2.710863066181846 
39.44 2.726217779714883 
39.45 2.741314712480524 
39.46 2.7561521975709846 
39.47 2.7707283306741477 
39.480000000000004 2.7850412641253794 
39.49 2.7990889925249087 
39.5 2.812869340114025 
39.51 2.8263803599891055 
39.52 2.8396201474037395 
39.53 2.8525866078773974 
39.54 2.865277786800091 
39.550000000000004 2.8776918894654004 
39.56 2.8898269500549207 
39.57 2.9016809297955977 
39.58 2.9132523973310933 
39.59 2.924540301751739 
39.6 2.935542828254585 
39.61 2.9462577428310803 
39.62 2.956683301265327 
39.63 2.966817869282988 
39.64 2.9766592096282496 
39.65 2.9862050365536836 
39.660000000000004 2.9954553281193173 
39.67 3.004412076920725 
39.68 3.013077044847058 
39.69 3.0214511306426446 
39.7 3.0295341128093174 
39.71 3.0373248052332458 
39.72 3.0448221179534354 
39.730000000000004 3.052025549932737 
39.74 3.0589344745764646 
39.75 3.0655482083901533 
39.76 3.071866689258573 
39.77 3.0778900496533432 
39.78 3.0836179012994296 
39.79 3.089049477113645 
39.800000000000004 3.0941839572564547 
39.81 3.09902042502406 
39.82 3.1035576509846123 
39.83 3.1077939957236413 
39.84 3.1117271808635434 
39.85 3.115353924795436 
39.86 3.118669861694782 
39.87 3.121670311168839 
39.88 3.124350962521296 
39.89 3.1267076102400906 
39.9 3.128735717919631 
39.910000000000004 3.1304302290914374 
39.92 3.131785604049544 
39.93 3.132795752073388 
39.94 3.133453521821901 
39.95 3.133750121596838 
39.96 3.1336750298667138 
39.97 3.1332174812305653 
39.980000000000004 3.1323681313574223 
39.99 3.131119051629144 


==> y0e2.dat <==
VarName14 VarName2
0 -0.5
0.01 -0.494253587665034
0.02 -0.487259789048523
0.03 -0.479109712079698
0.04 -0.469424977407911
0.05 -0.457940424545947
0.06 -0.445157585341195
0.07 -0.43209056187429
0.08 -0.41922505875863
0.09 -0.406568390961883
0.1 -0.394122132130264
0.11 -0.381886205759921
0.12 -0.36985797209746
0.13 -0.358031377026445
0.14 -0.346397072305202
0.15 -0.334942793642591
0.16 -0.323652113180892
0.17 -0.312502994685687
0.18 -0.301468620840493
0.19 -0.290521339769831
0.2 -0.27963818998043
0.21 -0.268805076525999
0.22 -0.258019069790425
0.23 -0.247286563089846
0.24 -0.236618463579792
0.25 -0.226026760437669
0.26 -0.215522840675248
0.27 -0.205116804694593
0.28 -0.194817348187004
0.29 -0.184631987278322
0.3 -0.174567220151422
0.31 -0.164628363205955
0.32 -0.154819452547745
0.33 -0.145143198414772
0.34 -0.135600224212485
0.35 -0.126188814384204
0.36 -0.116906619194706
0.37 -0.107754714375589
0.38 -0.0987375180576721
0.39 -0.0898589424504764
0.4 -0.0811224801476242
0.41 -0.0725336276333132
0.42 -0.0641012866672983
0.43 -0.0558367707883555
0.44 -0.0477518903294219
0.45 -0.0398578181862708
0.46 -0.0321640243809772
0.47 -0.02467698501583
0.48 -0.017399035616587
0.49 -0.01032605799629
0.5 -0.00344431845520776
0.51 0.00326211315416229
0.52 0.00980356615201077
0.53 0.016186070127911
0.54 0.0224118671167435
0.55 0.0284792624792873
0.56 0.0343838523961788
0.57 0.0401223133815156
0.58 0.0456959434505642
0.59 0.0511109729086544
0.6 0.0563775813969969
0.61 0.0615081745901849
0.62 0.0665150211596814
0.63 0.0714088168061525
0.64 0.0761972621261865
0.65 0.0808849116615266
0.66 0.085474662742197
0.67 0.0899688076063191
0.68 0.0943696937204358
0.69 0.0986802144681643
0.7 0.102904244129073
0.71 0.107046780484642
0.72 0.111113689589039
0.73 0.115111254315597
0.74 0.119045700927877
0.75 0.122922915985782
0.76 0.126748304841618
0.77 0.130526739086635
0.78 0.13426261324945
0.79 0.137959899117642
0.8 0.141622150306309
0.81 0.145252526865558
0.82 0.148853832476182
0.83 0.1524285447468
0.84 0.155978836149849
0.85 0.159506604650385
0.86 0.163013506107651
0.87 0.166500980619549
0.88 0.169970284405053
0.89 0.173422516839566
0.9 0.176858657881227
0.91 0.180279601730853
0.92 0.183686166623926
0.93 0.187079093572491
0.94 0.190459050807523
0.95 0.193826713851346
0.96 0.19718282494857
0.97 0.200528161708733
0.98 0.203863496088869
0.99 0.207189571005175
1 0.210507094021359
1.01 0.213816729210712
1.02 0.217119094969189
1.03 0.220414768198228
1.04 0.223704285415209
1.05 0.226988147262038
1.06 0.230266814242437
1.07 0.233540704484722
1.08 0.236810223238464
1.09 0.240075779175063
1.1 0.243337763860603
1.11 0.246596538485393
1.12 0.249852439867402
1.13 0.253105791274821
1.14 0.256356905521461
1.15 0.259606082898539
1.16 0.262853632223578
1.17 0.266099887692649
1.18 0.269345197333249
1.19 0.272589912004271
1.2 0.275834379270556
1.21 0.279078939857045
1.22 0.282323928894458
1.23 0.285569676886217
1.24 0.288816508931244
1.25 0.292064748538614
1.26 0.295314721721476
1.27 0.298566763619029
1.28 0.301821220952107
1.29 0.305078445646995
1.3 0.30833879211339
1.31 0.311602613010908
1.32 0.314870250605619
1.33 0.318142021133433
1.34 0.321418219227283
1.35 0.324699149173097
1.36 0.327985132264706
1.37 0.33127647547394
1.38 0.334573449152747
1.39 0.337876269095223
1.4 0.341185084563263
1.41 0.344500001618361
1.42 0.347821113960309
1.43 0.351148514057522
1.44 0.354482293501367
1.45 0.357822545208564
1.46 0.361169364556533
1.47 0.364522849269419
1.48 0.367883096316506
1.49 0.371250201785366
1.5 0.374624263006707
1.51 0.378005375253646
1.52 0.381393628455777
1.53 0.384789108623426
1.54 0.388191894732016
1.55 0.391602055067563
1.56 0.395019643860541
1.57 0.398444683394242
1.58 0.401877153185055
1.59 0.405316995795634
1.6 0.408764121846757
1.61 0.412218408282542
1.62 0.415679678100482
1.63 0.419147665105699
1.64 0.42262198704658
1.65 0.426102141369496
1.66 0.429587509008917
1.67 0.433077363058797
1.68 0.436570909871898
1.69 0.440067324911376
1.7 0.443565757242017
1.71 0.447065329517744
1.72 0.450565138209414
1.73 0.45406425293071
1.74 0.457561714876012
1.75 0.461056538927979
1.76 0.464547710347089
1.77 0.46803417689916
1.78 0.47151484789654
1.79 0.474988595155499
1.8 0.478454251087164
1.81 0.481910597693733
1.82 0.485356350587467
1.83 0.48879015382062
1.84 0.492210591260756
1.85 0.495616214572751
1.86 0.499005579650563
1.87 0.502377279948262
1.88 0.505729947563552
1.89 0.509062231381051
1.9 0.51237277647011
1.91 0.515660205039135
1.92 0.518923099349302
1.93 0.522159919507081
1.94 0.52536895182242
1.95 0.528548341722945
1.96 0.531696098402099
1.97 0.534810066077431
1.98 0.537887899583494
1.99 0.540927130605275
2 0.543925307860367
2.01 0.546880016769357
2.02 0.549788646415391
2.03 0.552648703555275
2.04 0.555458480528755
2.05 0.558217206933519
2.06 0.560924831154676
2.07 0.56358113956295
2.08 0.566185143233592
2.09 0.568735358909446
2.1 0.571230084802756
2.11 0.573667784138487
2.12 0.576047302531634
2.13 0.578367553155558
2.14 0.580627571802809
2.15 0.582826845663128
2.16 0.584965335799578
2.17 0.587043736716261
2.18 0.589062390999725
2.19 0.591019267515295
2.2 0.592910311606164
2.21 0.594731921708606
2.22 0.596481783269859
2.23 0.598158103184803
2.24 0.599760029326732
2.25 0.601288398400681
2.26 0.602745741084851
2.27 0.604135960056996
2.28 0.605463412286642
2.29 0.606731597618641
2.3 0.607942636245178
2.31 0.609097279238213
2.32 0.610194980724853
2.33 0.611234408398835
2.34 0.612214092085322
2.35 0.613132944304274
2.36 0.613990494283386
2.37 0.61478542568425
2.38 0.615514315233155
2.39 0.616172108374253
2.4 0.616752844636784
2.41 0.617250522206431
2.42 0.617660293109357
2.43 0.617979782591365
2.44 0.618209983036537
2.45 0.618353362227858
2.46 0.618410462462952
2.47 0.618378434277286
2.48 0.618251593459527
2.49 0.618021516674599
2.5 0.617677374906275
2.51 0.617207409112593
2.52 0.616599457055128
2.53 0.615841413896522
2.54 0.614923500391955
2.55 0.613842772987962
2.56 0.612602425342861
2.57 0.611211396804273
2.58 0.609684166778615
2.59 0.608033260122216
2.6 0.606268192144044
2.61 0.604400511986489
2.62 0.602444228160983
2.63 0.600412957076935
2.64 0.598318604312631
2.65 0.596171698187928
2.66 0.593981432511111
2.67 0.591755424173832
2.68 0.589499784730143
2.69 0.587219450475881
2.7 0.584918182039205
2.71 0.582598455318184
2.72 0.580261629695138
2.73 0.577908345861348
2.74 0.575538823388123
2.75 0.573152984162163
2.76 0.570750489266908
2.77 0.568330828544688
2.78 0.565893376240716
2.79 0.563437300708692
2.8 0.560961556028514
2.81 0.558464967581215
2.82 0.555946273805225
2.83 0.553404192181171
2.84 0.55083747733811
2.85 0.54824499409544
2.86 0.545625840541931
2.87 0.542979390541337
2.88 0.540305062383336
2.89 0.537602152415226
2.9 0.534869958719511
2.91 0.532107917453674
2.92 0.529315619001821
2.93 0.526492777581134
2.94 0.523639243549021
2.95 0.520755023864665
2.96 0.517840342697338
2.97 0.514895637221173
2.98 0.511921448448466
2.99 0.508918382768531
3 0.505887132410744
3.01 0.502828449868411
3.02 0.499743157778739
3.03 0.496632162273575
3.04 0.493496412851768
3.05 0.490336780230895
3.06 0.487153856948971
3.07 0.483947891855258
3.08 0.480718879745802
3.09 0.477466682127756
3.1 0.474191196037597
3.11 0.470892547106334
3.12 0.467571163283025
3.13 0.464227614297113
3.14 0.46086249359847
3.15 0.457476527244968
3.16 0.454070697973559
3.17 0.450646238195607
3.18 0.44720460055896
3.19 0.443747446101471
3.2 0.440276541781964
3.21 0.436793628409905
3.22 0.433300332835698
3.23 0.429798086582118
3.24 0.426288023201882
3.25 0.422770915949254
3.26 0.419247177695726
3.27 0.415716905420307
3.28 0.412179945834194
3.29 0.408635936948822
3.3 0.405084273123328
3.31 0.401523985602062
3.32 0.397953744907614
3.33 0.394371999714279
3.34 0.390777086617725
3.35 0.387167272941764
3.36 0.383540745999854
3.37 0.379895629750896
3.38 0.376230033304703
3.39 0.37254208356722
3.4 0.36882992233864
3.41 0.365091681050954
3.42 0.361325457031973
3.43 0.35752930101858
3.44 0.35370121445453
3.45 0.349839149707511
3.46 0.345940956040608
3.47 0.342004197488767
3.48 0.338025940842245
3.49 0.334002788228458
3.5 0.329931106482416
3.51 0.325807200656473
3.52 0.321627409026049
3.53 0.317388168082071
3.54 0.31308607426199
3.55 0.308717935214502
3.56 0.304280803746251
3.57 0.299772003966208
3.58 0.295189150293716
3.59 0.290530158803748
3.6 0.285793252497306
3.61 0.280976956115426
3.62 0.276080082805118
3.63 0.271101718590296
3.64 0.266041201156281
3.65 0.260898099015879
3.66 0.25567219421489
3.67 0.250363461812802
3.68 0.24497203788016
3.69 0.239498091204369
3.7 0.233941658651096
3.71 0.228302510809212
3.72 0.22258007364565
3.73 0.216773398395672
3.74 0.210881146539585
3.75 0.204901612740975
3.76 0.198832775574412
3.77 0.192672285266278
3.78 0.186417400237733
3.79 0.180065026540048
3.8 0.173611722952156
3.81 0.16705370990522
3.82 0.160387016230264
3.83 0.153607478684747
3.84 0.146710760126763
3.85 0.139692568204752
3.86 0.13254882087082
3.87 0.125275587572336
3.88 0.117869007193278
3.89 0.110325535225074
3.9 0.102642478675753
3.91 0.0948189351464903
3.92 0.0868562792977657
3.93 0.0787575340075224
3.94 0.0705263437175511
3.95 0.0621662395178689
3.96 0.0536802714938999
3.97 0.045070810080742
3.98 0.0363394567875412
3.99 0.0274869955082281
4 0.0185134049016382
4.01 0.00941783967129798
4.02 0.000198621511558481
4.03 -0.00914660838980949
4.04 -0.0186205735896833
4.05 -0.028226005755275
4.06 -0.0379654870858931
4.07 -0.047841488116568
4.08 -0.0578561663844303
4.09 -0.0680108975846878
4.1 -0.0783059141227337
4.11 -0.0887400988804201
4.12 -0.0993107061036773
4.13 -0.110013090327367
4.14 -0.120840611938683
4.15 -0.131784598933024
4.16 -0.142834365000925
4.17 -0.153977311126341
4.18 -0.165199143262334
4.19 -0.176484213100673
4.2 -0.187815857276553
4.21 -0.19917677857575
4.22 -0.210549520813857
4.23 -0.221916881886127
4.24 -0.233262229634202
4.25 -0.244569777970442
4.26 -0.255824782663531
4.27 -0.267013623455624
4.28 -0.278123703741155
4.29 -0.289143265534697
4.3 -0.300060996373247
4.31 -0.310865740496459
4.32 -0.321546386242045
4.33 -0.33209202609817
4.34 -0.342491992945535
4.35 -0.352736103187044
4.36 -0.362815311523371
4.37 -0.372721864827941
4.38 -0.382449327148418
4.39 -0.391992703299149
4.4 -0.401348455637278
4.41 -0.410514517062831
4.42 -0.419490330231578
4.43 -0.42827668117495
4.44 -0.436875481097449
4.45 -0.445289546832994
4.46 -0.453522089311492
4.47 -0.461576350373482
4.48 -0.469455644429459
4.49 -0.477163467914348
4.5 -0.484703515831415
4.51 -0.492079625445599
4.52 -0.499295711296769
4.53 -0.506355705785206
4.54 -0.513263537382025
4.55 -0.520023161819303
4.56 -0.526638534544214
4.57 -0.533113556966656
4.58 -0.539451993208504
4.59 -0.545657263379487
4.6 -0.551732229727941
4.61 -0.557679083855853
4.62 -0.56349943928918
4.63 -0.569194472624074
4.64 -0.574764984250809
4.65 -0.580211460573952
4.66 -0.585534161106368
4.67 -0.590733574589946
4.68 -0.595810732326325
4.69 -0.600767034870825
4.7 -0.605604087398916
4.71 -0.610323593455613
4.72 -0.61492727342496
4.73 -0.619416794601444
4.74 -0.623793716226111
4.75 -0.628059453634161
4.76 -0.63221525005087
4.77 -0.636262152596231
4.78 -0.640200999867328
4.79 -0.644032416719092
4.8 -0.647756804934187
4.81 -0.651374367716761
4.82 -0.654885308227272
4.83 -0.658289970906406
4.84 -0.661588791325738
4.85 -0.664782242429778
4.86 -0.667870797601204
4.87 -0.670854908911585
4.88 -0.673734974599987
4.89 -0.676511299804228
4.9 -0.679184082071758
4.91 -0.681753402225972
4.92 -0.684219193107291
4.93 -0.686581203892173
4.94 -0.688838978837049
4.95 -0.690991834717087
4.96 -0.693039054593664
4.97 -0.6949801589421
4.98 -0.696815033060059
4.99 -0.698544005259189
5 -0.700167853469941
5.01 -0.701687793496239
5.02 -0.703105464925131
5.03 -0.704422931478004
5.04 -0.705642719080936
5.05 -0.706767834916564
5.06 -0.707801746597817
5.07 -0.708748357240263
5.08 -0.709611978318554
5.09 -0.710397379802769
5.1 -0.711109846506458
5.11 -0.711755107193124
5.12 -0.712339183802871
5.13 -0.712868200085574
5.14 -0.713348219426735
5.15 -0.713785133960048
5.16 -0.714184567874748
5.17 -0.714551788756377
5.18 -0.714891628728781
5.19 -0.715208420232017
5.2 -0.715505940334126
5.21 -0.715787373299243
5.22 -0.716055290791351
5.23 -0.716311640659897
5.24 -0.716557744137972
5.25 -0.716794300950552
5.26 -0.717021403011809
5.27 -0.717238554326516
5.28 -0.717444698647467
5.29 -0.717638250043867
5.3 -0.717817129250551
5.31 -0.71797880703996
5.32 -0.718120349690018
5.33 -0.718238469920333
5.34 -0.718329580920831
5.35 -0.718389855429767
5.36 -0.718415288939862
5.37 -0.718401765181118
5.38 -0.718345139321505
5.39 -0.718241336214734
5.4 -0.718086437152336
5.41 -0.717876770445442
5.42 -0.717609030005211
5.43 -0.717280482349108
5.44 -0.716889155638967
5.45 -0.716433884377172
5.46 -0.71591411608636
5.47 -0.715329559643587
5.48 -0.714679925625356
5.49 -0.713964771886026
5.5 -0.713183421586606
5.51 -0.71233496727858
5.52 -0.711418311121731
5.53 -0.710432212186405
5.54 -0.709375340459478
5.55 -0.708246300561874
5.56 -0.707043634758805
5.57 -0.705765823397281
5.58 -0.70441129053037
5.59 -0.702978409426927
5.6 -0.701465502155197
5.61 -0.699870844750895
5.62 -0.698192684497323
5.63 -0.696429250978887
5.64 -0.694578683104699
5.65 -0.692638810315751
5.66 -0.690607047411951
5.67 -0.688480428216897
5.68 -0.686255569452875
5.69 -0.683928620996696
5.7 -0.681495241940707
5.71 -0.678950644804438
5.72 -0.676289685677709
5.73 -0.673507055314505
5.74 -0.67059741313788
5.75 -0.667555147424183
5.76 -0.664374355526813
5.77 -0.661049762601074
5.78 -0.657578053062226
5.79 -0.653958874141743
5.8 -0.650195415590224
5.81 -0.646294530686685
5.82 -0.642266382766134
5.83 -0.638123608693072
5.84 -0.633879657802263
5.85 -0.629547093486485
5.86 -0.625137131527624
5.87 -0.620658906489744
5.88 -0.61611866956714
5.89 -0.611520280437831
5.9 -0.606865977144527
5.91 -0.602156676078222
5.92 -0.597391990823912
5.93 -0.592570427382509
5.94 -0.587689900966096
5.95 -0.582748278270633
5.96 -0.577743547592044
5.97 -0.57267369512538
5.98 -0.567536642091986
5.99 -0.562330285402517
6 -0.557052423775692
6.01 -0.551700699994185
6.02 -0.546272601235054
6.03 -0.540765432165354
6.04 -0.535176421430541
6.05 -0.529502857511485
6.06 -0.523742120716267
6.07 -0.517891675319193
6.08 -0.511949098572301
6.09 -0.505911954644069
6.1 -0.499777387505448
6.11 -0.493541931056783
6.12 -0.48720157385791
6.13 -0.480751496789799
6.14 -0.474185902711591
6.15 -0.467498253473884
6.16 -0.460681511892547
6.17 -0.453728360444727
6.18 -0.446631441646733
6.19 -0.439383662310297
6.2 -0.43197866174905
6.21 -0.424411519319588
6.22 -0.416679677435391
6.23 -0.408784017793953
6.24 -0.400729853758858
6.25 -0.392527410352461
6.26 -0.384191346513062
6.27 -0.375738936403132
6.28 -0.367187104977619
6.29 -0.358549200403865
6.3 -0.349832623566406
6.31 -0.341038317916421
6.32 -0.33216228130782
6.33 -0.323198089157535
6.34 -0.314139406168346
6.35 -0.304982685967177
6.36 -0.295729900469733
6.37 -0.286389601370706
6.38 -0.276976058724189
6.39 -0.267508898551183
6.4 -0.258011324275912
6.41 -0.248506824338352
6.42 -0.239017224536025
6.43 -0.229561634052266
6.44 -0.22015599379676
6.45 -0.210813113399881
6.46 -0.201542932328187
6.47 -0.1923527732126
6.48 -0.183247577213834
6.49 -0.174230155495899
6.5 -0.165301529027509
6.51 -0.156461361244504
6.52 -0.147708855421021
6.53 -0.13904558648969
6.54 -0.130477119171461
6.55 -0.122011827868675
6.56 -0.11366002904244
6.57 -0.105433245868102
6.58 -0.0973431360008472
6.59 -0.0894007163569723
6.6 -0.0816162787865487
6.61 -0.0739995598422553
6.62 -0.0665596163743602
6.63 -0.0593045607423511
6.64 -0.0522411589203562
6.65 -0.0453742184597588
6.66 -0.0387059087521501
6.67 -0.032235252530311
6.68 -0.0259573407643037
6.69 -0.0198618399993783
6.7 -0.0139331883433889
6.71 -0.00815668722932823
6.72 -0.00252240063922831
6.73 0.00297656345799447
6.74 0.00834487833849153
6.75 0.0135853802771809
6.76 0.0186998301516859
6.77 0.0236902437038174
6.78 0.0285598211113149
6.79 0.0333133464825456
6.8 0.0379572812367666
6.81 0.0424992803604977
6.82 0.0469477605581105
6.83 0.0513117096489553
6.84 0.0555998955365316
6.85 0.0598200675591509
6.86 0.0639788789196126
6.87 0.068081267080491
6.88 0.0721301634139837
6.89 0.0761272912419348
6.9 0.0800739577221692
6.91 0.0839714686665912
6.92 0.0878212896630315
6.93 0.0916250924490783
6.94 0.0953847619005274
6.95 0.0991023720083776
6.96 0.102780210832931
6.97 0.106420791276296
6.98 0.110026751082898
6.99 0.113600733967359
7 0.117145321135736
7.01 0.120662993499845
7.02 0.124156102054232
7.03 0.127626875860855
7.04 0.131077440346033
7.05 0.134509799029837
7.06 0.137925812386521
7.07 0.14132718435328
7.08 0.144715451246408
7.09 0.148091916440269
7.1 0.151457610950663
7.11 0.154813382951121
7.12 0.158159970364609
7.13 0.161498015795566
7.14 0.164828081947779
7.15 0.16815065913876
7.16 0.171466154656975
7.17 0.174774879105382
7.18 0.178077050991063
7.19 0.181372811292361
7.2 0.18466224148196
7.21 0.187945394058162
7.22 0.191222372844296
7.23 0.194493417416922
7.24 0.197758891963153
7.25 0.201019213622573
7.26 0.204274804689314
7.27 0.20752606495674
7.28 0.210773357656904
7.29 0.214017008874338
7.3 0.217257316945506
7.31 0.220494561799949
7.32 0.223729005156119
7.33 0.226960896101046
7.34 0.2301904772829
7.35 0.233417989061943
7.36 0.236643666620795
7.37 0.239867729424121
7.38 0.243090401967094
7.39 0.246311921261442
7.4 0.249532509806124
7.41 0.25275236908636
7.42 0.255971690788357
7.43 0.259190677098529
7.44 0.262409556645025
7.45 0.265628582657266
7.46 0.268848021948405
7.47 0.272068143833417
7.48 0.275289218043571
7.49 0.278511513577587
7.5 0.281735294353453
7.51 0.284960819350784
7.52 0.288188351368531
7.53 0.291418162400636
7.54 0.294650526886986
7.55 0.297885721140247
7.56 0.301124030674076
7.57 0.304365751923794
7.58 0.307611190952394
7.59 0.310860659710512
7.6 0.314114471362021
7.61 0.317372939508154
7.62 0.320636362487052
7.63 0.323905030191423
7.64 0.32717924240441
7.65 0.330459281536501
7.66 0.333745395387073
7.67 0.337037781412499
7.68 0.340336569527648
7.69 0.343641842510697
7.7 0.346953670310483
7.71 0.350272122748702
7.72 0.353597268213052
7.73 0.356929178186447
7.74 0.360267926755644
7.75 0.363613589768758
7.76 0.36696624495408
7.77 0.370325972996309
7.78 0.373692856418492
7.79 0.377066976288879
7.8 0.38044841332624
7.81 0.383837243298216
7.82 0.387233532565807
7.83 0.390637342712182
7.84 0.39404872619701
7.85 0.397467706326469
7.86 0.400894266011421
7.87 0.404328349211086
7.88 0.40776986724178
7.89 0.411218701116673
7.9 0.414674688145591
7.91 0.418137585539928
7.92 0.421607038203192
7.93 0.42508257442228
7.94 0.428563603762039
7.95 0.432049423866691
7.96 0.435539263834274
7.97 0.439032315284238
7.98 0.442527737295832
7.99 0.4460246620174
8 0.449522195436185
8.01 0.453019414514452
8.02 0.456515367649712
8.03 0.460009075884062
8.04 0.463499529418079
8.05 0.466985683416908
8.06 0.470466456131663
8.07 0.47394072771582
8.08 0.477407341261747
8.09 0.480865093813508
8.1 0.484312717520841
8.11 0.487748875192137
8.12 0.49117216458164
8.13 0.49458114262464
8.14 0.497974361769582
8.15 0.501350403431086
8.16 0.50470788896535
8.17 0.508045465239307
8.18 0.51136178131112
8.19 0.514655466803381
8.2 0.517925120129988
8.21 0.521169242980386
8.22 0.524386171851633
8.23 0.527574089647741
8.24 0.530731045646796
8.25 0.533854937616034
8.26 0.536943475018283
8.27 0.539994210339158
8.28 0.543004678482664
8.29 0.545972474810945
8.3 0.548895056586418
8.31 0.551769830136218
8.32 0.554594795481414
8.33 0.5573689071046
8.34 0.56009195930102
8.35 0.562763878839214
8.36 0.565383918041069
8.37 0.567950702241023
8.38 0.570462564382877
8.39 0.572917855741507
8.4 0.575315334027769
8.41 0.577653932285851
8.42 0.579932584768265
8.43 0.582150640225666
8.44 0.584307895188748
8.45 0.586404779633684
8.46 0.588441987408363
8.47 0.590418395031978
8.48 0.592330308818789
8.49 0.594173762522226
8.5 0.595946146026872
8.51 0.597645527185046
8.52 0.599270661719246
8.53 0.600821824367809
8.54 0.602301027810402
8.55 0.603711781279865
8.56 0.605058438551163
8.57 0.606344905147945
8.58 0.607573727504287
8.59 0.608746102158661
8.6 0.609861847045089
8.61 0.610919778894734
8.62 0.611918443462926
8.63 0.612856523299789
8.64 0.613733437392483
8.65 0.614548376814853
8.66 0.615298580407604
8.67 0.615979416894181
8.68 0.616585134455102
8.69 0.617109622451728
8.7 0.617547529813561
8.71 0.617895605335435
8.72 0.618153683616562
8.73 0.618324130721161
8.74 0.618408608894382
8.75 0.618405260137546
8.76 0.618309202023991
8.77 0.618112898504417
8.78 0.617806075217981
8.79 0.617377187434263
8.8 0.616814200262835
8.81 0.616104975454316
8.82 0.615238436894897
8.83 0.614209438164473
8.84 0.613019281225945
8.85 0.611674919191219
8.86 0.610189918640777
8.87 0.608577650228385
8.88 0.60684800018289
8.89 0.605011616453688
8.9 0.603082016896571
8.91 0.601073214913886
8.92 0.598997661629653
8.93 0.59686630545592
8.94 0.594688807545821
8.95 0.592473301869012
8.96 0.590226354222912
8.97 0.58795325888059
8.98 0.585658166008174
8.99 0.583343971202859
9 0.581012349437908
9.01 0.578664128231683
9.02 0.576299634099198
9.03 0.573918878448402
9.04 0.571521602077621
9.05 0.569107332568973
9.06 0.566675490799449
9.07 0.564225321733161
9.08 0.561755833887663
9.09 0.55926588904832
9.1 0.556754249322512
9.11 0.554219629539192
9.12 0.551660766476903
9.13 0.549076477786099
9.14 0.546465774577374
9.15 0.543827962969402
9.16 0.541162472969177
9.17 0.538468634512864
9.18 0.535745727253945
9.19 0.532993133347865
9.2 0.530210398421773
9.21 0.52739719972626
9.22 0.524553345351705
9.23 0.521678787968427
9.24 0.518773675568937
9.25 0.515838387418774
9.26 0.512873440209129
9.27 0.509879417050059
9.28 0.506856984609039
9.29 0.503806879023679
9.3 0.500729898166613
9.31 0.497626921586018
9.32 0.494498889185077
9.33 0.49134672139065
9.34 0.488171117152313
9.35 0.484972425718503
9.36 0.48175071103812
9.37 0.478505861100008
9.38 0.475237745330707
9.39 0.471946398785823
9.4 0.468632154381673
9.41 0.465295560082238
9.42 0.461937200237291
9.43 0.458557743019567
9.44 0.455158084261947
9.45 0.451739381756233
9.46 0.448303019540211
9.47 0.444850595145555
9.48 0.441383857138605
9.49 0.437904565403885
9.5 0.434414389986294
9.51 0.430914836876426
9.52 0.427407146277607
9.53 0.423892208089077
9.54 0.420370545988155
9.55 0.41684234966741
9.56 0.413307539250891
9.57 0.409765817507231
9.58 0.406216668504922
9.59 0.402659247932294
9.6 0.399092329687614
9.61 0.395514418020288
9.62 0.39192387562887
9.63 0.388318993177503
9.64 0.384697984074992
9.65 0.38105898693645
9.66 0.377400111890175
9.67 0.373719478149683
9.68 0.370015225533211
9.69 0.366285491355146
9.7 0.362528385805412
9.71 0.358741974520185
9.72 0.354924273773067
9.73 0.351073258418902
9.74 0.347186815907211
9.75 0.343262623623145
9.76 0.339297927022405
9.77 0.335289457183844
9.78 0.331233629483185
9.79 0.327126755377103
9.8 0.322965154721412
9.81 0.318745225775796
9.82 0.314463507941966
9.83 0.310116736756917
9.84 0.305701883543606
9.85 0.301216183682734
9.86 0.296657157058971
9.87 0.292022622620378
9.88 0.287310705715273
9.89 0.282519836618396
9.9 0.27764873887894
9.91 0.272696413206158
9.92 0.267662119134007
9.93 0.262545354418914
9.94 0.257345834881615
9.95 0.252063475557498
9.96 0.246698369764196
9.97 0.241250693099173
9.98 0.23572054409277
9.99 0.230107789401865
10 0.224411968279533
10.01 0.218632253095359
10.02 0.212767428456285
10.03 0.206815901257886
10.04 0.200775746682641
10.05 0.194644727037237
10.06 0.188420228435335
10.07 0.182099261306117
10.08 0.175678497860492
10.09 0.169154259529062
10.1 0.162522627263055
10.11 0.155779502120429
10.12 0.148920586130185
10.13 0.141941540460001
10.14 0.134838224248499
10.15 0.127606666805723
10.16 0.120242972207818
10.17 0.112743454419891
10.18 0.105105055029266
10.19 0.0973262201570576
10.2 0.0894076110088219
10.21 0.0813518325961957
10.22 0.0731624347425844
10.23 0.0648430364467314
10.24 0.0563968689319717
10.25 0.0478265328216922
10.26 0.0391338832847727
10.27 0.030319964623066
10.28 0.0213850101494583
10.29 0.0123284433606881
10.3 0.00314884271738064
10.31 -0.00615596358625115
10.32 -0.0155886210917183
10.33 -0.0251518929527053
10.34 -0.0348484005210863
10.35 -0.0446806503565759
10.36 -0.0546509538142482
10.37 -0.0647609854098419
10.38 -0.0750113670264171
10.39 -0.0854014331717607
10.4 -0.0959289909719353
10.41 -0.10659002137655
10.42 -0.117378524913469
10.43 -0.128286476895154
10.44 -0.139303826264618
10.45 -0.150418568664317
10.46 -0.161616915792723
10.47 -0.172883610210978
10.48 -0.184202278258032
10.49 -0.195555775919681
10.5 -0.206926643208879
10.51 -0.218297559811179
10.52 -0.229651680775264
10.53 -0.240972924918301
10.54 -0.252246199375817
10.55 -0.26345752446117
10.56 -0.274594006426256
10.57 -0.285643656027743
10.58 -0.296595041426832
10.59 -0.3074369907783
10.6 -0.318158373112462
10.61 -0.32874819478003
10.62 -0.339195700302116
10.63 -0.349490496230999
10.64 -0.359623133812869
10.65 -0.369585445054551
10.66 -0.379370564694205
10.67 -0.388973029442025
10.68 -0.398388840335716
10.69 -0.407615458846168
10.7 -0.416651844614204
10.71 -0.425498383804962
10.72 -0.43415665232139
10.73 -0.442629220081373
10.74 -0.450919232372663
10.75 -0.459029927551344
10.76 -0.466964583981602
10.77 -0.47472663732606
10.78 -0.482319719014113
10.79 -0.489747625862323
10.8 -0.49701425643725
10.81 -0.504123545603738
10.82 -0.511079417861973
10.83 -0.517885818550986
10.84 -0.524546715150589
10.85 -0.53106602619681
10.86 -0.537447579916938
10.87 -0.543694926941607
10.88 -0.549811127330724
10.89 -0.555798590995668
10.9 -0.561659093457604
10.91 -0.567393943243356
10.92 -0.573004051761198
10.93 -0.578490002070578
10.94 -0.583852086437119
10.95 -0.589090674842541
10.96 -0.59420663229925
10.97 -0.599201261820487
10.98 -0.604076117299531
10.99 -0.608832880102768
11 -0.61347327143669
11.01 -0.617998982794571
11.02 -0.622411613954441
11.03 -0.626712627273319
11.04 -0.630903321894176
11.05 -0.634984810845741
11.06 -0.638958000230626
11.07 -0.64282358273213
11.08 -0.646582035323299
11.09 -0.650233605563952
11.1 -0.653778474520839
11.11 -0.657216944363216
11.12 -0.660549426308153
11.13 -0.66377638577045
11.14 -0.666898299608703
11.15 -0.669915630693587
11.16 -0.672828799488169
11.17 -0.675638144126697
11.18 -0.678343896369835
11.19 -0.680946176225007
11.2 -0.683444967058317
11.21 -0.685840077536182
11.22 -0.688131121044944
11.23 -0.690317487716712
11.24 -0.692398437215858
11.25 -0.694373387256677
11.26 -0.696242101979443
11.27 -0.698004761324873
11.28 -0.699662002683103
11.29 -0.701214902529591
11.3 -0.702664966605502
11.31 -0.704014121206963
11.32 -0.705264738602201
11.33 -0.706419673496886
11.34 -0.707482251115608
11.35 -0.708456237209072
11.36 -0.709345812048778
11.37 -0.710155592480265
11.38 -0.710890699452766
11.39 -0.711556733037428
11.4 -0.712159643023996
11.41 -0.712705540724248
11.42 -0.713200521503586
11.43 -0.71365054340606
11.44 -0.714061325580211
11.45 -0.714438258642202
11.46 -0.714786321807653
11.47 -0.715110012580533
11.48 -0.715413288428024
11.49 -0.715699525360987
11.5 -0.715971493017126
11.51 -0.716231339336425
11.52 -0.716480584920842
11.53 -0.716720126483477
11.54 -0.716950248455969
11.55 -0.717170639897632
11.56 -0.717380419136284
11.57 -0.717578165847318
11.58 -0.717761954348256
11.59 -0.717929393951897
11.6 -0.718077673943952
11.61 -0.71820361396142
11.62 -0.718303717038959
11.63 -0.718374226355147
11.64 -0.718411186801203
11.65 -0.718410509343444
11.66 -0.718368047956577
11.67 -0.718279695984501
11.68 -0.718141475491942
11.69 -0.717949626406774
11.7 -0.717700704983954
11.71 -0.717391771192472
11.72 -0.717020600805168
11.73 -0.716585778482867
11.74 -0.716086589358434
11.75 -0.715522696029307
11.76 -0.714893830025593
11.77 -0.714199609925524
11.78 -0.713439435994611
11.79 -0.712612469744103
11.8 -0.711717669443585
11.81 -0.710753834359786
11.82 -0.709719658180482
11.83 -0.708613765618306
11.84 -0.707434718565592
11.85 -0.706181016259569
11.86 -0.704851100688486
11.87 -0.703443361059795
11.88 -0.701956135562288
11.89 -0.700387713795909
11.9 -0.698736349075939
11.91 -0.697000278639789
11.92 -0.695177688252369
11.93 -0.693266526996401
11.94 -0.691264341876262
11.95 -0.689168287360019
11.96 -0.686975120467298
11.97 -0.684681142447798
11.98 -0.682282169173494
11.99 -0.679773547718193
12 -0.677150227658427
12.01 -0.674406929569222
12.02 -0.671538336899239
12.03 -0.66853895138315
12.04 -0.665402924026952
12.05 -0.66212463878216
12.06 -0.658700007843803
12.07 -0.655127651164069
12.08 -0.651409594538209
12.09 -0.647551542237114
12.1 -0.643562669659849
12.11 -0.63945494546856
12.12 -0.635241861677046
12.13 -0.63093633936168
12.14 -0.626549983487842
12.15 -0.622092729409724
12.16 -0.617571760693781
12.17 -0.612991612460597
12.18 -0.6083549671378
12.19 -0.603663167815804
12.2 -0.598916239867797
12.21 -0.594113000344185
12.22 -0.589251494082464
12.23 -0.584329559042876
12.24 -0.579345144751665
12.25 -0.57429625972147
12.26 -0.569180843169087
12.27 -0.56399679562723
12.28 -0.558741958291425
12.29 -0.553414023376189
12.3 -0.548010539143323
12.31 -0.542528859465945
12.32 -0.536966213773208
12.33 -0.531319868982502
12.34 -0.525587177549464
12.35 -0.519765573946834
12.36 -0.513852599944947
12.37 -0.507845861071738
12.38 -0.501742669867923
12.39 -0.495539751957769
12.4 -0.489233290168679
12.41 -0.482818749738535
12.42 -0.4762906304502
12.43 -0.469642601475404
12.44 -0.462867761460823
12.45 -0.455958857068104
12.46 -0.448908514769536
12.47 -0.441709517215093
12.48 -0.434355203756579
12.49 -0.426840104055697
12.5 -0.419160796299459
12.51 -0.411316947403049
12.52 -0.403312374504152
12.53 -0.395155734809251
12.54 -0.386860404415467
12.55 -0.378443106312869
12.56 -0.369921238577167
12.57 -0.361309610917563
12.58 -0.352617678845352
12.59 -0.343848360737617
12.6 -0.33499897967791
12.61 -0.326063601138522
12.62 -0.317035603689968
12.63 -0.307910204112153
12.64 -0.298687403318019
12.65 -0.289373721747264
12.66 -0.279981580630399
12.67 -0.270529038038261
12.68 -0.261038543000749
12.69 -0.251533760899274
12.7 -0.242037189990593
12.71 -0.23256887876937
12.72 -0.223145790166884
12.73 -0.213781706290032
12.74 -0.204487451960694
12.75 -0.195271157308559
12.76 -0.186138498056736
12.77 -0.177092929445614
12.78 -0.168136003657133
12.79 -0.159267751344739
12.8 -0.150487322632354
12.81 -0.141795218701172
12.82 -0.13319572903599
12.83 -0.124696514586063
12.84 -0.116307334784763
12.85 -0.108039422374303
12.86 -0.0999045231570007
12.87 -0.0919139042833488
12.88 -0.0840780530713904
12.89 -0.0764068866033805
12.9 -0.0689097047554721
12.91 -0.0615949479284734
12.92 -0.0544698728399998
12.93 -0.0475399825072625
12.94 -0.040808357951616
12.95 -0.0342750823978967
12.96 -0.0279366130546176
12.97 -0.0217845420389805
12.98 -0.0158043987556187
12.99 -0.00998058955228166
13 -0.00430179845528628
13.01 0.00123970346582077
13.02 0.00664924493279736
13.03 0.0119302321647368
13.04 0.0170846198600563
13.05 0.0221142291576885
13.06 0.0270218417566813
13.07 0.0318116808258545
13.08 0.0364897200432795
13.09 0.0410632884983417
13.1 0.0455405842167374
13.11 0.049930468522995
13.12 0.0542418804737524
13.13 0.0584829294133098
13.14 0.0626606419439832
13.15 0.0667805727424498
13.16 0.0708462640158708
13.17 0.0748597172606408
13.18 0.0788223099102522
13.19 0.0827353205904799
13.2 0.0866001546750812
13.21 0.0904184150065577
13.22 0.0941919200045637
13.23 0.0979226856398594
13.24 0.101612926822132
13.25 0.105265089147243
13.26 0.108881785412392
13.27 0.112465666518807
13.28 0.116019339187717
13.29 0.119545320720536
13.3 0.123046005355852
13.31 0.12652365721552
13.32 0.129980433257789
13.33 0.133418379469221
13.34 0.136839404125224
13.35 0.140245262694761
13.36 0.143637545940786
13.37 0.147017643697658
13.38 0.150386669641069
13.39 0.153745515163752
13.4 0.157094952952237
13.41 0.160435654320379
13.42 0.163768205400017
13.43 0.167093118737169
13.44 0.170410830285731
13.45 0.173721682649374
13.46 0.177025921674706
13.47 0.180323711085952
13.48 0.183615150901926
13.49 0.186900296373084
13.5 0.190179221753185
13.51 0.19345211973183
13.52 0.196719321700677
13.53 0.199981236902915
13.54 0.203238290273277
13.55 0.206490889342248
13.56 0.209739409452351
13.57 0.212984186236817
13.58 0.216225525860462
13.59 0.219463716677509
13.6 0.222699025022659
13.61 0.225931701796082
13.62 0.229161991913793
13.63 0.232390135197176
13.64 0.235616370575302
13.65 0.238840923554081
13.66 0.242064013832522
13.67 0.245285875636006
13.68 0.248506737784607
13.69 0.25172680624657
13.7 0.254946276103759
13.71 0.258165344697662
13.72 0.261384231371983
13.73 0.264603182962721
13.74 0.267822461304663
13.75 0.271042336899293
13.76 0.274263079871733
13.77 0.277484957884669
13.78 0.280708237314792
13.79 0.28393318018446
13.8 0.287160047409084
13.81 0.290389105424595
13.82 0.293620627928607
13.83 0.29685489102051
13.84 0.30009217590543
13.85 0.303332775514279
13.86 0.306576994778737
13.87 0.309825145115473
13.88 0.31307753905568
13.89 0.316334490071439
13.9 0.319596301582544
13.91 0.322863266620072
13.92 0.326135682487241
13.93 0.329413838399714
13.94 0.332697994956504
13.95 0.335988367772829
13.96 0.339285107951207
13.97 0.342588309847507
13.98 0.345898044828862
13.99 0.349214381487939
14 0.352537389011802
14.01 0.355867137379575
14.02 0.359203699091233
14.03 0.362547150322164
14.04 0.365897568062741
14.05 0.369255031233057
14.06 0.372619622579909
14.07 0.37599142497576
14.08 0.379370518016161
14.09 0.382756978963232
14.1 0.38615088030913
14.11 0.389552286092231
14.12 0.392961249782116
14.13 0.396377805532189
14.14 0.399801951002485
14.15 0.403233642471427
14.16 0.406672800961898
14.17 0.41011931794579
14.18 0.41357304787797
14.19 0.417033775814163
14.2 0.420501186573011
14.21 0.423974845274862
14.22 0.427454196865541
14.23 0.430938573332734
14.24 0.434427221077744
14.25 0.437919340446173
14.26 0.441414101625343
14.27 0.444910646361764
14.28 0.448408087060668
14.29 0.451905508731233
14.3 0.455401968644823
14.31 0.458896497600451
14.32 0.462388097827567
14.33 0.465875735317478
14.34 0.469358340399404
14.35 0.472834806232655
14.36 0.476303987406642
14.37 0.479764697338646
14.38 0.483215689746529
14.39 0.486655648455309
14.4 0.490083190063291
14.41 0.493496883066725
14.42 0.496895277155215
14.43 0.500276941667321
14.44 0.503640487675231
14.45 0.506984554136763
14.46 0.510307791417142
14.47 0.513608838478172
14.48 0.516886303372132
14.49 0.52013872945151
14.5 0.523364511409195
14.51 0.526561875340037
14.52 0.529728914188487
14.53 0.532863578909213
14.54 0.535963639751087
14.55 0.539026686016418
14.56 0.542050244652475
14.57 0.545031894438393
14.58 0.547969168814651
14.59 0.550859433620091
14.6 0.55370042030505
14.61 0.556490784958452
14.62 0.55923007696743
14.63 0.561918296317279
14.64 0.564554970411848
14.65 0.567138869202571
14.66 0.569668398239291
14.67 0.57214185924606
14.68 0.57455788414276
14.69 0.576915381895416
14.7 0.579213238971838
14.71 0.581450656770769
14.72 0.583627281977301
14.73 0.585743301261156
14.74 0.587799534070383
14.75 0.589795641793657
14.76 0.591728577846179
14.77 0.59359419673595
14.78 0.595389472647251
14.79 0.597112327120061
14.8 0.598761207827444
14.81 0.600335829697597
14.82 0.601837660130462
14.83 0.603269777359636
14.84 0.604636393181041
14.85 0.605941700912797
14.86 0.607188699717018
14.87 0.608379029395229
14.88 0.609512916357671
14.89 0.610589421581095
14.9 0.611607119088925
14.91 0.612564559811366
14.92 0.613460970343203
14.93 0.614295835663024
14.94 0.615067082362536
14.95 0.615770590495294
14.96 0.616400892987049
14.97 0.61695189072485
14.98 0.617417861905359
14.99 0.617794728932007
15 0.618081232258683
15.01 0.618279310214387
15.02 0.618391289065166
15.03 0.618416387484753
15.04 0.618350569956845
15.05 0.618187190274513
15.06 0.61791678298837
15.07 0.617528094315284
15.08 0.61700920968867
15.09 0.616347982168858
15.1 0.61553261113597
15.11 0.614555617225815
15.12 0.613416367973871
15.13 0.612120100995059
15.14 0.610678338233071
15.15 0.609105159054667
15.16 0.607411685290043
15.17 0.6056078187262
15.18 0.6037062179865
15.19 0.601721074704231
15.2 0.599665432231611
15.21 0.59755066683701
15.22 0.595386855307502
15.23 0.593182635502813
15.24 0.590945055028668
15.25 0.588679772356105
15.26 0.586391309633944
15.27 0.584082972369589
15.28 0.58175678750674
15.29 0.57941380481612
15.3 0.577054483933357
15.31 0.574678930173356
15.32 0.572286966431428
15.33 0.569878173240838
15.34 0.567452008046725
15.35 0.56500778189523
15.36 0.562544570269079
15.37 0.560061275416578
15.38 0.557556688140525
15.39 0.555029529348698
15.4 0.552478523977938
15.41 0.54990245502431
15.42 0.547300258761874
15.43 0.544671146471208
15.44 0.542014535679342
15.45 0.539329804677137
15.46 0.53661623126629
15.47 0.533873150070775
15.48 0.531100057849735
15.49 0.528296593635522
15.5 0.525462521096759
15.51 0.522597741235892
15.52 0.519702331606487
15.53 0.51677660530585
15.54 0.513821046690391
15.55 0.510836218131292
15.56 0.507822758630301
15.57 0.504781384557625
15.58 0.501712871765257
15.59 0.498618073202249
15.6 0.49549791687454
15.61 0.492353350671651
15.62 0.489185161719615
15.63 0.485993808796586
15.64 0.482779436356699
15.65 0.47954197372816
15.66 0.476281278704896
15.67 0.472997310461094
15.68 0.469690302263413
15.69 0.46636076087422
15.7 0.463009268272982
15.71 0.459636449271562
15.72 0.45624311386754
15.73 0.452830338725978
15.74 0.449399438316762
15.75 0.445951944675065
15.76 0.442489573471988
15.77 0.439014094457054
15.78 0.435527214238872
15.79 0.432030500491298
15.8 0.428525290378505
15.81 0.425012588368623
15.82 0.421493032694856
15.83 0.417966914000068
15.84 0.41443423122599
15.85 0.410894754215653
15.86 0.407348044172541
15.87 0.403793373674028
15.88 0.400229632690133
15.89 0.396655394023218
15.9 0.393069055781923
15.91 0.389468930868401
15.92 0.385853258497464
15.93 0.382220197144002
15.94 0.37856785990749
15.95 0.374894359289929
15.96 0.371197830876463
15.97 0.367476416487534
15.98 0.363728237810668
15.99 0.35995137510577
16 0.356143860437739
16.01 0.352303680961136
16.02 0.348428757015837
16.03 0.344516860385848
16.04 0.340565397458403
16.05 0.336571249280997
16.06 0.332530904510645
16.07 0.328440691882815
16.08 0.324296919118948
16.09 0.320095952787019
16.1 0.315834280933356
16.11 0.311508571353167
16.12 0.307115716731369
16.13 0.302652865793555
16.14 0.298117446206957
16.15 0.293507180865423
16.16 0.2888200969415
16.17 0.284054528246739
16.18 0.279209106945209
16.19 0.274282747145876
16.2 0.269274628192611
16.21 0.264184174053531
16.22 0.259011032681746
16.23 0.253755058314589
16.24 0.248416290877645
16.25 0.242994897572585
16.26 0.237491022437377
16.27 0.231904616373585
16.28 0.226235327357519
16.29 0.220482447834213
16.3 0.214644887934956
16.31 0.208721172217475
16.32 0.202709475134429
16.33 0.19660766282434
16.34 0.19041324860981
16.35 0.184123352780521
16.36 0.177734759132799
16.37 0.171243900730566
16.38 0.164646914108558
16.39 0.157939763173199
16.4 0.151118205645882
16.41 0.144177885267054
16.42 0.137114591533609
16.43 0.129924303061003
16.44 0.122603109953558
16.45 0.115147223638593
16.46 0.107553318535305
16.47 0.0998192589604319
16.48 0.091944961581711
16.49 0.0839325127255386
16.5 0.0757852753670052
16.51 0.0675069109491944
16.52 0.0591008074750003
16.53 0.0505697850066555
16.54 0.0419159443301362
16.55 0.0331405912270515
16.56 0.0242442141974101
16.57 0.015226499881079
16.58 0.00608629374744833
16.59 -0.00317835880393676
16.6 -0.0125699889910523
16.61 -0.0220913614509548
16.62 -0.0317451467843611
16.63 -0.0415338855357394
16.64 -0.0514599895926308
16.65 -0.0615253870955838
16.66 -0.0717310676853738
16.67 -0.0820767950125295
16.68 -0.0925608975494347
16.69 -0.103179966621972
16.7 -0.11392863824368
16.71 -0.124799536069103
16.72 -0.135783252204609
16.73 -0.146868390680476
16.74 -0.158041701793012
16.75 -0.169288356962612
16.76 -0.180592303197057
16.77 -0.191936596277068
16.78 -0.203303822668471
16.79 -0.214676578512731
16.8 -0.226037835868616
16.81 -0.237371240703976
16.82 -0.248661366497067
16.83 -0.259893874721937
16.84 -0.271055545175247
16.85 -0.282134103699816
16.86 -0.293117988891241
16.87 -0.303996000195978
16.88 -0.314756990612013
16.89 -0.325389883591534
16.9 -0.335883853569635
16.91 -0.346228369532632
16.92 -0.356413602027752
16.93 -0.366430969372001
16.94 -0.376273190969032
16.95 -0.385934339933987
16.96 -0.39540995234329
16.97 -0.404697021205475
16.98 -0.413794022525216
16.99 -0.422700919787745
17 -0.431418931358048
17.01 -0.439950331125199
17.02 -0.448298144750994
17.03 -0.4564656093664
17.04 -0.464455979173425
17.05 -0.472272628725818
17.06 -0.479919127290435
17.07 -0.487399228662878
17.08 -0.494716806252043
17.09 -0.501875788940502
17.1 -0.508880104259208
17.11 -0.515733688444468
17.12 -0.522440506880531
17.13 -0.529004496687435
17.14 -0.535429531113251
17.15 -0.541719270456014
17.16 -0.547876955039784
17.17 -0.553905210280206
17.18 -0.559805994880467
17.19 -0.565580755595435
17.2 -0.571230522202508
17.21 -0.57675597772859
17.22 -0.582157500710724
17.23 -0.587435378308938
17.24 -0.592590284838858
17.25 -0.597623410748363
17.26 -0.602536246072867
17.27 -0.607330441300922
17.28 -0.612007715182529
17.29 -0.616569777556418
17.3 -0.621018261556726
17.31 -0.625354676778807
17.32 -0.629580378228983
17.33 -0.633696541222646
17.34 -0.637704138908941
17.35 -0.641603932429953
17.36 -0.645396468258087
17.37 -0.649082058976517
17.38 -0.652660885810619
17.39 -0.656133203508495
17.4 -0.659499394958221
17.41 -0.662759914286196
17.42 -0.665915238721527
17.43 -0.668965836556636
17.44 -0.671912145301887
17.45 -0.674754532818351
17.46 -0.677493263775613
17.47 -0.680128495113941
17.48 -0.682660258903457
17.49 -0.685088421720009
17.5 -0.687412661440104
17.51 -0.689632445996805
17.52 -0.691747044563294
17.53 -0.693755795641932
17.54 -0.69565834601278
17.55 -0.697454732007349
17.56 -0.699145447962955
17.57 -0.700731431320548
17.58 -0.702214053814017
17.59 -0.703595107324523
17.6 -0.70487681732381
17.61 -0.706061884482832
17.62 -0.707153486800564
17.63 -0.708155252330243
17.64 -0.70907123339526
17.65 -0.709905898518636
17.66 -0.710664202225546
17.67 -0.711351603545871
17.68 -0.711973959852897
17.69 -0.712537353296419
17.7 -0.713047899058751
17.71 -0.713511609725392
17.72 -0.713934290541464
17.73 -0.714321446199315
17.74 -0.714678195875973
17.75 -0.715009197856605
17.76 -0.715318587211994
17.77 -0.715609928908108
17.78 -0.715886187938661
17.79 -0.71614971060549
17.8 -0.7164022166663
17.81 -0.716644800141095
17.82 -0.716877938162285
17.83 -0.717101507184085
17.84 -0.717314804712107
17.85 -0.717516578247295
17.86 -0.717705057652124
17.87 -0.717877995907933
17.88 -0.718032712675235
17.89 -0.718166139672978
17.9 -0.718274875181662
17.91 -0.718355239290069
17.92 -0.718403331999774
17.93 -0.71841509951062
17.94 -0.718386404534567
17.95 -0.718313116812866
17.96 -0.718191207299076
17.97 -0.71801683591223
17.98 -0.717786444342394
17.99 -0.717496909483052
18 -0.717145759755456
18.01 -0.716731318985368
18.02 -0.716252677567311
18.03 -0.715709420878284
18.04 -0.715101282007509
18.05 -0.714427929278791
18.06 -0.713688841097385
18.07 -0.712883252448836
18.08 -0.712010181358483
18.09 -0.711068472129147
18.1 -0.710056845759031
18.11 -0.708973947598663
18.12 -0.707818360021095
18.13 -0.706588601792632
18.14 -0.705283131863044
18.15 -0.703900355566458
18.16 -0.70243862694952
18.17 -0.700896251381679
18.18 -0.699271492393346
18.19 -0.697562590596371
18.2 -0.695767758571715
18.21 -0.693885049547449
18.22 -0.691912145787588
18.23 -0.689846320717297
18.24 -0.687684463310774
18.25 -0.685423023695765
18.26 -0.683057976941392
18.27 -0.680584811505272
18.28 -0.677998593534512
18.29 -0.675294095893861
18.3 -0.672466002883777
18.31 -0.669508906714052
18.32 -0.666417059122415
18.33 -0.663184636091801
18.34 -0.659806914678277
18.35 -0.656281564893831
18.36 -0.652609475327811
18.37 -0.648795177207482
18.38 -0.644846789614263
18.39 -0.640775496765242
18.4 -0.636594526765371
18.41 -0.632317098333081
18.42 -0.627955256006514
18.43 -0.623519616164593
18.44 -0.619018309206487
18.45 -0.614456623532791
18.46 -0.609837748091963
18.47 -0.605163444126636
18.48 -0.600434149808041
18.49 -0.595649037992245
18.5 -0.590806334925484
18.51 -0.585903879939997
18.52 -0.580939582460281
18.53 -0.575911454191931
18.54 -0.570817455536215
18.55 -0.56565549447192
18.56 -0.560423446981531
18.57 -0.555119056396816
18.58 -0.549739915205515
18.59 -0.544283435527704
18.6 -0.538746874474651
18.61 -0.533127479984161
18.62 -0.527422572743671
18.63 -0.521629560764942
18.64 -0.51574594781033
18.65 -0.509769340640751
18.66 -0.503697194547272
18.67 -0.497526434495616
18.68 -0.491253402041664
18.69 -0.484873824585343
18.7 -0.478382528562096
18.71 -0.471773415759797
18.72 -0.465039741427914
18.73 -0.458174340084751
18.74 -0.451169848985788
18.75 -0.444018965810316
18.76 -0.436714796111572
18.77 -0.429251407263196
18.78 -0.421624619812946
18.79 -0.41383299664075
18.8 -0.405878929938933
18.81 -0.397769499956289
18.82 -0.38951666118942
18.83 -0.381136306540552
18.84 -0.372645965076406
18.85 -0.364061616625475
18.86 -0.355394643774494
18.87 -0.346650043402683
18.88 -0.337826711833704
18.89 -0.328919465585525
18.9 -0.319921632830665
18.91 -0.310827528457492
18.92 -0.30163537421494
18.93 -0.292349554804261
18.94 -0.282980704534184
18.95 -0.273545163796399
18.96 -0.264064212721829
18.97 -0.254561469039924
18.98 -0.245059980375442
18.99 -0.235580677062525
19 -0.226141541299004
19.01 -0.216757353718748
19.02 -0.207439851145441
19.03 -0.198197995477235
19.04 -0.189038219261182
19.05 -0.179964655852903
19.06 -0.170979426819441
19.07 -0.162082995330002
19.08 -0.153274690032444
19.09 -0.144554172586789
19.1 -0.1359244292366
19.11 -0.127392297400599
19.12 -0.118966903591162
19.13 -0.110659092775963
19.14 -0.102480574338304
19.15 -0.0944428277972525
19.16 -0.0865565785574481
19.17 -0.078831915830284
19.18 -0.0712783545332472
19.19 -0.0639046372481407
19.2 -0.056718452603488
19.21 -0.0497259308673621
19.22 -0.0429309971788475
19.23 -0.0363347353130439
19.24 -0.0299348561174443
19.25 -0.0237246901875684
19.26 -0.0176915083385086
19.27 -0.0118193886129601
19.28 -0.00609539657731305
19.29 -0.000510865727599267
19.3 0.0049402347655389
19.31 0.0102619049347617
19.32 0.0154564452586332
19.33 0.0205255838265672
19.34 0.0254717001982468
19.35 0.0302984999484514
19.36 0.0350114188968244
19.37 0.0396174121347069
19.38 0.0441244476656475
19.39 0.0485411849306102
19.4 0.0528766399575472
19.41 0.0571392760543469
19.42 0.0613364535946025
19.43 0.0654742885145918
19.44 0.0695569811519297
19.45 0.0735869042265453
19.46 0.0775655573462025
19.47 0.0814942142253759
19.48 0.0853742275431029
19.49 0.0892071344785623
19.5 0.0929946846037972
19.51 0.0967388336986579
19.52 0.100441727836018
19.53 0.104105739916369
19.54 0.107733444171204
19.55 0.111327491525321
19.56 0.114890508552768
19.57 0.118425044126326
19.58 0.121933535511683
19.59 0.125418285220855
19.6 0.128881482628901
19.61 0.132325212425809
19.62 0.135751427684408
19.63 0.139161934340004
19.64 0.142558377174115
19.65 0.145942221793281
19.66 0.149314669189651
19.67 0.15267666732241
19.68 0.156029024597891
19.69 0.15937244235953
19.7 0.162707531056389
19.71 0.166034826509911
19.72 0.169354790651404
19.73 0.172667796605967
19.74 0.175974119971602
19.75 0.179273950119063
19.76 0.182567405490768
19.77 0.185854549991602
19.78 0.189135442004384
19.79 0.192410231807868
19.8 0.195679209353196
19.81 0.198942764154618
19.82 0.202201320979879
19.83 0.205455295335984
19.84 0.208705074596787
19.85 0.211951008139498
19.86 0.215193411444043
19.87 0.218432577169991
19.88 0.221668777105632
19.89 0.224902265755321
19.9 0.228133289300023
19.91 0.231362089898785
19.92 0.234588908763434
19.93 0.237813975555029
19.94 0.241037507823797
19.95 0.244259735858048
19.96 0.247480893776325
19.97 0.250701194510603
19.98 0.253920835422833
19.99 0.257140009694548
20 0.260358928310702
20.01 0.263577832106198
20.02 0.266796978809041
20.03 0.270016635273713
20.04 0.273237072063049
20.05 0.276458559095423
20.06 0.279681364162766
20.07 0.282905749918263
20.08 0.28613197532559
20.09 0.289360305096119
20.1 0.292591011388043
20.11 0.29582437093531
20.12 0.299060661989083
20.13 0.302300172416772
20.14 0.305543203732346
20.15 0.30879006551579
20.16 0.312041072620816
20.17 0.315296537740578
20.18 0.318556768900458
20.19 0.321822060923709
20.2 0.325092707283933
20.21 0.328369004028792
20.22 0.331651222884621
20.23 0.334939595292371
20.24 0.338234293918
20.25 0.341535427970176
20.26 0.344843072505434
20.27 0.348157296597135
20.28 0.351478170339886
20.29 0.354805764073759
20.3 0.358140150106175
20.31 0.361481402227221
20.32 0.36482959532806
20.33 0.368184807937143
20.34 0.371547122050987
20.35 0.374916620397374
20.36 0.378293384914377
20.37 0.381677494591847
20.38 0.385069022544941
20.39 0.38846803577358
20.4 0.391874591844301
20.41 0.395288733741289
20.42 0.398710471659746
20.43 0.402139772587551
20.44 0.405576567446168
20.45 0.409020758147345
20.46 0.412472213406518
20.47 0.415930744035794
20.48 0.419396068957384
20.49 0.422867791559557
20.5 0.426345396207386
20.51 0.429828249919487
20.52 0.43331562156789
20.53 0.436806723186692
20.54 0.440300734893826
20.55 0.44379680691533
20.56 0.44729406128068
20.57 0.450791591461411
20.58 0.454288462921169
20.59 0.457783715931299
20.6 0.461276361395539
20.61 0.46476537665257
20.62 0.468249703470277
20.63 0.47172824670322
20.64 0.475199873708859
20.65 0.478663411486362
20.66 0.48211763469712
20.67 0.485561251347556
20.68 0.488992898468402
20.69 0.492411156341059
20.7 0.495814577478857
20.71 0.499201721356185
20.72 0.502571185380988
20.73 0.50592160226566
20.74 0.509251620105887
20.75 0.512559884089704
20.76 0.515845012278151
20.77 0.519105579599181
20.78 0.522340034402964
20.79 0.525546649465475
20.8 0.528723560946504
20.81 0.531868767433219
20.82 0.534980098584026
20.83 0.538055197778961
20.84 0.541091597722432
20.85 0.54408685380616
20.86 0.547038544874549
20.87 0.54994405149475
20.88 0.552800911786097
20.89 0.55560747818394
20.9 0.558363033895213
20.91 0.561067544145804
20.92 0.563720756302128
20.93 0.566321636972298
20.94 0.568868683829737
20.95 0.571360189781586
20.96 0.57379464293891
20.97 0.576170900625251
20.98 0.578487865475073
20.99 0.580744593743618
21 0.58294059486258
21.01 0.585075857307651
21.02 0.587151107555177
21.03 0.589166605543729
21.04 0.591120167096983
21.05 0.59300770250163
21.06 0.59482568620683
21.07 0.596571844320488
21.08 0.598244409428579
21.09 0.59984260018873
21.1 0.601367340715955
21.11 0.602821238952859
21.12 0.604208246403152
21.13 0.605532706301016
21.14 0.60679805090135
21.15 0.608006333291125
21.16 0.609158231119865
21.17 0.610253142378239
21.18 0.611289716853071
21.19 0.612266483006688
21.2 0.613182394824109
21.21 0.614036988378565
21.22 0.614828855063253
21.23 0.61555447535595
21.24 0.616208736210016
21.25 0.616785652526419
21.26 0.617279250804429
21.27 0.617684770547471
21.28 0.617999972992769
21.29 0.618226000836405
21.3 0.618365318717041
21.31 0.61841829541321
21.32 0.618381931419217
21.33 0.618250422006459
21.34 0.618015210903513
21.35 0.617665407698148
21.36 0.617189227892523
21.37 0.616574495198776
21.38 0.615809125792186
21.39 0.614883586965142
21.4 0.613795246133893
21.41 0.612547572854036
21.42 0.611149825451194
21.43 0.609616513670719
21.44 0.607960007655464
21.45 0.606189828619593
21.46 0.604317663714317
21.47 0.602357565361358
21.48 0.600323080546121
21.49 0.598226039214495
21.5 0.596076910009772
21.51 0.593884815427244
21.52 0.591657297056137
21.53 0.589400403344161
21.54 0.587119015485771
21.55 0.584816837406639
21.56 0.582496287161045
21.57 0.580158682422806
21.58 0.57780463883033
21.59 0.575434360046489
21.6 0.573047754234354
21.61 0.570644469561254
21.62 0.568223995177583
21.63 0.565785699775085
21.64 0.563328737598338
21.65 0.560852055973325
21.66 0.5583544776922
21.67 0.555834738352839
21.68 0.55329155518091
21.69 0.550723686177105
21.7 0.548130003025112
21.71 0.545509617079953
21.72 0.542861909413382
21.73 0.54018629545958
21.74 0.537482069091181
21.75 0.534748529940704
21.76 0.531985120834065
21.77 0.529191440283048
21.78 0.526367210251186
21.79 0.52351228668663
21.8 0.520626684134603
21.81 0.517710637630091
21.82 0.514764588950002
21.83 0.511789081951807
21.84 0.508784728112502
21.85 0.505752223086761
21.86 0.502692321939292
21.87 0.499605850395468
21.88 0.496493717374988
21.89 0.493356873344284
21.9 0.490196180222155
21.91 0.487012214128563
21.92 0.483805210730822
21.93 0.480575156313299
21.94 0.477321911523094
21.95 0.474045379369417
21.96 0.470745697884501
21.97 0.467423306062824
21.98 0.464078774317656
21.99 0.46071269894872
22 0.457325816794302
22.01 0.453919122245981
22.02 0.450493857860305
22.03 0.447051487609295
22.04 0.443593679416143
22.05 0.440122200376335
22.06 0.436638788204775
22.07 0.433145062418773
22.08 0.429642442933571
22.09 0.426132048541632
22.1 0.422614636436036
22.11 0.41909060383628
22.12 0.415560035605832
22.13 0.4120227700351
22.14 0.408478435385075
22.15 0.40492640995771
22.16 0.40136570835463
22.17 0.397794988700488
22.18 0.394212692172275
22.19 0.390617151609836
22.2 0.387006631193917
22.21 0.383379315351814
22.22 0.379733327026951
22.23 0.376066775865767
22.24 0.372377789362703
22.25 0.368664509584716
22.26 0.364925066057557
22.27 0.361157553779087
22.28 0.357360022245329
22.29 0.35353047024349
22.3 0.349666846450654
22.31 0.34576699289389
22.32 0.341828455792361
22.33 0.337848278475484
22.34 0.333823047781317
22.35 0.329749125089869
22.36 0.325622814342664
22.37 0.321440456532996
22.38 0.317198494436603
22.39 0.312893533064859
22.4 0.308522390240602
22.41 0.304082129906148
22.42 0.299570088841483
22.43 0.294983895176076
22.44 0.290321478162248
22.45 0.285581073886332
22.46 0.280761220828077
22.47 0.275860745249199
22.48 0.270878744669405
22.49 0.265814567504388
22.5 0.260667791774906
22.51 0.255438208094385
22.52 0.250125799963805
22.53 0.244730708384301
22.54 0.239253100197043
22.55 0.23369300254421
22.56 0.22805017157412
22.57 0.222324017237861
22.58 0.216513573569677
22.59 0.210617485047411
22.6 0.204634030874143
22.61 0.198561175962363
22.62 0.192396554508885
22.63 0.186137407582428
22.64 0.179780626764265
22.65 0.173322755480475
22.66 0.166760002299899
22.67 0.160088388579064
22.68 0.153303741009242
22.69 0.146401718110292
22.7 0.139378036170229
22.71 0.132228621047503
22.72 0.124949546785869
22.73 0.117536958908156
22.74 0.109987335123177
22.75 0.102298042763448
22.76 0.0944682763676128
22.77 0.0864995042472701
22.78 0.0783947987281228
22.79 0.0701578110905153
22.8 0.0617920568633136
22.81 0.0533005594048994
22.82 0.0446856567133196
22.83 0.0359489146468714
22.84 0.0270910807862903
22.85 0.0181120978044924
22.86 0.00901108271993702
22.87 -0.000213677574595139
22.88 -0.00956456527403543
22.89 -0.0190443115622515
22.9 -0.0286556416453876
22.91 -0.0384011327158137
22.92 -0.0482832496739264
22.93 -0.058304125150143
22.94 -0.0684650903015595
22.95 -0.0787663212679885
22.96 -0.0892066353859697
22.97 -0.0997832081944821
22.98 -0.110491306180258
22.99 -0.121324199400852
23 -0.132273125776867
23.01 -0.143327311293617
23.02 -0.154474076002808
23.03 -0.165699057813258
23.04 -0.17698655632605
23.05 -0.188319871077063
23.06 -0.199681687223483
23.07 -0.211054552290672
23.08 -0.222421283131261
23.09 -0.233765279867305
23.1 -0.245070798896139
23.11 -0.256323145586067
23.12 -0.267508750855755
23.13 -0.278615056923673
23.14 -0.289630332441744
23.15 -0.300543281093989
23.16 -0.31134274811673
23.17 -0.322017625604523
23.18 -0.332557017356596
23.19 -0.342950270912531
23.2 -0.353187239649524
23.21 -0.363258935263129
23.22 -0.373157662430822
23.23 -0.382877045179868
23.24 -0.392412153114116
23.25 -0.401759513676206
23.26 -0.410917126310465
23.27 -0.419884500514051
23.28 -0.42866247680862
23.29 -0.437253010328814
23.3 -0.445658946866987
23.31 -0.453883503229846
23.32 -0.461929921674709
23.33 -0.469801524457905
23.34 -0.477501817881244
23.35 -0.485034503480074
23.36 -0.492403422559817
23.37 -0.499612492294311
23.38 -0.506665646262271
23.39 -0.513566813494008
23.4 -0.52031995041149
23.41 -0.526929010613989
23.42 -0.533397891204966
23.43 -0.539730343878737
23.44 -0.545929770750284
23.45 -0.551999005872216
23.46 -0.557940211476806
23.47 -0.563754980610528
23.48 -0.569444470230847
23.49 -0.575009465880926
23.5 -0.580450440788083
23.51 -0.585767654523749
23.52 -0.590961615783332
23.53 -0.596033376816307
23.54 -0.600984350294385
23.55 -0.605816148592804
23.56 -0.610530477333459
23.57 -0.615129054900951
23.58 -0.619613544609347
23.59 -0.623985500777283
23.6 -0.6282463313981
23.61 -0.63239727098344
23.62 -0.636439357710888
23.63 -0.640373420292593
23.64 -0.644200075173619
23.65 -0.647919712785919
23.66 -0.65153253214541
23.67 -0.655038742640587
23.68 -0.658438694011061
23.69 -0.661732824817765
23.7 -0.664921608306037
23.71 -0.668005517066592
23.72 -0.67098500208632
23.73 -0.673860457734422
23.74 -0.676632183828772
23.75 -0.679300373127
23.76 -0.681865099970193
23.77 -0.684326288518798
23.78 -0.686683679766274
23.79 -0.68893681001262
23.8 -0.691084988031541
23.81 -0.69312750113729
23.82 -0.695063885213835
23.83 -0.696894043708612
23.84 -0.698618325092555
23.85 -0.7002375271429
23.86 -0.701752885955994
23.87 -0.70316606001576
23.88 -0.704479131297641
23.89 -0.705694647091333
23.9 -0.706815636263896
23.91 -0.707845586090619
23.92 -0.708788417815113
23.93 -0.709648460575527
23.94 -0.710430507483257
23.95 -0.711139866315317
23.96 -0.71178228287026
23.97 -0.712363787408363
23.98 -0.712890503131038
23.99 -0.713368488310444
24 -0.713803625407374
24.01 -0.714201524053534
24.02 -0.714567433529205
24.03 -0.71490616569632
24.04 -0.715222028811096
24.05 -0.715518774780571
24.06 -0.715799561738428
24.07 -0.716066932991209
24.08 -0.716322807517819
24.09 -0.716568478616771
24.1 -0.716804619951477
24.11 -0.717031296857213
24.12 -0.717247988162674
24.13 -0.717453613342535
24.14 -0.717646562303375
24.15 -0.717824735219358
24.16 -0.717985585145795
24.17 -0.718126161482287
24.18 -0.718243161708816
24.19 -0.718332987823175
24.2 -0.718391803028073
24.21 -0.718415595519363
24.22 -0.718400246329951
24.23 -0.718341612621827
24.24 -0.718235623836673
24.25 -0.718078369704873
24.26 -0.71786619202805
24.27 -0.717595804533789
24.28 -0.717264505623178
24.29 -0.716870359673461
24.3 -0.716412233130461
24.31 -0.71588959364541
24.32 -0.715302154140336
24.33 -0.714649621694642
24.34 -0.713931545405526
24.35 -0.713147236523686
24.36 -0.712295777752673
24.37 -0.711376063093867
24.38 -0.710386847015414
24.39 -0.709326796991968
24.4 -0.708194514636599
24.41 -0.70698853979838
24.42 -0.705707351257974
24.43 -0.704349370753326
24.44 -0.702912968327257
24.45 -0.701396463422441
24.46 -0.699798130668565
24.47 -0.698116216827336
24.48 -0.696348949991198
24.49 -0.694494460043748
24.5 -0.692550559171273
24.51 -0.690514646213275
24.52 -0.688383737460194
24.53 -0.686154427749721
24.54 -0.683822845331168
24.55 -0.681384628410255
24.56 -0.678834971243248
24.57 -0.67616871863812
24.58 -0.67338055975972
24.59 -0.670465147934152
24.6 -0.667416854712585
24.61 -0.6642297780751
24.62 -0.660898701600107
24.63 -0.657420425057917
24.64 -0.653794743291478
24.65 -0.650025010022587
24.66 -0.64611823616442
24.67 -0.642084716138803
24.68 -0.637937169748105
24.69 -0.633689026849184
24.7 -0.629352793013573
24.71 -0.624939621531749
24.72 -0.620458528540306
24.73 -0.615915640225858
24.74 -0.611314728739879
24.75 -0.606657973241401
24.76 -0.601946230504904
24.77 -0.597179058262292
24.78 -0.592354924633088
24.79 -0.587471730890641
24.8 -0.582527348776534
24.81 -0.577519770343621
24.82 -0.572446978476796
24.83 -0.56730689290092
24.84 -0.562097409266373
24.85 -0.556816319158744
24.86 -0.551461258471272
24.87 -0.546029705871203
24.88 -0.540518959195437
24.89 -0.534926248662442
24.9 -0.529248867602292
24.91 -0.523484200650787
24.92 -0.517629715936639
24.93 -0.511682994672924
24.94 -0.505641591643069
24.95 -0.49950262477939
24.96 -0.493262601670517
24.97 -0.486917481538462
24.98 -0.480462404100481
24.99 -0.473891533266105
25 -0.467198304079105
25.01 -0.460375662351515
25.02 -0.453416283152707
25.03 -0.446312813472128
25.04 -0.439058181511511
25.05 -0.431646073030182
25.06 -0.424071651169543
25.07 -0.416332488562245
25.08 -0.408429644579214
25.09 -0.400368645296924
25.1 -0.392159931814473
25.11 -0.383818328383514
25.12 -0.375361162805462
25.13 -0.366805266981269
25.14 -0.358163763585551
25.15 -0.34944376053796
25.16 -0.340645938801539
25.17 -0.331766133459634
25.18 -0.322797870984549
25.19 -0.313734876210453
25.2 -0.304573800727834
25.21 -0.295316905433929
25.22 -0.28597301019468
25.23 -0.276556640475924
25.24 -0.267087631956169
25.25 -0.257589262346441
25.26 -0.248084978456005
25.27 -0.238596505160796
25.28 -0.229142817731683
25.29 -0.219739714518597
25.3 -0.210399871463474
25.31 -0.201133106556956
25.32 -0.191946632277783
25.33 -0.182845288502925
25.34 -0.173831799581868
25.35 -0.164907115495961
25.36 -0.156070853711109
25.37 -0.147322244570134
25.38 -0.138663028580072
25.39 -0.130098945262642
25.4 -0.121638461890504
25.41 -0.113291963908564
25.42 -0.10507100512614
25.43 -0.096987225129195
25.44 -0.0890516056592958
25.45 -0.0812744131578378
25.46 -0.0736653578442578
25.47 -0.0662334601248211
25.48 -0.0589867843451517
25.49 -0.0519320230336054
25.5 -0.0450738798592826
25.51 -0.0384143937797995
25.52 -0.0319524335801815
25.53 -0.0256828872200328
25.54 -0.0195951384589565
25.55 -0.0136735293668837
25.56 -0.00790353523639077
25.57 -0.00227539288751898
25.58 0.00321767820507571
25.59 0.00858026638621867
25.6 0.0138151349303274
25.61 0.0189240303094438
25.62 0.0239090052684344
25.63 0.0287733177904181
25.64 0.0335218317182842
25.65 0.0381610726042594
25.66 0.0426987367368341
25.67 0.0471432711200124
25.68 0.0515036743728465
25.69 0.0557886829781562
25.7 0.0600059970497925
25.71 0.0641622109689366
25.72 0.0682621735670073
25.73 0.0723087396451123
25.74 0.0763036001803765
25.75 0.0802480556769249
25.76 0.0841434170833589
25.77 0.0879911584217108
25.78 0.0917929602602613
25.79 0.0955507165243232
25.8 0.0992665100935113
25.81 0.102942639468866
25.82 0.106581626562282
25.83 0.110186111332728
25.84 0.113758735296287
25.85 0.117302076247196
25.86 0.120818610511519
25.87 0.124310682583715
25.88 0.127780515978063
25.89 0.131230231272813
25.9 0.134661825902309
25.91 0.138077154141678
25.92 0.141477912565912
25.93 0.144865629984268
25.94 0.14824159655095
25.95 0.15160683184621
25.96 0.154962180320692
25.97 0.158308375451084
25.98 0.161646055545464
25.99 0.164975779438981
26 0.168298034323601
26.01 0.171613223578487
26.02 0.174921653931161
26.03 0.178223539614775
26.04 0.181519018156201
26.05 0.184808169428933
26.06 0.188091046471305
26.07 0.191367758359215
26.08 0.194638549384835
26.09 0.19790378729297
26.1 0.201163891711306
26.11 0.204419283661211
26.12 0.207670361324302
26.13 0.210917486508712
26.14 0.214160983516985
26.15 0.217401150657558
26.16 0.220638266709335
26.17 0.223872591882419
26.18 0.22710437548975
26.19 0.230333859738549
26.2 0.233561284914459
26.21 0.236786884490405
26.22 0.240010878056218
26.23 0.24323349351518
26.24 0.246454967013365
26.25 0.24967551852921
26.26 0.252895348534421
26.27 0.256114648794746
26.28 0.25933362333465
26.29 0.262552502748362
26.3 0.265771541565087
26.31 0.268991005957113
26.32 0.27221116504179
26.33 0.275432288837079
26.34 0.278654645764998
26.35 0.281878499285622
26.36 0.285104109856651
26.37 0.288331740338898
26.38 0.291561660032543
26.39 0.294794143783885
26.4 0.2980294692629
26.41 0.301267922242922
26.42 0.304509800228495
26.43 0.307755409034863
26.44 0.311005061294985
26.45 0.314259071213757
26.46 0.317517751486563
26.47 0.320781399752638
26.48 0.324050305754162
26.49 0.327324769302887
26.5 0.330605072852166
26.51 0.333891461577704
26.52 0.337184128652009
26.53 0.340483201631849
26.54 0.3437887643607
26.55 0.347100887069845
26.56 0.350419637140094
26.57 0.353745082157031
26.58 0.357077294071444
26.59 0.360416347508297
26.6 0.363762319192014
26.61 0.367115286674891
26.62 0.370475329897332
26.63 0.373842532492505
26.64 0.377216975906469
26.65 0.380598739013568
26.66 0.383987898204235
26.67 0.387384522894858
26.68 0.390788672804366
26.69 0.394200396108458
26.7 0.3976197145674
26.71 0.401046609639643
26.72 0.40448102523526
26.73 0.407922871608518
26.74 0.411372027429835
26.75 0.414828327744052
26.76 0.418291525949419
26.77 0.421761261720519
26.78 0.4252370555071
26.79 0.428718311281109
26.8 0.432204325546562
26.81 0.43569432538306
26.82 0.439187499960272
26.83 0.4426830082136
26.84 0.446179981496902
26.85 0.44967752297603
26.86 0.453174708826825
26.87 0.456670584185338
26.88 0.460164168883146
26.89 0.463654454043844
26.9 0.467140392377672
26.91 0.470620899742849
26.92 0.474094856025701
26.93 0.477561102388453
26.94 0.481018431607124
26.95 0.484465574089869
26.96 0.487901188623865
26.97 0.491323870859527
26.98 0.494732178563614
26.99 0.498124663000423
27 0.50149990799759
27.01 0.50485653831452
27.02 0.50819319934819
27.03 0.511508539297883
27.04 0.514801187325129
27.05 0.518069739414672
27.06 0.521312691037825
27.07 0.524528370529968
27.08 0.527714955952539
27.09 0.530870490861768
27.1 0.533992864249308
27.11 0.537079776887331
27.12 0.540128777346144
27.13 0.543137402816967
27.14 0.546103249772861
27.15 0.549023762744549
27.16 0.551896357576105
27.17 0.554719077912325
27.18 0.557490920781816
27.19 0.560211707383658
27.2 0.562881346361066
27.21 0.565499052502737
27.22 0.568063434418858
27.23 0.570572817730219
27.24 0.573025566298878
27.25 0.575420453252072
27.26 0.577756410952958
27.27 0.580032382815086
27.28 0.582247736730154
27.29 0.584402293362219
27.3 0.58649652025914
27.31 0.588531075448737
27.32 0.590504712654437
27.33 0.592413669359936
27.34 0.594254020568036
27.35 0.596023204696142
27.36 0.597719309234498
27.37 0.599341139220251
27.38 0.600889048174493
27.39 0.602365124575092
27.4 0.603772936247944
27.41 0.605116846169885
27.42 0.606400708899086
27.43 0.607627007751316
27.44 0.60879687688727
27.45 0.609910080658265
27.46 0.610965408820423
27.47 0.611961404153945
27.48 0.612896776006603
27.49 0.613770965405495
27.5 0.614583103610161
27.51 0.61533033338884
27.52 0.616007960044349
27.53 0.616610198264295
27.54 0.617130945062612
27.55 0.617564911304476
27.56 0.617908965062189
27.57 0.61816310329748
27.58 0.61832972549303
27.59 0.618410359334148
27.6 0.61840300339625
27.61 0.618302662068971
27.62 0.618101674891131
27.63 0.617789673899895
27.64 0.617355079165604
27.65 0.616785836860841
27.66 0.616069809909938
27.67 0.615196068169085
27.68 0.614159782552036
27.69 0.612962523406238
27.7 0.611611503237478
27.71 0.610120489062766
27.72 0.608502748873682
27.73 0.60676806680728
27.74 0.604927209939718
27.75 0.602993786702089
27.76 0.600981764776928
27.77 0.598903513917365
27.78 0.596769922371877
27.79 0.59459058728261
27.8 0.592373571249935
27.81 0.590125374680259
27.82 0.587851240505732
27.83 0.585555263816266
27.84 0.583240281891849
27.85 0.580907925557606
27.86 0.57855899258993
27.87 0.576193793156284
27.88 0.573812326789078
27.89 0.571414322621513
27.9 0.568999300997245
27.91 0.566566677397794
27.92 0.564115686996866
27.93 0.56164532918938
27.94 0.559154460305327
27.95 0.556641839871451
27.96 0.554106184690608
27.97 0.551546232879345
27.98 0.548960807162193
27.99 0.546348929202057
28 0.543709915477765
28.01 0.541043195974333
28.02 0.538348094975516
28.03 0.535623893399487
28.04 0.532869981744927
28.05 0.530085912610347
28.06 0.527271367972945
28.07 0.524426161418403
28.08 0.521550253576105
28.09 0.518643803895922
28.1 0.515707199102014
28.11 0.51274095863606
28.12 0.509745668941379
28.13 0.506722001056189
28.14 0.503670693123297
28.15 0.500592546481589
28.16 0.497488444723089
28.17 0.494359328748662
28.18 0.491206114234148
28.19 0.488029486189045
28.2 0.484829778762006
28.21 0.481607046448626
28.22 0.478361171681514
28.23 0.475092026859252
28.24 0.471799659572242
28.25 0.468484416266954
28.26 0.465146848539351
28.27 0.461787540438355
28.28 0.45840716725435
28.29 0.455006637643054
28.3 0.451587120863612
28.31 0.448150010666337
28.32 0.444696913141866
28.33 0.441229580806742
28.34 0.437749772523718
28.35 0.434259152280229
28.36 0.430759215270444
28.37 0.427251187762638
28.38 0.423735944061629
28.39 0.420213991280446
28.4 0.416685505473314
28.41 0.41315039714998
28.42 0.409608359096414
28.43 0.40605886327901
28.44 0.402501049225539
28.45 0.398933674406032
28.46 0.395355235273842
28.47 0.391764091007852
28.48 0.388158529052989
28.49 0.384536760901112
28.5 0.380896922791016
28.51 0.377237122632391
28.52 0.373555479624522
28.53 0.369850134832639
28.54 0.366119225851505
28.55 0.362360860902888
28.56 0.358573103187452
28.57 0.35475396709582
28.58 0.350901424891437
28.59 0.347013359009434
28.6 0.343087432453919
28.61 0.339120865878467
28.62 0.335110371163446
28.63 0.331052356701146
28.64 0.326943131697646
28.65 0.32277901805099
28.66 0.318556418645051
28.67 0.314271879616004
28.68 0.309922147127265
28.69 0.305504204139135
28.7 0.301015297938679
28.71 0.296452961788704
28.72 0.291815028626643
28.73 0.287099636783445
28.74 0.28230522946646
28.75 0.27743054331649
28.76 0.272474591531673
28.77 0.267436644975774
28.78 0.26231621043747
28.79 0.257113012547682
28.8 0.251826975604595
28.81 0.24645819983633
28.82 0.241006860052668
28.83 0.235473047209603
28.84 0.229856615550956
28.85 0.224157088623622
28.86 0.21837362204319
28.87 0.212504982953265
28.88 0.206549562649949
28.89 0.200505422916799
28.9 0.194370310754282
28.91 0.188141594315862
28.92 0.181816269270991
28.93 0.175390992113402
28.94 0.168862068969303
28.95 0.162225573380916
28.96 0.155477397758369
28.97 0.148613237875492
28.98 0.14162875990426
28.99 0.134519831679339
29 0.127282488525087
29.01 0.119912837895529
29.02 0.112407211685161
29.03 0.104762595691396
29.04 0.096977522199323
29.05 0.0890527551853325
29.06 0.0809909643751085
29.07 0.0727957181513574
29.08 0.0644706258419341
29.09 0.0560188945425143
29.1 0.0474430932900826
29.11 0.0387450424056362
29.12 0.0299257497720847
29.13 0.0209854130732909
29.14 0.0119234186889338
29.15 0.00273830868643098
29.16 -0.00657211666492141
29.17 -0.0160105158333602
29.18 -0.0255796493366053
29.19 -0.0352821327697147
29.2 -0.0451204679884048
29.21 -0.0550969480134258
29.22 -0.0652132082883134
29.23 -0.0754698177779808
29.24 -0.0858660497781099
29.25 -0.0963996355050029
29.26 -0.107066469350019
29.27 -0.117860463597558
29.28 -0.128773502780757
29.29 -0.139795446525024
29.3 -0.150914206969477
29.31 -0.162115923206504
29.32 -0.173385281030744
29.33 -0.1847058640831
29.34 -0.196060504385846
29.35 -0.207431739750676
29.36 -0.218802263890338
29.37 -0.230155259514589
29.38 -0.241474685582161
29.39 -0.252745497592003
29.4 -0.263953765652217
29.41 -0.275086638873652
29.42 -0.286132163977936
29.43 -0.297078926644162
29.44 -0.307915757303687
29.45 -0.318631527232673
29.46 -0.329215256685537
29.47 -0.339656200107895
29.48 -0.349943987191276
29.49 -0.360069225535345
29.5 -0.37002380496853
29.51 -0.379800918812306
29.52 -0.389395168297631
29.53 -0.398802619142898
29.54 -0.408020799169855
29.55 -0.417048735820043
29.56 -0.425886871693653
29.57 -0.434536832130311
29.58 -0.4430012248317
29.59 -0.451283205577067
29.6 -0.459386013250298
29.61 -0.467312930728206
29.62 -0.475067400599843
29.63 -0.482653064199853
29.64 -0.49007372609922
29.65 -0.497333286918414
29.66 -0.504435680248408
29.67 -0.511384831666795
29.68 -0.518184687686578
29.69 -0.524839213804637
29.7 -0.531352328594738
29.71 -0.53772785106466
29.72 -0.543969312751416
29.73 -0.550079748406788
29.74 -0.556061537692079
29.75 -0.561916432013248
29.76 -0.567645722382182
29.77 -0.573250305513432
29.78 -0.578730750830199
29.79 -0.584087342319408
29.8 -0.589320462089196
29.81 -0.594430999728587
29.82 -0.599420274564355
29.83 -0.604289847924638
29.84 -0.609041405588828
29.85 -0.613676669770524
29.86 -0.618197326942774
29.87 -0.622604970566265
29.88 -0.626901057999614
29.89 -0.631086881918481
29.9 -0.635163544834888
29.91 -0.63913194216746
29.92 -0.642992757731582
29.93 -0.646746458505605
29.94 -0.650393284183715
29.95 -0.653933417865835
29.96 -0.65736716926368
29.97 -0.660694953997678
29.98 -0.66391723849626
29.99 -0.667034498978397
30 -0.670047197063718
30.01 -0.672955750067981
30.02 -0.675760489964035
30.03 -0.67846164437557
30.04 -0.68105932783134
30.05 -0.6835535167496
30.06 -0.685944012073429
30.07 -0.688230417447174
30.08 -0.690412112546448
30.09 -0.692488358715132
30.1 -0.694458586196422
30.11 -0.696322574859786
30.12 -0.698080525133951
30.13 -0.699733094551635
30.14 -0.701281380999149
30.15 -0.702726909044325
30.16 -0.704071623665984
30.17 -0.705317918760956
30.18 -0.706468669845621
30.19 -0.707527222189068
30.2 -0.708497361797741
30.21 -0.709383285850851
30.22 -0.710189631660171
30.23 -0.710921543892043
30.24 -0.711584641839558
30.25 -0.712184886905168
30.26 -0.712728393467242
30.27 -0.713221253101818
30.28 -0.713669415492999
30.29 -0.714078586801267
30.3 -0.714454139808298
30.31 -0.714801034217448
30.32 -0.715123745636881
30.33 -0.715426206612874
30.34 -0.715711767014425
30.35 -0.715983168225813
30.36 -0.716242529191182
30.37 -0.716491343023193
30.38 -0.716730479496542
30.39 -0.716960195082612
30.4 -0.717180151825118
30.41 -0.717389444755593
30.42 -0.71758662954395
30.43 -0.717769757550571
30.44 -0.717936419054476
30.45 -0.718083787399549
30.46 -0.718208666609988
30.47 -0.718307546538448
30.48 -0.718376660282826
30.49 -0.718412044700338
30.5 -0.718409607438376
30.51 -0.718365202306027
30.52 -0.71827472585353
30.53 -0.718134207954734
30.54 -0.717939899795758
30.55 -0.717688374035779
30.56 -0.717376718636378
30.57 -0.717002744642598
30.58 -0.716565073148707
30.59 -0.716063014775234
30.6 -0.715496240161652
30.61 -0.714864478782651
30.62 -0.714167340883238
30.63 -0.713404216606356
30.64 -0.712574257315476
30.65 -0.711676413072952
30.66 -0.710709477255681
30.67 -0.709672140569096
30.68 -0.708563025091893
30.69 -0.707380689268403
30.7 -0.706123630032198
30.71 -0.704790286793463
30.72 -0.703379046289401
30.73 -0.701888244092718
30.74 -0.700316168149907
30.75 -0.698661071413578
30.76 -0.696921190413069
30.77 -0.695094706258424
30.78 -0.693179552238154
30.79 -0.691173256564195
30.8 -0.689072956811761
30.81 -0.686875390183293
30.82 -0.684576836920815
30.83 -0.682173091371509
30.84 -0.679659481024185
30.85 -0.677030941252923
30.86 -0.674282188375306
30.87 -0.671407904515882
30.88 -0.668402576303289
30.89 -0.66526034280606
30.9 -0.661975627181773
30.91 -0.658544440895592
30.92 -0.654965543027293
30.93 -0.65124112078983
30.94 -0.647377040043353
30.95 -0.643382618479342
30.96 -0.639269925446191
30.97 -0.635052462723763
30.98 -0.630743105262419
30.99 -0.626353404522213
31 -0.621893190683232
31.01 -0.61736951507866
31.02 -0.612786813242949
31.03 -0.608147701261211
31.04 -0.603453463824898
31.05 -0.598704068987372
31.06 -0.593898287105192
31.07 -0.589034141876511
31.08 -0.584109474436888
31.09 -0.579122240244025
31.1 -0.574070445165647
31.11 -0.568952024971221
31.12 -0.563764880206168
31.13 -0.558506846893988
31.14 -0.553175610723295
31.15 -0.547768712257093
31.16 -0.542283497001605
31.17 -0.536717192709836
31.18 -0.531067069546626
31.19 -0.525330484198495
31.2 -0.519504875005652
31.21 -0.513587788807497
31.22 -0.507576827766693
31.23 -0.501469283004524
31.24 -0.49526185318632
31.25 -0.488950695845419
31.26 -0.482531237061788
31.27 -0.475997933140749
31.28 -0.469344423171713
31.29 -0.46256378633754
31.3 -0.455648759650804
31.31 -0.448591969243592
31.32 -0.441386212144667
31.33 -0.434024865987981
31.34 -0.426502531854923
31.35 -0.418815901756696
31.36 -0.41096480556156
31.37 -0.40295326435731
31.38 -0.394790154997845
31.39 -0.386489042259671
31.4 -0.378066742865823
31.41 -0.369540609689771
31.42 -0.360925265878888
31.43 -0.352229886364814
31.44 -0.343457106421196
31.45 -0.334604048603483
31.46 -0.325664694736085
31.47 -0.316632449224108
31.48 -0.307502680407501
31.49 -0.298275650639725
31.5 -0.288958174194483
31.51 -0.279562931925657
31.52 -0.270108207612181
31.53 -0.260616578508274
31.54 -0.251111698268647
31.55 -0.241615978175085
31.56 -0.232149338737639
31.57 -0.222728600901537
31.58 -0.213367409192173
31.59 -0.204076463062884
31.6 -0.194863778756972
31.61 -0.185734928514706
31.62 -0.176693275407686
31.63 -0.167740295396264
31.64 -0.158875964337791
31.65 -0.150099424721024
31.66 -0.141411314965539
31.67 -0.132816104641223
31.68 -0.124321559449516
31.69 -0.115937521627257
31.7 -0.1076752703293
31.71 -0.0995465458408506
31.72 -0.0915625828979265
31.73 -0.0837338393785721
31.74 -0.0760702073378875
31.75 -0.0685809544365862
31.76 -0.0612744771319668
31.77 -0.0541579679299596
31.78 -0.0472368369172994
31.79 -0.0405140407950393
31.8 -0.0339895194921702
31.81 -0.0276595478747178
31.82 -0.0215154601061283
31.83 -0.0155425928727183
31.84 -0.00972544259596992
31.85 -0.0040529001037384
31.86 0.00148264233460024
31.87 0.00688641789852913
31.88 0.0121617500062893
31.89 0.0173105572067318
31.9 0.0223346810489877
31.91 0.0272369618204001
31.92 0.0320216993681806
31.93 0.0366949378293729
31.94 0.0412640539536663
31.95 0.0457372767720107
31.96 0.0501234910995584
31.97 0.0544316177225248
31.98 0.0586697153278398
31.99 0.0628447632542252
32 0.0669622321042051
32.01 0.0710255732463384
32.02 0.0750367442120877
32.03 0.0789971095033496
32.04 0.0829079507081539
32.05 0.0867706813088582
32.06 0.0905869140838992
32.07 0.0943584772212432
32.08 0.0980873946120082
32.09 0.101775891258179
32.1 0.105426422754673
32.11 0.109041606798038
32.12 0.112624093177372
32.13 0.116176485091476
32.14 0.119701295118856
32.15 0.123200910732608
32.16 0.126677591310084
32.17 0.130133490292847
32.18 0.133570647090261
32.19 0.136990962520985
32.2 0.140396185262891
32.21 0.143787898761637
32.22 0.147167482375325
32.23 0.150536038120174
32.24 0.153894449987932
32.25 0.157243485328566
32.26 0.160583811100503
32.27 0.163916011701881
32.28 0.167240597042164
32.29 0.170557997679748
32.3 0.173868551619171
32.31 0.177172500979785
32.32 0.180470007248205
32.33 0.183761167520746
32.34 0.187046035729298
32.35 0.190324690469169
32.36 0.193597331082887
32.37 0.196864293998489
32.38 0.200125987469269
32.39 0.203382834691797
32.4 0.206635244402743
32.41 0.209883591022082
32.42 0.213128208592708
32.43 0.2163694029631
32.44 0.219607460466087
32.45 0.222842646898494
32.46 0.226075212966
32.47 0.229305402249307
32.48 0.232533455868346
32.49 0.235759613065991
32.5 0.238984096605759
32.51 0.242207125918041
32.52 0.245428936552967
32.53 0.248649757457629
32.54 0.251869793899465
32.55 0.255089239922342
32.56 0.258308293653081
32.57 0.26152717579544
32.58 0.264746134944174
32.59 0.267965434400982
32.6 0.271185343383791
32.61 0.274406132625832
32.62 0.277628069217305
32.63 0.280851417872272
32.64 0.284076440959007
32.65 0.287303399716467
32.66 0.290532563209988
32.67 0.293764203813654
32.68 0.296998596398539
32.69 0.300236024825964
32.7 0.303476781798353
32.71 0.306721171124881
32.72 0.30996950402982
32.73 0.313222093576834
32.74 0.31647925365049
32.75 0.319741288211305
32.76 0.323008488149921
32.77 0.326281151498565
32.78 0.329559568510947
32.79 0.332843996223938
32.8 0.336134646829256
32.81 0.339431668614868
32.82 0.342735155474661
32.83 0.346045179179602
32.84 0.349361808317462
32.85 0.352685112312647
32.86 0.356015162367243
32.87 0.359352030642548
32.88 0.362695791528558
32.89 0.366046521839659
32.9 0.369404301432848
32.91 0.372769212780631
32.92 0.376141339171339
32.93 0.379520761734184
32.94 0.38290755676159
32.95 0.38630179559536
32.96 0.389703541624188
32.97 0.393112847861298
32.98 0.396529746919517
32.99 0.399954232742204
33 0.40338625930691
33.01 0.406825748559717
33.02 0.41027259012784
33.03 0.413726636395432
33.04 0.417187669759324
33.05 0.420655368174024
33.06 0.424129291024815
33.07 0.427608878876998
33.08 0.431093459310688
33.09 0.434582276021997
33.1 0.4380745286772
33.11 0.441569386380347
33.12 0.445065989431482
33.13 0.44856344962421
33.14 0.452060850191443
33.15 0.455557245308591
33.16 0.459051664548184
33.17 0.462543109247428
33.18 0.466030544978575
33.19 0.469512900436408
33.2 0.472989066199002
33.21 0.476457895163546
33.22 0.47991819838095
33.23 0.48336872764807
33.24 0.486808164486839
33.25 0.49023512230151
33.26 0.493648166914677
33.27 0.497045847071435
33.28 0.500426734331895
33.29 0.503789442478541
33.3 0.507132611661555
33.31 0.510454891526632
33.32 0.513754918943496
33.33 0.517031301634889
33.34 0.520282578011812
33.35 0.523507133789129
33.36 0.526703189995238
33.37 0.529868834664693
33.38 0.533002009580769
33.39 0.536100475229172
33.4 0.539161816596896
33.41 0.542183561918991
33.42 0.545163293000763
33.43 0.548098534543011
33.44 0.550986654062388
33.45 0.553825415802685
33.46 0.556613518379896
33.47 0.559350546662617
33.48 0.56203649500696
33.49 0.564670855633682
33.5 0.567252376751032
33.51 0.569779451470967
33.52 0.572250385462938
33.53 0.574663829611163
33.54 0.577018698253736
33.55 0.579313881562655
33.56 0.58154860133147
33.57 0.58372252451761
33.58 0.585835868961877
33.59 0.587889448807076
33.6 0.589882826278478
33.61 0.591812849321253
33.62 0.593675384871468
33.63 0.595467474224262
33.64 0.597187061990815
33.65 0.59883263094974
33.66 0.60040397016928
33.67 0.60190262446854
33.68 0.603331734665035
33.69 0.60469554020434
33.7 0.605998202274017
33.71 0.607242656876623
33.72 0.608430483758177
33.73 0.609561849167267
33.74 0.610635774062161
33.75 0.611650827418577
33.76 0.612605571421387
33.77 0.613499265491389
33.78 0.614331368465516
33.79 0.615099710512557
33.8 0.615800094846952
33.81 0.616427009864158
33.82 0.616974347921162
33.83 0.617436431262406
33.84 0.617809290512587
33.85 0.618091812263159
33.86 0.61828601656205
33.87 0.618394171285945
33.88 0.618415340001231
33.89 0.618345361664973
33.9 0.618177467896133
33.91 0.6179020664998
33.92 0.617507858812008
33.93 0.616982914688535
33.94 0.616315094546859
33.95 0.615492667184057
33.96 0.614508479641528
33.97 0.613362170204318
33.98 0.612059201735367
33.99 0.610611405387744
34 0.609032766486089
34.01 0.607334221552812
34.02 0.605525761119011
34.03 0.603620180813913
34.04 0.601631664080365
34.05 0.599573173080872
34.06 0.597456024430206
34.07 0.595290241058012
34.08 0.593084391785264
34.09 0.590845456285527
34.1 0.588579043225171
34.11 0.586289623724959
34.12 0.583980446299328
34.13 0.581653486920901
34.14 0.579309760425562
34.15 0.576949706111604
34.16 0.574573416245355
34.17 0.572180702449688
34.18 0.569771137150706
34.19 0.56734417288276
34.2 0.564899111881631
34.21 0.562435019888844
34.22 0.559950794464727
34.23 0.557445221650164
34.24 0.554917020262451
34.25 0.552364916647056
34.26 0.549787698670135
34.27 0.547184311144795
34.28 0.544553979861841
34.29 0.541896126125584
34.3 0.539210120542413
34.31 0.53649523988339
34.32 0.533750824549312
34.33 0.530976378809051
34.34 0.528171548663397
34.35 0.525336104342283
34.36 0.52246995409125
34.37 0.519573184157378
34.38 0.516646115915616
34.39 0.513689239669363
34.4 0.510703119879982
34.41 0.507688398899619
34.42 0.504645796150033
34.43 0.501576090916444
34.44 0.498480141147146
34.45 0.495358876116168
34.46 0.492213240125102
34.47 0.489044008320852
34.48 0.48585162438041
34.49 0.482636222834613
34.5 0.479397725946533
34.51 0.47613599151172
34.52 0.472850988549457
34.53 0.46954296405776
34.54 0.46621243230729
34.55 0.462859975231414
34.56 0.459486222151913
34.57 0.456091994801567
34.58 0.452678382044759
34.59 0.449246708407581
34.6 0.445798513956599
34.61 0.44233551967303
34.62 0.438859495428251
34.63 0.435372143649204
34.64 0.431875024280535
34.65 0.428369460577781
34.66 0.424856441638497
34.67 0.421336590346158
34.68 0.417810183147205
34.69 0.414277206551477
34.7 0.410737419395723
34.71 0.407190372816927
34.72 0.403635324666623
34.73 0.400071149135495
34.74 0.396496408368326
34.75 0.392909494644581
34.76 0.389308717541906
34.77 0.385692312100481
34.78 0.382058434085427
34.79 0.378405197048864
34.8 0.374730713679536
34.81 0.371033120147184
34.82 0.367310557891521
34.83 0.363561146418738
34.84 0.359782963757526
34.85 0.355974040404505
34.86 0.352132362772899
34.87 0.34825584642767
34.88 0.344342250637594
34.89 0.340388960711873
34.9 0.33639283675674
34.91 0.332350355267219
34.92 0.328257841199615
34.93 0.324111604365711
34.94 0.319908015535994
34.95 0.315643568950149
34.96 0.311314941181918
34.97 0.306919036194858
34.98 0.302453014841335
34.99 0.297914317409688
35 0.29330068030601
35.01 0.288610144098487
35.02 0.283841055908392
35.03 0.278992060911915
35.04 0.274062085612309
35.05 0.26905032074547
35.06 0.263956200446753
35.07 0.258779382091333
35.08 0.253519728715016
35.09 0.248177288042659
35.1 0.242752229972381
35.11 0.237244693158292
35.12 0.231654616583089
35.13 0.22598163346041
35.14 0.220225019949683
35.15 0.21438366863164
35.16 0.208456087415967
35.17 0.202440436567537
35.18 0.19633456809728
35.19 0.190135977929869
35.2 0.183841770416752
35.21 0.17744871406688
35.22 0.170953226179674
35.23 0.164351434925304
35.24 0.157639295589365
35.25 0.150812556831515
35.26 0.143866863005878
35.27 0.136798014727497
35.28 0.129601997770262
35.29 0.122274903045085
35.3 0.11481295379793
35.31 0.107212857035005
35.32 0.099472554177151
35.33 0.0915920653916617
35.34 0.0835735550101912
35.35 0.0754204180029237
35.36 0.0671363128023484
35.37 0.0587246073044226
35.38 0.0501880918413996
35.39 0.0415288333251114
35.4 0.0327481012159823
35.41 0.0238463482529688
35.42 0.0148232247382329
35.43 0.00567753857095078
35.44 -0.00359269664531213
35.45 -0.0129900302143837
35.46 -0.0225172285286791
35.47 -0.032176954433047
35.48 -0.0419717438343728
35.49 -0.0519039980089336
35.5 -0.0619756125217122
35.51 -0.0721875270513241
35.52 -0.0825394465102644
35.53 -0.093029628946467
35.54 -0.10365458227751
35.55 -0.114408853979759
35.56 -0.125284976827271
35.57 -0.136273453080204
35.58 -0.147362800929771
35.59 -0.158539693852243
35.6 -0.16978924155241
35.61 -0.18109534395682
35.62 -0.192441026666093
35.63 -0.203808866989597
35.64 -0.215181470120495
35.65 -0.22654183162993
35.66 -0.237873634171597
35.67 -0.249161497084453
35.68 -0.260391131495968
35.69 -0.271549364400579
35.7 -0.282623962216946
35.71 -0.293603383397371
35.72 -0.304476435437053
35.73 -0.315231972254774
35.74 -0.32585892525617
35.75 -0.336346479081471
35.76 -0.346684120442873
35.77 -0.356862069364458
35.78 -0.366871803050973
35.79 -0.376706098993415
35.8 -0.386359093483395
35.81 -0.395826387492824
35.82 -0.405105038412766
35.83 -0.414193590335942
35.84 -0.423092066713328
35.85 -0.43180173657877
35.86 -0.440324916614255
35.87 -0.448664652318572
35.88 -0.456824182505901
35.89 -0.464806763967693
35.9 -0.472615779502273
35.91 -0.480254806859109
35.92 -0.487727607192683
35.93 -0.495038057726131
35.94 -0.502190087731157
35.95 -0.509187624479074
35.96 -0.516034605775868
35.97 -0.522734998468641
35.98 -0.529292737594632
35.99 -0.535711690249029
36 -0.541995501939241
36.01 -0.548147389965246
36.02 -0.554169947788252
36.03 -0.560065107127441
36.04 -0.565834296775827
36.05 -0.571478530093378
36.06 -0.576998475815991
36.07 -0.582394497525958
36.08 -0.587666891948365
36.09 -0.59281636114903
36.1 -0.597844112160719
36.11 -0.60275164449092
36.12 -0.607540613724672
36.13 -0.6122127379842
36.14 -0.616769724962973
36.15 -0.621213203999754
36.16 -0.625544677940949
36.17 -0.629765494827593
36.18 -0.633876819367759
36.19 -0.637879613903096
36.2 -0.641774632147413
36.21 -0.64556241264116
36.22 -0.649243257570926
36.23 -0.652817347224121
36.24 -0.656284943393776
36.25 -0.659646431833322
36.26 -0.662902267863363
36.27 -0.666052928460415
36.28 -0.669098882783954
36.29 -0.672040565604859
36.3 -0.67487834017866
36.31 -0.677612468844086
36.32 -0.680243103858069
36.33 -0.682770270580481
36.34 -0.685193828436332
36.35 -0.687513445649588
36.36 -0.689728576768828
36.37 -0.691838488038585
36.38 -0.69384252958653
36.39 -0.695740364038778
36.4 -0.697532046598599
36.41 -0.699218091492802
36.42 -0.700799455110425
36.43 -0.702277527400701
36.44 -0.703654118963461
36.45 -0.704931475639078
36.46 -0.706112320279551
36.47 -0.707199852544335
36.48 -0.70819771939099
36.49 -0.709109990642507
36.5 -0.709941155702612
36.51 -0.710696192423677
36.52 -0.711380580492852
36.53 -0.71200019064938
36.54 -0.712561109361478
36.55 -0.713069450211821
36.56 -0.713531218910886
36.57 -0.713952210050581
36.58 -0.714337912610924
36.59 -0.714693425947782
36.6 -0.715023386319308
36.61 -0.715331904301765
36.62 -0.715622519684764
36.63 -0.715898169778658
36.64 -0.716161172861447
36.65 -0.716413221187257
36.66 -0.716655381627683
36.67 -0.716888103666326
36.68 -0.717111236764915
36.69 -0.717324054086188
36.7 -0.717525278914184
36.71 -0.717713120261043
36.72 -0.717885311394854
36.73 -0.718039152400435
36.74 -0.718171558488388
36.75 -0.718279113386972
36.76 -0.718358125258701
36.77 -0.718404687677277
36.78 -0.718414742778561
36.79 -0.718384151474225
36.8 -0.718308786274063
36.81 -0.718184623812731
36.82 -0.718007834846918
36.83 -0.717774875439476
36.84 -0.717482646232504
36.85 -0.717128710794442
36.86 -0.716711430247636
36.87 -0.716229924651246
36.88 -0.715683792083446
36.89 -0.715072766018009
36.9 -0.714396508386454
36.91 -0.713654485481575
36.92 -0.712845922210739
36.93 -0.711969828595915
36.94 -0.711025041997958
36.95 -0.710010279842902
36.96 -0.708924183474176
36.97 -0.707765331575572
36.98 -0.706532241695237
36.99 -0.705223371851717
37 -0.703837125358362
37.01 -0.702371852675459
37.02 -0.700825855924606
37.03 -0.699197397531
37.04 -0.697484717167003
37.05 -0.695686024475912
37.06 -0.693799360110198
37.07 -0.691822387977646
37.08 -0.68975236539869
37.09 -0.687586163624073
37.1 -0.685320211317678
37.11 -0.682950460998524
37.12 -0.680472381287592
37.13 -0.677881021967152
37.14 -0.675171147114946
37.15 -0.672337440442882
37.16 -0.669374483756817
37.17 -0.666276513561776
37.18 -0.663037726834636
37.19 -0.659653480105006
37.2 -0.656121570355355
37.21 -0.652443042812752
37.22 -0.648622594124063
37.23 -0.644668494383878
37.24 -0.640592042709701
37.25 -0.636406523853834
37.26 -0.63212511826616
37.27 -0.62775980171568
37.28 -0.623321104635563
37.29 -0.618817029059054
37.3 -0.614252753518843
37.31 -0.609631391921784
37.32 -0.604954647251946
37.33 -0.600222899751469
37.34 -0.595435271620629
37.35 -0.59058996096246
37.36 -0.585684803825727
37.37 -0.580717715243967
37.38 -0.575686706954871
37.39 -0.570589735432481
37.4 -0.565424707728334
37.41 -0.560189496535032
37.42 -0.554881838667723
37.43 -0.549499319804562
37.44 -0.544039343615419
37.45 -0.538499162969736
37.46 -0.532876027219398
37.47 -0.527167261753362
37.48 -0.521370278743459
37.49 -0.515482586547805
37.5 -0.509501793771435
37.51 -0.503425337944598
37.52 -0.497250116407805
37.53 -0.490972449650664
37.54 -0.484588029893229
37.55 -0.478091637850729
37.56 -0.471477140733652
37.57 -0.464737770118552
37.58 -0.457866347283278
37.59 -0.45085550652803
37.6 -0.443697955335459
37.61 -0.436386828719736
37.62 -0.428916253309633
37.63 -0.421282148214258
37.64 -0.413483223950057
37.65 -0.405522066536527
37.66 -0.397405975404773
37.67 -0.389147109633123
37.68 -0.380761492928182
37.69 -0.372266657426859
37.7 -0.363678438316183
37.71 -0.355007959364243
37.72 -0.346259924095976
37.73 -0.337432994747077
37.74 -0.328521867270793
37.75 -0.319519862884455
37.76 -0.310421402814413
37.77 -0.30122494569626
37.78 -0.291935175182267
37.79 -0.282562967070311
37.8 -0.273124912136318
37.81 -0.263642480187229
37.82 -0.254139309552841
37.83 -0.244638379305594
37.84 -0.235160501413076
37.85 -0.225723515764606
37.86 -0.216342061632199
37.87 -0.207027747914381
37.88 -0.197789419569758
37.89 -0.188633401575559
37.9 -0.179563730607343
37.91 -0.170582446781155
37.92 -0.161689949596572
37.93 -0.152885533710269
37.94 -0.144168956407714
37.95 -0.135543383965018
37.96 -0.127015781303412
37.97 -0.118595366225302
37.98 -0.110293043886877
37.99 -0.102120535278839
38 -0.094089293204342
38.01 -0.0862100089126095
38.02 -0.0784927471363061
38.03 -0.0709469939826114
38.04 -0.0635814514000292
38.05 -0.0564037512536744
38.06 -0.0494199403196365
38.07 -0.0426338299812956
38.08 -0.0360463677128906
38.09 -0.029655095573644
38.1 -0.0234531120067383
38.11 -0.0174274082398872
38.12 -0.0115620773558472
38.13 -0.00584442533058078
38.14 -0.000265923659184218
38.15 0.00517935949523619
38.16 0.0104953430143512
38.17 0.0156842710420232
38.18 0.0207478784358127
38.19 0.0256885988912329
38.2 0.0305102072054909
38.21 0.0352182166483045
38.22 0.0398196370533123
38.23 0.0443224705774642
38.24 0.0487354057972665
38.25 0.0530674532934937
38.26 0.0573270312727751
38.27 0.0615214540636542
38.28 0.0656567643581917
38.29 0.0697370699620786
38.3 0.0737646854190441
38.31 0.0777410896758609
38.32 0.0816675549800914
38.33 0.0855454407191582
38.34 0.0893762930092431
38.35 0.0931618715909174
38.36 0.0969041412722012
38.37 0.100605256702822
38.38 0.10426760029705
38.39 0.107893753258131
38.4 0.111486367123761
38.41 0.115048065543536
38.42 0.118581393257405
38.43 0.122088781406883
38.44 0.125572527324063
38.45 0.129034815981072
38.46 0.13247772669636
38.47 0.135903207462519
38.48 0.139313057867135
38.49 0.142708913777336
38.5 0.146092230680499
38.51 0.149464197144358
38.52 0.152825751970899
38.53 0.156177697707921
38.54 0.159520731309904
38.55 0.162855461117846
38.56 0.166182420265413
38.57 0.169502066991684
38.58 0.172814770517157
38.59 0.176120802920808
38.6 0.179420349373984
38.61 0.182713524626783
38.62 0.186000390251972
38.63 0.189281007400439
38.64 0.192555532457217
38.65 0.195824261576159
38.66 0.199087586641153
38.67 0.202345931569898
38.68 0.205599712683006
38.69 0.208849316080873
38.7 0.212095087959467
38.71 0.215337343090316
38.72 0.218576372944293
38.73 0.221812448116225
38.74 0.225045824142893
38.75 0.228276746144038
38.76 0.231505455005143
38.77 0.234732192405892
38.78 0.237957185806869
38.79 0.241180653103787
38.8 0.244402826436474
38.81 0.247623938814072
38.82 0.250844203310897
38.83 0.254063816377411
38.84 0.257282971132765
38.85 0.260501880468746
38.86 0.263720786691463
38.87 0.266939948480496
38.88 0.27015963268661
38.89 0.273380110037182
38.9 0.276601651204243
38.91 0.279824522703321
38.92 0.28304898549553
38.93 0.286275300008802
38.94 0.289503731304433
38.95 0.292734551075013
38.96 0.295968034143575
38.97 0.299204460102889
38.98 0.302444119657374
38.99 0.305687314729344
39 0.308934355276639
39.01 0.312185553870281
39.02 0.315441224609761
39.03 0.318701676379844
39.04 0.321967201899584
39.05 0.325238094204304
39.06 0.328514647758822
39.07 0.331797133158018
39.08 0.335085781108854
39.09 0.338380761805956
39.1 0.341682182599612
39.11 0.344990117981935
39.12 0.348304637364856
39.13 0.351625809284238
39.14 0.354953702992869
39.15 0.358288391174
39.16 0.361629949581864
39.17 0.364978453886997
39.18 0.36833398213889
39.19 0.371696615849517
39.2 0.375066436214231
39.21 0.378443524531668
39.22 0.381827959274962
39.23 0.385219815942538
39.24 0.388619161658442
39.25 0.392026051381358
39.26 0.395440527178279
39.27 0.398862597789084
39.28 0.402292228685697
39.29 0.405729350302709
39.3 0.409173863443938
39.31 0.412625635017752
39.32 0.416084471708116
39.33 0.419550087897971
39.34 0.423022082472048
39.35 0.426499933484751
39.36 0.429983001987288
39.37 0.433470554168845
39.38 0.436961801470999
39.39 0.440455922113641
39.4 0.443952064262691
39.41 0.447449349179578
39.42 0.450946870053323
39.43 0.45444368991374
39.44 0.457938846344079
39.45 0.461431350058245
39.46 0.464920178876522
39.47 0.468404272764373
39.48 0.471882533566337
39.49 0.475353827424328
39.5 0.478816980354581
39.51 0.482270763813859
39.52 0.485713881559612
39.53 0.489144968315264
39.54 0.49256260249609
39.55 0.495965334694379
39.56 0.499351724860254
39.57 0.502720373355974
39.58 0.506069914830071
39.59 0.509398996222836
39.6 0.512706261959766
39.61 0.515990330399195
39.62 0.51924977230767
39.63 0.522483028640039
39.64 0.525688365727029
39.65 0.528863913832177
39.66 0.532007664316991
39.67 0.535117439474416
39.68 0.538190875660113
39.69 0.541225502627979
39.7 0.544218878455607
39.71 0.547168577340689
39.72 0.550071974880813
39.73 0.552926632440219
39.74 0.555730944348027
39.75 0.558484230852475
39.76 0.561186468919575
39.77 0.563837380111294
39.78 0.56643590092368
39.79 0.56898051455322
39.8 0.57146951358643
39.81 0.573901406084275
39.82 0.576275055852667
39.83 0.578589361148438
39.84 0.5808434001231
39.85 0.58303670144914
39.86 0.585169277641315
39.87 0.587241879442313
39.88 0.589254694982611
39.89 0.591205413785801
39.9 0.593089922242083
39.91 0.594904761780677
39.92 0.596647690246932
39.93 0.598316964834748
39.94 0.599911869198111
39.95 0.601433402613797
39.96 0.602884241666006
39.97 0.604268382889145
39.98 0.605590156298163
39.99 0.606852934266638
40 0.608058711778338
40.01 0.609208102562272
40.02 0.610300455361602
40.03 0.611334405052065
40.04 0.612308479899702
40.05 0.613221673311152
40.06 0.614073525131356
40.07 0.614862539369872
40.08 0.615585107663769
40.09 0.616236063590061
40.1 0.616809400323481
40.11 0.617299172633879
40.12 0.617700706703887
40.13 0.618011893640043
40.14 0.618234008735227
40.15 0.61836951168773
40.16 0.618418610367058
40.17 0.61837816123944
40.18 0.618242243705619
40.19 0.618002175538029
40.2 0.617647011788181
40.21 0.617164946591838
40.22 0.616543792880938
40.23 0.6157714877891
40.24 0.614838744511244
40.25 0.613743221427889
40.26 0.61248864648798
40.27 0.611084591963603
40.28 0.609545573860346
40.29 0.607883802766628
40.3 0.60610881724125
40.31 0.604232436118865
40.32 0.602268749548219
40.33 0.600231239300029
40.34 0.598131666871163
40.35 0.595980444340864
40.36 0.593786625434227
40.37 0.591557681684845
40.38 0.589299602949394
40.39 0.587017221296172
40.4 0.584714186104065
40.41 0.582392856917074
40.42 0.580054511430688
40.43 0.577699743040612
40.44 0.575328741787981
40.45 0.572941404611288
40.46 0.570537369390076
40.47 0.568116118955911
40.48 0.565677014645745
40.49 0.563219201042071
40.5 0.560741618339148
40.51 0.558243083192612
40.52 0.555722329688361
40.53 0.553178075761337
40.54 0.550609081945606
40.55 0.548014228706001
40.56 0.545392639912387
40.57 0.542743704200431
40.58 0.54006683454975
40.59 0.537361319803329
40.6 0.534626463567772
40.61 0.531861717251132
40.62 0.529066685025573
40.63 0.526241094261926
40.64 0.523384806565109
40.65 0.520497844717905
40.66 0.51758045459283
40.67 0.514633085320283
40.68 0.5116562829781
40.69 0.508650662613855
40.7 0.505616923688155
40.71 0.502555824038796
40.72 0.499468192544026
40.73 0.496354940833088
40.74 0.493217021359703
40.75 0.49005528668851
40.76 0.4868702960858
40.77 0.483662271698828
40.78 0.480431190767923
40.79 0.47717691152483
40.8 0.473899343919883
40.81 0.470598639788756
40.82 0.467275249661176
40.83 0.463929746928382
40.84 0.460562731055454
40.85 0.457174948420015
40.86 0.453767404099383
40.87 0.450341349707237
40.88 0.446898257622999
40.89 0.443439803856324
40.9 0.439967757035348
40.91 0.436483851823578
40.92 0.432989701892899
40.93 0.429486716488215
40.94 0.425975997428335
40.95 0.422458284850297
40.96 0.418933962023201
40.97 0.415403100949264
40.98 0.411865529545069
40.99 0.408320867506564
41 0.404768480339363
41.01 0.401207364371557
41.02 0.397636164037816
41.03 0.3940533145007
41.04 0.390457145818271
41.05 0.386845918062337
41.06 0.383217812749351
41.07 0.379570951875068
41.08 0.37590344411188
41.09 0.372213417131687
41.1 0.368499014050538
41.11 0.364758364358289
41.12 0.360989560286688
41.13 0.357190649226629
41.14 0.353359628876865
41.15 0.349494443445271
41.16 0.345592926370286
41.17 0.341652606385617
41.18 0.337670504071545
41.19 0.33364319031405
41.2 0.329567020000922
41.21 0.325438297869031
41.22 0.321253368466085
41.23 0.317008680120476
41.24 0.312700845985491
41.25 0.308326694482669
41.26 0.3038833019208
41.27 0.299368016769398
41.28 0.294778479495341
41.29 0.290112633577808
41.3 0.285368729455508
41.31 0.280545318833203
41.32 0.275641240026262
41.33 0.2706556017072
41.34 0.265587762988311
41.35 0.26043731209879
41.36 0.255204048714436
41.37 0.249887963981094
41.38 0.244489204258153
41.39 0.239007934575383
41.4 0.233444171219395
41.41 0.227797655773155
41.42 0.222067781992836
41.43 0.216253566247732
41.44 0.210353636161137
41.45 0.204366256345461
41.46 0.198289378410325
41.47 0.192120620174866
41.48 0.185857205109427
41.49 0.179496010086061
41.5 0.173033563273926
41.51 0.166466061457
41.52 0.159789518513695
41.53 0.15299975161663
41.54 0.146092415551745
41.55 0.139063235721562
41.56 0.131908145626437
41.57 0.124623223165342
41.58 0.11720462109769
41.59 0.109648840694567
41.6 0.101953311661136
41.61 0.0941173262426443
41.62 0.086142444962082
41.63 0.0780317874103992
41.64 0.0697890100314732
41.65 0.0614176126683264
41.66 0.0529205915152294
41.67 0.0443002517414582
41.68 0.0355581229765192
41.69 0.0266949164463803
41.7 0.0177105396139749
41.71 0.00860407173513972
41.72 -0.000626235035098626
41.73 -0.00998278598307891
41.74 -0.0194683191879165
41.75 -0.0290855529310091
41.76 -0.0388370592866674
41.77 -0.0487252970454199
41.78 -0.0587523727688266
41.79 -0.0689195719461386
41.8 -0.0792270147228359
41.81 -0.0896734518817926
41.82 -0.100255978731138
41.83 -0.110969774716443
41.84 -0.121808020544718
41.85 -0.132761864167528
41.86 -0.143820443369067
41.87 -0.15497099677586
41.88 -0.166199095844691
41.89 -0.177488989499235
41.9 -0.188823940456964
41.91 -0.200186616752751
41.92 -0.211559570938138
41.93 -0.222925639626958
41.94 -0.234268254966787
41.95 -0.245571716553752
41.96 -0.256821378926698
41.97 -0.268003723051108
41.98 -0.279106230785633
41.99 -0.29011719702701
42 -0.301025341940267
42.01 -0.311819512180317
42.02 -0.322488601986937
42.03 -0.333021725661289
42.04 -0.343408246345785
42.05 -0.353638056164303
42.06 -0.363702222678083
42.07 -0.373593108943319
42.08 -0.383304401316945
42.09 -0.392831234489582
42.1 -0.402170201530742
42.11 -0.411319367786631
42.12 -0.420278307410089
42.13 -0.429047913718617
42.14 -0.437630186344546
42.15 -0.446028000425306
42.16 -0.454244577719648
42.17 -0.462283162043333
42.18 -0.470147081832569
42.19 -0.477839851585763
42.2 -0.485365181689766
42.21 -0.492726918295919
42.22 -0.499928980383516
42.23 -0.506975301035542
42.24 -0.513869809446439
42.25 -0.520616463050111
42.26 -0.527219213715385
42.27 -0.53368195696284
42.28 -0.540008434217625
42.29 -0.546202025176382
42.3 -0.552265534393801
42.31 -0.558201095367311
42.32 -0.564010279245394
42.33 -0.569694224807119
42.34 -0.575253704332488
42.35 -0.580689177865141
42.36 -0.586000905183601
42.37 -0.591189415737751
42.38 -0.596255782147758
42.39 -0.601201428934734
42.4 -0.606027974911771
42.41 -0.610737127637781
42.42 -0.615330605707552
42.43 -0.619810069915993
42.44 -0.624177065913122
42.45 -0.628432992982855
42.46 -0.632579077644729
42.47 -0.6366163488525
42.48 -0.640545627856893
42.49 -0.644367521836897
42.5 -0.648082411071136
42.51 -0.651690491339165
42.52 -0.655191976023225
42.53 -0.65858721954504
42.54 -0.661876662441938
42.55 -0.665060778805736
42.56 -0.668140041118362
42.57 -0.671114899064443
42.58 -0.673985743846704
42.59 -0.676752870097433
42.6 -0.679416465630998
42.61 -0.681976599583224
42.62 -0.684433187314247
42.63 -0.686785960618709
42.64 -0.689034447905564
42.65 -0.691177950403124
42.66 -0.693215760230749
42.67 -0.695147428892414
42.68 -0.696972878008913
42.69 -0.698692477125628
42.7 -0.700307043416554
42.71 -0.701817830865384
42.72 -0.703226517288557
42.73 -0.704535203261152
42.74 -0.70574645634528
42.75 -0.706863327299873
42.76 -0.707889323332311
42.77 -0.708828384376775
42.78 -0.709684858770023
42.79 -0.710463561337109
42.8 -0.711169820983342
42.81 -0.711809400610419
42.82 -0.712388339551776
42.83 -0.71291276108733
42.84 -0.713388717741286
42.85 -0.713822080954683
42.86 -0.714218445550009
42.87 -0.714583043174513
42.88 -0.714920665697034
42.89 -0.715235598164236
42.9 -0.715531565919286
42.91 -0.715811700703159
42.92 -0.71607851835144
42.93 -0.716333910252338
42.94 -0.716579142747266
42.95 -0.71681486158156
42.96 -0.717041105286445
42.97 -0.71725732647907
42.98 -0.717462420242764
42.99 -0.717654756457489
43 -0.717832214571897
43.01 -0.717992226522469
43.02 -0.718131825317907
43.03 -0.718247695174696
43.04 -0.718336226055183
43.05 -0.718393572169512
43.06 -0.71841571572446
43.07 -0.718398534023932
43.08 -0.718337885853906
43.09 -0.718229705755875
43.1 -0.718070091617547
43.11 -0.717855399440487
43.12 -0.717582364912955
43.13 -0.717248315339201
43.14 -0.716851350691569
43.15 -0.716390370506113
43.16 -0.715864860998938
43.17 -0.715274539951312
43.18 -0.714619109452093
43.19 -0.713898109514968
43.2 -0.71311084103262
43.21 -0.712256376926764
43.22 -0.711333603729679
43.23 -0.71034127093847
43.24 -0.709278043432725
43.25 -0.708142520360169
43.26 -0.70693323859316
43.27 -0.705648673845221
43.28 -0.704287245975302
43.29 -0.702847323280472
43.3 -0.701327223592123
43.31 -0.699725219875691
43.32 -0.69803955595116
43.33 -0.69626845846651
43.34 -0.694410049949032
43.35 -0.692462123738872
43.36 -0.690422059973345
43.37 -0.68828685807723
43.38 -0.686053093112669
43.39 -0.683716872465401
43.4 -0.681273813424605
43.41 -0.678719092245089
43.42 -0.676047541954717
43.43 -0.673253849295458
43.44 -0.670332661638434
43.45 -0.667278333979967
43.46 -0.664084967144479
43.47 -0.660747405085807
43.48 -0.657262564572629
43.49 -0.653630390089774
43.5 -0.649854398936841
43.51 -0.645941759189735
43.52 -0.641902894799802
43.53 -0.637750604964893
43.54 -0.633498296938872
43.55 -0.629158417896943
43.56 -0.624742055249406
43.57 -0.620258105522477
43.58 -0.615712572907861
43.59 -0.611109142781684
43.6 -0.606449935646303
43.61 -0.601735749338987
43.62 -0.596966085566181
43.63 -0.592139375715202
43.64 -0.587253509069713
43.65 -0.582306361742459
43.66 -0.577295930168241
43.67 -0.57222019397827
43.68 -0.567077070722381
43.69 -0.561864453716672
43.7 -0.556580128846654
43.71 -0.551221726245366
43.72 -0.545786714437472
43.73 -0.540272385084103
43.74 -0.534675970123333
43.75 -0.528994766360664
43.76 -0.523226162017531
43.77 -0.517367630063894
43.78 -0.511416756236108
43.79 -0.505371084348476
43.8 -0.499227706547367
43.81 -0.492983105895021
43.82 -0.486633211199878
43.83 -0.48017312051919
43.84 -0.473596958943058
43.85 -0.46689813468993
43.86 -0.46006957695767
43.87 -0.453103954696897
43.88 -0.445993919478167
43.89 -0.438732420500962
43.9 -0.431313192760359
43.91 -0.423731484501932
43.92 -0.415984999897885
43.93 -0.408074979003274
43.94 -0.400007161788097
43.95 -0.391792203948237
43.96 -0.383445091871517
43.97 -0.374983200226292
43.98 -0.366423261303518
43.99 -0.357778169263003
44 -0.349054738450368
44.01 -0.340253389709108
44.02 -0.331369799626233
44.03 -0.322397452024193
44.04 -0.313330138158007
44.05 -0.304164712317765
44.06 -0.294903726009337
44.07 -0.28555626339424
44.08 -0.276137104143842
44.09 -0.266666291733133
44.1 -0.257167172723198
44.11 -0.247663149882029
44.12 -0.238175843206177
44.13 -0.228724091413769
44.14 -0.219323550217057
44.15 -0.209986763572139
44.16 -0.200723429064041
44.17 -0.191540649020663
44.18 -0.182443163192972
44.19 -0.173433609403613
44.2 -0.164512867123928
44.21 -0.1556805093598
44.22 -0.146935800830885
44.23 -0.138280650320834
44.24 -0.129720967284816
44.25 -0.121265311066125
44.26 -0.112924136095074
44.27 -0.10470902440702
44.28 -0.0966315960811797
44.29 -0.0887027977484623
44.3 -0.0809328702647976
44.31 -0.0733314972256168
44.32 -0.0659076620911156
44.33 -0.0586693798191419
44.34 -0.0516232684725259
44.35 -0.0447739272049326
44.36 -0.0381232641299347
44.37 -0.03166999196947
44.38 -0.0254087919082218
44.39 -0.0193287617213286
44.4 -0.0134141620984718
44.41 -0.00765065332849316
44.42 -0.00202863960129944
44.43 0.00345854931675667
44.44 0.00881541757080805
44.45 0.0140446565534015
44.46 0.0191480024850661
44.47 0.0241275464972877
44.48 0.0289866035868455
44.49 0.0337301183528959
44.5 0.0383646797180416
44.51 0.0428980251594891
44.52 0.047338631759934
44.53 0.0516955062776411
44.54 0.05597735219771
44.55 0.0601918209788555
44.56 0.0643454460080006
44.57 0.0684429875794664
44.58 0.0724872261622484
44.59 0.0764798211549452
44.6 0.0804220674354444
44.61 0.0843152811914141
44.62 0.0881609449017179
44.63 0.0919607489560681
44.64 0.0957165965006588
44.65 0.0994305787714451
44.66 0.10310500428264
44.67 0.106742403496096
44.68 0.110345417922036
44.69 0.113916686884533
44.7 0.117458785193074
44.71 0.120974183855602
44.72 0.124465221318922
44.73 0.127934116305443
44.74 0.131382984568677
44.75 0.134813817790693
44.76 0.138228463966811
44.77 0.141628612082069
44.78 0.145015782523571
44.79 0.148391253855042
44.8 0.151756034299712
44.81 0.155110962017153
44.82 0.158456765586536
44.83 0.161794080344099
44.84 0.165123462645428
44.85 0.168445395194057
44.86 0.171760278129664
44.87 0.175068414216426
44.88 0.178370012988091
44.89 0.181665209327647
44.9 0.184954081125186
44.91 0.188236681368121
44.92 0.191513124226052
44.93 0.194783660810629
44.94 0.198048661632922
44.95 0.201308547766806
44.96 0.204563739839045
44.97 0.207814634517714
44.98 0.211061592899988
44.99 0.214304937109055
45 0.217544962927473
45.01 0.220781948981485
45.02 0.224016155118967
45.03 0.22724782972839
45.04 0.230477216212282
45.05 0.233704555466677
45.06 0.236930081281527
45.07 0.240154011248383
45.08 0.243376570712535
45.09 0.246597996594821
45.1 0.249818510103478
45.11 0.253038310906723
45.12 0.25625759136692
45.13 0.259476557049492
45.14 0.26269543912562
45.15 0.26591449236251
45.16 0.269133982220669
45.17 0.272354178998834
45.18 0.275575353782299
45.19 0.278797772698029
45.2 0.282021698862534
45.21 0.285247393135126
45.22 0.288475119053767
45.23 0.291705147882892
45.24 0.294937753007985
45.25 0.298173210808595
45.26 0.301411808100919
45.27 0.304653844598084
45.28 0.307899627253666
45.29 0.311149467629459
45.3 0.314403679192636
45.31 0.317662574566449
45.32 0.320926451894322
45.33 0.324195600858882
45.34 0.327470320052499
45.35 0.330750891074282
45.36 0.334037557621703
45.37 0.337330509245057
45.38 0.340629870255842
45.39 0.343935722725796
45.4 0.347248137597531
45.41 0.350567184547853
45.42 0.353892931417285
45.43 0.357225450123467
45.44 0.360564813853128
45.45 0.363911097213828
45.46 0.36726437759846
45.47 0.370624736128271
45.48 0.37399225731094
45.49 0.377367023030033
45.5 0.380749112055776
45.51 0.384138600445267
45.52 0.387535555456428
45.53 0.390940037706598
45.54 0.394352097534941
45.55 0.397771753944427
45.56 0.401198985185617
45.57 0.404633733151055
45.58 0.408075906257794
45.59 0.411525381422415
45.6 0.414981991695012
45.61 0.418445486405067
45.62 0.421915501762305
45.63 0.425391553809675
45.64 0.428873039538548
45.65 0.432359251306604
45.66 0.435849412905256
45.67 0.439342711821177
45.68 0.442838305279484
45.69 0.446335322460824
45.7 0.449832867460926
45.71 0.453330015056312
45.72 0.456825809942058
45.73 0.460319270062465
45.74 0.463809383456191
45.75 0.467295102939731
45.76 0.470775342699365
45.77 0.47424898054147
45.78 0.477714856321899
45.79 0.481171760812847
45.8 0.48461842092535
45.81 0.488053493468183
45.82 0.491475570393257
45.83 0.494883206299492
45.84 0.498274954831293
45.85 0.501649401687001
45.86 0.505005173568848
45.87 0.508340916436023
45.88 0.511655277789514
45.89 0.514946884651488
45.9 0.518214330502175
45.91 0.521456106129645
45.92 0.524670531716251
45.93 0.52785577893398
45.94 0.531009885848703
45.95 0.534130734140417
45.96 0.537216015571
45.97 0.540263275168125
45.98 0.543270051178136
45.99 0.546233939059721
46 0.549152372383482
46.01 0.552022779889284
46.02 0.554843249278439
46.03 0.557612818992037
46.04 0.560331337094358
46.05 0.562998693560942
46.06 0.565614065129097
46.07 0.56817604284879
46.08 0.570682946415557
46.09 0.573133152057786
46.1 0.575525445834237
46.11 0.577858760316839
46.12 0.580132053523486
46.13 0.582344712010439
46.14 0.584496575962062
46.15 0.586588152545249
46.16 0.588620060195797
46.17 0.590590925404074
46.18 0.592496922313284
46.19 0.594334170856711
46.2 0.596100155207047
46.21 0.597792982222639
46.22 0.599411508683831
46.23 0.600956168802846
46.24 0.602429126497866
46.25 0.60383400754363
46.26 0.60517518149602
46.27 0.606456447735687
46.28 0.60768022762379
46.29 0.608847592145906
46.3 0.609958252837101
46.31 0.611010975140588
46.32 0.61200429812088
46.33 0.61293696000061
46.34 0.613808421038749
46.35 0.614617749566709
46.36 0.615361994354781
46.37 0.616036398223688
46.38 0.616635142923281
46.39 0.617152133990615
46.4 0.617582147106895
46.41 0.617922173250648
46.42 0.618172375166828
46.43 0.618335178463748
46.44 0.618411964048317
46.45 0.618400589023954
46.46 0.618295945993437
46.47 0.618090249265298
46.48 0.617773042000576
46.49 0.617332710161918
46.5 0.616757181873238
46.51 0.616034321220906
46.52 0.615153355764625
46.53 0.614109772869937
46.54 0.612905410448698
46.55 0.611547747018886
46.56 0.610050726651986
46.57 0.608427510413696
46.58 0.606687798950298
46.59 0.604842482791876
46.6 0.602905252298382
46.61 0.600890025072263
46.62 0.598809090831963
46.63 0.596673277178977
46.64 0.594492118156111
46.65 0.592273603410375
46.66 0.590024166895397
46.67 0.58774900097446
46.68 0.585452147191578
46.69 0.583136383470028
46.7 0.580803294004647
46.71 0.57845365062334
46.72 0.576087747688892
46.73 0.57370557066083
46.74 0.571306837767327
46.75 0.568891064568297
46.76 0.566457659690714
46.77 0.564005847605572
46.78 0.561534620279087
46.79 0.559042828829234
46.8 0.556529228198954
46.81 0.553992534618965
46.82 0.55143149026108
46.83 0.548844924314437
46.84 0.54623187052587
46.85 0.543591655715594
46.86 0.540923707934227
46.87 0.53822734634352
46.88 0.535501854334289
46.89 0.532746629900056
46.9 0.529961232187034
46.91 0.527145347998389
46.92 0.524298797042055
46.93 0.521421546750528
46.94 0.518513765748231
46.95 0.515575850990383
46.96 0.512608326796139
46.97 0.509611781379767
46.98 0.506586888883308
46.99 0.503534389855541
47 0.50045508894625
47.01 0.497349873479772
47.02 0.494219686709542
47.03 0.491065438366205
47.04 0.487887799736726
47.05 0.484687090653097
47.06 0.481463353975912
47.07 0.478216468518966
47.08 0.474946309291653
47.09 0.471652936161985
47.1 0.468336710435842
47.11 0.464998186784595
47.12 0.461637951169453
47.13 0.458256686726956
47.14 0.454855312800904
47.15 0.451435008344583
47.16 0.447997177195862
47.17 0.444543434792116
47.18 0.441075535177836
47.19 0.437595234905813
47.2 0.434104192364198
47.21 0.43060389269936
47.22 0.427095547949572
47.23 0.423580015901182
47.24 0.420057789104222
47.25 0.416529030972938
47.26 0.41299364113028
47.27 0.409451303529465
47.28 0.405901478477445
47.29 0.40234328767129
47.3 0.398775473300427
47.31 0.395196523114237
47.32 0.391604792493951
47.33 0.387998566544159
47.34 0.384376051296078
47.35 0.380735380531272
47.36 0.377074663869304
47.37 0.373392021471982
47.38 0.369685593803229
47.39 0.365953517155608
47.4 0.362193897718206
47.41 0.358404796540805
47.42 0.354584226184069
47.43 0.35073015599145
47.44 0.346840464670068
47.45 0.342912800895239
47.46 0.338944359499593
47.47 0.334931832634792
47.48 0.330871620752586
47.49 0.326760031792008
47.5 0.322593389035819
47.51 0.318368100158619
47.52 0.314080719769222
47.53 0.309728003345162
47.54 0.305306944110618
47.55 0.300814800941979
47.56 0.296249120097851
47.57 0.291607747743351
47.58 0.286888835269504
47.59 0.282090838830115
47.6 0.27721250744072
47.61 0.27225286570121
47.62 0.267211194759751
47.63 0.26208701180752
47.64 0.25688005109976
47.65 0.251590244714531
47.66 0.246217698755349
47.67 0.240762587703161
47.68 0.235224994480427
47.69 0.229604760578457
47.7 0.223901394103712
47.71 0.218114033568177
47.72 0.212241428743553
47.73 0.206281954667011
47.74 0.20023365939754
47.75 0.194094274858729
47.76 0.187861151513675
47.77 0.181531270371604
47.78 0.175101271895791
47.79 0.168567446860908
47.8 0.161925861223428
47.81 0.155172398467398
47.82 0.148302748114338
47.83 0.141312581624914
47.84 0.134197774692814
47.85 0.126954368357321
47.86 0.119578474241306
47.87 0.112066443476802
47.88 0.104415308922818
47.89 0.0966236917835364
47.9 0.0886924596550132
47.91 0.0806243465217296
47.92 0.0724229386605121
47.93 0.0640918360775911
47.94 0.0556342227912116
47.95 0.0470526368945051
47.96 0.0383488645565068
47.97 0.0295238784108201
47.98 0.0205778412259838
47.99 0.0115101030193111
48 0.00231917072362313
48.01 -0.00699718191992433
48.02 -0.0164416246408029
48.03 -0.0260169129894717
48.04 -0.0357256543742462
48.05 -0.0455703437598446
48.06 -0.0555532528788894
48.07 -0.0656759746330721
48.08 -0.0759390213715092
48.09 -0.0863416018621417
48.1 -0.0968813684566722
48.11 -0.107554124212957
48.12 -0.118353688192743
48.13 -0.129271850838333
48.14 -0.140298379187918
48.15 -0.151421098445586
48.16 -0.162626072539628
48.17 -0.173897928789122
48.18 -0.185220207724172
48.19 -0.196575716587495
48.2 -0.207946990891886
48.21 -0.219316740047261
48.22 -0.230668176343868
48.23 -0.24198530072742
48.24 -0.253253118598516
48.25 -0.264457752836763
48.26 -0.275586397857863
48.27 -0.286627137246354
48.28 -0.297568574554279
48.29 -0.308399544332663
48.3 -0.319108922535732
48.31 -0.329685743592812
48.32 -0.340119274577722
48.33 -0.350399171887389
48.34 -0.360516101823107
48.35 -0.370462014546385
48.36 -0.380230165261251
48.37 -0.389815223014905
48.38 -0.399213321092276
48.39 -0.408422056335222
48.4 -0.417440526613327
48.41 -0.426269234998241
48.42 -0.434909858758303
48.43 -0.443365047523129
48.44 -0.451637968485867
48.45 -0.459731858202093
48.46 -0.467650003271888
48.47 -0.475395854687487
48.48 -0.482973063505472
48.49 -0.490385441793482
48.5 -0.497636895174538
48.51 -0.504731361118031
48.52 -0.511672768966996
48.53 -0.518465069896872
48.54 -0.525112232315255
48.55 -0.531618176431125
48.56 -0.537986718854579
48.57 -0.544221378359401
48.58 -0.55032516048807
48.59 -0.556300412676678
48.6 -0.562148865896798
48.61 -0.567871794051151
48.62 -0.573470080814175
48.63 -0.578944289890006
48.64 -0.584294712145625
48.65 -0.589521761399314
48.66 -0.594626368358528
48.67 -0.599609883054156
48.68 -0.604473891879799
48.69 -0.60922009921304
48.7 -0.613850243758905
48.71 -0.618366027858196
48.72 -0.622769057950509
48.73 -0.627060804547851
48.74 -0.631242573331524
48.75 -0.635315482899855
48.76 -0.639280448994436
48.77 -0.643138177382224
48.78 -0.646889159186229
48.79 -0.65053366533293
48.8 -0.654071918898485
48.81 -0.657504272711709
48.82 -0.6608311873763
48.83 -0.66405317503305
48.84 -0.667170759882693
48.85 -0.670184456884597
48.86 -0.673094742720531
48.87 -0.675902015927297
48.88 -0.678606576549081
48.89 -0.681208621554766
48.9 -0.683708221799464
48.91 -0.686105285913976
48.92 -0.688399542154635
48.93 -0.690590514302844
48.94 -0.692677594874439
48.95 -0.694660326999459
48.96 -0.696538588585345
48.97 -0.698312660731007
48.98 -0.699983281113558
48.99 -0.70155162523063
49 -0.703019297823988
49.01 -0.704388317497981
49.02 -0.705661129010659
49.03 -0.706840639713859
49.04 -0.70793021081094
49.05 -0.708933624505452
49.06 -0.709855055135289
49.07 -0.710699044442851
49.08 -0.711470546725118
49.09 -0.71217494685274
49.1 -0.712817963509047
49.11 -0.713405507014645
49.12 -0.713943505174965
49.13 -0.714437755105914
49.14 -0.714893818873676
49.15 -0.715316931465951
49.16 -0.715711923635907
49.17 -0.716083154234103
49.18 -0.716434457228145
49.19 -0.716769099340852
49.2 -0.717089746858458
49.21 -0.71739844664947
49.22 -0.717696615533072
49.23 -0.717985040699362
49.24 -0.718263886630983
49.25 -0.718532708354667
49.26 -0.718790473097138
49.27 -0.71903558584353
49.28 -0.719265922750658
49.29 -0.719478866593469
49.3 -0.719671348946563
49.31 -0.71983989870732
49.32 -0.71998069257028
49.33 -0.720089612464648
49.34 -0.720162306823556
49.35 -0.720194254622091
49.36 -0.720180837870356
49.37 -0.720117433861293
49.38 -0.719999524805145
49.39 -0.719822799556857
49.4 -0.719583259164166
49.41 -0.719277385595005
49.42 -0.71890240905049
49.43 -0.718456494607024
49.44 -0.717938658116619
49.45 -0.717348385536636
49.46 -0.716685207543068
49.47 -0.715948447273815
49.48 -0.715137104750186
49.49 -0.714249853707403
49.5 -0.713285080446553
49.51 -0.712240934202294
49.52 -0.711115392304299
49.53 -0.709906288731134
49.54 -0.708611310640664
49.55 -0.707227999791534
49.56 -0.705753752081288
49.57 -0.704185815718474
49.58 -0.702521293437131
49.59 -0.700757157984183
49.6 -0.698890212902083
49.61 -0.696916837589763
49.62 -0.694832758742055
49.63 -0.692633045671595
49.64 -0.690312074573635
49.65 -0.687863431465489
49.66 -0.685279898263538
49.67 -0.682553749975108
49.68 -0.679677158917878
49.69 -0.676642214290533
49.7 -0.673440770429931
49.71 -0.670065443613088
49.72 -0.666511618688263
49.73 -0.662778914266059
49.74 -0.658871838944023
49.75 -0.654799789610344
49.76 -0.650576299938585
49.77 -0.646216890477902
49.78 -0.641737166492489
49.79 -0.637151275849304
49.8 -0.632470272259562
49.81 -0.627702106282092
49.82 -0.622851749516876
49.83 -0.617921593425385
49.84 -0.612912554586067
49.85 -0.607824524758749
49.86 -0.602656633513712
49.87 -0.597407533965228
49.88 -0.592075599130022
49.89 -0.586659250646544
49.9 -0.581157294417384
49.91 -0.575569091070513
49.92 -0.56989464588509
49.93 -0.564134657967726
49.94 -0.558290451656325
49.95 -0.552363902787497
49.96 -0.546357358363417
49.97 -0.540273475074295
49.98 -0.534114976561707
49.99 -0.527884268851262


==> y0e2old.dat <==
0.0 -0.5
0.0 -0.4942535876650344
0.0 -0.4872597890485231
0.0 -0.4791097120796985
0.0 -0.4694249774079105
0.0 -0.457940424545947
0.0 -0.44515758534119465
0.0 -0.4320905618742896
0.0 -0.4192250587586305
0.0 -0.40656839096188285
0.0 -0.39412213213026365
0.0 -0.38188620575992116
0.0 -0.36985797209746
0.0 -0.3580313770264447
0.0 -0.3463970723052017
0.0 -0.33494279364259116
0.0 -0.32365211318089204
0.0 -0.3125029946856869
0.0 -0.3014686208404932
0.0 -0.2905213397698314
0.0 -0.27963818998043005
0.0 -0.26880507652599944
0.0 -0.2580190697904255
0.0 -0.24728656308984584
0.0 -0.23661846357979194
0.0 -0.226026760437669
0.0 -0.21552284067524757
0.0 -0.20511680469459342
0.0 -0.1948173481870038
0.0 -0.18463198727832203
0.0 -0.17456722015142154
0.0 -0.1646283632059545
0.0 -0.15481945254774465
0.0 -0.14514319841477236
0.0 -0.13560022421248483
0.0 -0.12618881438420385
0.0 -0.11690661919470584
0.0 -0.10775471437558903
0.0 -0.09873751805767211
0.0 -0.08985894245047645
0.0 -0.08112248014762424
0.0 -0.07253362763331318
0.0 -0.0641012866672983
0.0 -0.05583677078835551
0.0 -0.04775189032942187
0.0 -0.03985781818627085
0.0 -0.03216402438097715
0.0 -0.024676985015830048
0.0 -0.017399035616586955
0.0 -0.01032605799629004
0.0 -0.0034443184552077604
0.0 0.003262113154162293
0.0 0.009803566152010768
0.0 0.016186070127910977
0.0 0.02241186711674346
0.0 0.02847926247928725
0.0 0.034383852396178846
0.0 0.04012231338151564
0.0 0.04569594345056416
0.0 0.051110972908654385
0.0 0.056377581396996924
0.0 0.06150817459018491
0.0 0.06651502115968141
0.0 0.07140881680615253
0.0 0.07619726212618655
0.0 0.08088491166152662
0.0 0.08547466274219702
0.0 0.08996880760631912
0.0 0.09436969372043581
0.0 0.09868021446816434
0.0 0.10290424412907316
0.0 0.10704678048464195
0.0 0.11111368958903911
0.0 0.11511125431559673
0.0 0.11904570092787702
0.0 0.12292291598578237
0.0 0.12674830484161823
0.0 0.13052673908663479
0.0 0.1342626132494496
0.0 0.13795989911764192
0.0 0.14162215030630865
0.0 0.14525252686555828
0.0 0.14885383247618178
0.0 0.15242854474679962
0.0 0.15597883614984875
0.0 0.15950660465038527
0.0 0.16301350610765086
0.0 0.16650098061954868
0.0 0.16997028440505346
0.0 0.1734225168395662
0.0 0.17685865788122662
0.0 0.18027960173085272
0.0 0.183686166623926
0.0 0.18707909357249142
0.0 0.1904590508075229
0.0 0.19382671385134564
0.0 0.19718282494856984
0.0 0.20052816170873314
0.0 0.20386349608886864
0.0 0.20718957100517507
0.0 0.21050709402135853
0.0 0.21381672921071176
0.0 0.21711909496918874
0.0 0.220414768198228
0.0 0.2237042854152085
0.0 0.22698814726203803
0.0 0.23026681424243745
0.0 0.23354070448472228
0.0 0.23681022323846365
0.0 0.24007577917506331
0.0 0.24333776386060255
0.0 0.24659653848539295
0.0 0.24985243986740222
0.0 0.253105791274821
0.0 0.25635690552146123
0.0 0.25960608289853915
0.0 0.2628536322235783
0.0 0.2660998876926491
0.0 0.2693451973332487
0.0 0.2725899120042708
0.0 0.2758343792705558
0.0 0.2790789398570451
0.0 0.28232392889445845
0.0 0.2855696768862166
0.0 0.2888165089312439
0.0 0.2920647485386141
0.0 0.295314721721476
0.0 0.29856676361902934
0.0 0.301821220952107
0.0 0.3050784456469951
0.0 0.30833879211338966
0.0 0.3116026130109075
0.0 0.31487025060561924
0.0 0.31814202113343315
0.0 0.3214182192272827
0.0 0.3246991491730968
0.0 0.3279851322647056
0.0 0.3312764754739398
0.0 0.33457344915274734
0.0 0.3378762690952226
0.0 0.34118508456326324
0.0 0.3445000016183613
0.0 0.3478211139603086
0.0 0.3511485140575218
0.0 0.3544822935013671
0.0 0.35782254520856366
0.0 0.3611693645565332
0.0 0.36452284926941914
0.0 0.36788309631650556
0.0 0.3712502017853663
0.0 0.37462426300670687
0.0 0.3780053752536456
0.0 0.38139362845577734
0.0 0.38478910862342613
0.0 0.3881918947320164
0.0 0.39160205506756296
0.0 0.3950196438605411
0.0 0.3984446833942417
0.0 0.40187715318505485
0.0 0.4053169957956336
0.0 0.40876412184675687
0.0 0.41221840828254164
0.0 0.4156796781004817
0.0 0.4191476651056994
0.0 0.42262198704658
0.0 0.4261021413694957
0.0 0.4295875090089167
0.0 0.4330773630587974
0.0 0.43657090987189845
0.0 0.44006732491137646
0.0 0.4435657572420174
0.0 0.44706532951774397
0.0 0.4505651382094142
0.0 0.4540642529307104
0.0 0.4575617148760121
0.0 0.46105653892797854
0.0 0.4645477103470889
0.0 0.46803417689916
0.0 0.47151484789653975
0.0 0.4749885951554993
0.0 0.4784542510871641
0.0 0.48191059769373346
0.0 0.48535635058746723
0.0 0.4887901538206198
0.0 0.49221059126075584
0.0 0.49561621457275107
0.0 0.499005579650563
0.0 0.5023772799482615
0.0 0.5057299475635516
0.0 0.5090622313810512
0.0 0.5123727764701104
0.0 0.5156602050391347
0.0 0.5189230993493023
0.0 0.5221599195070805
0.0 0.5253689518224196
0.0 0.5285483417229445
0.0 0.5316960984020991
0.0 0.5348100660774314
0.0 0.5378878995834938
0.0 0.5409271306052748
0.0 0.5439253078603673
0.0 0.5468800167693567
0.0 0.5497886464153914
0.0 0.5526487035552748
0.0 0.5554584805287553
0.0 0.5582172069335187
0.0 0.5609248311546762
0.0 0.5635811395629503
0.0 0.5661851432335919
0.0 0.5687353589094458
0.0 0.571230084802756
0.0 0.5736677841384871
0.0 0.576047302531634
0.0 0.5783675531555578
0.0 0.5806275718028088
0.0 0.5828268456631285
0.0 0.5849653357995782
0.0 0.5870437367162613
0.0 0.5890623909997255
0.0 0.5910192675152953
0.0 0.5929103116061643
0.0 0.5947319217086064
0.0 0.5964817832698591
0.0 0.5981581031848029
0.0 0.5997600293267324
0.0 0.6012883984006808
0.0 0.6027457410848512
0.0 0.6041359600569957
0.0 0.6054634122866416
0.0 0.6067315976186408
0.0 0.6079426362451782
0.0 0.6090972792382131
0.0 0.6101949807248529
0.0 0.6112344083988347
0.0 0.6122140920853222
0.0 0.6131329443042745
0.0 0.6139904942833858
0.0 0.6147854256842501
0.0 0.6155143152331554
0.0 0.6161721083742526
0.0 0.616752844636784
0.0 0.6172505222064313
0.0 0.6176602931093574
0.0 0.6179797825913648
0.0 0.6182099830365374
0.0 0.6183533622278583
0.0 0.6184104624629522
0.0 0.6183784342772856
0.0 0.6182515934595273
0.0 0.618021516674599
0.0 0.6176773749062746
0.0 0.6172074091125929
0.0 0.6165994570551283
0.0 0.615841413896522
0.0 0.6149235003919546
0.0 0.6138427729879621
0.0 0.6126024253428615
0.0 0.6112113968042732
0.0 0.6096841667786155
0.0 0.6080332601222161
0.0 0.6062681921440443
0.0 0.6044005119864894
0.0 0.6024442281609831
0.0 0.6004129570769349
0.0 0.5983186043126312
0.0 0.596171698187928
0.0 0.5939814325111115
0.0 0.5917554241738318
0.0 0.5894997847301432
0.0 0.5872194504758812
0.0 0.5849181820392051
0.0 0.5825984553181837
0.0 0.5802616296951384
0.0 0.5779083458613475
0.0 0.5755388233881228
0.0 0.5731529841621626
0.0 0.5707504892669079
0.0 0.5683308285446883
0.0 0.5658933762407165
0.0 0.5634373007086919
0.0 0.5609615560285139
0.0 0.5584649675812152
0.0 0.5559462738052252
0.0 0.5534041921811712
0.0 0.5508374773381104
0.0 0.5482449940954401
0.0 0.5456258405419314
0.0 0.5429793905413368
0.0 0.5403050623833358
0.0 0.5376021524152258
0.0 0.5348699587195107
0.0 0.5321079174536745
0.0 0.5293156190018213
0.0 0.5264927775811344
0.0 0.5236392435490211
0.0 0.5207550238646647
0.0 0.5178403426973379
0.0 0.5148956372211727
0.0 0.5119214484484657
0.0 0.5089183827685307
0.0 0.5058871324107441
0.0 0.5028284498684106
0.0 0.49974315777873946
0.0 0.4966321622735754
0.0 0.4934964128517682
0.0 0.49033678023089544
0.0 0.4871538569489707
0.0 0.48394789185525755
0.0 0.48071887974580196
0.0 0.47746668212775567
0.0 0.474191196037597
0.0 0.4708925471063337
0.0 0.46757116328302517
0.0 0.46422761429711334
0.0 0.46086249359847026
0.0 0.4574765272449676
0.0 0.45407069797355937
0.0 0.45064623819560684
0.0 0.44720460055896044
0.0 0.44374744610147054
0.0 0.44027654178196407
0.0 0.43679362840990543
0.0 0.4333003328356982
0.0 0.42979808658211843
0.0 0.4262880232018819
0.0 0.42277091594925376
0.0 0.4192471776957255
0.0 0.41571690542030704
0.0 0.412179945834194
0.0 0.40863593694882155
0.0 0.4050842731233275
0.0 0.4015239856020617
0.0 0.3979537449076141
0.0 0.3943719997142787
0.0 0.3907770866177252
0.0 0.3871672729417635
0.0 0.38354074599985427
0.0 0.37989562975089647
0.0 0.37623003330470267
0.0 0.3725420835672197
0.0 0.36882992233864004
0.0 0.365091681050954
0.0 0.3613254570319731
0.0 0.35752930101857955
0.0 0.3537012144545302
0.0 0.3498391497075114
0.0 0.3459409560406077
0.0 0.3420041974887668
0.0 0.3380259408422454
0.0 0.3340027882284578
0.0 0.3299311064824164
0.0 0.3258072006564731
0.0 0.32162740902604886
0.0 0.3173881680820706
0.0 0.3130860742619899
0.0 0.3087179352145016
0.0 0.3042808037462508
0.0 0.2997720039662084
0.0 0.2951891502937157
0.0 0.290530158803748
0.0 0.2857932524973057
0.0 0.28097695611542617
0.0 0.2760800828051178
0.0 0.27110171859029586
0.0 0.26604120115628094
0.0 0.26089809901587924
0.0 0.25567219421489035
0.0 0.25036346181280206
0.0 0.24497203788016014
0.0 0.23949809120436868
0.0 0.23394165865109606
0.0 0.228302510809212
0.0 0.2225800736456505
0.0 0.21677339839567225
0.0 0.21088114653958512
0.0 0.20490161274097546
0.0 0.1988327755744115
0.0 0.19267228526627847
0.0 0.18641740023773315
0.0 0.18006502654004797
0.0 0.1736117229521558
0.0 0.16705370990522048
0.0 0.16038701623026413
0.0 0.15360747868474697
0.0 0.14671076012676296
0.0 0.13969256820475195
0.0 0.13254882087081993
0.0 0.12527558757233553
0.0 0.11786900719327843
0.0 0.11032553522507423
0.0 0.1026424786757527
0.0 0.09481893514649026
0.0 0.08685627929776571
0.0 0.07875753400752242
0.0 0.07052634371755108
0.0 0.06216623951786891
0.0 0.05368027149389994
0.0 0.045070810080742034
0.0 0.036339456787541205
0.0 0.027486995508228133
0.0 0.01851340490163817
0.0 0.009417839671297976
0.0 0.00019862151155848086
0.0 -0.009146608389809489
0.0 -0.018620573589683338
0.0 -0.02822600575527503
0.0 -0.03796548708589306
0.0 -0.04784148811656798
0.0 -0.057856166384430335
0.0 -0.06801089758468784
0.0 -0.07830591412273366
0.0 -0.08874009888042013
0.0 -0.09931070610367729
0.0 -0.11001309032736663
0.0 -0.12084061193868349
0.0 -0.1317845989330239
0.0 -0.14283436500092492
0.0 -0.15397731112634067
0.0 -0.16519914326233415
0.0 -0.17648421310067341
0.0 -0.18781585727655348
0.0 -0.1991767785757504
0.0 -0.21054952081385656
0.0 -0.22191688188612663
0.0 -0.23326222963420223
0.0 -0.24456977797044227
0.0 -0.2558247826635311
0.0 -0.267013623455624
0.0 -0.2781237037411545
0.0 -0.2891432655346975
0.0 -0.30006099637324685
0.0 -0.3108657404964594
0.0 -0.32154638624204535
0.0 -0.33209202609817046
0.0 -0.34249199294553523
0.0 -0.35273610318704357
0.0 -0.3628153115233715
0.0 -0.37272186482794106
0.0 -0.3824493271484181
0.0 -0.3919927032991486
0.0 -0.4013484556372783
0.0 -0.41051451706283093
0.0 -0.41949033023157756
0.0 -0.42827668117494994
0.0 -0.43687548109744895
0.0 -0.4452895468329942
0.0 -0.45352208931149235
0.0 -0.46157635037348155
0.0 -0.4694556444294594
0.0 -0.4771634679143479
0.0 -0.48470351583141524
0.0 -0.4920796254455986
0.0 -0.49929571129676925
0.0 -0.5063557057852063
0.0 -0.5132635373820253
0.0 -0.5200231618193034
0.0 -0.5266385345442143
0.0 -0.533113556966656
0.0 -0.539451993208504
0.0 -0.5456572633794868
0.0 -0.5517322297279409
0.0 -0.5576790838558527
0.0 -0.5634994392891801
0.0 -0.5691944726240744
0.0 -0.5747649842508095
0.0 -0.5802114605739517
0.0 -0.585534161106368
0.0 -0.5907335745899457
0.0 -0.5958107323263254
0.0 -0.6007670348708253
0.0 -0.6056040873989161
0.0 -0.6103235934556132
0.0 -0.6149272734249603
0.0 -0.6194167946014444
0.0 -0.6237937162261112
0.0 -0.6280594536341608
0.0 -0.6322152500508701
0.0 -0.6362621525962308
0.0 -0.640200999867328
0.0 -0.6440324167190922
0.0 -0.6477568049341865
0.0 -0.6513743677167614
0.0 -0.6548853082272715
0.0 -0.6582899709064062
0.0 -0.6615887913257384
0.0 -0.6647822424297779
0.0 -0.6678707976012045
0.0 -0.6708549089115847
0.0 -0.6737349745999869
0.0 -0.6765112998042279
0.0 -0.6791840820717578
0.0 -0.6817534022259716
0.0 -0.6842191931072906
0.0 -0.6865812038921734
0.0 -0.6888389788370487
0.0 -0.6909918347170866
0.0 -0.6930390545936642
0.0 -0.6949801589421002
0.0 -0.696815033060059
0.0 -0.6985440052591891
0.0 -0.7001678534699408
0.0 -0.7016877934962389
0.0 -0.7031054649251312
0.0 -0.7044229314780035
0.0 -0.7056427190809357
0.0 -0.7067678349165643
0.0 -0.7078017465978168
0.0 -0.7087483572402627
0.0 -0.709611978318554
0.0 -0.7103973798027692
0.0 -0.7111098465064581
0.0 -0.7117551071931243
0.0 -0.7123391838028709
0.0 -0.7128682000855737
0.0 -0.7133482194267348
0.0 -0.7137851339600476
0.0 -0.714184567874748
0.0 -0.7145517887563774
0.0 -0.7148916287287805
0.0 -0.7152084202320175
0.0 -0.7155059403341257
0.0 -0.7157873732992428
0.0 -0.7160552907913506
0.0 -0.716311640659897
0.0 -0.7165577441379719
0.0 -0.7167943009505519
0.0 -0.7170214030118085
0.0 -0.7172385543265162
0.0 -0.7174446986474668
0.0 -0.7176382500438668
0.0 -0.7178171292505507
0.0 -0.7179788070399595
0.0 -0.7181203496900176
0.0 -0.7182384699203328
0.0 -0.7183295809208309
0.0 -0.7183898554297672
0.0 -0.7184152889398616
0.0 -0.7184017651811176
0.0 -0.7183451393215055
0.0 -0.7182413362147343
0.0 -0.7180864371523356
0.0 -0.7178767704454421
0.0 -0.7176090300052115
0.0 -0.7172804823491085
0.0 -0.7168891556389675
0.0 -0.7164338843771717
0.0 -0.7159141160863596
0.0 -0.7153295596435869
0.0 -0.7146799256253563
0.0 -0.7139647718860263
0.0 -0.7131834215866062
0.0 -0.7123349672785805
0.0 -0.7114183111217307
0.0 -0.7104322121864048
0.0 -0.7093753404594783
0.0 -0.7082463005618737
0.0 -0.7070436347588048
0.0 -0.7057658233972812
0.0 -0.70441129053037
0.0 -0.7029784094269266
0.0 -0.701465502155197
0.0 -0.6998708447508947
0.0 -0.6981926844973234
0.0 -0.6964292509788873
0.0 -0.6945786831046992
0.0 -0.6926388103157508
0.0 -0.6906070474119507
0.0 -0.6884804282168973
0.0 -0.6862555694528754
0.0 -0.6839286209966959
0.0 -0.6814952419407071
0.0 -0.6789506448044382
0.0 -0.6762896856777092
0.0 -0.6735070553145052
0.0 -0.6705974131378796
0.0 -0.6675551474241825
0.0 -0.6643743555268131
0.0 -0.6610497626010735
0.0 -0.6575780530622257
0.0 -0.6539588741417427
0.0 -0.6501954155902243
0.0 -0.6462945306866853
0.0 -0.6422663827661337
0.0 -0.6381236086930718
0.0 -0.6338796578022631
0.0 -0.629547093486485
0.0 -0.6251371315276238
0.0 -0.6206589064897441
0.0 -0.6161186695671398
0.0 -0.6115202804378312
0.0 -0.6068659771445267
0.0 -0.6021566760782215
0.0 -0.5973919908239117
0.0 -0.5925704273825089
0.0 -0.5876899009660964
0.0 -0.5827482782706329
0.0 -0.5777435475920436
0.0 -0.57267369512538
0.0 -0.567536642091986
0.0 -0.5623302854025171
0.0 -0.5570524237756921
0.0 -0.5517006999941849
0.0 -0.5462726012350543
0.0 -0.540765432165354
0.0 -0.5351764214305412
0.0 -0.5295028575114848
0.0 -0.5237421207162667
0.0 -0.5178916753191931
0.0 -0.5119490985723006
0.0 -0.5059119546440695
0.0 -0.4997773875054476
0.0 -0.4935419310567826
0.0 -0.4872015738579096
0.0 -0.48075149678979884
0.0 -0.4741859027115912
0.0 -0.4674982534738842
0.0 -0.4606815118925471
0.0 -0.4537283604447268
0.0 -0.4466314416467332
0.0 -0.4393836623102969
0.0 -0.4319786617490505
0.0 -0.4244115193195882
0.0 -0.41667967743539125
0.0 -0.40878401779395274
0.0 -0.4007298537588581
0.0 -0.39252741035246075
0.0 -0.3841913465130621
0.0 -0.375738936403132
0.0 -0.36718710497761914
0.0 -0.3585492004038645
0.0 -0.34983262356640554
0.0 -0.3410383179164214
0.0 -0.33216228130782033
0.0 -0.32319808915753523
0.0 -0.3141394061683462
0.0 -0.30498268596717737
0.0 -0.29572990046973324
0.0 -0.28638960137070635
0.0 -0.2769760587241888
0.0 -0.2675088985511832
0.0 -0.2580113242759121
0.0 -0.24850682433835192
0.0 -0.23901722453602514
0.0 -0.2295616340522663
0.0 -0.22015599379675985
0.0 -0.21081311339988135
0.0 -0.20154293232818726
0.0 -0.19235277321259983
0.0 -0.18324757721383383
0.0 -0.17423015549589904
0.0 -0.16530152902750864
0.0 -0.15646136124450363
0.0 -0.1477088554210212
0.0 -0.13904558648969045
0.0 -0.13047711917146074
0.0 -0.12201182786867519
0.0 -0.1136600290424401
0.0 -0.1054332458681022
0.0 -0.0973431360008472
0.0 -0.08940071635697228
0.0 -0.08161627878654873
0.0 -0.07399955984225526
0.0 -0.06655961637436017
0.0 -0.05930456074235107
0.0 -0.05224115892035621
0.0 -0.04537421845975878
0.0 -0.03870590875215006
0.0 -0.032235252530310995
0.0 -0.025957340764303748
0.0 -0.019861839999378295
0.0 -0.013933188343388869
0.0 -0.008156687229328233
0.0 -0.0025224006392283093
0.0 0.0029765634579944694
0.0 0.008344878338491526
0.0 0.013585380277180906
0.0 0.018699830151685897
0.0 0.023690243703817393
0.0 0.028559821111314887
0.0 0.03331334648254555
0.0 0.03795728123676658
0.0 0.042499280360497695
0.0 0.04694776055811045
0.0 0.05131170964895531
0.0 0.05559989553653162
0.0 0.05982006755915088
0.0 0.0639788789196126
0.0 0.06808126708049098
0.0 0.07213016341398368
0.0 0.07612729124193482
0.0 0.08007395772216924
0.0 0.08397146866659125
0.0 0.08782128966303147
0.0 0.0916250924490783
0.0 0.09538476190052744
0.0 0.09910237200837764
0.0 0.10278021083293057
0.0 0.10642079127629633
0.0 0.11002675108289793
0.0 0.11360073396735851
0.0 0.11714532113573632
0.0 0.12066299349984479
0.0 0.12415610205423244
0.0 0.12762687586085528
0.0 0.13107744034603266
0.0 0.1345097990298372
0.0 0.13792581238652135
0.0 0.14132718435327993
0.0 0.14471545124640825
0.0 0.14809191644026912
0.0 0.15145761095066257
0.0 0.15481338295112107
0.0 0.1581599703646092
0.0 0.16149801579556622
0.0 0.16482808194777923
0.0 0.16815065913875998
0.0 0.17146615465697454
0.0 0.17477487910538228
0.0 0.17807705099106344
0.0 0.18137281129236094
0.0 0.18466224148196028
0.0 0.18794539405816196
0.0 0.1912223728442959
0.0 0.19449341741692175
0.0 0.19775889196315272
0.0 0.20101921362257258
0.0 0.20427480468931392
0.0 0.20752606495674006
0.0 0.2107733576569043
0.0 0.21401700887433842
0.0 0.21725731694550637
0.0 0.22049456179994883
0.0 0.2237290051561193
0.0 0.22696089610104633
0.0 0.23019047728289985
0.0 0.23341798906194264
0.0 0.23664366662079492
0.0 0.2398677294241213
0.0 0.24309040196709436
0.0 0.24631192126144227
0.0 0.24953250980612396
0.0 0.2527523690863602
0.0 0.255971690788357
0.0 0.2591906770985286
0.0 0.26240955664502486
0.0 0.2656285826572663
0.0 0.26884802194840507
0.0 0.27206814383341676
0.0 0.2752892180435709
0.0 0.2785115135775874
0.0 0.2817352943534534
0.0 0.2849608193507837
0.0 0.28818835136853105
0.0 0.2914181624006364
0.0 0.2946505268869855
0.0 0.29788572114024714
0.0 0.3011240306740759
0.0 0.3043657519237936
0.0 0.3076111909523939
0.0 0.3108606597105124
0.0 0.3141144713620213
0.0 0.31737293950815393
0.0 0.32063636248705224
0.0 0.32390503019142325
0.0 0.3271792424044096
0.0 0.33045928153650067
0.0 0.3337453953870729
0.0 0.3370377814124992
0.0 0.3403365695276477
0.0 0.3436418425106966
0.0 0.3469536703104832
0.0 0.3502721227487015
0.0 0.3535972682130516
0.0 0.3569291781864466
0.0 0.3602679267556444
0.0 0.36361358976875774
0.0 0.3669662449540796
0.0 0.3703259729963086
0.0 0.37369285641849165
0.0 0.37706697628887864
0.0 0.38044841332624013
0.0 0.38383724329821634
0.0 0.3872335325658069
0.0 0.39063734271218226
0.0 0.39404872619700965
0.0 0.3974677063264691
0.0 0.40089426601142125
0.0 0.40432834921108574
0.0 0.4077698672417803
0.0 0.41121870111667297
0.0 0.4146746881455914
0.0 0.4181375855399276
0.0 0.4216070382031923
0.0 0.4250825744222803
0.0 0.42856360376203856
0.0 0.43204942386669115
0.0 0.435539263834274
0.0 0.43903231528423753
0.0 0.4425277372958321
0.0 0.44602466201740026
0.0 0.4495221954361851
0.0 0.45301941451445243
0.0 0.4565153676497121
0.0 0.4600090758840616
0.0 0.4634995294180788
0.0 0.46698568341690844
0.0 0.4704664561316631
0.0 0.4739407277158196
0.0 0.47740734126174666
0.0 0.480865093813508
0.0 0.48431271752084065
0.0 0.4877488751921371
0.0 0.49117216458163965
0.0 0.4945811426246398
0.0 0.4979743617695819
0.0 0.5013504034310856
0.0 0.5047078889653501
0.0 0.5080454652393072
0.0 0.5113617813111195
0.0 0.5146554668033808
0.0 0.5179251201299879
0.0 0.5211692429803865
0.0 0.5243861718516326
0.0 0.5275740896477408
0.0 0.5307310456467957
0.0 0.5338549376160335
0.0 0.536943475018283
0.0 0.5399942103391576
0.0 0.543004678482664
0.0 0.5459724748109451
0.0 0.5488950565864177
0.0 0.5517698301362185
0.0 0.5545947954814138
0.0 0.5573689071045997
0.0 0.56009195930102
0.0 0.5627638788392135
0.0 0.5653839180410691
0.0 0.5679507022410233
0.0 0.5704625643828766
0.0 0.5729178557415073
0.0 0.5753153340277694
0.0 0.577653932285851
0.0 0.5799325847682655
0.0 0.5821506402256662
0.0 0.5843078951887479
0.0 0.5864047796336836
0.0 0.5884419874083627
0.0 0.5904183950319777
0.0 0.5923303088187887
0.0 0.5941737625222255
0.0 0.5959461460268722
0.0 0.5976455271850458
0.0 0.5992706617192457
0.0 0.600821824367809
0.0 0.6023010278104022
0.0 0.6037117812798655
0.0 0.6050584385511628
0.0 0.6063449051479448
0.0 0.6075737275042865
0.0 0.6087461021586607
0.0 0.6098618470450887
0.0 0.610919778894734
0.0 0.6119184434629258
0.0 0.6128565232997891
0.0 0.6137334373924834
0.0 0.6145483768148529
0.0 0.6152985804076044
0.0 0.615979416894181
0.0 0.6165851344551015
0.0 0.6171096224517284
0.0 0.6175475298135606
0.0 0.6178956053354354
0.0 0.6181536836165624
0.0 0.6183241307211608
0.0 0.6184086088943815
0.0 0.6184052601375459
0.0 0.6183092020239905
0.0 0.6181128985044165
0.0 0.6178060752179808
0.0 0.6173771874342632
0.0 0.6168142002628345
0.0 0.6161049754543162
0.0 0.6152384368948974
0.0 0.614209438164473
0.0 0.6130192812259451
0.0 0.6116749191912193
0.0 0.6101899186407772
0.0 0.6085776502283845
0.0 0.6068480001828902
0.0 0.6050116164536878
0.0 0.603082016896571
0.0 0.6010732149138857
0.0 0.5989976616296525
0.0 0.5968663054559199
0.0 0.594688807545821
0.0 0.592473301869012
0.0 0.5902263542229121
0.0 0.5879532588805896
0.0 0.585658166008174
0.0 0.5833439712028593
0.0 0.5810123494379085
0.0 0.5786641282316828
0.0 0.5762996340991979
0.0 0.573918878448402
0.0 0.571521602077621
0.0 0.5691073325689726
0.0 0.5666754907994495
0.0 0.564225321733161
0.0 0.5617558338876626
0.0 0.55926588904832
0.0 0.5567542493225116
0.0 0.5542196295391923
0.0 0.5516607664769025
0.0 0.5490764777860989
0.0 0.5464657745773742
0.0 0.5438279629694023
0.0 0.5411624729691771
0.0 0.5384686345128643
0.0 0.5357457272539451
0.0 0.5329931333478655
0.0 0.5302103984217733
0.0 0.5273971997262599
0.0 0.5245533453517046
0.0 0.5216787879684275
0.0 0.5187736755689367
0.0 0.5158383874187736
0.0 0.5128734402091294
0.0 0.5098794170500591
0.0 0.5068569846090392
0.0 0.5038068790236788
0.0 0.5007298981666131
0.0 0.4976269215860182
0.0 0.49449888918507723
0.0 0.4913467213906503
0.0 0.4881711171523131
0.0 0.4849724257185033
0.0 0.4817507110381197
0.0 0.4785058611000084
0.0 0.4752377453307074
0.0 0.4719463987858231
0.0 0.4686321543816728
0.0 0.4652955600822381
0.0 0.4619372002372908
0.0 0.45855774301956737
0.0 0.4551580842619472
0.0 0.45173938175623285
0.0 0.4483030195402108
0.0 0.44485059514555453
0.0 0.4413838571386052
0.0 0.43790456540388484
0.0 0.4344143899862936
0.0 0.4309148368764262
0.0 0.42740714627760734
0.0 0.42389220808907724
0.0 0.4203705459881549
0.0 0.41684234966740996
0.0 0.4133075392508912
0.0 0.4097658175072308
0.0 0.40621666850492244
0.0 0.4026592479322941
0.0 0.3990923296876143
0.0 0.3955144180202878
0.0 0.3919238756288699
0.0 0.3883189931775029
0.0 0.3846979840749915
0.0 0.3810589869364499
0.0 0.37740011189017464
0.0 0.37371947814968276
0.0 0.3700152255332108
0.0 0.3662854913551462
0.0 0.3625283858054116
0.0 0.3587419745201846
0.0 0.3549242737730666
0.0 0.35107325841890175
0.0 0.3471868159072111
0.0 0.3432626236231453
0.0 0.33929792702240485
0.0 0.3352894571838442
0.0 0.3312336294831853
0.0 0.3271267553771029
0.0 0.3229651547214117
0.0 0.3187452257757961
0.0 0.3144635079419662
0.0 0.3101167367569172
0.0 0.3057018835436058
0.0 0.3012161836827343
0.0 0.2966571570589711
0.0 0.292022622620378
0.0 0.2873107057152732
0.0 0.28251983661839636
0.0 0.27764873887894015
0.0 0.2726964132061579
0.0 0.267662119134007
0.0 0.2625453544189142
0.0 0.2573458348816149
0.0 0.2520634755574983
0.0 0.24669836976419607
0.0 0.24125069309917332
0.0 0.2357205440927705
0.0 0.23010778940186546
0.0 0.22441196827953327
0.0 0.21863225309535855
0.0 0.21276742845628474
0.0 0.20681590125788596
0.0 0.2007757466826405
0.0 0.19464472703723662
0.0 0.188420228435335
0.0 0.18209926130611692
0.0 0.1756784978604923
0.0 0.16915425952906205
0.0 0.16252262726305505
0.0 0.155779502120429
0.0 0.14892058613018483
0.0 0.14194154046000143
0.0 0.13483822424849917
0.0 0.1276066668057231
0.0 0.12024297220781784
0.0 0.11274345441989071
0.0 0.10510505502926551
0.0 0.09732622015705755
0.0 0.08940761100882191
0.0 0.08135183259619568
0.0 0.07316243474258444
0.0 0.06484303644673138
0.0 0.05639686893197166
0.0 0.04782653282169223
0.0 0.03913388328477266
0.0 0.030319964623066027
0.0 0.021385010149458268
0.0 0.012328443360688083
0.0 0.00314884271738064
0.0 -0.006155963586251152
0.0 -0.015588621091718284
0.0 -0.02515189295270528
0.0 -0.034848400521086294
0.0 -0.044680650356575875
0.0 -0.05465095381424824
0.0 -0.06476098540984188
0.0 -0.07501136702641706
0.0 -0.08540143317176074
0.0 -0.09592899097193533
0.0 -0.10659002137655023
0.0 -0.1173785249134687
0.0 -0.12828647689515396
0.0 -0.13930382626461785
0.0 -0.15041856866431674
0.0 -0.16161691579272291
0.0 -0.17288361021097767
0.0 -0.18420227825803193
0.0 -0.1955557759196814
0.0 -0.20692664320887932
0.0 -0.21829755981117935
0.0 -0.2296516807752643
0.0 -0.24097292491830086
0.0 -0.252246199375817
0.0 -0.2634575244611701
0.0 -0.27459400642625553
0.0 -0.28564365602774344
0.0 -0.2965950414268321
0.0 -0.30743699077829995
0.0 -0.31815837311246187
0.0 -0.32874819478003026
0.0 -0.33919570030211577
0.0 -0.3494904962309987
0.0 -0.3596231338128695
0.0 -0.369585445054551
0.0 -0.3793705646942054
0.0 -0.38897302944202466
0.0 -0.39838884033571587
0.0 -0.4076154588461679
0.0 -0.41665184461420424
0.0 -0.4254983838049618
0.0 -0.4341566523213897
0.0 -0.4426292200813728
0.0 -0.45091923237266307
0.0 -0.45902992755134436
0.0 -0.46696458398160173
0.0 -0.4747266373260601
0.0 -0.4823197190141133
0.0 -0.4897476258623225
0.0 -0.4970142564372504
0.0 -0.5041235456037383
0.0 -0.5110794178619728
0.0 -0.5178858185509858
0.0 -0.5245467151505895
0.0 -0.5310660261968101
0.0 -0.5374475799169378
0.0 -0.5436949269416069
0.0 -0.5498111273307242
0.0 -0.5557985909956675
0.0 -0.5616590934576037
0.0 -0.5673939432433562
0.0 -0.5730040517611984
0.0 -0.5784900020705779
0.0 -0.5838520864371187
0.0 -0.5890906748425414
0.0 -0.5942066322992497
0.0 -0.5992012618204867
0.0 -0.6040761172995308
0.0 -0.6088328801027678
0.0 -0.6134732714366902
0.0 -0.6179989827945707
0.0 -0.6224116139544414
0.0 -0.626712627273319
0.0 -0.6309033218941758
0.0 -0.6349848108457407
0.0 -0.6389580002306257
0.0 -0.6428235827321302
0.0 -0.6465820353232987
0.0 -0.6502336055639525
0.0 -0.653778474520839
0.0 -0.6572169443632156
0.0 -0.6605494263081527
0.0 -0.6637763857704503
0.0 -0.6668982996087031
0.0 -0.6699156306935867
0.0 -0.6728287994881686
0.0 -0.6756381441266968
0.0 -0.6783438963698355
0.0 -0.6809461762250066
0.0 -0.683444967058317
0.0 -0.685840077536182
0.0 -0.6881311210449436
0.0 -0.6903174877167118
0.0 -0.6923984372158578
0.0 -0.6943733872566774
0.0 -0.6962421019794434
0.0 -0.6980047613248733
0.0 -0.6996620026831027
0.0 -0.7012149025295911
0.0 -0.7026649666055024
0.0 -0.7040141212069628
0.0 -0.7052647386022007
0.0 -0.7064196734968855
0.0 -0.7074822511156083
0.0 -0.7084562372090722
0.0 -0.7093458120487776
0.0 -0.7101555924802653
0.0 -0.7108906994527656
0.0 -0.7115567330374281
0.0 -0.7121596430239956
0.0 -0.7127055407242479
0.0 -0.7132005215035863
0.0 -0.7136505434060597
0.0 -0.714061325580211
0.0 -0.7144382586422022
0.0 -0.7147863218076528
0.0 -0.7151100125805328
0.0 -0.7154132884280235
0.0 -0.7156995253609875
0.0 -0.7159714930171263
0.0 -0.7162313393364254
0.0 -0.7164805849208421
0.0 -0.7167201264834775
0.0 -0.7169502484559694
0.0 -0.7171706398976322
0.0 -0.7173804191362836
0.0 -0.7175781658473177
0.0 -0.7177619543482556
0.0 -0.717929393951897
0.0 -0.7180776739439516
0.0 -0.7182036139614197
0.0 -0.7183037170389595
0.0 -0.718374226355147
0.0 -0.7184111868012028
0.0 -0.7184105093434444
0.0 -0.7183680479565773
0.0 -0.7182796959845013
0.0 -0.7181414754919422
0.0 -0.717949626406774
0.0 -0.7177007049839537
0.0 -0.7173917711924716
0.0 -0.7170206008051679
0.0 -0.7165857784828672
0.0 -0.716086589358434
0.0 -0.715522696029307
0.0 -0.7148938300255931
0.0 -0.7141996099255238
0.0 -0.713439435994611
0.0 -0.7126124697441028
0.0 -0.711717669443585
0.0 -0.7107538343597856
0.0 -0.7097196581804822
0.0 -0.7086137656183065
0.0 -0.7074347185655917
0.0 -0.7061810162595694
0.0 -0.7048511006884864
0.0 -0.703443361059795
0.0 -0.7019561355622878
0.0 -0.7003877137959087
0.0 -0.6987363490759385
0.0 -0.6970002786397893
0.0 -0.6951776882523695
0.0 -0.6932665269964007
0.0 -0.6912643418762618
0.0 -0.6891682873600189
0.0 -0.6869751204672984
0.0 -0.684681142447798
0.0 -0.6822821691734944
0.0 -0.6797735477181932
0.0 -0.6771502276584269
0.0 -0.6744069295692219
0.0 -0.6715383368992391
0.0 -0.6685389513831501
0.0 -0.6654029240269519
0.0 -0.6621246387821598
0.0 -0.6587000078438031
0.0 -0.6551276511640689
0.0 -0.6514095945382095
0.0 -0.6475515422371144
0.0 -0.6435626696598494
0.0 -0.6394549454685596
0.0 -0.6352418616770463
0.0 -0.6309363393616803
0.0 -0.6265499834878424
0.0 -0.6220927294097244
0.0 -0.617571760693781
0.0 -0.6129916124605971
0.0 -0.6083549671378002
0.0 -0.6036631678158042
0.0 -0.5989162398677971
0.0 -0.5941130003441851
0.0 -0.5892514940824644
0.0 -0.5843295590428763
0.0 -0.5793451447516647
0.0 -0.5742962597214701
0.0 -0.5691808431690868
0.0 -0.5639967956272299
0.0 -0.5587419582914253
0.0 -0.5534140233761892
0.0 -0.5480105391433233
0.0 -0.5425288594659451
0.0 -0.5369662137732081
0.0 -0.531319868982502
0.0 -0.5255871775494637
0.0 -0.5197655739468338
0.0 -0.5138525999449466
0.0 -0.5078458610717381
0.0 -0.5017426698679228
0.0 -0.4955397519577687
0.0 -0.4892332901686794
0.0 -0.48281874973853495
0.0 -0.47629063045020037
0.0 -0.4696426014754045
0.0 -0.462867761460823
0.0 -0.4559588570681043
0.0 -0.448908514769536
0.0 -0.44170951721509316
0.0 -0.43435520375657943
0.0 -0.42684010405569683
0.0 -0.4191607962994585
0.0 -0.4113169474030494
0.0 -0.4033123745041517
0.0 -0.39515573480925104
0.0 -0.3868604044154667
0.0 -0.37844310631286876
0.0 -0.36992123857716663
0.0 -0.36130961091756286
0.0 -0.35261767884535156
0.0 -0.34384836073761665
0.0 -0.3349989796779097
0.0 -0.3260636011385215
0.0 -0.31703560368996775
0.0 -0.30791020411215325
0.0 -0.29868740331801863
0.0 -0.28937372174726445
0.0 -0.27998158063039863
0.0 -0.2705290380382611
0.0 -0.2610385430007485
0.0 -0.2515337608992738
0.0 -0.2420371899905932
0.0 -0.23256887876937044
0.0 -0.22314579016688385
0.0 -0.21378170629003235
0.0 -0.20448745196069398
0.0 -0.19527115730855932
0.0 -0.18613849805673582
0.0 -0.17709292944561392
0.0 -0.16813600365713297
0.0 -0.1592677513447395
0.0 -0.15048732263235415
0.0 -0.14179521870117243
0.0 -0.1331957290359896
0.0 -0.12469651458606348
0.0 -0.11630733478476343
0.0 -0.10803942237430304
0.0 -0.09990452315700069
0.0 -0.0919139042833488
0.0 -0.08407805307139044
0.0 -0.07640688660338055
0.0 -0.06890970475547212
0.0 -0.061594947928473406
0.0 -0.05446987283999976
0.0 -0.04753998250726254
0.0 -0.040808357951616046
0.0 -0.0342750823978967
0.0 -0.027936613054617615
0.0 -0.02178454203898049
0.0 -0.01580439875561873
0.0 -0.009980589552281658
0.0 -0.004301798455286277
0.0 0.0012397034658207708
0.0 0.006649244932797365
0.0 0.011930232164736758
0.0 0.01708461986005625
0.0 0.022114229157688486
0.0 0.027021841756681327
0.0 0.03181168082585447
0.0 0.03648972004327946
0.0 0.04106328849834171
0.0 0.04554058421673737
0.0 0.04993046852299504
0.0 0.05424188047375242
0.0 0.05848292941330979
0.0 0.06266064194398324
0.0 0.06678057274244979
0.0 0.07084626401587078
0.0 0.07485971726064078
0.0 0.07882230991025224
0.0 0.0827353205904799
0.0 0.08660015467508117
0.0 0.09041841500655771
0.0 0.09419192000456368
0.0 0.09792268563985938
0.0 0.10161292682213204
0.0 0.1052650891472433
0.0 0.10888178541239185
0.0 0.11246566651880734
0.0 0.11601933918771673
0.0 0.11954532072053645
0.0 0.1230460053558518
0.0 0.1265236572155198
0.0 0.1299804332577886
0.0 0.13341837946922144
0.0 0.13683940412522394
0.0 0.1402452626947609
0.0 0.14363754594078623
0.0 0.14701764369765785
0.0 0.1503866696410687
0.0 0.15374551516375237
0.0 0.1570949529522373
0.0 0.16043565432037904
0.0 0.1637682054000167
0.0 0.1670931187371691
0.0 0.1704108302857311
0.0 0.17372168264937396
0.0 0.17702592167470624
0.0 0.18032371108595158
0.0 0.18361515090192615
0.0 0.18690029637308364
0.0 0.1901792217531852
0.0 0.19345211973182977
0.0 0.19671932170067663
0.0 0.1999812369029146
0.0 0.2032382902732775
0.0 0.20649088934224807
0.0 0.20973940945235084
0.0 0.21298418623681706
0.0 0.2162255258604621
0.0 0.21946371667750897
0.0 0.22269902502265876
0.0 0.22593170179608243
0.0 0.2291619919137927
0.0 0.23239013519717572
0.0 0.2356163705753019
0.0 0.23884092355408137
0.0 0.24206401383252188
0.0 0.24528587563600562
0.0 0.2485067377846071
0.0 0.25172680624656996
0.0 0.2549462761037587
0.0 0.2581653446976624
0.0 0.2613842313719829
0.0 0.2646031829627207
0.0 0.2678224613046628
0.0 0.2710423368992932
0.0 0.274263079871733
0.0 0.27748495788466904
0.0 0.28070823731479183
0.0 0.28393318018446045
0.0 0.287160047409084
0.0 0.2903891054245954
0.0 0.29362062792860705
0.0 0.29685489102051
0.0 0.30009217590543047
0.0 0.3033327755142785
0.0 0.3065769947787371
0.0 0.30982514511547293
0.0 0.31307753905568014
0.0 0.31633449007143943
0.0 0.319596301582544
0.0 0.32286326662007225
0.0 0.3261356824872407
0.0 0.32941383839971367
0.0 0.3326979949565045
0.0 0.3359883677728289
0.0 0.339285107951207
0.0 0.3425883098475074
0.0 0.3458980448288617
0.0 0.34921438148793926
0.0 0.35253738901180226
0.0 0.35586713737957476
0.0 0.35920369909123345
0.0 0.36254715032216395
0.0 0.36589756806274143
0.0 0.3692550312330568
0.0 0.37261962257990855
0.0 0.37599142497576005
0.0 0.37937051801616145
0.0 0.382756978963232
0.0 0.38615088030913
0.0 0.3895522860922307
0.0 0.39296124978211644
0.0 0.39637780553218893
0.0 0.39980195100248456
0.0 0.40323364247142734
0.0 0.4066728009618984
0.0 0.41011931794578965
0.0 0.41357304787796967
0.0 0.41703377581416284
0.0 0.42050118657301067
0.0 0.4239748452748617
0.0 0.42745419686554054
0.0 0.430938573332734
0.0 0.4344272210777435
0.0 0.4379193404461734
0.0 0.4414141016253433
0.0 0.4449106463617644
0.0 0.4484080870606677
0.0 0.4519055087312335
0.0 0.455401968644823
0.0 0.4588964976004515
0.0 0.4623880978275673
0.0 0.4658757353174778
0.0 0.46935834039940416
0.0 0.47283480623265484
0.0 0.4763039874066425
0.0 0.47976469733864596
0.0 0.4832156897465289
0.0 0.4866556484553094
0.0 0.4900831900632914
0.0 0.4934968830667254
0.0 0.49689527715521525
0.0 0.5002769416673206
0.0 0.5036404876752305
0.0 0.5069845541367626
0.0 0.5103077914171423
0.0 0.5136088384781716
0.0 0.5168863033721317
0.0 0.5201387294515097
0.0 0.5233645114091948
0.0 0.5265618753400366
0.0 0.5297289141884873
0.0 0.5328635789092128
0.0 0.5359636397510873
0.0 0.5390266860164182
0.0 0.5420502446524751
0.0 0.5450318944383933
0.0 0.5479691688146507
0.0 0.5508594336200909
0.0 0.5537004203050496
0.0 0.5564907849584523
0.0 0.5592300769674304
0.0 0.5619182963172792
0.0 0.564554970411848
0.0 0.567138869202571
0.0 0.5696683982392915
0.0 0.5721418592460598
0.0 0.5745578841427599
0.0 0.576915381895416
0.0 0.5792132389718379
0.0 0.5814506567707691
0.0 0.5836272819773013
0.0 0.5857433012611557
0.0 0.5877995340703834
0.0 0.5897956417936568
0.0 0.5917285778461794
0.0 0.5935941967359504
0.0 0.5953894726472506
0.0 0.597112327120061
0.0 0.5987612078274438
0.0 0.6003358296975975
0.0 0.6018376601304622
0.0 0.6032697773596356
0.0 0.6046363931810409
0.0 0.6059417009127966
0.0 0.6071886997170183
0.0 0.6083790293952293
0.0 0.6095129163576707
0.0 0.610589421581095
0.0 0.6116071190889246
0.0 0.6125645598113661
0.0 0.6134609703432031
0.0 0.6142958356630241
0.0 0.6150670823625358
0.0 0.6157705904952936
0.0 0.6164008929870495
0.0 0.6169518907248502
0.0 0.617417861905359
0.0 0.617794728932007
0.0 0.6180812322586833
0.0 0.6182793102143868
0.0 0.6183912890651657
0.0 0.6184163874847529
0.0 0.6183505699568447
0.0 0.6181871902745129
0.0 0.6179167829883704
0.0 0.6175280943152841
0.0 0.6170092096886699
0.0 0.6163479821688584
0.0 0.6155326111359704
0.0 0.6145556172258154
0.0 0.6134163679738708
0.0 0.6121201009950591
0.0 0.6106783382330707
0.0 0.6091051590546674
0.0 0.6074116852900429
0.0 0.6056078187261995
0.0 0.6037062179865
0.0 0.6017210747042306
0.0 0.5996654322316113
0.0 0.5975506668370103
0.0 0.5953868553075023
0.0 0.5931826355028128
0.0 0.5909450550286683
0.0 0.5886797723561052
0.0 0.5863913096339441
0.0 0.5840829723695891
0.0 0.5817567875067401
0.0 0.57941380481612
0.0 0.5770544839333571
0.0 0.5746789301733556
0.0 0.5722869664314277
0.0 0.5698781732408378
0.0 0.5674520080467246
0.0 0.5650077818952304
0.0 0.5625445702690787
0.0 0.5600612754165776
0.0 0.5575566881405253
0.0 0.5550295293486975
0.0 0.5524785239779375
0.0 0.5499024550243099
0.0 0.5473002587618743
0.0 0.5446711464712078
0.0 0.5420145356793423
0.0 0.5393298046771366
0.0 0.5366162312662899
0.0 0.5338731500707754
0.0 0.5311000578497349
0.0 0.5282965936355221
0.0 0.5254625210967593
0.0 0.5225977412358924
0.0 0.5197023316064867
0.0 0.5167766053058498
0.0 0.5138210466903906
0.0 0.5108362181312918
0.0 0.5078227586303014
0.0 0.5047813845576253
0.0 0.5017128717652569
0.0 0.49861807320224866
0.0 0.49549791687454
0.0 0.49235335067165126
0.0 0.48918516171961474
0.0 0.4859938087965858
0.0 0.48277943635669923
0.0 0.47954197372816043
0.0 0.47628127870489595
0.0 0.4729973104610937
0.0 0.4696903022634132
0.0 0.46636076087422046
0.0 0.4630092682729817
0.0 0.4596364492715622
0.0 0.45624311386754046
0.0 0.45283033872597794
0.0 0.4493994383167621
0.0 0.4459519446750654
0.0 0.4424895734719881
0.0 0.43901409445705414
0.0 0.4355272142388724
0.0 0.4320305004912977
0.0 0.42852529037850523
0.0 0.4250125883686231
0.0 0.42149303269485633
0.0 0.417966914000068
0.0 0.41443423122599027
0.0 0.410894754215653
0.0 0.40734804417254056
0.0 0.4037933736740282
0.0 0.4002296326901325
0.0 0.3966553940232179
0.0 0.39306905578192336
0.0 0.38946893086840145
0.0 0.38585325849746355
0.0 0.38222019714400207
0.0 0.3785678599074901
0.0 0.3748943592899288
0.0 0.3711978308764627
0.0 0.3674764164875336
0.0 0.36372823781066804
0.0 0.35995137510577
0.0 0.35614386043773866
0.0 0.3523036809611363
0.0 0.3484287570158375
0.0 0.3445168603858483
0.0 0.34056539745840336
0.0 0.3365712492809973
0.0 0.3325309045106449
0.0 0.32844069188281466
0.0 0.32429691911894837
0.0 0.32009595278701886
0.0 0.315834280933356
0.0 0.31150857135316673
0.0 0.30711571673136945
0.0 0.3026528657935553
0.0 0.2981174462069565
0.0 0.2935071808654233
0.0 0.2888200969414997
0.0 0.28405452824673927
0.0 0.2792091069452088
0.0 0.27428274714587614
0.0 0.26927462819261117
0.0 0.2641841740535305
0.0 0.25901103268174624
0.0 0.2537550583145889
0.0 0.24841629087764472
0.0 0.2429948975725848
0.0 0.23749102243737658
0.0 0.23190461637358514
0.0 0.226235327357519
0.0 0.2204824478342134
0.0 0.21464488793495579
0.0 0.20872117221747466
0.0 0.2027094751344287
0.0 0.19660766282434017
0.0 0.19041324860981004
0.0 0.1841233527805213
0.0 0.17773475913279932
0.0 0.17124390073056647
0.0 0.16464691410855847
0.0 0.15793976317319888
0.0 0.15111820564588208
0.0 0.14417788526705427
0.0 0.1371145915336087
0.0 0.1299243030610035
0.0 0.12260310995355764
0.0 0.11514722363859259
0.0 0.10755331853530521
0.0 0.09981925896043188
0.0 0.09194496158171098
0.0 0.08393251272553863
0.0 0.07578527536700516
0.0 0.06750691094919438
0.0 0.05910080747500033
0.0 0.05056978500665549
0.0 0.04191594433013622
0.0 0.03314059122705154
0.0 0.02424421419741009
0.0 0.015226499881079011
0.0 0.00608629374744833
0.0 -0.0031783588039367566
0.0 -0.012569988991052312
0.0 -0.02209136145095477
0.0 -0.03174514678436108
0.0 -0.041533885535739445
0.0 -0.05145998959263076
0.0 -0.0615253870955838
0.0 -0.07173106768537377
0.0 -0.08207679501252953
0.0 -0.09256089754943472
0.0 -0.1031799666219716
0.0 -0.11392863824368005
0.0 -0.12479953606910313
0.0 -0.135783252204609
0.0 -0.1468683906804763
0.0 -0.15804170179301238
0.0 -0.16928835696261196
0.0 -0.18059230319705744
0.0 -0.19193659627706813
0.0 -0.20330382266847125
0.0 -0.21467657851273103
0.0 -0.22603783586861584
0.0 -0.2373712407039758
0.0 -0.24866136649706738
0.0 -0.25989387472193737
0.0 -0.2710555451752467
0.0 -0.28213410369981606
0.0 -0.29311798889124135
0.0 -0.3039960001959779
0.0 -0.31475699061201334
0.0 -0.3253898835915337
0.0 -0.33588385356963474
0.0 -0.3462283695326325
0.0 -0.3564136020277522
0.0 -0.36643096937200137
0.0 -0.3762731909690316
0.0 -0.3859343399339869
0.0 -0.3954099523432899
0.0 -0.40469702120547535
0.0 -0.413794022525216
0.0 -0.4227009197877455
0.0 -0.4314189313580485
0.0 -0.43995033112519893
0.0 -0.44829814475099444
0.0 -0.45646560936639974
0.0 -0.4644559791734248
0.0 -0.47227262872581793
0.0 -0.47991912729043534
0.0 -0.48739922866287844
0.0 -0.49471680625204284
0.0 -0.5018757889405021
0.0 -0.5088801042592076
0.0 -0.5157336884444679
0.0 -0.5224405068805307
0.0 -0.5290044966874354
0.0 -0.5354295311132511
0.0 -0.5417192704560136
0.0 -0.5478769550397842
0.0 -0.5539052102802056
0.0 -0.5598059948804675
0.0 -0.565580755595435
0.0 -0.5712305222025079
0.0 -0.5767559777285902
0.0 -0.5821575007107244
0.0 -0.5874353783089383
0.0 -0.5925902848388577
0.0 -0.5976234107483628
0.0 -0.602536246072867
0.0 -0.6073304413009223
0.0 -0.6120077151825293
0.0 -0.616569777556418
0.0 -0.6210182615567256
0.0 -0.6253546767788072
0.0 -0.6295803782289828
0.0 -0.6336965412226458
0.0 -0.6377041389089411
0.0 -0.6416039324299528
0.0 -0.6453964682580868
0.0 -0.6490820589765167
0.0 -0.6526608858106185
0.0 -0.656133203508495
0.0 -0.6594993949582209
0.0 -0.6627599142861957
0.0 -0.6659152387215272
0.0 -0.6689658365566356
0.0 -0.6719121453018869
0.0 -0.6747545328183511
0.0 -0.6774932637756135
0.0 -0.6801284951139407
0.0 -0.682660258903457
0.0 -0.6850884217200085
0.0 -0.6874126614401045
0.0 -0.6896324459968046
0.0 -0.691747044563294
0.0 -0.6937557956419316
0.0 -0.6956583460127802
0.0 -0.6974547320073493
0.0 -0.699145447962955
0.0 -0.7007314313205485
0.0 -0.702214053814017
0.0 -0.7035951073245229
0.0 -0.7048768173238104
0.0 -0.7060618844828321
0.0 -0.7071534868005642
0.0 -0.7081552523302429
0.0 -0.7090712333952605
0.0 -0.7099058985186357
0.0 -0.7106642022255465
0.0 -0.7113516035458711
0.0 -0.7119739598528975
0.0 -0.7125373532964189
0.0 -0.7130478990587508
0.0 -0.7135116097253924
0.0 -0.713934290541464
0.0 -0.7143214461993151
0.0 -0.7146781958759728
0.0 -0.7150091978566053
0.0 -0.7153185872119938
0.0 -0.7156099289081085
0.0 -0.7158861879386614
0.0 -0.7161497106054905
0.0 -0.7164022166663001
0.0 -0.7166448001410948
0.0 -0.7168779381622846
0.0 -0.7171015071840846
0.0 -0.7173148047121072
0.0 -0.7175165782472952
0.0 -0.7177050576521238
0.0 -0.7178779959079332
0.0 -0.7180327126752354
0.0 -0.7181661396729784
0.0 -0.7182748751816621
0.0 -0.7183552392900694
0.0 -0.7184033319997737
0.0 -0.7184150995106203
0.0 -0.7183864045345666
0.0 -0.7183131168128665
0.0 -0.7181912072990757
0.0 -0.7180168359122302
0.0 -0.7177864443423939
0.0 -0.7174969094830522
0.0 -0.7171457597554556
0.0 -0.7167313189853679
0.0 -0.7162526775673114
0.0 -0.7157094208782842
0.0 -0.715101282007509
0.0 -0.714427929278791
0.0 -0.7136888410973845
0.0 -0.712883252448836
0.0 -0.7120101813584827
0.0 -0.7110684721291474
0.0 -0.7100568457590306
0.0 -0.7089739475986625
0.0 -0.7078183600210949
0.0 -0.7065886017926324
0.0 -0.7052831318630437
0.0 -0.7039003555664581
0.0 -0.7024386269495201
0.0 -0.7008962513816791
0.0 -0.699271492393346
0.0 -0.6975625905963713
0.0 -0.6957677585717146
0.0 -0.6938850495474488
0.0 -0.6919121457875884
0.0 -0.6898463207172968
0.0 -0.687684463310774
0.0 -0.6854230236957651
0.0 -0.6830579769413916
0.0 -0.6805848115052715
0.0 -0.6779985935345121
0.0 -0.6752940958938609
0.0 -0.6724660028837772
0.0 -0.669508906714052
0.0 -0.6664170591224152
0.0 -0.663184636091801
0.0 -0.6598069146782772
0.0 -0.6562815648938313
0.0 -0.652609475327811
0.0 -0.6487951772074821
0.0 -0.6448467896142633
0.0 -0.6407754967652417
0.0 -0.6365945267653712
0.0 -0.6323170983330808
0.0 -0.6279552560065137
0.0 -0.6235196161645925
0.0 -0.6190183092064875
0.0 -0.614456623532791
0.0 -0.6098377480919629
0.0 -0.605163444126636
0.0 -0.6004341498080412
0.0 -0.5956490379922451
0.0 -0.590806334925484
0.0 -0.5859038799399969
0.0 -0.5809395824602807
0.0 -0.5759114541919311
0.0 -0.5708174555362148
0.0 -0.5656554944719199
0.0 -0.5604234469815309
0.0 -0.5551190563968157
0.0 -0.549739915205515
0.0 -0.5442834355277041
0.0 -0.538746874474651
0.0 -0.5331274799841608
0.0 -0.5274225727436708
0.0 -0.5216295607649416
0.0 -0.5157459478103305
0.0 -0.5097693406407505
0.0 -0.5036971945472725
0.0 -0.4975264344956162
0.0 -0.4912534020416636
0.0 -0.484873824585343
0.0 -0.4783825285620956
0.0 -0.47177341575979653
0.0 -0.4650397414279136
0.0 -0.45817434008475144
0.0 -0.4511698489857876
0.0 -0.4440189658103159
0.0 -0.4367147961115721
0.0 -0.4292514072631962
0.0 -0.4216246198129459
0.0 -0.4138329966407502
0.0 -0.4058789299389327
0.0 -0.39776949995628924
0.0 -0.3895166611894203
0.0 -0.3811363065405518
0.0 -0.3726459650764055
0.0 -0.36406161662547476
0.0 -0.3553946437744941
0.0 -0.34665004340268274
0.0 -0.33782671183370405
0.0 -0.328919465585525
0.0 -0.3199216328306649
0.0 -0.31082752845749156
0.0 -0.3016353742149398
0.0 -0.29234955480426095
0.0 -0.2829807045341844
0.0 -0.2735451637963993
0.0 -0.2640642127218285
0.0 -0.25456146903992394
0.0 -0.2450599803754421
0.0 -0.23558067706252514
0.0 -0.2261415412990036
0.0 -0.21675735371874802
0.0 -0.20743985114544067
0.0 -0.19819799547723482
0.0 -0.18903821926118192
0.0 -0.17996465585290308
0.0 -0.17097942681944137
0.0 -0.16208299533000195
0.0 -0.15327469003244368
0.0 -0.14455417258678918
0.0 -0.1359244292365996
0.0 -0.1273922974005986
0.0 -0.11896690359116155
0.0 -0.11065909277596314
0.0 -0.10248057433830358
0.0 -0.09444282779725248
0.0 -0.08655657855744811
0.0 -0.07883191583028401
0.0 -0.07127835453324723
0.0 -0.06390463724814066
0.0 -0.05671845260348796
0.0 -0.04972593086736214
0.0 -0.04293099717884746
0.0 -0.036334735313043945
0.0 -0.029934856117444345
0.0 -0.023724690187568415
0.0 -0.017691508338508643
0.0 -0.01181938861296012
0.0 -0.006095396577313048
0.0 -0.0005108657275992674
0.0 0.004940234765538898
0.0 0.010261904934761694
0.0 0.015456445258633204
0.0 0.02052558382656721
0.0 0.025471700198246773
0.0 0.030298499948451435
0.0 0.03501141889682436
0.0 0.039617412134706924
0.0 0.0441244476656475
0.0 0.04854118493061016
0.0 0.052876639957547156
0.0 0.057139276054346884
0.0 0.061336453594602484
0.0 0.06547428851459183
0.0 0.06955698115192971
0.0 0.07358690422654532
0.0 0.07756555734620255
0.0 0.08149421422537592
0.0 0.08537422754310295
0.0 0.08920713447856227
0.0 0.09299468460379717
0.0 0.09673883369865788
0.0 0.1004417278360184
0.0 0.10410573991636915
0.0 0.1077334441712037
0.0 0.11132749152532068
0.0 0.11489050855276829
0.0 0.11842504412632633
0.0 0.1219335355116827
0.0 0.12541828522085519
0.0 0.12888148262890053
0.0 0.1323252124258093
0.0 0.1357514276844084
0.0 0.1391619343400036
0.0 0.14255837717411474
0.0 0.14594222179328145
0.0 0.14931466918965078
0.0 0.1526766673224099
0.0 0.15602902459789106
0.0 0.1593724423595305
0.0 0.16270753105638933
0.0 0.1660348265099113
0.0 0.1693547906514037
0.0 0.17266779660596654
0.0 0.1759741199716021
0.0 0.17927395011906297
0.0 0.18256740549076805
0.0 0.18585454999160192
0.0 0.18913544200438426
0.0 0.19241023180786837
0.0 0.19567920935319646
0.0 0.1989427641546182
0.0 0.20220132097987936
0.0 0.20545529533598433
0.0 0.20870507459678725
0.0 0.21195100813949808
0.0 0.215193411444043
0.0 0.21843257716999076
0.0 0.22166877710563157
0.0 0.22490226575532055
0.0 0.2281332893000235
0.0 0.2313620898987854
0.0 0.23458890876343416
0.0 0.2378139755550285
0.0 0.24103750782379735
0.0 0.2442597358580483
0.0 0.2474808937763246
0.0 0.250701194510603
0.0 0.25392083542283345
0.0 0.257140009694548
0.0 0.26035892831070206
0.0 0.26357783210619795
0.0 0.2667969788090407
0.0 0.27001663527371256
0.0 0.2732370720630494
0.0 0.2764585590954226
0.0 0.27968136416276557
0.0 0.28290574991826256
0.0 0.2861319753255901
0.0 0.2893603050961193
0.0 0.292591011388043
0.0 0.2958243709353105
0.0 0.29906066198908293
0.0 0.3023001724167725
0.0 0.3055432037323455
0.0 0.30879006551579
0.0 0.3120410726208156
0.0 0.3152965377405776
0.0 0.3185567689004577
0.0 0.3218220609237085
0.0 0.32509270728393286
0.0 0.3283690040287918
0.0 0.3316512228846209
0.0 0.33493959529237144
0.0 0.3382342939180001
0.0 0.3415354279701758
0.0 0.3448430725054342
0.0 0.34815729659713524
0.0 0.35147817033988576
0.0 0.35480576407375886
0.0 0.35814015010617495
0.0 0.36148140222722114
0.0 0.3648295953280604
0.0 0.36818480793714337
0.0 0.3715471220509868
0.0 0.37491662039737417
0.0 0.378293384914377
0.0 0.3816774945918471
0.0 0.3850690225449411
0.0 0.38846803577357997
0.0 0.3918745918443012
0.0 0.39528873374128937
0.0 0.39871047165974577
0.0 0.40213977258755074
0.0 0.4055765674461685
0.0 0.4090207581473445
0.0 0.4124722134065184
0.0 0.41593074403579355
0.0 0.41939606895738357
0.0 0.422867791559557
0.0 0.42634539620738576
0.0 0.4298282499194873
0.0 0.43331562156788983
0.0 0.4368067231866924
0.0 0.4403007348938256
0.0 0.44379680691532974
0.0 0.4472940612806804
0.0 0.45079159146141107
0.0 0.4542884629211686
0.0 0.45778371593129935
0.0 0.4612763613955394
0.0 0.4647653766525701
0.0 0.4682497034702771
0.0 0.47172824670322044
0.0 0.47519987370885924
0.0 0.4786634114863625
0.0 0.4821176346971204
0.0 0.48556125134755573
0.0 0.4889928984684021
0.0 0.4924111563410591
0.0 0.4958145774788569
0.0 0.499201721356185
0.0 0.5025711853809883
0.0 0.5059216022656604
0.0 0.5092516201058874
0.0 0.5125598840897042
0.0 0.5158450122781509
0.0 0.5191055795991809
0.0 0.5223400344029635
0.0 0.525546649465475
0.0 0.5287235609465035
0.0 0.5318687674332191
0.0 0.5349800985840258
0.0 0.5380551977789614
0.0 0.541091597722432
0.0 0.5440868538061597
0.0 0.5470385448745494
0.0 0.5499440514947498
0.0 0.5528009117860974
0.0 0.5556074781839404
0.0 0.5583630338952132
0.0 0.5610675441458038
0.0 0.563720756302128
0.0 0.5663216369722983
0.0 0.5688686838297369
0.0 0.5713601897815856
0.0 0.5737946429389097
0.0 0.576170900625251
0.0 0.5784878654750732
0.0 0.5807445937436175
0.0 0.5829405948625801
0.0 0.5850758573076505
0.0 0.5871511075551773
0.0 0.5891666055437293
0.0 0.5911201670969829
0.0 0.5930077025016298
0.0 0.59482568620683
0.0 0.5965718443204883
0.0 0.5982444094285788
0.0 0.5998426001887299
0.0 0.601367340715955
0.0 0.6028212389528592
0.0 0.6042082464031521
0.0 0.6055327063010161
0.0 0.6067980509013504
0.0 0.6080063332911253
0.0 0.6091582311198654
0.0 0.6102531423782395
0.0 0.6112897168530705
0.0 0.6122664830066884
0.0 0.6131823948241093
0.0 0.6140369883785655
0.0 0.6148288550632534
0.0 0.6155544753559501
0.0 0.6162087362100164
0.0 0.6167856525264194
0.0 0.617279250804429
0.0 0.6176847705474706
0.0 0.6179999729927693
0.0 0.6182260008364051
0.0 0.6183653187170408
0.0 0.61841829541321
0.0 0.6183819314192173
0.0 0.6182504220064594
0.0 0.6180152109035125
0.0 0.6176654076981479
0.0 0.6171892278925225
0.0 0.6165744951987762
0.0 0.615809125792186
0.0 0.6148835869651423
0.0 0.6137952461338926
0.0 0.6125475728540357
0.0 0.6111498254511945
0.0 0.6096165136707191
0.0 0.6079600076554643
0.0 0.6061898286195934
0.0 0.604317663714317
0.0 0.6023575653613584
0.0 0.6003230805461213
0.0 0.5982260392144954
0.0 0.5960769100097725
0.0 0.5938848154272436
0.0 0.5916572970561369
0.0 0.5894004033441609
0.0 0.5871190154857708
0.0 0.5848168374066389
0.0 0.5824962871610447
0.0 0.5801586824228063
0.0 0.5778046388303298
0.0 0.5754343600464887
0.0 0.5730477542343536
0.0 0.5706444695612543
0.0 0.5682239951775826
0.0 0.5657856997750846
0.0 0.5633287375983379
0.0 0.5608520559733248
0.0 0.5583544776921998
0.0 0.5558347383528388
0.0 0.5532915551809096
0.0 0.5507236861771049
0.0 0.5481300030251124
0.0 0.5455096170799529
0.0 0.5428619094133824
0.0 0.5401862954595802
0.0 0.5374820690911811
0.0 0.5347485299407039
0.0 0.5319851208340646
0.0 0.5291914402830482
0.0 0.5263672102511857
0.0 0.5235122866866296
0.0 0.5206266841346032
0.0 0.5177106376300906
0.0 0.5147645889500022
0.0 0.5117890819518066
0.0 0.5087847281125022
0.0 0.5057522230867614
0.0 0.5026923219392916
0.0 0.4996058503954683
0.0 0.49649371737498815
0.0 0.4933568733442837
0.0 0.49019618022215533
0.0 0.48701221412856327
0.0 0.48380521073082217
0.0 0.48057515631329856
0.0 0.47732191152309417
0.0 0.47404537936941693
0.0 0.47074569788450094
0.0 0.46742330606282423
0.0 0.4640787743176558
0.0 0.46071269894872025
0.0 0.45732581679430195
0.0 0.4539191222459811
0.0 0.4504938578603054
0.0 0.4470514876092955
0.0 0.44359367941614336
0.0 0.4401222003763353
0.0 0.43663878820477486
0.0 0.43314506241877293
0.0 0.42964244293357073
0.0 0.42613204854163234
0.0 0.4226146364360364
0.0 0.41909060383628
0.0 0.41556003560583155
0.0 0.41202277003509963
0.0 0.4084784353850752
0.0 0.40492640995771007
0.0 0.40136570835463004
0.0 0.39779498870048763
0.0 0.3942126921722753
0.0 0.390617151609836
0.0 0.3870066311939173
0.0 0.38337931535181385
0.0 0.3797333270269509
0.0 0.3760667758657675
0.0 0.3723777893627028
0.0 0.3686645095847156
0.0 0.3649250660575574
0.0 0.36115755377908665
0.0 0.3573600222453289
0.0 0.3535304702434903
0.0 0.3496668464506539
0.0 0.34576699289388996
0.0 0.3418284557923614
0.0 0.33784827847548393
0.0 0.3338230477813169
0.0 0.3297491250898694
0.0 0.32562281434266366
0.0 0.3214404565329961
0.0 0.31719849443660264
0.0 0.31289353306485923
0.0 0.3085223902406023
0.0 0.30408212990614836
0.0 0.2995700888414832
0.0 0.2949838951760761
0.0 0.2903214781622483
0.0 0.2855810738863318
0.0 0.2807612208280768
0.0 0.27586074524919907
0.0 0.2708787446694046
0.0 0.2658145675043876
0.0 0.2606677917749059
0.0 0.2554382080943845
0.0 0.25012579996380535
0.0 0.2447307083843011
0.0 0.239253100197043
0.0 0.23369300254421
0.0 0.22805017157411983
0.0 0.222324017237861
0.0 0.21651357356967726
0.0 0.21061748504741126
0.0 0.20463403087414322
0.0 0.1985611759623631
0.0 0.19239655450888504
0.0 0.18613740758242753
0.0 0.17978062676426454
0.0 0.1733227554804751
0.0 0.16676000229989887
0.0 0.1600883885790644
0.0 0.15330374100924218
0.0 0.1464017181102917
0.0 0.1393780361702286
0.0 0.13222862104750316
0.0 0.1249495467858686
0.0 0.11753695890815558
0.0 0.10998733512317671
0.0 0.10229804276344813
0.0 0.09446827636761285
0.0 0.08649950424727011
0.0 0.07839479872812283
0.0 0.0701578110905153
0.0 0.06179205686331356
0.0 0.05330055940489938
0.0 0.044685656713319644
0.0 0.035948914646871374
0.0 0.02709108078629026
0.0 0.01811209780449243
0.0 0.009011082719937022
0.0 -0.0002136775745951395
0.0 -0.009564565274035427
0.0 -0.019044311562251538
0.0 -0.028655641645387614
0.0 -0.03840113271581368
0.0 -0.048283249673926366
0.0 -0.05830412515014301
0.0 -0.06846509030155948
0.0 -0.07876632126798845
0.0 -0.08920663538596971
0.0 -0.0997832081944821
0.0 -0.11049130618025804
0.0 -0.12132419940085187
0.0 -0.13227312577686653
0.0 -0.14332731129361728
0.0 -0.15447407600280802
0.0 -0.1656990578132579
0.0 -0.17698655632605023
0.0 -0.18831987107706288
0.0 -0.1996816872234834
0.0 -0.2110545522906721
0.0 -0.2224212831312606
0.0 -0.233765279867305
0.0 -0.24507079889613886
0.0 -0.2563231455860672
0.0 -0.26750875085575476
0.0 -0.2786150569236733
0.0 -0.28963033244174397
0.0 -0.3005432810939892
0.0 -0.31134274811672974
0.0 -0.3220176256045228
0.0 -0.33255701735659565
0.0 -0.34295027091253105
0.0 -0.3531872396495245
0.0 -0.36325893526312864
0.0 -0.3731576624308217
0.0 -0.3828770451798684
0.0 -0.3924121531141156
0.0 -0.40175951367620566
0.0 -0.4109171263104646
0.0 -0.41988450051405113
0.0 -0.4286624768086199
0.0 -0.43725301032881364
0.0 -0.44565894686698676
0.0 -0.4538835032298457
0.0 -0.46192992167470887
0.0 -0.46980152445790546
0.0 -0.4775018178812435
0.0 -0.48503450348007365
0.0 -0.4924034225598167
0.0 -0.4996124922943112
0.0 -0.5066656462622714
0.0 -0.5135668134940079
0.0 -0.5203199504114898
0.0 -0.5269290106139894
0.0 -0.5333978912049664
0.0 -0.5397303438787369
0.0 -0.545929770750284
0.0 -0.5519990058722157
0.0 -0.5579402114768058
0.0 -0.5637549806105282
0.0 -0.5694444702308469
0.0 -0.5750094658809257
0.0 -0.5804504407880833
0.0 -0.585767654523749
0.0 -0.5909616157833322
0.0 -0.5960333768163071
0.0 -0.6009843502943849
0.0 -0.6058161485928039
0.0 -0.6105304773334589
0.0 -0.6151290549009508
0.0 -0.6196135446093466
0.0 -0.6239855007772832
0.0 -0.6282463313981003
0.0 -0.6323972709834398
0.0 -0.6364393577108884
0.0 -0.6403734202925931
0.0 -0.6442000751736188
0.0 -0.6479197127859192
0.0 -0.6515325321454096
0.0 -0.6550387426405875
0.0 -0.6584386940110613
0.0 -0.6617328248177653
0.0 -0.6649216083060365
0.0 -0.6680055170665924
0.0 -0.6709850020863204
0.0 -0.6738604577344219
0.0 -0.6766321838287715
0.0 -0.6793003731270002
0.0 -0.6818650999701932
0.0 -0.6843262885187983
0.0 -0.686683679766274
0.0 -0.68893681001262
0.0 -0.6910849880315405
0.0 -0.6931275011372897
0.0 -0.6950638852138351
0.0 -0.6968940437086123
0.0 -0.698618325092555
0.0 -0.7002375271429003
0.0 -0.7017528859559944
0.0 -0.7031660600157602
0.0 -0.7044791312976408
0.0 -0.7056946470913333
0.0 -0.7068156362638961
0.0 -0.7078455860906192
0.0 -0.708788417815113
0.0 -0.7096484605755269
0.0 -0.7104305074832571
0.0 -0.7111398663153173
0.0 -0.7117822828702601
0.0 -0.7123637874083626
0.0 -0.7128905031310379
0.0 -0.7133684883104437
0.0 -0.7138036254073744
0.0 -0.7142015240535335
0.0 -0.714567433529205
0.0 -0.71490616569632
0.0 -0.7152220288110964
0.0 -0.7155187747805708
0.0 -0.7157995617384278
0.0 -0.7160669329912086
0.0 -0.716322807517819
0.0 -0.7165684786167706
0.0 -0.716804619951477
0.0 -0.7170312968572133
0.0 -0.7172479881626735
0.0 -0.7174536133425347
0.0 -0.7176465623033751
0.0 -0.7178247352193582
0.0 -0.717985585145795
0.0 -0.7181261614822867
0.0 -0.7182431617088164
0.0 -0.7183329878231753
0.0 -0.7183918030280729
0.0 -0.7184155955193633
0.0 -0.7184002463299513
0.0 -0.718341612621827
0.0 -0.7182356238366727
0.0 -0.7180783697048728
0.0 -0.7178661920280498
0.0 -0.7175958045337891
0.0 -0.7172645056231776
0.0 -0.7168703596734611
0.0 -0.7164122331304614
0.0 -0.7158895936454105
0.0 -0.7153021541403365
0.0 -0.7146496216946421
0.0 -0.7139315454055261
0.0 -0.7131472365236861
0.0 -0.7122957777526734
0.0 -0.7113760630938666
0.0 -0.7103868470154144
0.0 -0.7093267969919677
0.0 -0.7081945146365988
0.0 -0.70698853979838
0.0 -0.7057073512579741
0.0 -0.7043493707533265
0.0 -0.7029129683272572
0.0 -0.7013964634224408
0.0 -0.6997981306685648
0.0 -0.6981162168273365
0.0 -0.6963489499911978
0.0 -0.6944944600437485
0.0 -0.6925505591712725
0.0 -0.6905146462132752
0.0 -0.6883837374601944
0.0 -0.6861544277497209
0.0 -0.683822845331168
0.0 -0.6813846284102548
0.0 -0.6788349712432478
0.0 -0.6761687186381198
0.0 -0.6733805597597198
0.0 -0.6704651479341519
0.0 -0.6674168547125853
0.0 -0.6642297780750995
0.0 -0.6608987016001071
0.0 -0.6574204250579165
0.0 -0.6537947432914779
0.0 -0.6500250100225868
0.0 -0.6461182361644204
0.0 -0.642084716138803
0.0 -0.6379371697481054
0.0 -0.6336890268491845
0.0 -0.629352793013573
0.0 -0.6249396215317493
0.0 -0.620458528540306
0.0 -0.6159156402258581
0.0 -0.6113147287398786
0.0 -0.606657973241401
0.0 -0.6019462305049045
0.0 -0.597179058262292
0.0 -0.5923549246330881
0.0 -0.5874717308906406
0.0 -0.5825273487765342
0.0 -0.5775197703436213
0.0 -0.5724469784767957
0.0 -0.5673068929009201
0.0 -0.5620974092663733
0.0 -0.5568163191587443
0.0 -0.5514612584712719
0.0 -0.5460297058712029
0.0 -0.540518959195437
0.0 -0.5349262486624422
0.0 -0.5292488676022923
0.0 -0.5234842006507875
0.0 -0.5176297159366392
0.0 -0.5116829946729244
0.0 -0.505641591643069
0.0 -0.49950262477939006
0.0 -0.4932626016705174
0.0 -0.4869174815384621
0.0 -0.4804624041004809
0.0 -0.4738915332661049
0.0 -0.46719830407910473
0.0 -0.46037566235151545
0.0 -0.4534162831527074
0.0 -0.44631281347212787
0.0 -0.43905818151151144
0.0 -0.4316460730301817
0.0 -0.4240716511695429
0.0 -0.41633248856224464
0.0 -0.4084296445792145
0.0 -0.40036864529692384
0.0 -0.3921599318144732
0.0 -0.3838183283835138
0.0 -0.3753611628054616
0.0 -0.3668052669812693
0.0 -0.3581637635855511
0.0 -0.34944376053796017
0.0 -0.3406459388015391
0.0 -0.33176613345963396
0.0 -0.3227978709845486
0.0 -0.3137348762104533
0.0 -0.30457380072783435
0.0 -0.29531690543392886
0.0 -0.2859730101946802
0.0 -0.2765566404759241
0.0 -0.26708763195616875
0.0 -0.25758926234644075
0.0 -0.2480849784560047
0.0 -0.2385965051607958
0.0 -0.2291428177316828
0.0 -0.2197397145185967
0.0 -0.21039987146347372
0.0 -0.20113310655695638
0.0 -0.19194663227778275
0.0 -0.1828452885029249
0.0 -0.1738317995818683
0.0 -0.16490711549596096
0.0 -0.15607085371110935
0.0 -0.1473222445701339
0.0 -0.13866302858007234
0.0 -0.1300989452626419
0.0 -0.12163846189050356
0.0 -0.1132919639085645
0.0 -0.10507100512614007
0.0 -0.09698722512919496
0.0 -0.08905160565929582
0.0 -0.08127441315783777
0.0 -0.07366535784425776
0.0 -0.06623346012482115
0.0 -0.05898678434515174
0.0 -0.05193202303360538
0.0 -0.04507387985928255
0.0 -0.03841439377979946
0.0 -0.03195243358018149
0.0 -0.02568288722003277
0.0 -0.019595138458956524
0.0 -0.01367352936688371
0.0 -0.00790353523639077
0.0 -0.002275392887518977
0.0 0.003217678205075715
0.0 0.008580266386218668
0.0 0.013815134930327443
0.0 0.018924030309443837
0.0 0.023909005268434366
0.0 0.028773317790418078
0.0 0.03352183171828421
0.0 0.038161072604259424
0.0 0.042698736736834095
0.0 0.04714327112001237
0.0 0.05150367437284648
0.0 0.0557886829781562
0.0 0.06000599704979248
0.0 0.06416221096893664
0.0 0.06826217356700734
0.0 0.07230873964511228
0.0 0.07630360018037655
0.0 0.08024805567692489
0.0 0.08414341708335893
0.0 0.08799115842171082
0.0 0.09179296026026135
0.0 0.09555071652432318
0.0 0.0992665100935113
0.0 0.10294263946886616
0.0 0.1065816265622816
0.0 0.11018611133272843
0.0 0.11375873529628665
0.0 0.11730207624719635
0.0 0.12081861051151882
0.0 0.12431068258371523
0.0 0.12778051597806303
0.0 0.131230231272813
0.0 0.1346618259023094
0.0 0.13807715414167768
0.0 0.14147791256591213
0.0 0.14486562998426805
0.0 0.14824159655095
0.0 0.1516068318462105
0.0 0.154962180320692
0.0 0.1583083754510838
0.0 0.16164605554546413
0.0 0.16497577943898098
0.0 0.1682980343236014
0.0 0.171613223578487
0.0 0.17492165393116085
0.0 0.17822353961477527
0.0 0.18151901815620128
0.0 0.18480816942893258
0.0 0.18809104647130476
0.0 0.19136775835921466
0.0 0.1946385493848354
0.0 0.19790378729296954
0.0 0.20116389171130628
0.0 0.20441928366121076
0.0 0.20767036132430203
0.0 0.21091748650871164
0.0 0.21416098351698518
0.0 0.21740115065755752
0.0 0.22063826670933492
0.0 0.22387259188241923
0.0 0.22710437548975032
0.0 0.23033385973854878
0.0 0.23356128491445932
0.0 0.23678688449040516
0.0 0.24001087805621754
0.0 0.24323349351517995
0.0 0.24645496701336517
0.0 0.24967551852920994
0.0 0.2528953485344209
0.0 0.2561146487947462
0.0 0.25933362333464977
0.0 0.2625525027483617
0.0 0.26577154156508714
0.0 0.2689910059571127
0.0 0.2722111650417905
0.0 0.2754322888370792
0.0 0.27865464576499827
0.0 0.28187849928562225
0.0 0.28510410985665074
0.0 0.28833174033889847
0.0 0.29156166003254336
0.0 0.2947941437838852
0.0 0.29802946926289997
0.0 0.3012679222429225
0.0 0.30450980022849516
0.0 0.3077554090348629
0.0 0.31100506129498484
0.0 0.31425907121375707
0.0 0.317517751486563
0.0 0.3207813997526385
0.0 0.32405030575416227
0.0 0.32732476930288706
0.0 0.33060507285216606
0.0 0.33389146157770444
0.0 0.3371841286520092
0.0 0.34048320163184886
0.0 0.3437887643606997
0.0 0.34710088706984543
0.0 0.35041963714009416
0.0 0.35374508215703115
0.0 0.35707729407144384
0.0 0.36041634750829715
0.0 0.36376231919201424
0.0 0.3671152866748907
0.0 0.37047532989733195
0.0 0.3738425324925051
0.0 0.37721697590646935
0.0 0.38059873901356805
0.0 0.3839878982042353
0.0 0.3873845228948585
0.0 0.390788672804366
0.0 0.39420039610845786
0.0 0.3976197145674004
0.0 0.40104660963964256
0.0 0.4044810252352603
0.0 0.4079228716085181
0.0 0.41137202742983475
0.0 0.4148283277440522
0.0 0.41829152594941904
0.0 0.4217612617205194
0.0 0.4252370555071001
0.0 0.42871831128110854
0.0 0.43220432554656163
0.0 0.43569432538305997
0.0 0.4391874999602721
0.0 0.4426830082136003
0.0 0.44617998149690224
0.0 0.4496775229760305
0.0 0.45317470882682453
0.0 0.4566705841853375
0.0 0.4601641688831463
0.0 0.46365445404384403
0.0 0.4671403923776722
0.0 0.4706208997428495
0.0 0.4740948560257007
0.0 0.47756110238845284
0.0 0.4810184316071239
0.0 0.48446557408986907
0.0 0.48790118862386544
0.0 0.49132387085952706
0.0 0.494732178563614
0.0 0.4981246630004231
0.0 0.5014999079975905
0.0 0.5048565383145203
0.0 0.5081931993481897
0.0 0.5115085392978832
0.0 0.5148011873251294
0.0 0.5180697394146718
0.0 0.5213126910378252
0.0 0.5245283705299681
0.0 0.5277149559525386
0.0 0.5308704908617677
0.0 0.5339928642493076
0.0 0.5370797768873311
0.0 0.5401287773461436
0.0 0.5431374028169665
0.0 0.5461032497728606
0.0 0.5490237627445491
0.0 0.551896357576105
0.0 0.5547190779123251
0.0 0.5574909207818155
0.0 0.5602117073836578
0.0 0.5628813463610662
0.0 0.5654990525027374
0.0 0.5680634344188583
0.0 0.570572817730219
0.0 0.573025566298878
0.0 0.5754204532520724
0.0 0.5777564109529582
0.0 0.5800323828150861
0.0 0.5822477367301542
0.0 0.5844022933622189
0.0 0.5864965202591405
0.0 0.5885310754487374
0.0 0.5905047126544372
0.0 0.592413669359936
0.0 0.5942540205680361
0.0 0.5960232046961419
0.0 0.5977193092344983
0.0 0.5993411392202515
0.0 0.6008890481744933
0.0 0.6023651245750916
0.0 0.6037729362479437
0.0 0.6051168461698851
0.0 0.606400708899086
0.0 0.607627007751316
0.0 0.60879687688727
0.0 0.6099100806582649
0.0 0.6109654088204232
0.0 0.6119614041539451
0.0 0.6128967760066025
0.0 0.613770965405495
0.0 0.6145831036101613
0.0 0.6153303333888398
0.0 0.6160079600443491
0.0 0.6166101982642952
0.0 0.6171309450626119
0.0 0.6175649113044757
0.0 0.6179089650621894
0.0 0.6181631032974799
0.0 0.6183297254930303
0.0 0.6184103593341482
0.0 0.61840300339625
0.0 0.6183026620689707
0.0 0.6181016748911305
0.0 0.617789673899895
0.0 0.6173550791656036
0.0 0.6167858368608407
0.0 0.6160698099099381
0.0 0.615196068169085
0.0 0.6141597825520362
0.0 0.6129625234062384
0.0 0.6116115032374783
0.0 0.6101204890627657
0.0 0.6085027488736825
0.0 0.6067680668072799
0.0 0.6049272099397182
0.0 0.6029937867020888
0.0 0.6009817647769284
0.0 0.5989035139173651
0.0 0.5967699223718774
0.0 0.5945905872826104
0.0 0.5923735712499346
0.0 0.5901253746802593
0.0 0.5878512405057322
0.0 0.5855552638162655
0.0 0.583240281891849
0.0 0.5809079255576055
0.0 0.5785589925899304
0.0 0.5761937931562838
0.0 0.5738123267890777
0.0 0.5714143226215131
0.0 0.5689993009972453
0.0 0.5665666773977942
0.0 0.5641156869968659
0.0 0.5616453291893801
0.0 0.5591544603053274
0.0 0.5566418398714514
0.0 0.5541061846906082
0.0 0.551546232879345
0.0 0.5489608071621925
0.0 0.5463489292020567
0.0 0.5437099154777648
0.0 0.541043195974333
0.0 0.5383480949755163
0.0 0.5356238933994872
0.0 0.5328699817449265
0.0 0.5300859126103472
0.0 0.5272713679729448
0.0 0.5244261614184034
0.0 0.521550253576105
0.0 0.5186438038959219
0.0 0.5157071991020142
0.0 0.5127409586360595
0.0 0.5097456689413785
0.0 0.5067220010561891
0.0 0.5036706931232967
0.0 0.5005925464815895
0.0 0.4974884447230888
0.0 0.49435932874866245
0.0 0.49120611423414845
0.0 0.4880294861890449
0.0 0.4848297787620056
0.0 0.4816070464486258
0.0 0.4783611716815145
0.0 0.4750920268592523
0.0 0.4717996595722418
0.0 0.4684844162669536
0.0 0.4651468485393507
0.0 0.461787540438355
0.0 0.4584071672543498
0.0 0.4550066376430538
0.0 0.45158712086361197
0.0 0.4481500106663372
0.0 0.4446969131418663
0.0 0.4412295808067422
0.0 0.43774977252371766
0.0 0.43425915228022877
0.0 0.4307592152704439
0.0 0.42725118776263765
0.0 0.4237359440616292
0.0 0.420213991280446
0.0 0.4166855054733135
0.0 0.4131503971499799
0.0 0.4096083590964138
0.0 0.4060588632790096
0.0 0.40250104922553886
0.0 0.39893367440603206
0.0 0.3953552352738419
0.0 0.3917640910078524
0.0 0.38815852905298864
0.0 0.38453676090111244
0.0 0.3808969227910155
0.0 0.3772371226323909
0.0 0.373555479624522
0.0 0.36985013483263873
0.0 0.36611922585150464
0.0 0.36236086090288777
0.0 0.3585731031874521
0.0 0.3547539670958204
0.0 0.35090142489143666
0.0 0.3470133590094343
0.0 0.3430874324539194
0.0 0.3391208658784674
0.0 0.33511037116344583
0.0 0.3310523567011461
0.0 0.3269431316976462
0.0 0.3227790180509901
0.0 0.3185564186450508
0.0 0.31427187961600433
0.0 0.309922147127265
0.0 0.30550420413913504
0.0 0.30101529793867937
0.0 0.2964529617887037
0.0 0.29181502862664294
0.0 0.2870996367834446
0.0 0.2823052294664602
0.0 0.27743054331649014
0.0 0.2724745915316733
0.0 0.26743664497577424
0.0 0.2623162104374705
0.0 0.2571130125476824
0.0 0.2518269756045947
0.0 0.24645819983632974
0.0 0.24100686005266808
0.0 0.23547304720960344
0.0 0.22985661555095613
0.0 0.22415708862362205
0.0 0.21837362204319025
0.0 0.21250498295326506
0.0 0.20654956264994875
0.0 0.20050542291679935
0.0 0.19437031075428177
0.0 0.18814159431586203
0.0 0.18181626927099104
0.0 0.17539099211340178
0.0 0.16886206896930286
0.0 0.16222557338091642
0.0 0.15547739775836913
0.0 0.14861323787549152
0.0 0.14162875990426044
0.0 0.13451983167933868
0.0 0.12728248852508678
0.0 0.11991283789552891
0.0 0.11240721168516085
0.0 0.10476259569139555
0.0 0.09697752219932303
0.0 0.08905275518533252
0.0 0.08099096437510848
0.0 0.07279571815135741
0.0 0.06447062584193408
0.0 0.05601889454251432
0.0 0.04744309329008256
0.0 0.03874504240563622
0.0 0.02992574977208467
0.0 0.020985413073290906
0.0 0.011923418688933827
0.0 0.0027383086864309764
0.0 -0.006572116664921407
0.0 -0.01601051583336023
0.0 -0.025579649336605267
0.0 -0.035282132769714716
0.0 -0.04512046798840483
0.0 -0.05509694801342581
0.0 -0.06521320828831341
0.0 -0.07546981777798077
0.0 -0.08586604977810987
0.0 -0.09639963550500286
0.0 -0.10706646935001923
0.0 -0.11786046359755802
0.0 -0.1287735027807566
0.0 -0.13979544652502435
0.0 -0.15091420696947674
0.0 -0.16211592320650417
0.0 -0.17338528103074416
0.0 -0.18470586408309972
0.0 -0.19606050438584627
0.0 -0.20743173975067614
0.0 -0.2188022638903378
0.0 -0.2301552595145891
0.0 -0.24147468558216115
0.0 -0.2527454975920031
0.0 -0.2639537656522167
0.0 -0.2750866388736525
0.0 -0.2861321639779362
0.0 -0.29707892664416186
0.0 -0.3079157573036867
0.0 -0.3186315272326726
0.0 -0.3292152566855371
0.0 -0.3396562001078949
0.0 -0.34994398719127623
0.0 -0.36006922553534476
0.0 -0.3700238049685299
0.0 -0.3798009188123058
0.0 -0.38939516829763143
0.0 -0.3988026191428984
0.0 -0.40802079916985495
0.0 -0.41704873582004304
0.0 -0.4258868716936531
0.0 -0.4345368321303107
0.0 -0.44300122483170046
0.0 -0.4512832055770673
0.0 -0.45938601325029776
0.0 -0.46731293072820596
0.0 -0.4750674005998433
0.0 -0.48265306419985304
0.0 -0.49007372609921995
0.0 -0.497333286918414
0.0 -0.504435680248408
0.0 -0.5113848316667947
0.0 -0.518184687686578
0.0 -0.5248392138046374
0.0 -0.5313523285947382
0.0 -0.53772785106466
0.0 -0.5439693127514159
0.0 -0.5500797484067879
0.0 -0.556061537692079
0.0 -0.5619164320132483
0.0 -0.5676457223821822
0.0 -0.573250305513432
0.0 -0.5787307508301994
0.0 -0.5840873423194076
0.0 -0.5893204620891963
0.0 -0.5944309997285868
0.0 -0.599420274564355
0.0 -0.6042898479246385
0.0 -0.6090414055888278
0.0 -0.6136766697705245
0.0 -0.6181973269427736
0.0 -0.6226049705662648
0.0 -0.6269010579996144
0.0 -0.6310868819184813
0.0 -0.6351635448348876
0.0 -0.6391319421674597
0.0 -0.6429927577315819
0.0 -0.6467464585056047
0.0 -0.6503932841837149
0.0 -0.6539334178658355
0.0 -0.65736716926368
0.0 -0.6606949539976775
0.0 -0.6639172384962602
0.0 -0.6670344989783972
0.0 -0.6700471970637184
0.0 -0.6729557500679807
0.0 -0.6757604899640348
0.0 -0.6784616443755699
0.0 -0.6810593278313403
0.0 -0.6835535167496004
0.0 -0.6859440120734288
0.0 -0.688230417447174
0.0 -0.6904121125464476
0.0 -0.6924883587151319
0.0 -0.6944585861964223
0.0 -0.6963225748597862
0.0 -0.6980805251339515
0.0 -0.6997330945516348
0.0 -0.7012813809991488
0.0 -0.7027269090443249
0.0 -0.7040716236659842
0.0 -0.7053179187609562
0.0 -0.7064686698456208
0.0 -0.7075272221890676
0.0 -0.708497361797741
0.0 -0.7093832858508512
0.0 -0.7101896316601713
0.0 -0.7109215438920433
0.0 -0.7115846418395585
0.0 -0.7121848869051678
0.0 -0.7127283934672418
0.0 -0.7132212531018184
0.0 -0.7136694154929986
0.0 -0.714078586801267
0.0 -0.7144541398082975
0.0 -0.7148010342174478
0.0 -0.7151237456368814
0.0 -0.7154262066128738
0.0 -0.7157117670144253
0.0 -0.7159831682258131
0.0 -0.7162425291911819
0.0 -0.716491343023193
0.0 -0.7167304794965418
0.0 -0.7169601950826119
0.0 -0.7171801518251179
0.0 -0.7173894447555925
0.0 -0.7175866295439498
0.0 -0.7177697575505706
0.0 -0.7179364190544765
0.0 -0.7180837873995488
0.0 -0.7182086666099877
0.0 -0.7183075465384477
0.0 -0.718376660282826
0.0 -0.7184120447003383
0.0 -0.7184096074383759
0.0 -0.7183652023060272
0.0 -0.7182747258535304
0.0 -0.7181342079547341
0.0 -0.7179398997957583
0.0 -0.717688374035779
0.0 -0.7173767186363779
0.0 -0.7170027446425978
0.0 -0.7165650731487071
0.0 -0.7160630147752343
0.0 -0.715496240161652
0.0 -0.7148644787826509
0.0 -0.7141673408832377
0.0 -0.7134042166063556
0.0 -0.7125742573154757
0.0 -0.711676413072952
0.0 -0.7107094772556811
0.0 -0.7096721405690962
0.0 -0.7085630250918928
0.0 -0.7073806892684029
0.0 -0.706123630032198
0.0 -0.7047902867934631
0.0 -0.7033790462894014
0.0 -0.7018882440927177
0.0 -0.7003161681499067
0.0 -0.6986610714135777
0.0 -0.6969211904130692
0.0 -0.6950947062584238
0.0 -0.693179552238154
0.0 -0.6911732565641951
0.0 -0.6890729568117607
0.0 -0.6868753901832934
0.0 -0.6845768369208146
0.0 -0.6821730913715088
0.0 -0.6796594810241852
0.0 -0.6770309412529231
0.0 -0.6742821883753062
0.0 -0.6714079045158815
0.0 -0.6684025763032888
0.0 -0.6652603428060603
0.0 -0.6619756271817729
0.0 -0.6585444408955917
0.0 -0.6549655430272928
0.0 -0.6512411207898303
0.0 -0.647377040043353
0.0 -0.6433826184793424
0.0 -0.6392699254461911
0.0 -0.6350524627237626
0.0 -0.6307431052624185
0.0 -0.6263534045222129
0.0 -0.6218931906832322
0.0 -0.61736951507866
0.0 -0.6127868132429491
0.0 -0.6081477012612106
0.0 -0.6034534638248975
0.0 -0.5987040689873718
0.0 -0.5938982871051924
0.0 -0.5890341418765113
0.0 -0.5841094744368883
0.0 -0.5791222402440254
0.0 -0.5740704451656471
0.0 -0.5689520249712205
0.0 -0.563764880206168
0.0 -0.5585068468939877
0.0 -0.5531756107232946
0.0 -0.5477687122570933
0.0 -0.5422834970016053
0.0 -0.5367171927098358
0.0 -0.5310670695466255
0.0 -0.5253304841984947
0.0 -0.5195048750056522
0.0 -0.5135877888074973
0.0 -0.507576827766693
0.0 -0.5014692830045243
0.0 -0.49526185318632004
0.0 -0.48895069584541895
0.0 -0.4825312370617877
0.0 -0.47599793314074906
0.0 -0.4693444231717129
0.0 -0.46256378633753975
0.0 -0.45564875965080426
0.0 -0.44859196924359235
0.0 -0.4413862121446672
0.0 -0.43402486598798135
0.0 -0.42650253185492276
0.0 -0.41881590175669636
0.0 -0.41096480556156045
0.0 -0.4029532643573099
0.0 -0.39479015499784453
0.0 -0.38648904225967085
0.0 -0.3780667428658227
0.0 -0.36954060968977126
0.0 -0.36092526587888835
0.0 -0.3522298863648142
0.0 -0.3434571064211961
0.0 -0.3346040486034829
0.0 -0.3256646947360847
0.0 -0.3166324492241077
0.0 -0.3075026804075008
0.0 -0.2982756506397254
0.0 -0.2889581741944834
0.0 -0.2795629319256565
0.0 -0.2701082076121811
0.0 -0.26061657850827363
0.0 -0.25111169826864693
0.0 -0.24161597817508462
0.0 -0.23214933873763893
0.0 -0.22272860090153704
0.0 -0.21336740919217279
0.0 -0.20407646306288418
0.0 -0.19486377875697214
0.0 -0.18573492851470577
0.0 -0.17669327540768592
0.0 -0.16774029539626437
0.0 -0.15887596433779128
0.0 -0.15009942472102392
0.0 -0.14141131496553852
0.0 -0.13281610464122284
0.0 -0.12432155944951628
0.0 -0.1159375216272568
0.0 -0.10767527032929955
0.0 -0.09954654584085063
0.0 -0.09156258289792653
0.0 -0.08373383937857211
0.0 -0.07607020733788747
0.0 -0.0685809544365862
0.0 -0.06127447713196681
0.0 -0.054157967929959604
0.0 -0.04723683691729938
0.0 -0.040514040795039306
0.0 -0.0339895194921702
0.0 -0.02765954787471776
0.0 -0.021515460106128342
0.0 -0.015542592872718279
0.0 -0.009725442595969917
0.0 -0.004052900103738397
0.0 0.0014826423346002392
0.0 0.0068864178985291276
0.0 0.012161750006289312
0.0 0.017310557206731754
0.0 0.02233468104898772
0.0 0.027236961820400096
0.0 0.03202169936818057
0.0 0.03669493782937285
0.0 0.04126405395366627
0.0 0.04573727677201066
0.0 0.050123491099558395
0.0 0.054431617722524805
0.0 0.05866971532783985
0.0 0.0628447632542252
0.0 0.06696223210420507
0.0 0.07102557324633839
0.0 0.0750367442120877
0.0 0.07899710950334961
0.0 0.08290795070815386
0.0 0.08677068130885822
0.0 0.09058691408389921
0.0 0.0943584772212432
0.0 0.09808739461200824
0.0 0.1017758912581791
0.0 0.10542642275467276
0.0 0.10904160679803757
0.0 0.11262409317737154
0.0 0.11617648509147553
0.0 0.11970129511885602
0.0 0.12320091073260843
0.0 0.12667759131008438
0.0 0.1301334902928475
0.0 0.13357064709026115
0.0 0.13699096252098464
0.0 0.14039618526289122
0.0 0.143787898761637
0.0 0.1471674823753246
0.0 0.15053603812017372
0.0 0.15389444998793222
0.0 0.15724348532856577
0.0 0.16058381110050254
0.0 0.16391601170188144
0.0 0.16724059704216365
0.0 0.17055799767974786
0.0 0.17386855161917142
0.0 0.177172500979785
0.0 0.18047000724820508
0.0 0.18376116752074562
0.0 0.18704603572929754
0.0 0.1903246904691694
0.0 0.19359733108288668
0.0 0.19686429399848937
0.0 0.2001259874692688
0.0 0.20338283469179705
0.0 0.20663524440274342
0.0 0.20988359102208162
0.0 0.21312820859270837
0.0 0.21636940296309992
0.0 0.21960746046608656
0.0 0.22284264689849365
0.0 0.22607521296599986
0.0 0.22930540224930704
0.0 0.23253345586834617
0.0 0.23575961306599114
0.0 0.23898409660575914
0.0 0.24220712591804094
0.0 0.24542893655296705
0.0 0.2486497574576293
0.0 0.2518697938994652
0.0 0.25508923992234184
0.0 0.2583082936530808
0.0 0.26152717579543955
0.0 0.2647461349441739
0.0 0.26796543440098175
0.0 0.27118534338379063
0.0 0.274406132625832
0.0 0.27762806921730543
0.0 0.2808514178722716
0.0 0.28407644095900664
0.0 0.2873033997164671
0.0 0.29053256320998777
0.0 0.29376420381365353
0.0 0.29699859639853865
0.0 0.30023602482596395
0.0 0.3034767817983526
0.0 0.30672117112488084
0.0 0.3099695040298202
0.0 0.3132220935768335
0.0 0.31647925365048984
0.0 0.31974128821130476
0.0 0.32300848814992106
0.0 0.3262811514985645
0.0 0.3295595685109471
0.0 0.33284399622393757
0.0 0.3361346468292557
0.0 0.3394316686148679
0.0 0.34273515547466127
0.0 0.34604517917960165
0.0 0.3493618083174621
0.0 0.35268511231264654
0.0 0.3560151623672432
0.0 0.3593520306425476
0.0 0.36269579152855774
0.0 0.36604652183965924
0.0 0.36940430143284775
0.0 0.372769212780631
0.0 0.3761413391713391
0.0 0.379520761734184
0.0 0.38290755676159
0.0 0.38630179559535976
0.0 0.3897035416241875
0.0 0.39311284786129835
0.0 0.3965297469195174
0.0 0.3999542327422038
0.0 0.4033862593069102
0.0 0.4068257485597167
0.0 0.41027259012783956
0.0 0.41372663639543195
0.0 0.41718766975932414
0.0 0.42065536817402366
0.0 0.4241292910248146
0.0 0.42760887887699767
0.0 0.43109345931068777
0.0 0.43458227602199706
0.0 0.43807452867720037
0.0 0.44156938638034726
0.0 0.44506598943148173
0.0 0.4485634496242097
0.0 0.452060850191443
0.0 0.4555572453085908
0.0 0.45905166454818414
0.0 0.46254310924742836
0.0 0.4660305449785752
0.0 0.4695129004364078
0.0 0.4729890661990018
0.0 0.4764578951635462
0.0 0.47991819838094973
0.0 0.48336872764807015
0.0 0.4868081644868391
0.0 0.4902351223015098
0.0 0.4936481669146775
0.0 0.497045847071435
0.0 0.5004267343318947
0.0 0.5037894424785405
0.0 0.5071326116615552
0.0 0.5104548915266316
0.0 0.5137549189434965
0.0 0.5170313016348886
0.0 0.5202825780118115
0.0 0.5235071337891286
0.0 0.5267031899952379
0.0 0.5298688346646929
0.0 0.5330020095807688
0.0 0.5361004752291718
0.0 0.5391618165968955
0.0 0.5421835619189906
0.0 0.5451632930007634
0.0 0.5480985345430113
0.0 0.5509866540623883
0.0 0.5538254158026853
0.0 0.5566135183798957
0.0 0.5593505466626173
0.0 0.5620364950069602
0.0 0.5646708556336824
0.0 0.567252376751032
0.0 0.5697794514709673
0.0 0.5722503854629379
0.0 0.5746638296111632
0.0 0.5770186982537359
0.0 0.5793138815626554
0.0 0.5815486013314699
0.0 0.5837225245176095
0.0 0.5858358689618768
0.0 0.5878894488070764
0.0 0.5898828262784782
0.0 0.591812849321253
0.0 0.5936753848714681
0.0 0.5954674742242625
0.0 0.597187061990815
0.0 0.5988326309497405
0.0 0.6004039701692805
0.0 0.60190262446854
0.0 0.6033317346650354
0.0 0.6046955402043398
0.0 0.6059982022740171
0.0 0.6072426568766226
0.0 0.6084304837581774
0.0 0.6095618491672667
0.0 0.6106357740621607
0.0 0.611650827418577
0.0 0.6126055714213873
0.0 0.6134992654913886
0.0 0.6143313684655158
0.0 0.6150997105125569
0.0 0.6158000948469523
0.0 0.6164270098641577
0.0 0.6169743479211617
0.0 0.6174364312624058
0.0 0.6178092905125872
0.0 0.6180918122631587
0.0 0.6182860165620504
0.0 0.618394171285945
0.0 0.6184153400012312
0.0 0.6183453616649734
0.0 0.6181774678961333
0.0 0.6179020664998003
0.0 0.6175078588120084
0.0 0.6169829146885354
0.0 0.616315094546859
0.0 0.6154926671840574
0.0 0.6145084796415279
0.0 0.6133621702043177
0.0 0.6120592017353665
0.0 0.6106114053877444
0.0 0.6090327664860894
0.0 0.6073342215528117
0.0 0.6055257611190109
0.0 0.6036201808139127
0.0 0.6016316640803653
0.0 0.5995731730808718
0.0 0.5974560244302062
0.0 0.5952902410580116
0.0 0.5930843917852637
0.0 0.5908454562855269
0.0 0.5885790432251707
0.0 0.5862896237249587
0.0 0.5839804462993281
0.0 0.5816534869209011
0.0 0.5793097604255617
0.0 0.5769497061116045
0.0 0.5745734162453554
0.0 0.5721807024496882
0.0 0.569771137150706
0.0 0.5673441728827601
0.0 0.5648991118816311
0.0 0.5624350198888437
0.0 0.559950794464727
0.0 0.5574452216501643
0.0 0.5549170202624512
0.0 0.552364916647056
0.0 0.5497876986701348
0.0 0.5471843111447947
0.0 0.5445539798618407
0.0 0.5418961261255841
0.0 0.5392101205424134
0.0 0.5364952398833897
0.0 0.5337508245493122
0.0 0.530976378809051
0.0 0.5281715486633972
0.0 0.5253361043422828
0.0 0.5224699540912499
0.0 0.5195731841573776
0.0 0.5166461159156158
0.0 0.513689239669363
0.0 0.510703119879982
0.0 0.5076883988996186
0.0 0.5046457961500326
0.0 0.5015760909164442
0.0 0.4984801411471464
0.0 0.49535887611616813
0.0 0.4922132401251021
0.0 0.4890440083208524
0.0 0.4858516243804099
0.0 0.4826362228346135
0.0 0.47939772594653296
0.0 0.4761359915117205
0.0 0.4728509885494569
0.0 0.4695429640577601
0.0 0.46621243230728965
0.0 0.4628599752314137
0.0 0.45948622215191287
0.0 0.4560919948015668
0.0 0.4526783820447585
0.0 0.4492467084075806
0.0 0.4457985139565987
0.0 0.4423355196730303
0.0 0.43885949542825065
0.0 0.4353721436492036
0.0 0.4318750242805347
0.0 0.42836946057778097
0.0 0.42485644163849656
0.0 0.421336590346158
0.0 0.4178101831472046
0.0 0.41427720655147715
0.0 0.4107374193957232
0.0 0.40719037281692694
0.0 0.40363532466662344
0.0 0.40007114913549463
0.0 0.39649640836832556
0.0 0.39290949464458064
0.0 0.389308717541906
0.0 0.3856923121004809
0.0 0.38205843408542706
0.0 0.3784051970488641
0.0 0.37473071367953636
0.0 0.37103312014718365
0.0 0.36731055789152134
0.0 0.3635611464187381
0.0 0.35978296375752594
0.0 0.35597404040450453
0.0 0.3521323627728992
0.0 0.34825584642767043
0.0 0.3443422506375936
0.0 0.34038896071187275
0.0 0.3363928367567403
0.0 0.33235035526721923
0.0 0.32825784119961515
0.0 0.3241116043657105
0.0 0.3199080155359937
0.0 0.3156435689501492
0.0 0.31131494118191794
0.0 0.30691903619485844
0.0 0.30245301484133547
0.0 0.29791431740968827
0.0 0.2933006803060099
0.0 0.2886101440984867
0.0 0.2838410559083922
0.0 0.27899206091191453
0.0 0.2740620856123095
0.0 0.2690503207454704
0.0 0.2639562004467534
0.0 0.2587793820913333
0.0 0.2535197287150163
0.0 0.2481772880426592
0.0 0.2427522299723814
0.0 0.23724469315829189
0.0 0.23165461658308897
0.0 0.2259816334604097
0.0 0.22022501994968277
0.0 0.2143836686316396
0.0 0.20845608741596727
0.0 0.20244043656753702
0.0 0.1963345680972803
0.0 0.19013597792986853
0.0 0.18384177041675223
0.0 0.17744871406688015
0.0 0.17095322617967362
0.0 0.16435143492530388
0.0 0.15763929558936496
0.0 0.15081255683151532
0.0 0.14386686300587753
0.0 0.13679801472749664
0.0 0.12960199777026216
0.0 0.12227490304508512
0.0 0.11481295379792962
0.0 0.1072128570350049
0.0 0.09947255417715102
0.0 0.0915920653916617
0.0 0.08357355501019118
0.0 0.0754204180029237
0.0 0.06713631280234839
0.0 0.058724607304422645
0.0 0.05018809184139962
0.0 0.04152883332511137
0.0 0.032748101215982324
0.0 0.023846348252968844
0.0 0.014823224738232898
0.0 0.005677538570950781
0.0 -0.003592696645312133
0.0 -0.012990030214383694
0.0 -0.0225172285286791
0.0 -0.032176954433047
0.0 -0.04197174383437284
0.0 -0.05190399800893361
0.0 -0.06197561252171218
0.0 -0.07218752705132407
0.0 -0.0825394465102644
0.0 -0.093029628946467
0.0 -0.1036545822775096
0.0 -0.11440885397975901
0.0 -0.12528497682727094
0.0 -0.1362734530802038
0.0 -0.1473628009297712
0.0 -0.15853969385224326
0.0 -0.16978924155240951
0.0 -0.1810953439568198
0.0 -0.19244102666609253
0.0 -0.20380886698959697
0.0 -0.2151814701204952
0.0 -0.22654183162993
0.0 -0.23787363417159718
0.0 -0.24916149708445298
0.0 -0.2603911314959679
0.0 -0.27154936440057853
0.0 -0.28262396221694575
0.0 -0.2936033833973714
0.0 -0.304476435437053
0.0 -0.31523197225477406
0.0 -0.3258589252561704
0.0 -0.33634647908147064
0.0 -0.3466841204428732
0.0 -0.3568620693644578
0.0 -0.3668718030509735
0.0 -0.3767060989934154
0.0 -0.3863590934833949
0.0 -0.39582638749282406
0.0 -0.4051050384127656
0.0 -0.4141935903359419
0.0 -0.42309206671332833
0.0 -0.4318017365787704
0.0 -0.4403249166142554
0.0 -0.4486646523185723
0.0 -0.45682418250590123
0.0 -0.4648067639676934
0.0 -0.47261577950227346
0.0 -0.4802548068591089
0.0 -0.48772760719268254
0.0 -0.49503805772613096
0.0 -0.5021900877311573
0.0 -0.5091876244790735
0.0 -0.5160346057758683
0.0 -0.5227349984686409
0.0 -0.5292927375946317
0.0 -0.5357116902490291
0.0 -0.5419955019392408
0.0 -0.5481473899652456
0.0 -0.5541699477882522
0.0 -0.5600651071274414
0.0 -0.5658342967758272
0.0 -0.5714785300933785
0.0 -0.5769984758159907
0.0 -0.5823944975259581
0.0 -0.5876668919483645
0.0 -0.59281636114903
0.0 -0.5978441121607191
0.0 -0.6027516444909196
0.0 -0.6075406137246724
0.0 -0.6122127379842002
0.0 -0.616769724962973
0.0 -0.6212132039997542
0.0 -0.6255446779409495
0.0 -0.6297654948275933
0.0 -0.6338768193677585
0.0 -0.6378796139030963
0.0 -0.6417746321474127
0.0 -0.6455624126411599
0.0 -0.6492432575709259
0.0 -0.6528173472241211
0.0 -0.6562849433937757
0.0 -0.6596464318333215
0.0 -0.6629022678633631
0.0 -0.6660529284604151
0.0 -0.6690988827839545
0.0 -0.6720405656048589
0.0 -0.6748783401786601
0.0 -0.6776124688440863
0.0 -0.680243103858069
0.0 -0.6827702705804813
0.0 -0.685193828436332
0.0 -0.6875134456495879
0.0 -0.6897285767688285
0.0 -0.6918384880385853
0.0 -0.6938425295865297
0.0 -0.6957403640387777
0.0 -0.6975320465985987
0.0 -0.6992180914928017
0.0 -0.7007994551104253
0.0 -0.7022775274007007
0.0 -0.7036541189634609
0.0 -0.7049314756390775
0.0 -0.7061123202795514
0.0 -0.707199852544335
0.0 -0.7081977193909902
0.0 -0.7091099906425072
0.0 -0.7099411557026115
0.0 -0.7106961924236774
0.0 -0.7113805804928521
0.0 -0.7120001906493797
0.0 -0.7125611093614784
0.0 -0.7130694502118207
0.0 -0.7135312189108859
0.0 -0.7139522100505806
0.0 -0.7143379126109239
0.0 -0.714693425947782
0.0 -0.7150233863193081
0.0 -0.7153319043017645
0.0 -0.7156225196847642
0.0 -0.7158981697786575
0.0 -0.7161611728614471
0.0 -0.7164132211872575
0.0 -0.7166553816276833
0.0 -0.7168881036663259
0.0 -0.7171112367649151
0.0 -0.7173240540861885
0.0 -0.7175252789141843
0.0 -0.7177131202610425
0.0 -0.7178853113948543
0.0 -0.7180391524004351
0.0 -0.7181715584883884
0.0 -0.7182791133869724
0.0 -0.7183581252587006
0.0 -0.7184046876772774
0.0 -0.718414742778561
0.0 -0.7183841514742246
0.0 -0.7183087862740634
0.0 -0.7181846238127312
0.0 -0.7180078348469177
0.0 -0.7177748754394756
0.0 -0.7174826462325044
0.0 -0.7171287107944421
0.0 -0.7167114302476355
0.0 -0.7162299246512458
0.0 -0.7156837920834459
0.0 -0.7150727660180094
0.0 -0.7143965083864536
0.0 -0.7136544854815751
0.0 -0.7128459222107392
0.0 -0.7119698285959153
0.0 -0.7110250419979581
0.0 -0.7100102798429023
0.0 -0.7089241834741762
0.0 -0.7077653315755718
0.0 -0.7065322416952374
0.0 -0.7052233718517166
0.0 -0.7038371253583615
0.0 -0.7023718526754588
0.0 -0.7008258559246056
0.0 -0.6991973975310004
0.0 -0.6974847171670027
0.0 -0.6956860244759118
0.0 -0.693799360110198
0.0 -0.6918223879776462
0.0 -0.6897523653986904
0.0 -0.6875861636240733
0.0 -0.685320211317678
0.0 -0.6829504609985236
0.0 -0.6804723812875925
0.0 -0.6778810219671519
0.0 -0.6751711471149457
0.0 -0.6723374404428818
0.0 -0.6693744837568173
0.0 -0.6662765135617758
0.0 -0.663037726834636
0.0 -0.6596534801050062
0.0 -0.6561215703553551
0.0 -0.6524430428127521
0.0 -0.6486225941240632
0.0 -0.6446684943838781
0.0 -0.6405920427097013
0.0 -0.6364065238538336
0.0 -0.6321251182661597
0.0 -0.6277598017156802
0.0 -0.6233211046355633
0.0 -0.6188170290590538
0.0 -0.6142527535188429
0.0 -0.6096313919217842
0.0 -0.604954647251946
0.0 -0.6002228997514691
0.0 -0.5954352716206295
0.0 -0.5905899609624595
0.0 -0.5856848038257273
0.0 -0.580717715243967
0.0 -0.5756867069548706
0.0 -0.5705897354324808
0.0 -0.5654247077283335
0.0 -0.5601894965350318
0.0 -0.5548818386677226
0.0 -0.5494993198045625
0.0 -0.5440393436154188
0.0 -0.5384991629697359
0.0 -0.5328760272193982
0.0 -0.5271672617533624
0.0 -0.5213702787434591
0.0 -0.515482586547805
0.0 -0.5095017937714348
0.0 -0.5034253379445984
0.0 -0.49725011640780464
0.0 -0.4909724496506641
0.0 -0.48458802989322886
0.0 -0.478091637850729
0.0 -0.47147714073365193
0.0 -0.4647377701185523
0.0 -0.4578663472832778
0.0 -0.45085550652802975
0.0 -0.44369795533545864
0.0 -0.43638682871973555
0.0 -0.42891625330963296
0.0 -0.4212821482142578
0.0 -0.4134832239500569
0.0 -0.40552206653652734
0.0 -0.3974059754047726
0.0 -0.38914710963312266
0.0 -0.3807614929281816
0.0 -0.3722666574268592
0.0 -0.36367843831618324
0.0 -0.35500795936424273
0.0 -0.3462599240959761
0.0 -0.33743299474707655
0.0 -0.32852186727079347
0.0 -0.31951986288445533
0.0 -0.31042140281441316
0.0 -0.30122494569626046
0.0 -0.29193517518226747
0.0 -0.28256296707031064
0.0 -0.2731249121363175
0.0 -0.2636424801872287
0.0 -0.25413930955284086
0.0 -0.244638379305594
0.0 -0.23516050141307576
0.0 -0.22572351576460564
0.0 -0.21634206163219857
0.0 -0.20702774791438064
0.0 -0.19778941956975826
0.0 -0.1886334015755595
0.0 -0.17956373060734296
0.0 -0.17058244678115533
0.0 -0.1616899495965718
0.0 -0.15288553371026917
0.0 -0.1441689564077143
0.0 -0.13554338396501778
0.0 -0.1270157813034118
0.0 -0.11859536622530169
0.0 -0.11029304388687683
0.0 -0.10212053527883885
0.0 -0.09408929320434198
0.0 -0.08621000891260952
0.0 -0.07849274713630615
0.0 -0.07094699398261142
0.0 -0.06358145140002916
0.0 -0.05640375125367444
0.0 -0.04941994031963654
0.0 -0.04263382998129561
0.0 -0.036046367712890555
0.0 -0.029655095573643958
0.0 -0.023453112006738264
0.0 -0.017427408239887178
0.0 -0.011562077355847172
0.0 -0.005844425330580779
0.0 -0.000265923659184218
0.0 0.005179359495236185
0.0 0.010495343014351212
0.0 0.015684271042023176
0.0 0.020747878435812668
0.0 0.0256885988912329
0.0 0.030510207205490907
0.0 0.03521821664830447
0.0 0.039819637053312325
0.0 0.044322470577464246
0.0 0.048735405797266526
0.0 0.05306745329349371
0.0 0.057327031272775095
0.0 0.06152145406365424
0.0 0.06565676435819173
0.0 0.06973706996207864
0.0 0.07376468541904413
0.0 0.0777410896758609
0.0 0.08166755498009139
0.0 0.08554544071915815
0.0 0.08937629300924309
0.0 0.09316187159091736
0.0 0.0969041412722012
0.0 0.10060525670282214
0.0 0.10426760029705029
0.0 0.1078937532581306
0.0 0.11148636712376098
0.0 0.11504806554353551
0.0 0.11858139325740538
0.0 0.12208878140688258
0.0 0.12557252732406313
0.0 0.1290348159810721
0.0 0.13247772669636002
0.0 0.13590320746251933
0.0 0.13931305786713458
0.0 0.14270891377733605
0.0 0.14609223068049887
0.0 0.14946419714435827
0.0 0.15282575197089873
0.0 0.15617769770792145
0.0 0.15952073130990418
0.0 0.16285546111784624
0.0 0.16618242026541272
0.0 0.16950206699168419
0.0 0.1728147705171573
0.0 0.17612080292080828
0.0 0.17942034937398357
0.0 0.1827135246267832
0.0 0.18600039025197246
0.0 0.18928100740043946
0.0 0.1925555324572172
0.0 0.19582426157615895
0.0 0.19908758664115292
0.0 0.20234593156989777
0.0 0.2055997126830063
0.0 0.20884931608087332
0.0 0.21209508795946677
0.0 0.21533734309031569
0.0 0.21857637294429338
0.0 0.22181244811622536
0.0 0.22504582414289268
0.0 0.22827674614403767
0.0 0.23150545500514297
0.0 0.2347321924058917
0.0 0.23795718580686945
0.0 0.24118065310378745
0.0 0.2444028264364735
0.0 0.24762393881407183
0.0 0.2508442033108971
0.0 0.2540638163774108
0.0 0.25728297113276477
0.0 0.2605018804687462
0.0 0.2637207866914633
0.0 0.26693994848049574
0.0 0.2701596326866103
0.0 0.2733801100371824
0.0 0.2766016512042434
0.0 0.27982452270332053
0.0 0.28304898549553026
0.0 0.2862753000088023
0.0 0.2895037313044326
0.0 0.2927345510750127
0.0 0.2959680341435746
0.0 0.2992044601028895
0.0 0.30244411965737406
0.0 0.3056873147293437
0.0 0.30893435527663926
0.0 0.3121855538702809
0.0 0.31544122460976143
0.0 0.3187016763798437
0.0 0.32196720189958383
0.0 0.3252380942043036
0.0 0.328514647758822
0.0 0.33179713315801834
0.0 0.33508578110885406
0.0 0.3383807618059559
0.0 0.3416821825996119
0.0 0.34499011798193496
0.0 0.34830463736485556
0.0 0.35162580928423814
0.0 0.35495370299286927
0.0 0.35828839117399974
0.0 0.3616299495818639
0.0 0.3649784538869974
0.0 0.36833398213889
0.0 0.3716966158495171
0.0 0.37506643621423114
0.0 0.3784435245316682
0.0 0.38182795927496216
0.0 0.3852198159425377
0.0 0.38861916165844235
0.0 0.3920260513813582
0.0 0.39544052717827943
0.0 0.39886259778908445
0.0 0.40229222868569686
0.0 0.4057293503027089
0.0 0.40917386344393825
0.0 0.4126256350177519
0.0 0.41608447170811563
0.0 0.4195500878979713
0.0 0.4230220824720479
0.0 0.4264999334847505
0.0 0.4299830019872875
0.0 0.43347055416884467
0.0 0.4369618014709987
0.0 0.44045592211364054
0.0 0.44395206426269085
0.0 0.44744934917957757
0.0 0.45094687005332273
0.0 0.45444368991373957
0.0 0.4579388463440791
0.0 0.4614313500582446
0.0 0.4649201788765217
0.0 0.4684042727643733
0.0 0.47188253356633664
0.0 0.4753538274243278
0.0 0.47881698035458126
0.0 0.4822707638138587
0.0 0.48571388155961187
0.0 0.48914496831526394
0.0 0.4925626024960898
0.0 0.49596533469437876
0.0 0.4993517248602538
0.0 0.5027203733559743
0.0 0.5060699148300709
0.0 0.5093989962228364
0.0 0.5127062619597655
0.0 0.5159903303991951
0.0 0.5192497723076698
0.0 0.5224830286400388
0.0 0.5256883657270289
0.0 0.5288639138321771
0.0 0.5320076643169911
0.0 0.5351174394744165
0.0 0.5381908756601128
0.0 0.541225502627979
0.0 0.544218878455607
0.0 0.5471685773406889
0.0 0.550071974880813
0.0 0.5529266324402189
0.0 0.555730944348027
0.0 0.5584842308524753
0.0 0.5611864689195748
0.0 0.563837380111294
0.0 0.5664359009236799
0.0 0.5689805145532196
0.0 0.5714695135864305
0.0 0.5739014060842753
0.0 0.5762750558526671
0.0 0.5785893611484377
0.0 0.5808434001230997
0.0 0.5830367014491399
0.0 0.585169277641315
0.0 0.5872418794423128
0.0 0.5892546949826108
0.0 0.591205413785801
0.0 0.593089922242083
0.0 0.5949047617806765
0.0 0.596647690246932
0.0 0.5983169648347479
0.0 0.5999118691981107
0.0 0.6014334026137972
0.0 0.6028842416660061
0.0 0.6042683828891445
0.0 0.6055901562981634
0.0 0.606852934266638
0.0 0.6080587117783381
0.0 0.6092081025622719
0.0 0.6103004553616025
0.0 0.6113344050520648
0.0 0.612308479899702
0.0 0.6132216733111524
0.0 0.6140735251313557
0.0 0.6148625393698722
0.0 0.6155851076637688
0.0 0.6162360635900606
0.0 0.6168094003234809
0.0 0.6172991726338791
0.0 0.617700706703887
0.0 0.6180118936400434
0.0 0.6182340087352267
0.0 0.6183695116877302
0.0 0.6184186103670577
0.0 0.6183781612394403
0.0 0.6182422437056185
0.0 0.6180021755380286
0.0 0.617647011788181
0.0 0.6171649465918375
0.0 0.6165437928809381
0.0 0.6157714877891002
0.0 0.6148387445112443
0.0 0.6137432214278885
0.0 0.6124886464879795
0.0 0.6110845919636032
0.0 0.6095455738603456
0.0 0.6078838027666285
0.0 0.60610881724125
0.0 0.6042324361188652
0.0 0.6022687495482194
0.0 0.6002312393000294
0.0 0.5981316668711635
0.0 0.5959804443408636
0.0 0.5937866254342274
0.0 0.5915576816848448
0.0 0.5892996029493943
0.0 0.5870172212961724
0.0 0.5847141861040648
0.0 0.5823928569170739
0.0 0.5800545114306876
0.0 0.5776997430406118
0.0 0.5753287417879811
0.0 0.572941404611288
0.0 0.5705373693900763
0.0 0.5681161189559107
0.0 0.5656770146457449
0.0 0.5632192010420712
0.0 0.5607416183391476
0.0 0.5582430831926115
0.0 0.5557223296883609
0.0 0.5531780757613372
0.0 0.5506090819456059
0.0 0.5480142287060007
0.0 0.5453926399123867
0.0 0.5427437042004307
0.0 0.5400668345497502
0.0 0.5373613198033289
0.0 0.5346264635677719
0.0 0.5318617172511324
0.0 0.5290666850255727
0.0 0.5262410942619257
0.0 0.5233848065651086
0.0 0.5204978447179047
0.0 0.5175804545928296
0.0 0.5146330853202825
0.0 0.5116562829781003
0.0 0.5086506626138548
0.0 0.5056169236881549
0.0 0.5025558240387961
0.0 0.49946819254402625
0.0 0.49635494083308807
0.0 0.49321702135970336
0.0 0.49005528668850984
0.0 0.48687029608580046
0.0 0.48366227169882814
0.0 0.48043119076792273
0.0 0.4771769115248298
0.0 0.47389934391988264
0.0 0.47059863978875566
0.0 0.46727524966117645
0.0 0.46392974692838224
0.0 0.4605627310554536
0.0 0.45717494842001466
0.0 0.4537674040993833
0.0 0.45034134970723666
0.0 0.446898257622999
0.0 0.4434398038563242
0.0 0.43996775703534846
0.0 0.43648385182357785
0.0 0.43298970189289904
0.0 0.4294867164882153
0.0 0.4259759974283354
0.0 0.42245828485029707
0.0 0.41893396202320116
0.0 0.41540310094926386
0.0 0.4118655295450694
0.0 0.4083208675065642
0.0 0.40476848033936264
0.0 0.401207364371557
0.0 0.3976361640378165
0.0 0.39405331450069986
0.0 0.3904571458182707
0.0 0.38684591806233737
0.0 0.3832178127493511
0.0 0.37957095187506834
0.0 0.3759034441118803
0.0 0.37221341713168726
0.0 0.36849901405053775
0.0 0.364758364358289
0.0 0.36098956028668805
0.0 0.35719064922662913
0.0 0.353359628876865
0.0 0.3494944434452709
0.0 0.3455929263702864
0.0 0.34165260638561734
0.0 0.33767050407154514
0.0 0.33364319031404993
0.0 0.32956702000092175
0.0 0.3254382978690313
0.0 0.32125336846608454
0.0 0.3170086801204755
0.0 0.3127008459854911
0.0 0.308326694482669
0.0 0.30388330192080015
0.0 0.2993680167693976
0.0 0.2947784794953408
0.0 0.29011263357780814
0.0 0.28536872945550756
0.0 0.28054531883320344
0.0 0.2756412400262624
0.0 0.2706556017071996
0.0 0.26558776298831116
0.0 0.26043731209879006
0.0 0.2552040487144362
0.0 0.24988796398109353
0.0 0.2444892042581526
0.0 0.23900793457538333
0.0 0.23344417121939512
0.0 0.22779765577315494
0.0 0.22206778199283558
0.0 0.2162535662477323
0.0 0.21035363616113661
0.0 0.20436625634546093
0.0 0.19828937841032496
0.0 0.1921206201748663
0.0 0.18585720510942677
0.0 0.17949601008606075
0.0 0.17303356327392577
0.0 0.16646606145700005
0.0 0.15978951851369463
0.0 0.1529997516166301
0.0 0.1460924155517451
0.0 0.13906323572156187
0.0 0.13190814562643743
0.0 0.12462322316534241
0.0 0.1172046210976901
0.0 0.10964884069456733
0.0 0.10195331166113626
0.0 0.09411732624264434
0.0 0.08614244496208204
0.0 0.07803178741039922
0.0 0.06978901003147324
0.0 0.06141761266832642
0.0 0.05292059151522936
0.0 0.04430025174145825
0.0 0.03555812297651923
0.0 0.026694916446380307
0.0 0.017710539613974854
0.0 0.008604071735139718
0.0 -0.0006262350350986264
0.0 -0.009982785983078907
0.0 -0.019468319187916548
0.0 -0.029085552931009118
0.0 -0.03883705928666736
0.0 -0.048725297045419905
0.0 -0.05875237276882662
0.0 -0.0689195719461386
0.0 -0.07922701472283587
0.0 -0.08967345188179263
0.0 -0.10025597873113765
0.0 -0.11096977471644316
0.0 -0.12180802054471754
0.0 -0.13276186416752792
0.0 -0.1438204433690673
0.0 -0.15497099677586046
0.0 -0.1661990958446907
0.0 -0.1774889894992348
0.0 -0.18882394045696407
0.0 -0.20018661675275062
0.0 -0.21155957093813788
0.0 -0.22292563962695766
0.0 -0.2342682549667866
0.0 -0.24557171655375218
0.0 -0.25682137892669815
0.0 -0.268003723051108
0.0 -0.27910623078563257
0.0 -0.2901171970270104
0.0 -0.3010253419402667
0.0 -0.3118195121803165
0.0 -0.32248860198693663
0.0 -0.3330217256612889
0.0 -0.3434082463457848
0.0 -0.35363805616430277
0.0 -0.3637022226780826
0.0 -0.37359310894331926
0.0 -0.3833044013169452
0.0 -0.3928312344895822
0.0 -0.40217020153074196
0.0 -0.4113193677866307
0.0 -0.4202783074100894
0.0 -0.42904791371861745
0.0 -0.43763018634454565
0.0 -0.4460280004253056
0.0 -0.4542445777196483
0.0 -0.4622831620433334
0.0 -0.47014708183256915
0.0 -0.47783985158576275
0.0 -0.485365181689766
0.0 -0.49272691829591897
0.0 -0.4999289803835163
0.0 -0.5069753010355421
0.0 -0.5138698094464391
0.0 -0.5206164630501114
0.0 -0.5272192137153849
0.0 -0.5336819569628399
0.0 -0.5400084342176251
0.0 -0.5462020251763818
0.0 -0.5522655343938014
0.0 -0.5582010953673109
0.0 -0.5640102792453938
0.0 -0.5696942248071187
0.0 -0.5752537043324883
0.0 -0.5806891778651412
0.0 -0.5860009051836008
0.0 -0.5911894157377513
0.0 -0.5962557821477575
0.0 -0.6012014289347342
0.0 -0.6060279749117709
0.0 -0.6107371276377811
0.0 -0.615330605707552
0.0 -0.6198100699159929
0.0 -0.6241770659131217
0.0 -0.628432992982855
0.0 -0.6325790776447291
0.0 -0.6366163488525003
0.0 -0.6405456278568933
0.0 -0.6443675218368975
0.0 -0.648082411071136
0.0 -0.6516904913391655
0.0 -0.6551919760232245
0.0 -0.6585872195450397
0.0 -0.661876662441938
0.0 -0.665060778805736
0.0 -0.6681400411183618
0.0 -0.6711148990644427
0.0 -0.6739857438467036
0.0 -0.676752870097433
0.0 -0.6794164656309981
0.0 -0.6819765995832244
0.0 -0.6844331873142473
0.0 -0.686785960618709
0.0 -0.6890344479055643
0.0 -0.6911779504031244
0.0 -0.6932157602307487
0.0 -0.6951474288924139
0.0 -0.6969728780089126
0.0 -0.6986924771256275
0.0 -0.7003070434165545
0.0 -0.7018178308653835
0.0 -0.7032265172885573
0.0 -0.7045352032611516
0.0 -0.7057464563452797
0.0 -0.7068633272998729
0.0 -0.7078893233323107
0.0 -0.708828384376775
0.0 -0.7096848587700229
0.0 -0.710463561337109
0.0 -0.7111698209833425
0.0 -0.711809400610419
0.0 -0.7123883395517762
0.0 -0.7129127610873298
0.0 -0.713388717741286
0.0 -0.7138220809546828
0.0 -0.7142184455500088
0.0 -0.714583043174513
0.0 -0.7149206656970345
0.0 -0.715235598164236
0.0 -0.7155315659192862
0.0 -0.7158117007031591
0.0 -0.7160785183514397
0.0 -0.7163339102523377
0.0 -0.7165791427472662
0.0 -0.7168148615815602
0.0 -0.7170411052864447
0.0 -0.7172573264790698
0.0 -0.7174624202427642
0.0 -0.7176547564574889
0.0 -0.7178322145718969
0.0 -0.7179922265224691
0.0 -0.7181318253179074
0.0 -0.7182476951746964
0.0 -0.7183362260551825
0.0 -0.7183935721695124
0.0 -0.7184157157244596
0.0 -0.7183985340239315
0.0 -0.7183378858539059
0.0 -0.7182297057558751
0.0 -0.7180700916175465
0.0 -0.7178553994404869
0.0 -0.7175823649129552
0.0 -0.7172483153392007
0.0 -0.716851350691569
0.0 -0.7163903705061132
0.0 -0.7158648609989384
0.0 -0.7152745399513121
0.0 -0.7146191094520925
0.0 -0.7138981095149685
0.0 -0.71311084103262
0.0 -0.7122563769267641
0.0 -0.711333603729679
0.0 -0.71034127093847
0.0 -0.7092780434327246
0.0 -0.7081425203601687
0.0 -0.7069332385931605
0.0 -0.705648673845221
0.0 -0.7042872459753018
0.0 -0.7028473232804717
0.0 -0.7013272235921225
0.0 -0.6997252198756906
0.0 -0.6980395559511595
0.0 -0.6962684584665098
0.0 -0.694410049949032
0.0 -0.692462123738872
0.0 -0.6904220599733447
0.0 -0.6882868580772299
0.0 -0.6860530931126686
0.0 -0.6837168724654007
0.0 -0.6812738134246048
0.0 -0.6787190922450892
0.0 -0.676047541954717
0.0 -0.673253849295458
0.0 -0.6703326616384342
0.0 -0.667278333979967
0.0 -0.6640849671444792
0.0 -0.6607474050858068
0.0 -0.6572625645726292
0.0 -0.6536303900897744
0.0 -0.6498543989368414
0.0 -0.6459417591897347
0.0 -0.6419028947998019
0.0 -0.6377506049648934
0.0 -0.6334982969388716
0.0 -0.6291584178969433
0.0 -0.624742055249406
0.0 -0.6202581055224766
0.0 -0.6157125729078611
0.0 -0.6111091427816838
0.0 -0.6064499356463032
0.0 -0.6017357493389868
0.0 -0.5969660855661811
0.0 -0.5921393757152023
0.0 -0.5872535090697126
0.0 -0.582306361742459
0.0 -0.5772959301682405
0.0 -0.5722201939782695
0.0 -0.5670770707223808
0.0 -0.5618644537166718
0.0 -0.5565801288466541
0.0 -0.551221726245366
0.0 -0.5457867144374724
0.0 -0.5402723850841034
0.0 -0.5346759701233331
0.0 -0.5289947663606637
0.0 -0.5232261620175314
0.0 -0.5173676300638935
0.0 -0.5114167562361076
0.0 -0.5053710843484764
0.0 -0.49922770654736703
0.0 -0.4929831058950214
0.0 -0.486633211199878
0.0 -0.4801731205191898
0.0 -0.4735969589430581
0.0 -0.46689813468992974
0.0 -0.46006957695766965
0.0 -0.45310395469689735
0.0 -0.4459939194781669
0.0 -0.43873242050096156
0.0 -0.4313131927603589
0.0 -0.4237314845019324
0.0 -0.4159849998978846
0.0 -0.4080749790032742
0.0 -0.40000716178809653
0.0 -0.3917922039482373
0.0 -0.3834450918715172
0.0 -0.3749832002262921
0.0 -0.3664232613035185
0.0 -0.35777816926300343
0.0 -0.3490547384503682
0.0 -0.34025338970910773
0.0 -0.3313697996262332
0.0 -0.32239745202419257
0.0 -0.31333013815800664
0.0 -0.3041647123177646
0.0 -0.294903726009337
0.0 -0.2855562633942403
0.0 -0.2761371041438416
0.0 -0.26666629173313344
0.0 -0.2571671727231982
0.0 -0.24766314988202903
0.0 -0.2381758432061767
0.0 -0.2287240914137685
0.0 -0.2193235502170571
0.0 -0.20998676357213858
0.0 -0.20072342906404078
0.0 -0.19154064902066265
0.0 -0.18244316319297238
0.0 -0.17343360940361335
0.0 -0.16451286712392832
0.0 -0.1556805093597996
0.0 -0.1469358008308851
0.0 -0.1382806503208341
0.0 -0.12972096728481644
0.0 -0.12126531106612518
0.0 -0.11292413609507443
0.0 -0.10470902440701997
0.0 -0.09663159608117966
0.0 -0.08870279774846226
0.0 -0.0809328702647976
0.0 -0.07333149722561677
0.0 -0.06590766209111562
0.0 -0.058669379819141894
0.0 -0.05162326847252585
0.0 -0.0447739272049326
0.0 -0.03812326412993469
0.0 -0.03166999196947
0.0 -0.025408791908221786
0.0 -0.019328761721328556
0.0 -0.01341416209847179
0.0 -0.007650653328493162
0.0 -0.002028639601299436
0.0 0.0034585493167566747
0.0 0.008815417570808051
0.0 0.014044656553401477
0.0 0.019148002485066054
0.0 0.02412754649728771
0.0 0.028986603586845495
0.0 0.033730118352895855
0.0 0.03836467971804164
0.0 0.04289802515948908
0.0 0.047338631759933976
0.0 0.051695506277641134
0.0 0.055977352197709995
0.0 0.060191820978855504
0.0 0.06434544600800057
0.0 0.06844298757946637
0.0 0.0724872261622484
0.0 0.0764798211549452
0.0 0.08042206743544443
0.0 0.0843152811914141
0.0 0.08816094490171789
0.0 0.09196074895606814
0.0 0.0957165965006588
0.0 0.09943057877144512
0.0 0.10310500428263959
0.0 0.10674240349609612
0.0 0.11034541792203571
0.0 0.11391668688453331
0.0 0.11745878519307418
0.0 0.12097418385560194
0.0 0.12446522131892163
0.0 0.12793411630544338
0.0 0.13138298456867706
0.0 0.13481381779069262
0.0 0.13822846396681104
0.0 0.14162861208206914
0.0 0.1450157825235709
0.0 0.1483912538550423
0.0 0.15175603429971177
0.0 0.15511096201715313
0.0 0.15845676558653585
0.0 0.1617940803440988
0.0 0.16512346264542815
0.0 0.16844539519405669
0.0 0.1717602781296645
0.0 0.17506841421642577
0.0 0.17837001298809096
0.0 0.18166520932764704
0.0 0.1849540811251865
0.0 0.18823668136812147
0.0 0.19151312422605227
0.0 0.19478366081062876
0.0 0.19804866163292248
0.0 0.20130854776680643
0.0 0.20456373983904483
0.0 0.20781463451771373
0.0 0.21106159289998777
0.0 0.21430493710905463
0.0 0.2175449629274727
0.0 0.22078194898148482
0.0 0.224016155118967
0.0 0.22724782972839044
0.0 0.23047721621228162
0.0 0.2337045554666772
0.0 0.23693008128152737
0.0 0.24015401124838293
0.0 0.24337657071253485
0.0 0.24659799659482065
0.0 0.24981851010347816
0.0 0.25303831090672274
0.0 0.25625759136691956
0.0 0.25947655704949224
0.0 0.26269543912562004
0.0 0.2659144923625104
0.0 0.2691339822206692
0.0 0.2723541789988344
0.0 0.2755753537822986
0.0 0.27879777269802947
0.0 0.28202169886253364
0.0 0.2852473931351265
0.0 0.28847511905376705
0.0 0.29170514788289204
0.0 0.2949377530079852
0.0 0.29817321080859505
0.0 0.3014118081009186
0.0 0.3046538445980842
0.0 0.30789962725366554
0.0 0.31114946762945894
0.0 0.3144036791926361
0.0 0.31766257456644925
0.0 0.320926451894322
0.0 0.32419560085888205
0.0 0.3274703200524994
0.0 0.3307508910742818
0.0 0.3340375576217026
0.0 0.3373305092450572
0.0 0.34062987025584196
0.0 0.3439357227257956
0.0 0.3472481375975312
0.0 0.3505671845478529
0.0 0.35389293141728523
0.0 0.3572254501234673
0.0 0.36056481385312833
0.0 0.36391109721382764
0.0 0.3672643775984599
0.0 0.37062473612827085
0.0 0.37399225731094005
0.0 0.377367023030033
0.0 0.38074911205577605
0.0 0.384138600445267
0.0 0.38753555545642837
0.0 0.3909400377065979
0.0 0.3943520975349415
0.0 0.3977717539444275
0.0 0.40119898518561703
0.0 0.4046337331510555
0.0 0.40807590625779383
0.0 0.4115253814224154
0.0 0.41498199169501193
0.0 0.41844548640506674
0.0 0.4219155017623047
0.0 0.4253915538096747
0.0 0.428873039538548
0.0 0.4323592513066043
0.0 0.4358494129052561
0.0 0.43934271182117657
0.0 0.4428383052794842
0.0 0.4463353224608244
0.0 0.4498328674609264
0.0 0.45333001505631215
0.0 0.4568258099420584
0.0 0.46031927006246487
0.0 0.46380938345619144
0.0 0.46729510293973114
0.0 0.4707753426993647
0.0 0.47424898054147013
0.0 0.47771485632189853
0.0 0.481171760812847
0.0 0.4846184209253497
0.0 0.48805349346818266
0.0 0.4914755703932574
0.0 0.49488320629949195
0.0 0.49827495483129325
0.0 0.5016494016870009
0.0 0.5050051735688476
0.0 0.5083409164360225
0.0 0.5116552777895136
0.0 0.5149468846514877
0.0 0.5182143305021747
0.0 0.5214561061296454
0.0 0.524670531716251
0.0 0.5278557789339795
0.0 0.5310098858487029
0.0 0.5341307341404173
0.0 0.5372160155709995
0.0 0.5402632751681254
0.0 0.5432700511781361
0.0 0.5462339390597205
0.0 0.5491523723834816
0.0 0.5520227798892845
0.0 0.5548432492784385
0.0 0.5576128189920371
0.0 0.5603313370943576
0.0 0.5629986935609416
0.0 0.5656140651290973
0.0 0.5681760428487902
0.0 0.5706829464155573
0.0 0.5731331520577857
0.0 0.5755254458342373
0.0 0.5778587603168395
0.0 0.5801320535234864
0.0 0.5823447120104386
0.0 0.5844965759620615
0.0 0.5865881525452493
0.0 0.5886200601957975
0.0 0.5905909254040739
0.0 0.5924969223132842
0.0 0.5943341708567109
0.0 0.5961001552070471
0.0 0.597792982222639
0.0 0.5994115086838312
0.0 0.6009561688028464
0.0 0.6024291264978661
0.0 0.6038340075436301
0.0 0.6051751814960203
0.0 0.606456447735687
0.0 0.6076802276237903
0.0 0.6088475921459058
0.0 0.6099582528371006
0.0 0.6110109751405884
0.0 0.6120042981208795
0.0 0.6129369600006096
0.0 0.6138084210387489
0.0 0.6146177495667088
0.0 0.6153619943547814
0.0 0.6160363982236877
0.0 0.6166351429232806
0.0 0.6171521339906154
0.0 0.6175821471068946
0.0 0.6179221732506477
0.0 0.618172375166828
0.0 0.618335178463748
0.0 0.618411964048317
0.0 0.6184005890239537
0.0 0.6182959459934367
0.0 0.6180902492652981
0.0 0.6177730420005757
0.0 0.6173327101619176
0.0 0.6167571818732377
0.0 0.6160343212209055
0.0 0.6151533557646247
0.0 0.6141097728699374
0.0 0.6129054104486977
0.0 0.6115477470188864
0.0 0.6100507266519858
0.0 0.608427510413696
0.0 0.6066877989502979
0.0 0.6048424827918762
0.0 0.6029052522983815
0.0 0.6008900250722625
0.0 0.598809090831963
0.0 0.596673277178977
0.0 0.5944921181561109
0.0 0.5922736034103753
0.0 0.5900241668953967
0.0 0.5877490009744599
0.0 0.5854521471915777
0.0 0.5831363834700277
0.0 0.5808032940046467
0.0 0.5784536506233395
0.0 0.5760877476888924
0.0 0.5737055706608303
0.0 0.5713068377673272
0.0 0.5688910645682966
0.0 0.5664576596907137
0.0 0.5640058476055723
0.0 0.5615346202790874
0.0 0.5590428288292344
0.0 0.5565292281989543
0.0 0.5539925346189648
0.0 0.5514314902610802
0.0 0.5488449243144374
0.0 0.5462318705258701
0.0 0.5435916557155939
0.0 0.5409237079342272
0.0 0.5382273463435204
0.0 0.5355018543342887
0.0 0.5327466299000555
0.0 0.5299612321870337
0.0 0.5271453479983892
0.0 0.5242987970420546
0.0 0.5214215467505275
0.0 0.518513765748231
0.0 0.5155758509903834
0.0 0.5126083267961391
0.0 0.509611781379767
0.0 0.5065868888833079
0.0 0.5035343898555407
0.0 0.5004550889462503
0.0 0.4973498734797724
0.0 0.4942196867095423
0.0 0.4910654383662055
0.0 0.4878877997367263
0.0 0.4846870906530974
0.0 0.48146335397591167
0.0 0.47821646851896565
0.0 0.47494630929165293
0.0 0.4716529361619846
0.0 0.46833671043584174
0.0 0.4649981867845949
0.0 0.46163795116945283
0.0 0.45825668672695613
0.0 0.4548553128009036
0.0 0.45143500834458317
0.0 0.4479971771958622
0.0 0.44454343479211633
0.0 0.44107553517783593
0.0 0.43759523490581315
0.0 0.43410419236419767
0.0 0.4306038926993598
0.0 0.4270955479495722
0.0 0.4235800159011817
0.0 0.42005778910422203
0.0 0.4165290309729378
0.0 0.41299364113028003
0.0 0.40945130352946496
0.0 0.40590147847744484
0.0 0.4023432876712896
0.0 0.39877547330042656
0.0 0.395196523114237
0.0 0.3916047924939507
0.0 0.38799856654415876
0.0 0.38437605129607777
0.0 0.38073538053127226
0.0 0.37707466386930355
0.0 0.37339202147198197
0.0 0.3696855938032291
0.0 0.365953517155608
0.0 0.36219389771820637
0.0 0.35840479654080465
0.0 0.35458422618406915
0.0 0.3507301559914499
0.0 0.34684046467006846
0.0 0.34291280089523896
0.0 0.3389443594995934
0.0 0.33493183263479165
0.0 0.3308716207525864
0.0 0.32676003179200813
0.0 0.3225933890358185
0.0 0.3183681001586195
0.0 0.3140807197692218
0.0 0.30972800334516154
0.0 0.30530694411061754
0.0 0.3008148009419792
0.0 0.2962491200978507
0.0 0.2916077477433514
0.0 0.28688883526950393
0.0 0.2820908388301151
0.0 0.27721250744071996
0.0 0.27225286570120993
0.0 0.26721119475975097
0.0 0.26208701180752036
0.0 0.2568800510997602
0.0 0.25159024471453056
0.0 0.24621769875534893
0.0 0.2407625877031609
0.0 0.23522499448042672
0.0 0.22960476057845722
0.0 0.22390139410371163
0.0 0.2181140335681766
0.0 0.21224142874355273
0.0 0.2062819546670111
0.0 0.20023365939754004
0.0 0.19409427485872877
0.0 0.18786115151367463
0.0 0.18153127037160366
0.0 0.17510127189579122
0.0 0.16856744686090755
0.0 0.16192586122342814
0.0 0.1551723984673981
0.0 0.1483027481143385
0.0 0.1413125816249138
0.0 0.13419777469281355
0.0 0.12695436835732132
0.0 0.11957847424130552
0.0 0.11206644347680242
0.0 0.10441530892281786
0.0 0.09662369178353639
0.0 0.08869245965501317
0.0 0.08062434652172963
0.0 0.07242293866051208
0.0 0.0640918360775911
0.0 0.0556342227912116
0.0 0.04705263689450506
0.0 0.0383488645565068
0.0 0.029523878410820076
0.0 0.020577841225983832
0.0 0.01151010301931112
0.0 0.0023191707236231325
0.0 -0.006997181919924328
0.0 -0.016441624640802878
0.0 -0.026016912989471716
0.0 -0.03572565437424616
0.0 -0.04557034375984456
0.0 -0.05555325287888939
0.0 -0.0656759746330721
0.0 -0.07593902137150925
0.0 -0.0863416018621417
0.0 -0.09688136845667217
0.0 -0.10755412421295746
0.0 -0.11835368819274253
0.0 -0.12927185083833342
0.0 -0.14029837918791768
0.0 -0.15142109844558646
0.0 -0.16262607253962802
0.0 -0.173897928789122
0.0 -0.18522020772417155
0.0 -0.19657571658749456
0.0 -0.20794699089188598
0.0 -0.21931674004726126
0.0 -0.23066817634386777
0.0 -0.24198530072742025
0.0 -0.25325311859851585
0.0 -0.2644577528367626
0.0 -0.2755863978578632
0.0 -0.2866271372463542
0.0 -0.29756857455427876
0.0 -0.30839954433266303
0.0 -0.31910892253573153
0.0 -0.3296857435928122
0.0 -0.3401192745777216
0.0 -0.3503991718873894
0.0 -0.3605161018231069
0.0 -0.37046201454638455
0.0 -0.3802301652612506
0.0 -0.389815223014905
0.0 -0.3992133210922762
0.0 -0.4084220563352223
0.0 -0.4174405266133268
0.0 -0.4262692349982415
0.0 -0.43490985875830335
0.0 -0.4433650475231292
0.0 -0.4516379684858667
0.0 -0.4597318582020934
0.0 -0.46765000327188844
0.0 -0.4753958546874871
0.0 -0.4829730635054722
0.0 -0.4903854417934819
0.0 -0.49763689517453813
0.0 -0.5047313611180314
0.0 -0.511672768966996
0.0 -0.5184650698968724
0.0 -0.5251122323152552
0.0 -0.5316181764311253
0.0 -0.5379867188545794
0.0 -0.5442213783594007
0.0 -0.5503251604880705
0.0 -0.5563004126766783
0.0 -0.5621488658967977
0.0 -0.567871794051151
0.0 -0.5734700808141748
0.0 -0.5789442898900065
0.0 -0.5842947121456252
0.0 -0.5895217613993138
0.0 -0.5946263683585279
0.0 -0.5996098830541561
0.0 -0.6044738918797995
0.0 -0.6092200992130399
0.0 -0.6138502437589045
0.0 -0.6183660278581957
0.0 -0.6227690579505094
0.0 -0.6270608045478506
0.0 -0.631242573331524
0.0 -0.6353154828998547
0.0 -0.6392804489944364
0.0 -0.6431381773822236
0.0 -0.646889159186229
0.0 -0.6505336653329296
0.0 -0.6540719188984855
0.0 -0.6575042727117092
0.0 -0.6608311873763004
0.0 -0.6640531750330497
0.0 -0.6671707598826934
0.0 -0.6701844568845975
0.0 -0.6730947427205307
0.0 -0.6759020159272974
0.0 -0.6786065765490806
0.0 -0.6812086215547657
0.0 -0.6837082217994637
0.0 -0.6861052859139758
0.0 -0.6883995421546352
0.0 -0.6905905143028439
0.0 -0.6926775948744394
0.0 -0.6946603269994592
0.0 -0.6965385885853453
0.0 -0.6983126607310066
0.0 -0.699983281113558
0.0 -0.7015516252306296
0.0 -0.7030192978239884
0.0 -0.7043883174979813
0.0 -0.7056611290106587
0.0 -0.7068406397138595
0.0 -0.7079302108109401
0.0 -0.7089336245054522
0.0 -0.7098550551352893
0.0 -0.7106990444428513
0.0 -0.7114705467251177
0.0 -0.7121749468527395
0.0 -0.7128179635090474
0.0 -0.7134055070146452
0.0 -0.7139435051749653
0.0 -0.7144377551059142
0.0 -0.7148938188736759
0.0 -0.7153169314659512
0.0 -0.7157119236359066
0.0 -0.7160831542341033
0.0 -0.7164344572281446
0.0 -0.7167690993408524
0.0 -0.7170897468584583
0.0 -0.7173984466494703
0.0 -0.7176966155330722
0.0 -0.717985040699362
0.0 -0.7182638866309834
0.0 -0.7185327083546668
0.0 -0.7187904730971383
0.0 -0.7190355858435299
0.0 -0.7192659227506578
0.0 -0.7194788665934688
0.0 -0.7196713489465634
0.0 -0.7198398987073202
0.0 -0.7199806925702803
0.0 -0.720089612464648
0.0 -0.7201623068235561
0.0 -0.7201942546220914
0.0 -0.7201808378703557
0.0 -0.7201174338612927
0.0 -0.7199995248051448
0.0 -0.7198227995568568
0.0 -0.7195832591641655
0.0 -0.7192773855950051
0.0 -0.7189024090504903
0.0 -0.7184564946070243
0.0 -0.717938658116619
0.0 -0.7173483855366365
0.0 -0.7166852075430681
0.0 -0.7159484472738148
0.0 -0.7151371047501857
0.0 -0.7142498537074026
0.0 -0.713285080446553
0.0 -0.7122409342022936
0.0 -0.7111153923042987
0.0 -0.7099062887311345
0.0 -0.7086113106406636
0.0 -0.7072279997915335
0.0 -0.7057537520812883
0.0 -0.7041858157184743
0.0 -0.7025212934371308
0.0 -0.7007571579841827
0.0 -0.6988902129020825
0.0 -0.6969168375897632
0.0 -0.6948327587420552
0.0 -0.6926330456715952
0.0 -0.6903120745736354
0.0 -0.6878634314654889
0.0 -0.6852798982635375
0.0 -0.682553749975108
0.0 -0.6796771589178784
0.0 -0.676642214290533
0.0 -0.6734407704299313
0.0 -0.6700654436130882
0.0 -0.666511618688263
0.0 -0.6627789142660588
0.0 -0.6588718389440231
0.0 -0.6547997896103436
0.0 -0.6505762999385852
0.0 -0.6462168904779022
0.0 -0.6417371664924887
0.0 -0.6371512758493043
0.0 -0.6324702722595615
0.0 -0.6277021062820922
0.0 -0.6228517495168757
0.0 -0.6179215934253854
0.0 -0.6129125545860672
0.0 -0.6078245247587493
0.0 -0.6026566335137118
0.0 -0.5974075339652285
0.0 -0.592075599130022
0.0 -0.5866592506465441
0.0 -0.5811572944173835
0.0 -0.5755690910705129
0.0 -0.5698946458850902
0.0 -0.5641346579677262
0.0 -0.5582904516563254
0.0 -0.5523639027874966
0.0 -0.5463573583634166
0.0 -0.5402734750742951
0.0 -0.5341149765617074
0.0 -0.527884268851262


==> y0gE.dat <==
0 -0.5
0.01 -0.494862489388638
0.02 -0.489455945241592
0.03 -0.48378890401132
0.04 -0.477870085315945
0.05 -0.471708225927226
0.06 -0.465311931655174
0.07 -0.458689553172506
0.08 -0.451849089724252
0.09 -0.444798122620974
0.1 -0.43754377861401
0.11 -0.430092721808989
0.12 -0.4224511717236
0.13 -0.414624944413384
0.14 -0.406619513215535
0.15 -0.398440085520466
0.16 -0.390091691999512
0.17 -0.381579284829841
0.18 -0.372907841614761
0.19 -0.364082471865959
0.2 -0.355108523075934
0.21 -0.345991683558778
0.22 -0.336738079380035
0.23 -0.327354362841696
0.24 -0.317847790149254
0.25 -0.308226286076526
0.26 -0.298498493670639
0.27 -0.288673807310911
0.28 -0.27876238775525
0.29 -0.26877515817777
0.3 -0.258723780622942
0.31 -0.248620612775384
0.32 -0.238478645470127
0.33 -0.22831142194097
0.34 -0.218132940411123
0.35 -0.20795754224443
0.36 -0.197799788456348
0.37 -0.187674327878451
0.38 -0.177595760621319
0.39 -0.167578500638662
0.4 -0.157636641131328
0.41 -0.147783826244871
0.42 -0.138033132042888
0.43 -0.12839695914132
0.44 -0.118886938741251
0.45 -0.109513853170795
0.46 -0.100287571494716
0.47 -0.0912170003015566
0.48 -0.0823100494338083
0.49 -0.0735736121685097
0.5 -0.065013559155202
0.51 -0.0566347452478657
0.52 -0.0484410282086559
0.53 -0.0404352981077447
0.54 -0.0326195161008783
0.55 -0.0249947611475481
0.56 -0.0175612831533516
0.57 -0.0103185609926917
0.58 -0.00326536389856744
0.59 0.00360018520669976
0.6 0.0102805457308961
0.61 0.0167786959029474
0.62 0.0230980706683305
0.63 0.0292425017291264
0.64 0.0352161602854514
0.65 0.04102350286986
0.66 0.0466692205251644
0.67 0.0521581914611325
0.68 0.0574954372360765
0.69 0.0626860824429053
0.7 0.0677353178321369
0.71 0.0726483667726329
0.72 0.0774304549305278
0.73 0.0820867830345575
0.74 0.0866225025889478
0.75 0.0910426943911313
0.76 0.0953523497093416
0.77 0.0995563539737157
0.78 0.103659472833434
0.79 0.107666340431495
0.8 0.111581449748007
0.81 0.115409144862527
0.82 0.11915361498619
0.83 0.122818890115323
0.84 0.126408838160084
0.85 0.129927163404469
0.86 0.133377406157835
0.87 0.136762943462862
0.88 0.140086990730537
0.89 0.143352604179157
0.9 0.146562683961454
0.91 0.14971997787146
0.92 0.15282708553067
0.93 0.155886462961092
0.94 0.158900427460951
0.95 0.161871162706813
0.96 0.164800724013807
0.97 0.16769104369319
0.98 0.170543936453748
0.99 0.173361104800389
1 0.176144144389687
1.01 0.17889454930806
1.02 0.18161371724377
1.03 0.184302954528894
1.04 0.186963481031929
1.05 0.189596434885778
1.06 0.192202877039446
1.07 0.194783795624987
1.08 0.197340110134056
1.09 0.199872675400843
1.1 0.20238228539027
1.11 0.204869676792136
1.12 0.207335532423392
1.13 0.20978048444199
1.14 0.212205117376786
1.15 0.214609970978805
1.16 0.216995542899805
1.17 0.219362291204604
1.18 0.221710636723952
1.19 0.224040965255
1.2 0.226353629616514
1.21 0.228648951566073
1.22 0.230927223586429
1.23 0.233188710548138
1.24 0.235433651255434
1.25 0.237662259882141
1.26 0.239874727304213
1.27 0.242071222335258
1.28 0.244251892871152
1.29 0.246416866949596
1.3 0.248566253730192
1.31 0.250700144400345
1.32 0.25281861301202
1.33 0.254921717254128
1.34 0.257009499165033
1.35 0.259081985789417
1.36 0.261139189783501
1.37 0.263181109972364
1.38 0.265207731862879
1.39 0.267219028115556
1.4 0.269214958978394
1.41 0.271195472685608
1.42 0.273160505823944
1.43 0.275109983669108
1.44 0.277043820494654
1.45 0.278961919855547
1.46 0.280864174848453
1.47 0.28275046835068
1.48 0.284620673239579
1.49 0.28647465259408
1.5 0.288312259879941
1.51 0.290133339120202
1.52 0.291937725052221
1.53 0.293725243272607
1.54 0.295495710371276
1.55 0.297248934055804
1.56 0.29898471326716
1.57 0.300702838287884
1.58 0.302403090843681
1.59 0.304085244199395
1.6 0.305749063250253
1.61 0.307394304609264
1.62 0.309020716691586
1.63 0.310628039796695
1.64 0.312216006189108
1.65 0.313784340178441
1.66 0.31533275819953
1.67 0.316860968893351
1.68 0.318368673189425
1.69 0.319855564390439
1.7 0.321321328259747
1.71 0.322765643112442
1.72 0.324188179910679
1.73 0.32558860236392
1.74 0.326966567034759
1.75 0.328321723451017
1.76 0.329653714224755
1.77 0.330962175178879
1.78 0.332246735482008
1.79 0.333507017792267
1.8 0.334742638410683
1.81 0.335953207444837
1.82 0.337138328983468
1.83 0.338297601282679
1.84 0.339430616964419
1.85 0.34053696322792
1.86 0.341616222074739
1.87 0.342667970548076
1.88 0.343691780987018
1.89 0.34468722129635
1.9 0.345653855232579
1.91 0.346591242706778
1.92 0.347498940104864
1.93 0.348376500625883
1.94 0.349223474638878
1.95 0.350039410058846
1.96 0.350823852742308
1.97 0.351576346902932
1.98 0.352296435547638
1.99 0.352983660933553
2 0.353637565046113
2.01 0.354257690098595
2.02 0.354843579053228
2.03 0.35539477616402
2.04 0.355910827541305
2.05 0.356391281737957
2.06 0.356835690357107
2.07 0.357243608681076
2.08 0.357614596321159
2.09 0.357948217887728
2.1 0.358244043680022
2.11 0.358501650394832
2.12 0.358720621853148
2.13 0.358900549743673
2.14 0.359041034381947
2.15 0.359141685483646
2.16 0.35920212295045
2.17 0.359221977666684
2.18 0.359200893775495
2.19 0.359138544635155
2.2 0.35903464740496
2.21 0.358888963352777
2.22 0.358701296836293
2.23 0.35847149428464
2.24 0.358199443172918
2.25 0.357885070983105
2.26 0.357528344145769
2.27 0.357129266957919
2.28 0.356687880473265
2.29 0.356204261361998
2.3 0.355678520738121
2.31 0.355110802953124
2.32 0.354501284355629
2.33 0.353850172017367
2.34 0.353157702426534
2.35 0.352424140150243
2.36 0.351649776468354
2.37 0.350834927981541
2.38 0.349979935196866
2.39 0.349085161094598
2.4 0.348150989680309
2.41 0.34717782452659
2.42 0.346166087308916
2.43 0.345116216340344
2.44 0.344028665109805
2.45 0.342903900828778
2.46 0.341742402991085
2.47 0.340544661950458
2.48 0.339311177520385
2.49 0.338042457600558
2.5 0.336739016833998
2.51 0.335401375298687
2.52 0.334030057237223
2.53 0.332625589827702
2.54 0.331188501998687
2.55 0.329719323290759
2.56 0.328218582766798
2.57 0.326686807972748
2.58 0.325124523950279
2.59 0.323532252302372
2.6 0.321910510312506
2.61 0.320259810117786
2.62 0.318580657936011
2.63 0.316873553346397
2.64 0.315138988623335
2.65 0.313377448122348
2.66 0.311589407717121
2.67 0.309775334286286
2.68 0.307935685248427
2.69 0.30607090814362
2.7 0.304181440259645
2.71 0.302267708300911
2.72 0.300330128098023
2.73 0.298369104355825
2.74 0.296385030437742
2.75 0.294378288184134
2.76 0.292349247762444
2.77 0.290298267546826
2.78 0.28822569402504
2.79 0.286131861730354
2.8 0.284017093196282
2.81 0.28188169893202
2.82 0.279725977416482
2.83 0.277550215108942
2.84 0.275354686474325
2.85 0.273139654021292
2.86 0.27090536835133
2.87 0.268652068217145
2.88 0.266379980588754
2.89 0.264089320725727
2.9 0.261780292254162
2.91 0.259453087247005
2.92 0.257107886306451
2.93 0.254744858647233
2.94 0.25236416217966
2.95 0.24996594359138
2.96 0.247550338426864
2.97 0.245117471163719
2.98 0.242667455284978
2.99 0.24020039334656
3 0.23771637703918
3.01 0.235215487244005
3.02 0.232697794081417
3.03 0.230163356952275
3.04 0.227612224571096
3.05 0.225044434990633
3.06 0.222460015617317
3.07 0.219858983217078
3.08 0.217241343911078
3.09 0.214607093160884
3.1 0.21195621574264
3.11 0.209288685709792
3.12 0.206604466343928
3.13 0.203903510093279
3.14 0.201185758498459
3.15 0.198451142104963
3.16 0.195699580361981
3.17 0.192930981507023
3.18 0.19014524243589
3.19 0.187342248557443
3.2 0.184521873632639
3.21 0.181683979597274
3.22 0.178828416367818
3.23 0.175955021629715
3.24 0.173063620607486
3.25 0.170154025815914
3.26 0.167226036791571
3.27 0.164279439803882
3.28 0.161314007544881
3.29 0.158329498796769
3.3 0.155325658076304
3.31 0.152302215255022
3.32 0.149258885154206
3.33 0.146195367113461
3.34 0.14311134453168
3.35 0.140006484379112
3.36 0.136880436679171
3.37 0.133732833958534
3.38 0.130563290663986
3.39 0.127371402544409
3.4 0.124156745996174
3.41 0.120918877370137
3.42 0.117657332238313
3.43 0.114371624618215
3.44 0.11106124615272
3.45 0.10772566524323
3.46 0.104364326133772
3.47 0.100976647943565
3.48 0.0975620236454889
3.49 0.0941198189877428
3.5 0.090649371355892
3.51 0.0871499885723932
3.52 0.0836209476305753
3.53 0.0800614933599696
3.54 0.0764708370197984
3.55 0.0728481548173695
3.56 0.0691925863480792
3.57 0.0655032329537111
3.58 0.0617791559957385
3.59 0.058019375040396
3.6 0.054222865952404
3.61 0.0503885588944068
3.62 0.0465153362294442
3.63 0.0426020303241355
3.64 0.0386474212507253
3.65 0.0346502343867595
3.66 0.0306091379119455
3.67 0.0265227402027438
3.68 0.0223895871264771
3.69 0.0182081592382736
3.7 0.013976868886045
3.71 0.0096940572309922
3.72 0.00535799119392472
3.73 0.000966860341045511
3.74 -0.00348122627308997
3.75 -0.007988243282873
3.76 -0.0125562521808288
3.77 -0.0171874044434188
3.78 -0.0218839445700039
3.79 -0.0266482129818567
3.8 -0.0314826487167513
3.81 -0.0363897918413621
3.82 -0.0413722854882064
3.83 -0.0464328774059056
3.84 -0.0515744208908466
3.85 -0.0567998749446573
3.86 -0.0621123034750519
3.87 -0.0675148733274327
3.88 -0.0730108509011383
3.89 -0.0786035970675838
3.9 -0.0842965600681869
3.91 -0.090093266028713
3.92 -0.0959973066848007
3.93 -0.102012323872859
3.94 -0.108141990303974
3.95 -0.114389986109568
3.96 -0.120759970631085
3.97 -0.127255548927857
3.98 -0.133880232504667
3.99 -0.140637393821594
4 -0.147530214252277
4.01 -0.154561625311756
4.02 -0.161734243189302
4.03 -0.169050296900625
4.04 -0.176511550718823
4.05 -0.184119221949498
4.06 -0.191873895569779
4.07 -0.199775437731315
4.08 -0.207822910601366
4.09 -0.216014491443289
4.1 -0.224347399170818
4.11 -0.232817831801808
4.12 -0.241420918243163
4.13 -0.250150687628071
4.14 -0.259000058985439
4.15 -0.26796085335755
4.16 -0.277023829626459
4.17 -0.286178744315078
4.18 -0.295414434564218
4.19 -0.304718922430978
4.2 -0.314079537686875
4.21 -0.323483055489373
4.22 -0.332915844716049
4.23 -0.342364022423199
4.24 -0.351813609831408
4.25 -0.361250685434751
4.26 -0.370661531240382
4.27 -0.380032768718318
4.28 -0.389351481716751
4.29 -0.398605324317606
4.3 -0.407782612319737
4.31 -0.416872397704555
4.32 -0.425864526035084
4.33 -0.434749677249327
4.34 -0.443519390725683
4.35 -0.45216607582091
4.36 -0.460683009312714
4.37 -0.46906432132528
4.38 -0.477304971385206
4.39 -0.485400716257928
4.4 -0.493348071162785
4.41 -0.501144265871393
4.42 -0.508787197071768
4.43 -0.516275378241354
4.44 -0.523607888125704
4.45 -0.530784318773639
4.46 -0.537804723939513
4.47 -0.544669568532033
4.48 -0.551379679668358
4.49 -0.557936199782365
4.5 -0.5643405421367
4.51 -0.570594348998917
4.52 -0.576699452662044
4.53 -0.582657839418743
4.54 -0.588471616535527
4.55 -0.594142982218957
4.56 -0.599674198519181
4.57 -0.605067567077465
4.58 -0.610325407593102
4.59 -0.615450038861053
4.6 -0.620443762214238
4.61 -0.625308847193105
4.62 -0.630047519259149
4.63 -0.634661949367748
4.64 -0.639154245218322
4.65 -0.643526444005519
4.66 -0.647780506503298
4.67 -0.651918312323722
4.68 -0.65594165620337
4.69 -0.6598522451821
4.7 -0.663651696550996
4.71 -0.667341536458349
4.72 -0.670923199074258
4.73 -0.67439802622566
4.74 -0.677767267424162
4.75 -0.681032080218917
4.76 -0.68419353081586
4.77 -0.68725259491292
4.78 -0.690210158708353
4.79 -0.693067020046109
4.8 -0.695823889668233
4.81 -0.698481392549697
4.82 -0.701040069295874
4.83 -0.703500377587148
4.84 -0.705862693658877
4.85 -0.708127313808307
4.86 -0.71029445592292
4.87 -0.712364261027331
4.88 -0.714336794848132
4.89 -0.716212049398095
4.9 -0.717989944582997
4.91 -0.719670329835886
4.92 -0.721252985785085
4.93 -0.722737625963511
4.94 -0.724123898568021
4.95 -0.725411388278547
4.96 -0.726599618147695
4.97 -0.727688051572277
4.98 -0.728676094358949
4.99 -0.729563096896696
5 -0.730348356449329
5.01 -0.731031119581496
5.02 -0.731610584731777
5.03 -0.73208590494642
5.04 -0.732456190786953
5.05 -0.732720513424347
5.06 -0.73287790793157
5.07 -0.732927376785117
5.08 -0.732867905439965
5.09 -0.732698580912707
5.1 -0.732418701754876
5.11 -0.73202779218542
5.12 -0.731525606916965
5.13 -0.730912134788733
5.14 -0.730187601036289
5.15 -0.729352468041926
5.16 -0.728407434429
5.17 -0.727353432388811
5.18 -0.726191623159242
5.19 -0.724923390609579
5.2 -0.723550332924705
5.21 -0.722074252422916
5.22 -0.720497143583428
5.23 -0.718821179400671
5.24 -0.717048696220976
5.25 -0.715182177251793
5.26 -0.713224234962668
5.27 -0.711177592619687
5.28 -0.709045065210332
5.29 -0.706829540022993
5.3 -0.704533957144956
5.31 -0.702161290134717
5.32 -0.699714527109649
5.33 -0.697196652469383
5.34 -0.694610629449841
5.35 -0.691959383673943
5.36 -0.689245787833962
5.37 -0.686472647608529
5.38 -0.683642688885582
5.39 -0.680758546332135
5.4 -0.677822753323456
5.41 -0.674837733218687
5.42 -0.671805791947602
5.43 -0.668729111854347
5.44 -0.665609746728601
5.45 -0.662449617942804
5.46 -0.659250511605449
5.47 -0.656014076634961
5.48 -0.652741823655818
5.49 -0.649435124618104
5.5 -0.646095213043178
5.51 -0.642723184801253
5.52 -0.639319999331047
5.53 -0.635886481216977
5.54 -0.632423322045332
5.55 -0.628931082467234
5.56 -0.625410194402753
5.57 -0.621860963327159
5.58 -0.618283570586743
5.59 -0.614678075697947
5.6 -0.61104441858953
5.61 -0.607382421753134
5.62 -0.603691792272995
5.63 -0.599972123710441
5.64 -0.596222897823526
5.65 -0.592443486106388
5.66 -0.588633151137049
5.67 -0.584791047726117
5.68 -0.580916223862555
5.69 -0.577007621456177
5.7 -0.573064076880035
5.71 -0.569084321319355
5.72 -0.565066980937294
5.73 -0.561010576871556
5.74 -0.55691352507993
5.75 -0.552774136057208
5.76 -0.548590614450684
5.77 -0.544361058606789
5.78 -0.540083460087276
5.79 -0.535755703199999
5.8 -0.531375564596648
5.81 -0.52694071299806
5.82 -0.522448709116801
5.83 -0.517897005856872
5.84 -0.513282948881412
5.85 -0.508603777651429
5.86 -0.503856627051572
5.87 -0.4990385297329
5.88 -0.494146419317172
5.89 -0.489177134622238
5.9 -0.484127425083293
5.91 -0.478993957559557
5.92 -0.473773324729871
5.93 -0.468462055292961
5.94 -0.463056626197857
5.95 -0.457553477136148
5.96 -0.451949027529258
5.97 -0.446239696239318
5.98 -0.440421924220313
5.99 -0.434492200305319
6 -0.428447090294603
6.01 -0.422283269466745
6.02 -0.415997558579691
6.03 -0.40958696336002
6.04 -0.403048717396333
6.05 -0.39638032825675
6.06 -0.389579626541868
6.07 -0.382644817464607
6.08 -0.375574534419476
6.09 -0.368367893868865
6.1 -0.361024550736795
6.11 -0.35354475336579
6.12 -0.345929396965414
6.13 -0.338180074367818
6.14 -0.330299122813052
6.15 -0.322289665422265
6.16 -0.314155645987704
6.17 -0.305901855721763
6.18 -0.297533950669322
6.19 -0.28905845860269
6.2 -0.280482774388347
6.21 -0.27181514303804
6.22 -0.263064629928814
6.23 -0.254241077989029
6.24 -0.245355051989184
6.25 -0.236417770434384
6.26 -0.227441025914766
6.27 -0.21843709511629
6.28 -0.209418640011594
6.29 -0.200398602024589
6.3 -0.191390091179153
6.31 -0.182406272389952
6.32 -0.173460251123144
6.33 -0.164564960642212
6.34 -0.155733052960898
6.35 -0.146976795458529
6.36 -0.138307974886134
6.37 -0.129737810221222
6.38 -0.121276875533067
6.39 -0.112935033715287
6.4 -0.1047213816418
6.41 -0.0966442070147936
6.42 -0.0887109569044773
6.43 -0.080928217732609
6.44 -0.0733017062270113
6.45 -0.0658362706747352
6.46 -0.0585359016308174
6.47 -0.0514037511022957
6.48 -0.0444421591280568
6.49 -0.0376526866178084
6.5 -0.0310361532993387
6.51 -0.024592679650523
6.52 -0.0183217317564167
6.53 -0.0122221681247554
6.54 -0.00629228760610389
6.55 -0.000529877688101268
6.56 0.00506773744234544
6.57 0.0105036495570422
6.58 0.0157813201467448
6.59 0.0209045355750591
6.6 0.0258773638434389
6.61 0.0307041131270149
6.62 0.0353892921978817
6.63 0.0399375728214443
6.64 0.0443537541896548
6.65 0.048642729439638
6.66 0.0528094542947786
6.67 0.0568589178557887
6.68 0.0607961155600582
6.69 0.0646260243177521
6.7 0.0683535798221706
6.71 0.0719836560197428
6.72 0.0755210467119051
6.73 0.0789704492474274
6.74 0.0823364502499985
6.75 0.0856235133126023
6.76 0.0888359685778953
6.77 0.0919780041128419
6.78 0.095053658976589
6.79 0.0980668178731637
6.8 0.101021207275144
6.81 0.10392039290099
6.82 0.106767778427147
6.83 0.109566605316179
6.84 0.112319953643943
6.85 0.115030743811838
6.86 0.117701739034414
6.87 0.120335548497677
6.88 0.122934631089254
6.89 0.125501299607855
6.9 0.12803772536609
6.91 0.130545943107465
6.92 0.133027856165213
6.93 0.135485241797311
6.94 0.137919756638645
6.95 0.140332942217584
6.96 0.142726230490286
6.97 0.145100949351753
6.98 0.147458328088047
6.99 0.149799502739036
7 0.152125521345675
7.01 0.154437349060079
7.02 0.156735873100509
7.03 0.159021907536897
7.04 0.161296197895755
7.05 0.163559425576103
7.06 0.165812212070628
7.07 0.168055122988517
7.08 0.170288671878361
7.09 0.172513323851289
7.1 0.174729499005911
7.11 0.17693757565799
7.12 0.179137893378766
7.13 0.181330755846807
7.14 0.183516433518945
7.15 0.185695166126469
7.16 0.18786716500319
7.17 0.19003261525232
7.18 0.192191677759363
7.19 0.194344491058318
7.2 0.196491173058613
7.21 0.19863182264011
7.22 0.200766521123529
7.23 0.202895333623462
7.24 0.205018310291027
7.25 0.207135487453005
7.26 0.209246888654083
7.27 0.211352525608586
7.28 0.213452399067827
7.29 0.215546499608917
7.3 0.217634808350619
7.31 0.219717297601529
7.32 0.221793931445602
7.33 0.223864666269739
7.34 0.225929451237883
7.35 0.227988228715809
7.36 0.230040934650503
7.37 0.232087498907797
7.38 0.234127845571657
7.39 0.236161893208297
7.4 0.238189555098062
7.41 0.240210739437811
7.42 0.242225349516321
7.43 0.244233283865055
7.44 0.24623443638643
7.45 0.248228696461589
7.46 0.250215949039485
7.47 0.252196074708964
7.48 0.254168949755386
7.49 0.256134446203189
7.5 0.258092431845694
7.51 0.260042770263345
7.52 0.26198532083145
7.53 0.263919938718432
7.54 0.265846474875481
7.55 0.26776477601846
7.56 0.269674684602798
7.57 0.271576038792086
7.58 0.273468672421002
7.59 0.275352414953152
7.6 0.277227091434368
7.61 0.27909252244195
7.62 0.280948524030312
7.63 0.28279490767346
7.64 0.284631480204676
7.65 0.286458043753799
7.66 0.288274395682416
7.67 0.290080328517312
7.68 0.291875629882462
7.69 0.293660082429865
7.7 0.295433463769496
7.71 0.297195546398636
7.72 0.298946097630852
7.73 0.300684879524857
7.74 0.302411648813526
7.75 0.304126156833289
7.76 0.305828149454152
7.77 0.307517367010604
7.78 0.309193544233626
7.79 0.310856410184082
7.8 0.31250568818772
7.81 0.314141095772055
7.82 0.315762344605387
7.83 0.317369140438233
7.84 0.318961183047443
7.85 0.320538166183291
7.86 0.32209977751984
7.87 0.323645698608884
7.88 0.325175604837782
7.89 0.326689165391521
7.9 0.328186043219352
7.91 0.329665895006335
7.92 0.331128371150195
7.93 0.332573115743837
7.94 0.333999766563939
7.95 0.33540795506604
7.96 0.336797306386525
7.97 0.33816743935198
7.98 0.339517966496362
7.99 0.340848494086457
8 0.342158622156133
8.01 0.343447944549881
8.02 0.34471604897618
8.03 0.345962517071225
8.04 0.34718692447357
8.05 0.348388840910269
8.06 0.349567830295099
8.07 0.350723450839461
8.08 0.351855255176594
8.09 0.352962790499713
8.1 0.354045598714718
8.11 0.355103216608142
8.12 0.35613517603097
8.13 0.357141004099021
8.14 0.358120223410558
8.15 0.359072352281796
8.16 0.359996905000995
8.17 0.360893392101799
8.18 0.361761320656492
8.19 0.362600194589835
8.2 0.36340951501411
8.21 0.364188780586005
8.22 0.36493748788594
8.23 0.365655131820404
8.24 0.366341206047828
8.25 0.36699520342851
8.26 0.367616616499021
8.27 0.368204937971485
8.28 0.368759661258079
8.29 0.369280281020981
8.3 0.369766293747975
8.31 0.370217198353771
8.32 0.370632496807051
8.33 0.37101169478311
8.34 0.371354302341849
8.35 0.371659834630768
8.36 0.371927812612419
8.37 0.372157763815687
8.38 0.372349223110056
8.39 0.372501733501859
8.4 0.372614846951345
8.41 0.372688125209165
8.42 0.372721140670712
8.43 0.3727134774449
8.44 0.372664742123868
8.45 0.372574582592047
8.46 0.372442691615194
8.47 0.372268806140421
8.48 0.37205270658176
8.49 0.371794216083577
8.5 0.371493199754596
8.51 0.37114956386613
8.52 0.370763255009104
8.53 0.370334259205343
8.54 0.369862600969532
8.55 0.369348342319189
8.56 0.368791581730877
8.57 0.368192453041786
8.58 0.36755112429664
8.59 0.366867796540766
8.6 0.366142702560881
8.61 0.365376105575921
8.62 0.364568297880925
8.63 0.363719599447581
8.64 0.362830356485621
8.65 0.361900939969727
8.66 0.360931744137033
8.67 0.359923184960664
8.68 0.358875698604986
8.69 0.357789739868484
8.7 0.356665780620256
8.71 0.35550430823619
8.72 0.35430582404086
8.73 0.353070841761063
8.74 0.351799885996805
8.75 0.350493490715301
8.76 0.349152197773297
8.77 0.347776555472725
8.78 0.346367117154339
8.79 0.344924439833597
8.8 0.343449082882643
8.81 0.341941606761831
8.82 0.340402571803744
8.83 0.338832537052252
8.84 0.337232059158678
8.85 0.335601691336671
8.86 0.333941982376984
8.87 0.332253475722873
8.88 0.330536708606464
8.89 0.328792211246015
8.9 0.327020506103632
8.91 0.325222107202679
8.92 0.323397519503764
8.93 0.321547238337944
8.94 0.319671748895511
8.95 0.317771525768481
8.96 0.315847032544758
8.97 0.313898721451738
8.98 0.311927033047007
8.99 0.309932395953664
9 0.307915226637744
9.01 0.305875929225123
9.02 0.303814895355307
9.03 0.301732504069439
9.04 0.299629121729918
9.05 0.297505101969029
9.06 0.295360785664018
9.07 0.293196500936127
9.08 0.291012563171164
9.09 0.28880927505924
9.1 0.286586926651442
9.11 0.284345795431249
9.12 0.282086146398643
9.13 0.279808232164938
9.14 0.277512293056483
9.15 0.27519855722546
9.16 0.272867240766163
9.17 0.27051854783518
9.18 0.268152670774062
9.19 0.265769790233116
9.2 0.263370075295096
9.21 0.26095368359762
9.22 0.258520761453248
9.23 0.256071443966257
9.24 0.253605855145168
9.25 0.251124108010235
9.26 0.248626304695092
9.27 0.246112536541876
9.28 0.243582884189173
9.29 0.241037417652179
9.3 0.238476196394541
9.31 0.23589926939136
9.32 0.233306675182874
9.33 0.230698441918393
9.34 0.228074587390051
9.35 0.225435119055996
9.36 0.222780034052615
9.37 0.220109319195452
9.38 0.217422950968446
9.39 0.21472089550113
9.4 0.212003108533456
9.41 0.209269535367874
9.42 0.206520110808306
9.43 0.203754759085655
9.44 0.200973393769442
9.45 0.198175917665196
9.46 0.195362222697156
9.47 0.192532189775856
9.48 0.189685688650119
9.49 0.186822577742972
9.5 0.183942703970944
9.51 0.18104590254621
9.52 0.178131996760954
9.53 0.175200797753344
9.54 0.172252104254424
9.55 0.169285702315209
9.56 0.166301365013198
9.57 0.163298852137504
9.58 0.160277909851696
9.59 0.157238270333439
9.6 0.154179651389924
9.61 0.151101756048025
9.62 0.148004272118062
9.63 0.144886871729954
9.64 0.141749210840493
9.65 0.138590928710388
9.66 0.135411647349618
9.67 0.132210970929589
9.68 0.128988485160463
9.69 0.125743756631952
9.7 0.122476332115758
9.71 0.119185737827757
9.72 0.115871478647893
9.73 0.112533037295673
9.74 0.109169873458994
9.75 0.105781422873989
9.76 0.102367096353381
9.77 0.0989262787607981
9.78 0.0954583279283258
9.79 0.0919625735145007
9.8 0.088438315799819
9.81 0.0848848244167403
9.82 0.0813013370110696
9.83 0.0776870578315221
9.84 0.0740411562442067
9.85 0.070362765168723
9.86 0.0666509794325492
9.87 0.0629048540404137
9.88 0.0591234023554057
9.89 0.0553055941886912
9.9 0.0514503537948792
9.91 0.0475565577703404
9.92 0.0436230328521351
9.93 0.039648553615679
9.94 0.0356318400698883
9.95 0.0315715551493334
9.96 0.0274663021039161
9.97 0.0233146217878243
9.98 0.019114989851045
9.99 0.0148658138385958
10 0.010565430204926
10.01 0.00621210125372515
10.02 0.0018040120167414
10.03 -0.00266073291073791
10.04 -0.00718411255523425
10.05 -0.0117681927429481
10.06 -0.0164151292349464
10.07 -0.0211271707762856
10.08 -0.0259066620060344
10.09 -0.0307560461638044
10.1 -0.0356778675151052
10.11 -0.0406747734023413
10.12 -0.0457495158103151
10.13 -0.0509049523144017
10.14 -0.0561440462558949
10.15 -0.0614698659621572
10.16 -0.0668855827990309
10.17 -0.072394467809456
10.18 -0.0779998866555784
10.19 -0.0837052925422515
10.2 -0.0895142167585381
10.21 -0.095430256431901
10.22 -0.101457059049136
10.23 -0.107598303261461
10.24 -0.113857675462193
10.25 -0.120238841608809
10.26 -0.12674541376294
10.27 -0.133380910848983
10.28 -0.14014871319282
10.29 -0.14705201050544
10.3 -0.154093743130876
10.31 -0.161276536591779
10.32 -0.168602629744522
10.33 -0.17607379720026
10.34 -0.18369126707412
10.35 -0.191455635578714
10.36 -0.199366780458438
10.37 -0.207423775735319
10.38 -0.215624810664873
10.39 -0.223967116134654
10.4 -0.232446901930972
10.41 -0.241059308307389
10.42 -0.249798375080516
10.43 -0.25865703104008
10.44 -0.267627105799033
10.45 -0.276699365356193
10.46 -0.28586357165076
10.47 -0.295108565323764
10.48 -0.304422369844626
10.49 -0.313792314191888
10.5 -0.323205170469161
10.51 -0.332647302249013
10.52 -0.342104819105989
10.53 -0.351563732736932
10.54 -0.361010110257742
10.55 -0.370430220673637
10.56 -0.379810671091672
10.57 -0.389138529919377
10.58 -0.398401435012935
10.59 -0.40758768545169
10.6 -0.416686316284275
10.61 -0.425687156189167
10.62 -0.434580868503936
10.63 -0.443358976496071
10.64 -0.452013874072788
10.65 -0.460538823360642
10.66 -0.468927940733617
10.67 -0.47717617293894
10.68 -0.485279264973525
10.69 -0.493233721312719
10.7 -0.501036761999865
10.71 -0.508686274982972
10.72 -0.516180765945284
10.73 -0.523519306729769
10.74 -0.530701483311158
10.75 -0.53772734412858
10.76 -0.544597349460214
10.77 -0.551312322400347
10.78 -0.557873401889133
10.79 -0.564281998145834
10.8 -0.570539750766915
10.81 -0.576648489670201
10.82 -0.582610198995086
10.83 -0.588426984005922
10.84 -0.594101040991093
10.85 -0.599634630103606
10.86 -0.60503005105017
10.87 -0.610289621504414
10.88 -0.615415658095668
10.89 -0.620410459807274
10.9 -0.625276293606942
10.91 -0.630015382125659
10.92 -0.634629893200311
10.93 -0.639121931097714
10.94 -0.643493529243462
10.95 -0.647746644287136
10.96 -0.651883151345332
10.97 -0.655904840275106
10.98 -0.659813412842226
10.99 -0.663610480660784
11 -0.66729756379273
11.01 -0.670876089907663
11.02 -0.674347393914489
11.03 -0.677712717987101
11.04 -0.680973211916196
11.05 -0.684129933728387
11.06 -0.687183850522151
11.07 -0.69013583947767
11.08 -0.692986689004436
11.09 -0.695737099996595
11.1 -0.698387687171431
11.11 -0.700938980471216
11.12 -0.703391426512965
11.13 -0.705745390074377
11.14 -0.708001155607625
11.15 -0.710158928775589
11.16 -0.712218838007751
11.17 -0.714180936075267
11.18 -0.716045201686801
11.19 -0.717811541108496
11.2 -0.719479789813107
11.21 -0.721049714164772
11.22 -0.722521013147161
11.23 -0.723893320143956
11.24 -0.725166204781627
11.25 -0.726339174845376
11.26 -0.727411678279976
11.27 -0.728383105287869
11.28 -0.729252790537495
11.29 -0.730020015495234
11.3 -0.730684010894626
11.31 -0.731243959356634
11.32 -0.731698998174618
11.33 -0.732048222277339
11.34 -0.732290687382713
11.35 -0.732425413354075
11.36 -0.732451387769428
11.37 -0.732367595803654
11.38 -0.732173158700755
11.39 -0.731867418897779
11.4 -0.731449948020163
11.41 -0.730920551500924
11.42 -0.730279271949829
11.43 -0.729526391102264
11.44 -0.728662430192741
11.45 -0.72768814861921
11.46 -0.726604540791463
11.47 -0.725412831089308
11.48 -0.724114466893104
11.49 -0.722711109689489
11.5 -0.721204624297443
11.51 -0.719597066302431
11.52 -0.717890667827855
11.53 -0.716087821811489
11.54 -0.714191064988578
11.55 -0.712203059811394
11.56 -0.710126575556163
11.57 -0.707964468881765
11.58 -0.705719664109975
11.59 -0.703395133494507
11.6 -0.700993877735977
11.61 -0.698518906983074
11.62 -0.695973222537632
11.63 -0.693359799454194
11.64 -0.690681570194382
11.65 -0.687941409464281
11.66 -0.685142120330312
11.67 -0.682286421676985
11.68 -0.679376937039407
11.69 -0.676416184815258
11.7 -0.67340656983582
11.71 -0.670350376253878
11.72 -0.667249761688085
11.73 -0.66410675254887
11.74 -0.660923240459869
11.75 -0.657700979681136
11.76 -0.654441585435649
11.77 -0.651146533038543
11.78 -0.647817157728719
11.79 -0.644454655104573
11.8 -0.641060082069256
11.81 -0.637634358195677
11.82 -0.634178267427162
11.83 -0.630692460035938
11.84 -0.627177454768231
11.85 -0.623633641111499
11.86 -0.620061281626053
11.87 -0.616460514289881
11.88 -0.612831354811826
11.89 -0.609173698874297
11.9 -0.605487324272348
11.91 -0.601771892921317
11.92 -0.598026952710146
11.93 -0.594251939182165
11.94 -0.590446177029438
11.95 -0.586608881390816
11.96 -0.582739158947726
11.97 -0.578836008815412
11.98 -0.574898323230942
11.99 -0.570924888042915
12 -0.566914383011414
12.01 -0.562865381930568
12.02 -0.558776352590015
12.03 -0.554645656595902
12.04 -0.550471549076668
12.05 -0.546252178304017
12.06 -0.541985585265169
12.07 -0.537669703228805
12.08 -0.533302357354213
12.09 -0.528881264401002
12.1 -0.524404032605554
12.11 -0.519868161800075
12.12 -0.515271043860833
12.13 -0.51060996358387
12.14 -0.505882100099143
12.15 -0.501084528947641
12.16 -0.496214224960359
12.17 -0.491268066092916
12.18 -0.486242838384783
12.19 -0.481135242227066
12.2 -0.475941900137184
12.21 -0.47065936625174
12.22 -0.46528413775973
12.23 -0.459812668505983
12.24 -0.454241384998136
12.25 -0.448566705048486
12.26 -0.442785059273112
12.27 -0.436892915653531
12.28 -0.43088680733924
12.29 -0.424763363831565
12.3 -0.418519345639038
12.31 -0.412151682431207
12.32 -0.40565751464074
12.33 -0.399034238373021
12.34 -0.39227955337851
12.35 -0.385391513727341
12.36 -0.378368580699817
12.37 -0.37120967727325
12.38 -0.363914243448659
12.39 -0.356482291524228
12.4 -0.348914460291417
12.41 -0.341212067009918
12.42 -0.333377155915948
12.43 -0.325412541941764
12.44 -0.317321848280278
12.45 -0.309109536424633
12.46 -0.300780927355112
12.47 -0.292342212640068
12.48 -0.283800454366443
12.49 -0.275163573018884
12.5 -0.266440322680872
12.51 -0.257640253229805
12.52 -0.248773659530408
12.53 -0.239851517984796
12.54 -0.230885411158699
12.55 -0.221887441556955
12.56 -0.212870135951953
12.57 -0.203846341961501
12.58 -0.194829118813141
12.59 -0.185831624407586
12.6 -0.176867000894485
12.61 -0.16794826099286
12.62 -0.159088177225503
12.63 -0.150299176096444
12.64 -0.141593239034538
12.65 -0.132981811669775
12.66 -0.124475722720099
12.67 -0.116085113462677
12.68 -0.107819378459575
12.69 -0.0996871179141318
12.7 -0.0916961017578083
12.71 -0.0838532453110271
12.72 -0.076164596127662
12.73 -0.0686353314231787
12.74 -0.0612697653041203
12.75 -0.0540713648659069
12.76 -0.0470427741116434
12.77 -0.0401858445710172
12.78 -0.0335016714677498
12.79 -0.0269906342959604
12.8 -0.02065244071651
12.81 -0.0144861727673676
12.82 -0.00849033448859756
12.83 -0.00266290018311192
12.84 0.00299863734058452
12.85 0.0084972190760468
12.86 0.0138361730980564
12.87 0.0190191691374929
12.88 0.0240501746956106
12.89 0.0289334128775642
12.9 0.0336733220765386
12.91 0.0382745176044764
12.92 0.0427417553403918
12.93 0.04707989744976
12.94 0.0512938802158075
12.95 0.0553886840134576
12.96 0.0593693054474824
12.97 0.0632407316668964
12.98 0.0670079168571376
12.99 0.0706757608998995
13 0.0742490901777012
13.01 0.0777326404867786
13.02 0.0811310420081053
13.03 0.0844488062728605
13.04 0.0876903150459388
13.05 0.0908598110396038
13.06 0.0939613903594671
13.07 0.0969989965768643
13.08 0.0999764163155321
13.09 0.102897276236304
13.1 0.105765041301274
13.11 0.108583014198406
13.12 0.111354335808738
13.13 0.114081986600927
13.14 0.116768788841666
13.15 0.119417409515308
13.16 0.122030363851608
13.17 0.124610019366589
13.18 0.127158600328069
13.19 0.129678192564146
13.2 0.132170748539695
13.21 0.134638092632762
13.22 0.137081926549354
13.23 0.139503834821549
13.24 0.141905290340034
13.25 0.144287659877988
13.26 0.146652209568759
13.27 0.149000110304883
13.28 0.151332443030793
13.29 0.153650203905911
13.3 0.155954309318856
13.31 0.15824560073714
13.32 0.16052484938004
13.33 0.162792760705269
13.34 0.165049978702762
13.35 0.167297089991202
13.36 0.16953462771502
13.37 0.171763075241369
13.38 0.17398286965819
13.39 0.176194405075793
13.4 0.178398035735541
13.41 0.180594078930175
13.42 0.182782817741106
13.43 0.184964503598643
13.44 0.18713935867161
13.45 0.189307578093195
13.46 0.19146933203015
13.47 0.193624767602604
13.48 0.19577401066188
13.49 0.197917167433685
13.5 0.200054326034039
13.51 0.202185557865162
13.52 0.204310918898434
13.53 0.206430450851351
13.54 0.208544182265164
13.55 0.210652129489699
13.56 0.212754297581564
13.57 0.214850681121693
13.58 0.216941264957914
13.59 0.219026024877925
13.6 0.221104928217802
13.61 0.223177934410849
13.62 0.225244995481356
13.63 0.227306056487528
13.64 0.229361055917597
13.65 0.231409926042856
13.66 0.233452593231119
13.67 0.23548897822385
13.68 0.237518996380002
13.69 0.239542557889362
13.7 0.241559567957993
13.71 0.243569926968198
13.72 0.245573530615205
13.73 0.24757027002262
13.74 0.249560031838543
13.75 0.251542698314056
13.76 0.253518147365695
13.77 0.255486252623348
13.78 0.257446883464917
13.79 0.259399905038978
13.8 0.261345178276554
13.81 0.263282559893015
13.82 0.265211902381067
13.83 0.267133053995669
13.84 0.269045858731664
13.85 0.270950156294859
13.86 0.27284578206719
13.87 0.274732567066592
13.88 0.276610337902124
13.89 0.278478916724854
13.9 0.280338121174982
13.91 0.282187764325625
13.92 0.284027654623683
13.93 0.285857595828146
13.94 0.287677386946198
13.95 0.289486822167449
13.96 0.291285690796608
13.97 0.293073777184882
13.98 0.294850860660395
13.99 0.29661671545789
14 0.298371110647976
14.01 0.30011381006618
14.02 0.301844572242049
14.03 0.303563150328551
14.04 0.305269292032015
14.05 0.306962739542867
14.06 0.308643229467388
14.07 0.31031049276076
14.08 0.311964254661638
14.09 0.313604234628516
14.1 0.315230146278132
14.11 0.316841697326201
14.12 0.318438589530731
14.13 0.320020518638223
14.14 0.32158717433304
14.15 0.323138240190245
14.16 0.324673393632238
14.17 0.326192305889502
14.18 0.327694641965802
14.19 0.32918006060819
14.2 0.330648214282185
14.21 0.332098749152492
14.22 0.333531305069671
14.23 0.334945515563148
14.24 0.336341007841002
14.25 0.337717402796968
14.26 0.339074315025095
14.27 0.340411352842556
14.28 0.341728118321067
14.29 0.343024207327448
14.3 0.344299209573828
14.31 0.345552708678029
14.32 0.346784282234699
14.33 0.347993501897743
14.34 0.349179933474644
14.35 0.350343137033281
14.36 0.351482667021839
14.37 0.352598072402448
14.38 0.353688896799193
14.39 0.354754678661132
14.4 0.355794951440987
14.41 0.356809243790178
14.42 0.357797079770863
14.43 0.358757979085661
14.44 0.359691457325741
14.45 0.360597026237942
14.46 0.361474194011593
14.47 0.362322465585705
14.48 0.363141342977163
14.49 0.363930325630562
14.5 0.364688910790288
14.51 0.365416593895429
14.52 0.36611286899806
14.53 0.366777229205411
14.54 0.367409167146382
14.55 0.36800817546282
14.56 0.36857374732589
14.57 0.369105376977848
14.58 0.369602560299391
14.59 0.370064795402723
14.6 0.370491583250349
14.61 0.370882428299505
14.62 0.371236839172046
14.63 0.371554329349437
14.64 0.371834417892404
14.65 0.372076630184625
14.66 0.372280498699682
14.67 0.372445563790346
14.68 0.372571374499059
14.69 0.372657489388302
14.7 0.372703477389342
14.71 0.372708918667617
14.72 0.372673410349522
14.73 0.372596585909528
14.74 0.372478123828166
14.75 0.372317746992752
14.76 0.372115221988085
14.77 0.371870358367565
14.78 0.371583007897147
14.79 0.371253063765483
14.8 0.370880459754497
14.81 0.3704651693656
14.82 0.370007204897646
14.83 0.369506616473671
14.84 0.36896349101436
14.85 0.368377951157082
14.86 0.367750154120196
14.87 0.367080290513183
14.88 0.366368583093921
14.89 0.365615285475206
14.9 0.364820680783312
14.91 0.363985080271995
14.92 0.363108821895972
14.93 0.362192268848383
14.94 0.361235808067187
14.95 0.360239848715834
14.96 0.359204820643811
14.97 0.358131172832922
14.98 0.357019371835258
14.99 0.355869900208919
15 0.354683254957528
15.01 0.353459945979512
15.02 0.352200494533
15.03 0.35090543172197
15.04 0.349575297009058
15.05 0.348210636760135
15.06 0.346812002825408
15.07 0.345379951161449
15.08 0.34391504049813
15.09 0.342417831054046
15.1 0.340888883303526
15.11 0.339328756797923
15.12 0.337738009043383
15.13 0.336117194436861
15.14 0.334466863261697
15.15 0.332787560743619
15.16 0.331079826167648
15.17 0.329344192055953
15.18 0.327581183406327
15.19 0.32579131699064
15.2 0.323975100712244
15.21 0.32213303302106
15.22 0.320265602384785
15.23 0.318373286814419
15.24 0.31645655344214
15.25 0.314515858149331
15.26 0.31255164524247
15.27 0.310564347174435
15.28 0.308554384308725
15.29 0.306522164723998
15.3 0.304468084056318
15.31 0.302392525376484
15.32 0.300295859099785
15.33 0.298178442925598
15.34 0.296040621804248
15.35 0.293882727928609
15.36 0.291705080748004
15.37 0.28950798700203
15.38 0.287291740772011
15.39 0.285056623547888
15.4 0.282802904308451
15.41 0.280530839612905
15.42 0.278240673701893
15.43 0.275932638606169
15.44 0.273606954261257
15.45 0.271263828626507
15.46 0.268903457807085
15.47 0.266526026177508
15.48 0.264131706505459
15.49 0.261720660074698
15.5 0.259293036805966
15.51 0.256848975374881
15.52 0.254388603325891
15.53 0.251912037181421
15.54 0.249419382545443
15.55 0.246910734200726
15.56 0.244386176199117
15.57 0.241845781944222
15.58 0.239289614265941
15.59 0.236717725486323
15.6 0.234130157476251
15.61 0.231526941702518
15.62 0.228908099264852
15.63 0.226273640922505
15.64 0.223623567109995
15.65 0.220957867941662
15.66 0.218276523204651
15.67 0.215579502339978
15.68 0.212866764411329
15.69 0.210138258061227
15.7 0.207393921454219
15.71 0.204633682206701
15.72 0.201857457303019
15.73 0.19906515299743
15.74 0.196256664701524
15.75 0.193431876856671
15.76 0.190590662791026
15.77 0.187732884560613
15.78 0.184858392773979
15.79 0.181967026399844
15.8 0.179058612557203
15.81 0.176132966287214
15.82 0.173189890306246
15.83 0.170229174739345
15.84 0.167250596833393
15.85 0.164253920649124
15.86 0.161238896731166
15.87 0.158205261755159
15.88 0.155152738151007
15.89 0.15208103370119
15.9 0.148989841113054
15.91 0.145878837563878
15.92 0.142747684217485
15.93 0.139596025711047
15.94 0.136423489610688
15.95 0.133229685834367
15.96 0.130014206040468
15.97 0.126776622980406
15.98 0.123516489813469
15.99 0.120233339382024
16 0.116926683445082
16.01 0.113596011868155
16.02 0.110240791767175
16.03 0.10686046660418
16.04 0.10345445523232
16.05 0.100022150887645
16.06 0.096562920125011
16.07 0.0930761016953226
16.08 0.0895610053612411
16.09 0.086016910648351
16.1 0.0824430655287096
16.11 0.0788386850336011
16.12 0.0752029497922546
16.13 0.0715350044932289
16.14 0.067833956265145
16.15 0.0640988729734497
16.16 0.0603287814299398
16.17 0.0565226655118734
16.18 0.0526794641876458
16.19 0.0487980694462436
16.2 0.0448773241280074
16.21 0.0409160196546683
16.22 0.0369128936571878
16.23 0.0328666275006595
16.24 0.0287758437064487
16.25 0.0246391032729016
16.26 0.0204549028973845
16.27 0.0162216721041726
16.28 0.011937770284863
16.29 0.00760148366060509
16.3 0.00321102217861097
16.31 -0.00123548364076934
16.32 -0.00573998588553948
16.33 -0.0103045224357627
16.34 -0.0149312201166003
16.35 -0.0196222977800523
16.36 -0.0243800692656053
16.37 -0.0292069461792075
16.38 -0.0341054404173377
16.39 -0.0390781663481702
16.4 -0.0441278425446897
16.41 -0.0492572929448179
16.42 -0.0544694472909118
16.43 -0.059767340675165
16.44 -0.0651541119883282
16.45 -0.0706330010367042
16.46 -0.076207344056681
16.47 -0.0818805673174813
16.48 -0.0876561784620077
16.49 -0.0935377551937658
16.5 -0.0995289308765532
16.51 -0.105633376575347
16.52 -0.111854779034934
16.53 -0.118196814071707
16.54 -0.124663114849203
16.55 -0.131257234526215
16.56 -0.137982602815455
16.57 -0.144842476079546
16.58 -0.151839880728535
16.59 -0.158977549877394
16.6 -0.166257853479637
16.61 -0.173682722476925
16.62 -0.181253567891782
16.63 -0.188971196231172
16.64 -0.196835723043603
16.65 -0.204846486952672
16.66 -0.213001966937346
16.67 -0.221299705998495
16.68 -0.229736244593949
16.69 -0.238307067295382
16.7 -0.247006565983399
16.71 -0.255828022532228
16.72 -0.264763613342768
16.73 -0.273804437285819
16.74 -0.282940567661894
16.75 -0.292161127734106
16.76 -0.30145438832261
16.77 -0.310807884943618
16.78 -0.32020855110952
16.79 -0.329642863743345
16.8 -0.339096996245091
16.81 -0.34855697459939
16.82 -0.358008832027239
16.83 -0.367438758028658
16.84 -0.376833238189095
16.85 -0.38617918177129
16.86 -0.3954640348257
16.87 -0.404675877272731
16.88 -0.413803503096217
16.89 -0.422836483409748
16.9 -0.431765212697409
16.91 -0.4405809389789
16.92 -0.449275779003379
16.93 -0.457842719838211
16.94 -0.46627560839309
16.95 -0.474569130514165
16.96 -0.482718781306424
16.97 -0.490720828307489
16.98 -0.498572269054704
16.99 -0.506270784473065
17 -0.513814689376364
17.01 -0.521202881228508
17.02 -0.528434788164775
17.03 -0.535510317129888
17.04 -0.542429802855083
17.05 -0.549193958271858
17.06 -0.555803826846523
17.07 -0.562260737216865
17.08 -0.568566260419668
17.09 -0.574722169914819
17.1 -0.580730404537707
17.11 -0.586593034446109
17.12 -0.592312230070594
17.13 -0.59789023402823
17.14 -0.603329335918122
17.15 -0.60863184988357
17.16 -0.613800094799228
17.17 -0.618836376922119
17.18 -0.623742974831997
17.19 -0.628522126478973
17.2 -0.633176018153519
17.21 -0.637706775195347
17.22 -0.642116454262494
17.23 -0.646407036989305
17.24 -0.650580424871506
17.25 -0.65463843522728
17.26 -0.658582798094984
17.27 -0.662415153940142
17.28 -0.666137052056511
17.29 -0.669749949557841
17.3 -0.673255210868421
17.31 -0.676654107631301
17.32 -0.679947818963196
17.33 -0.683137431994467
17.34 -0.686223942641116
17.35 -0.689208256563565
17.36 -0.692091190273981
17.37 -0.694873472360281
17.38 -0.69755574480053
17.39 -0.700138564346519
17.4 -0.70262240395972
17.41 -0.705007654286773
17.42 -0.707294625165132
17.43 -0.709483547152579
17.44 -0.711574573077013
17.45 -0.713567779605344
17.46 -0.715463168832423
17.47 -0.717260669892862
17.48 -0.718960140600249
17.49 -0.720561369119786
17.5 -0.722064075681717
17.51 -0.723467914344118
17.52 -0.724772474814707
17.53 -0.725977284342266
17.54 -0.727081809689154
17.55 -0.728085459197068
17.56 -0.728987584958864
17.57 -0.729787485109686
17.58 -0.730484406251012
17.59 -0.731077546021359
17.6 -0.731566055827377
17.61 -0.731949043748785
17.62 -0.7322255776301
17.63 -0.732394688371246
17.64 -0.73245537342799
17.65 -0.732406608456091
17.66 -0.732247455230996
17.67 -0.731977184426721
17.68 -0.731595294200696
17.69 -0.731101515173487
17.7 -0.730495814214658
17.71 -0.729778396861165
17.72 -0.728949708207715
17.73 -0.728010432127868
17.74 -0.726961488709924
17.75 -0.725804029822448
17.76 -0.724539432759839
17.77 -0.723169291957709
17.78 -0.721695408809607
17.79 -0.720119779659348
17.8 -0.718444582085204
17.81 -0.716672159631822
17.82 -0.714805005181297
17.83 -0.712845743184958
17.84 -0.710797111000866
17.85 -0.708661939597988
17.86 -0.706443133895994
17.87 -0.70414365300955
17.88 -0.701766490658259
17.89 -0.699314655988535
17.9 -0.696791155032856
17.91 -0.694198973006009
17.92 -0.691541057608542
17.93 -0.688820303475959
17.94 -0.686039537879544
17.95 -0.68320150775228
17.96 -0.680308868082219
17.97 -0.677364171686686
17.98 -0.674369860354542
17.99 -0.671328257320871
18 -0.668241561019086
18.01 -0.665111840039773
18.02 -0.661941029213401
18.03 -0.658730926725288
18.04 -0.65548319216553
18.05 -0.652199345413735
18.06 -0.648880766257905
18.07 -0.645528694648375
18.08 -0.642144231490898
18.09 -0.638728339887468
18.1 -0.635281846738885
18.11 -0.63180544462922
18.12 -0.628299693918813
18.13 -0.624765024979197
18.14 -0.621201740510064
18.15 -0.617610017885022
18.16 -0.613989911479312
18.17 -0.610341354938781
18.18 -0.606664163355183
18.19 -0.602958035318333
18.2 -0.599222554820714
18.21 -0.59545719299486
18.22 -0.591661309668272
18.23 -0.587834154724756
18.24 -0.583974869264987
18.25 -0.580082486562866
18.26 -0.576155932817826
18.27 -0.57219402770688
18.28 -0.568195484743803
18.29 -0.564158911456549
18.3 -0.560082809397949
18.31 -0.555965574008883
18.32 -0.551805494357665
18.33 -0.54760075278435
18.34 -0.543349424484171
18.35 -0.539049477070429
18.36 -0.534698770164018
18.37 -0.530295055064323
18.38 -0.525835974564794
18.39 -0.521319062985832
18.4 -0.516741746508076
18.41 -0.512101343900527
18.42 -0.50739506775034
18.43 -0.502620026314399
18.44 -0.497773226126928
18.45 -0.492851575512133
18.46 -0.487851889165992
18.47 -0.482770893986427
18.48 -0.477605236345707
18.49 -0.472351491012465
18.5 -0.467006171942296
18.51 -0.461565745164767
18.52 -0.456026643999594
18.53 -0.450385286834637
18.54 -0.444638097691771
18.55 -0.438781529792349
18.56 -0.432812092310323
18.57 -0.426726380466783
18.58 -0.420521109073529
18.59 -0.414193149574209
18.6 -0.407739570558905
18.61 -0.401157681641727
18.62 -0.394445080491129
18.63 -0.387599702690512
18.64 -0.380619873983768
18.65 -0.373504364329241
18.66 -0.366252443049403
18.67 -0.358863934226301
18.68 -0.351339271359475
18.69 -0.343679550179012
18.7 -0.335886578398271
18.71 -0.327962921105352
18.72 -0.31991194043725
18.73 -0.31173782816303
18.74 -0.303445629829483
18.75 -0.29504125920006
18.76 -0.286531501849246
18.77 -0.277924006960833
18.78 -0.269227266617289
18.79 -0.260450582152885
18.8 -0.251604017466103
18.81 -0.242698339535437
18.82 -0.233744946743194
18.83 -0.224755785969514
18.84 -0.21574325975845
18.85 -0.206720125164325
18.86 -0.197699386145239
18.87 -0.188694181568223
18.88 -0.17971767101582
18.89 -0.170782920629371
18.9 -0.161902791187086
18.91 -0.153089830498467
18.92 -0.144356172010016
18.93 -0.135713441274903
18.94 -0.127172671658764
18.95 -0.118744230353027
18.96 -0.110437755461774
18.97 -0.102262104630386
18.98 -0.0942253154017043
18.99 -0.0863345772224798
19 -0.0785962147817495
19.01 -0.0710156821451031
19.02 -0.0635975669573977
19.03 -0.0563456038251684
19.04 -0.0492626958635833
19.05 -0.0423509433058653
19.06 -0.0356116780286982
19.07 -0.0290455028457331
19.08 -0.0226523344602521
19.09 -0.0164314490416009
19.1 -0.0103815294900726
19.11 -0.00450071357206923
19.12 0.00121335776802842
19.13 0.00676349248949426
19.14 0.0121529003855501
19.15 0.0173851472156522
19.16 0.0224641103072772
19.17 0.0273939358256336
19.18 0.0321789978565536
19.19 0.0368238594085569
19.2 0.0413332354120909
19.21 0.0457119577743651
19.22 0.049964942534258
19.23 0.0540971591510957
19.24 0.058113601951771
19.25 0.0620192637513532
19.26 0.0658191116522036
19.27 0.069518065015308
19.28 0.0731209755850839
19.29 0.0766326097355983
19.3 0.0800576327923889
19.31 0.0834005953704402
19.32 0.0866659216558487
19.33 0.0898578995467837
19.34 0.0929806725588964
19.35 0.0960382333916261
19.36 0.099034419045056
19.37 0.101972907372158
19.38 0.104857214948396
19.39 0.107690696139626
19.4 0.110476543249913
19.41 0.113217787633026
19.42 0.11591730165484
19.43 0.118577801398338
19.44 0.121201850008286
19.45 0.12379186157859
19.46 0.126350105491777
19.47 0.1288787111267
19.48 0.131379672857398
19.49 0.133854855272813
19.5 0.136305998553779
19.51 0.138734723950195
19.52 0.141142539307538
19.53 0.143530844597842
19.54 0.145900937415843
19.55 0.148254018406276
19.56 0.150591196593171
19.57 0.152913494586499
19.58 0.155221853645664
19.59 0.157517138583082
19.6 0.159800142494518
19.61 0.162071591305907
19.62 0.164332148129153
19.63 0.166582417421818
19.64 0.168822948947806
19.65 0.171054241537989
19.66 0.173276746651422
19.67 0.17549087173916
19.68 0.177696983413933
19.69 0.179895410429907
19.7 0.182086446477662
19.71 0.184270352800122
19.72 0.186447360635789
19.73 0.188617673495987
19.74 0.190781469283169
19.75 0.192938902257512
19.76 0.195090104859151
19.77 0.197235189393452
19.78 0.199374249586674
19.79 0.201507362019312
19.8 0.203634587444265
19.81 0.20575597199681
19.82 0.207871548303158
19.83 0.209981336494152
19.84 0.212085345130394
19.85 0.214183572044857
19.86 0.216276005108724
19.87 0.218362622925968
19.88 0.220443395461848
19.89 0.222518284610255
19.9 0.224587244704539
19.91 0.22665022297618
19.92 0.228707159965387
19.93 0.230757989887467
19.94 0.232802640958515
19.95 0.234841035683787
19.96 0.236873091111814
19.97 0.238898719057175
19.98 0.240917826294551
19.99 0.242930314726559
20 0.244936081527613
20.01 0.246935019265937
20.02 0.248927016005634
20.03 0.250911955390618
20.04 0.252889716712019
20.05 0.254860174960567
20.06 0.256823200865339
20.07 0.258778660920113
20.08 0.260726417398487
20.09 0.262666328358823
20.1 0.264598247639977
20.11 0.266522024848693
20.12 0.268437505339479
20.13 0.270344530187698
20.14 0.272242936156544
20.15 0.274132555658541
20.16 0.276013216712122
20.17 0.277884742893805
20.18 0.279746953286472
20.19 0.281599662424168
20.2 0.283442680233858
20.21 0.285275811974506
20.22 0.287098858173843
20.23 0.288911614563168
20.24 0.290713872010474
20.25 0.29250541645223
20.26 0.29428602882408
20.27 0.296055484990739
20.28 0.297813555675365
20.29 0.299560006388641
20.3 0.301294597357833
20.31 0.303017083456074
20.32 0.304727214132101
20.33 0.306424733340711
20.34 0.30810937947417
20.35 0.309780885294819
20.36 0.311438977869133
20.37 0.313083378503485
20.38 0.314713802681879
20.39 0.316329960005903
20.4 0.317931554137201
20.41 0.319518282742714
20.42 0.321089837443014
20.43 0.322645903763999
20.44 0.32418616109229
20.45 0.325710282634623
20.46 0.327217935381602
20.47 0.328708780076129
20.48 0.330182471186896
20.49 0.331638656887296
20.5 0.333076979040157
20.51 0.334497073188682
20.52 0.335898568554038
20.53 0.337281088040005
20.54 0.338644248245152
20.55 0.339987659482988
20.56 0.341310925810597
20.57 0.342613645066225
20.58 0.343895408916352
20.59 0.345155802912782
20.6 0.346394406560287
20.61 0.347610793395377
20.62 0.34880453107677
20.63 0.349975181488165
20.64 0.351122300853908
20.65 0.352245439868198
20.66 0.353344143838443
20.67 0.35441795284343
20.68 0.355466401906951
20.69 0.356489021187555
20.7 0.357485336185105
20.71 0.358454867964788
20.72 0.359397133399284
20.73 0.360311645429752
20.74 0.361197913346302
20.75 0.362055443088625
20.76 0.36288373756743
20.77 0.363682297007314
20.78 0.3644506193117
20.79 0.365188200450408
20.8 0.365894534870439
20.81 0.366569115930488
20.82 0.367211436359649
20.83 0.367820988740769
20.84 0.368397266018792
20.85 0.368939762034409
20.86 0.369447972083252
20.87 0.369921393500756
20.88 0.370359526272762
20.89 0.370761873671801
20.9 0.371127942918899
20.91 0.371457245870617
20.92 0.371749299730906
20.93 0.372003627787215
20.94 0.37221976017013
20.95 0.372397234635658
20.96 0.372535597369087
20.97 0.372634403809182
20.98 0.372693219491248
20.99 0.372711620907418
21 0.372689198053851
21.01 0.372625570936503
21.02 0.372520403743764
21.03 0.372373405293997
21.04 0.37218432833074
21.05 0.371952968800929
21.06 0.371679165108264
21.07 0.371362797334792
21.08 0.371003786424648
21.09 0.370602093324866
21.1 0.370157718079074
21.11 0.369670698870809
21.12 0.36914111101412
21.13 0.368569065890017
21.14 0.367954709828187
21.15 0.367298222934272
21.16 0.36659981786379
21.17 0.365859738544554
21.18 0.365078258850161
21.19 0.364255681227782
21.2 0.363392335284083
21.21 0.362488576333636
21.22 0.361544783914654
21.23 0.360561360277252
21.24 0.359538728849788
21.25 0.358477332689033
21.26 0.357377632920141
21.27 0.356240107172425
21.28 0.35506524801701
21.29 0.353853561412364
21.3 0.352605565163592
21.31 0.351321787401221
21.32 0.350002765084943
21.33 0.348649042537541
21.34 0.347261170013861
21.35 0.345839702309347
21.36 0.344385197412267
21.37 0.342898215203332
21.38 0.341379316205961
21.39 0.339829060390019
21.4 0.338248006031385
21.41 0.33663670862925
21.42 0.334995719882601
21.43 0.333325586726913
21.44 0.331626850431629
21.45 0.329900045758612
21.46 0.328145700181374
21.47 0.326364333164515
21.48 0.324556455502477
21.49 0.322722568716412
21.5 0.320863164507701
21.51 0.318978724266382
21.52 0.31706971863258
21.53 0.315136607108803
21.54 0.313179837720845
21.55 0.311199846724895
21.56 0.309197058358365
21.57 0.307171884631869
21.58 0.305124725159742
21.59 0.303055967026484
21.6 0.300965984686468
21.61 0.298855139894316
21.62 0.296723781663347
21.63 0.29457224624957
21.64 0.292400857158743
21.65 0.2902099251741
21.66 0.287999748402436
21.67 0.28577061233631
21.68 0.28352278993025
21.69 0.281256541688919
21.7 0.278972115765325
21.71 0.276669748067241
21.72 0.274349662370141
21.73 0.272012070435016
21.74 0.26965717212958
21.75 0.26728515555146
21.76 0.264896197152058
21.77 0.262490461859865
21.78 0.260068103202122
21.79 0.257629263423782
21.8 0.255174073602808
21.81 0.252702653760946
21.82 0.250215112969149
21.83 0.24771154944692
21.84 0.245192050654874
21.85 0.242656693379911
21.86 0.2401055438124
21.87 0.237538657614855
21.88 0.23495607998159
21.89 0.232357845688905
21.9 0.229743979135359
21.91 0.227114494371717
21.92 0.224469395120201
21.93 0.221808674782639
21.94 0.219132316437175
21.95 0.216440292823172
21.96 0.213732566313955
21.97 0.211009088877041
21.98 0.208269802021497
21.99 0.205514636732068
22 0.202743513389685
22.01 0.199956341677977
22.02 0.197153020475374
22.03 0.194333437732365
22.04 0.191497470333479
22.05 0.188644983943491
22.06 0.185775832837371
22.07 0.182889859713408
22.08 0.179986895488972
22.09 0.177066759078269
22.1 0.174129257151467
22.11 0.171174183874481
22.12 0.168201320628681
22.13 0.165210435709738
22.14 0.162201284004759
22.15 0.159173606646814
22.16 0.156127130645894
22.17 0.15306156849529
22.18 0.149976617752293
22.19 0.146871960592065
22.2 0.143747263333457
22.21 0.140602175935456
22.22 0.137436331462884
22.23 0.134249345519873
22.24 0.131040815649558
22.25 0.127810320698332
22.26 0.124557420142914
22.27 0.121281653378393
22.28 0.117982538965282
22.29 0.114659573833525
22.3 0.111312232441298
22.31 0.107939965886319
22.32 0.104542200967264
22.33 0.101118339192792
22.34 0.0976677557355465
22.35 0.0941897983283946
22.36 0.0906837861000522
22.37 0.0871490083471413
22.38 0.0835847232396176
22.39 0.0799901564564248
22.4 0.0763644997481504
22.41 0.0727069094234035
22.42 0.0690165047555987
22.43 0.0652923663068239
22.44 0.0615335341655035
22.45 0.0577390060946456
22.46 0.0539077355875951
22.47 0.050038629828423
22.48 0.0461305475543689
22.49 0.0421822968181519
22.5 0.0381926326484817
22.51 0.0341602546077786
22.52 0.0300838042469615
22.53 0.0259618624582404
22.54 0.0217929467281862
22.55 0.0175755082949954
22.56 0.0133079292158945
22.57 0.00898851935308347
22.58 0.00461551328961007
22.59 0.000187067190161424
22.6 -0.00429874437390694
22.61 -0.00884393161080623
22.62 -0.0134505926751354
22.63 -0.0181209167772686
22.64 -0.0228571871886009
22.65 -0.0276617840856964
22.66 -0.032537187164354
22.67 -0.037485977940541
22.68 -0.0425108416387862
22.69 -0.0476145685497014
22.7 -0.0528000547165528
22.71 -0.058070301785991
22.72 -0.0634284158299943
22.73 -0.0688776049146788
22.74 -0.074421175156945
22.75 -0.0800625249722088
22.76 -0.0858051371762767
22.77 -0.0916525685627196
22.78 -0.0976084365353915
22.79 -0.103676402336197
22.8 -0.109860150373875
22.81 -0.116163363134468
22.82 -0.122589691143441
22.83 -0.129142717459505
22.84 -0.135825916218594
22.85 -0.142642604821636
22.86 -0.149595889480737
22.87 -0.156688604013738
22.88 -0.163923242014065
22.89 -0.171301882825475
22.9 -0.178826112119024
22.91 -0.186496938294832
22.92 -0.194314706397865
22.93 -0.202279011719266
22.94 -0.210388615717228
22.95 -0.21864136729075
22.96 -0.227034132727806
22.97 -0.235562737779735
22.98 -0.244221925245991
22.99 -0.253005331162103
23 -0.261905482162121
23.01 -0.270913815851031
23.02 -0.280020725111484
23.03 -0.289215626241533
23.04 -0.298487049749113
23.05 -0.307822751594938
23.06 -0.317209841757022
23.07 -0.326634926256145
23.08 -0.336084258283564
23.09 -0.345543893838437
23.1 -0.354999847314654
23.11 -0.364438242751949
23.12 -0.37384545694035
23.13 -0.38320825118336
23.14 -0.392513889223058
23.15 -0.401750239552894
23.16 -0.410905861044783
23.17 -0.41997007146222
23.18 -0.428932998998591
23.19 -0.437785617458046
23.2 -0.446519766080559
23.21 -0.45512815530375
23.22 -0.46360435995554
23.23 -0.471942801490405
23.24 -0.480138720926948
23.25 -0.48818814412673
23.26 -0.496087840986358
23.27 -0.503835280009588
23.28 -0.511428579596477
23.29 -0.5188664572434
23.3 -0.526148177700361
23.31 -0.533273500987237
23.32 -0.540242631033014
23.33 -0.547056165574167
23.34 -0.553715047831291
23.35 -0.560220520376919
23.36 -0.566574081511671
23.37 -0.572777444379905
23.38 -0.578832498979224
23.39 -0.584741277149984
23.4 -0.590505920571154
23.41 -0.59612865173715
23.42 -0.601611747846467
23.43 -0.60695751749683
23.44 -0.612168280052906
23.45 -0.617246347530919
23.46 -0.622194008829293
23.47 -0.627013516125075
23.48 -0.631707073251651
23.49 -0.636276825873431
23.5 -0.64072485327694
23.51 -0.645053161604451
23.52 -0.649263678365115
23.53 -0.653358248068999
23.54 -0.657338628840849
23.55 -0.661206489882388
23.56 -0.664963409664075
23.57 -0.668610874739217
23.58 -0.672150279084951
23.59 -0.675582923885585
23.6 -0.6789100176842
23.61 -0.682132676837971
23.62 -0.685251926221528
23.63 -0.688268700130706
23.64 -0.691183843346303
23.65 -0.693998112324024
23.66 -0.696712176482619
23.67 -0.69932661956745
23.68 -0.701841941071331
23.69 -0.704258557698602
23.7 -0.706576804861987
23.71 -0.708796938205021
23.72 -0.710919135145613
23.73 -0.712943496438852
23.74 -0.714870047759332
23.75 -0.716698741305265
23.76 -0.718429457428387
23.77 -0.720062006295208
23.78 -0.721596129586577
23.79 -0.723031502243745
23.8 -0.724367734270268
23.81 -0.725604372600055
23.82 -0.726740903042753
23.83 -0.727776752318451
23.84 -0.728711290194295
23.85 -0.729543831736151
23.86 -0.730273639688823
23.87 -0.730899926998549
23.88 -0.731421859491528
23.89 -0.731838558722046
23.9 -0.732149105003344
23.91 -0.732352540633631
23.92 -0.732447873328586
23.93 -0.732434080506764
23.94 -0.73231017856808
23.95 -0.732075366953088
23.96 -0.731729070767457
23.97 -0.731270946114842
23.98 -0.730700884282285
23.99 -0.730019014612353
24 -0.729225705896595
24.01 -0.728321566142243
24.02 -0.727307440587558
24.03 -0.726184407870276
24.04 -0.724953774287786
24.05 -0.723617066125928
24.06 -0.722176020074473
24.07 -0.720632571789924
24.08 -0.718988842708706
24.09 -0.71724712525435
24.1 -0.715409866619305
24.11 -0.713479651334
24.12 -0.711459182861491
24.13 -0.709351264474399
24.14 -0.707158779681424
24.15 -0.704884672473215
24.16 -0.702531927651977
24.17 -0.700103551496568
24.18 -0.697602552995755
24.19 -0.695031925857922
24.2 -0.692394631477131
24.21 -0.689693583004316
24.22 -0.686931630639929
24.23 -0.684111548231738
24.24 -0.681236021229851
24.25 -0.678307636021286
24.26 -0.675328870639325
24.27 -0.672302086818902
24.28 -0.669229523348819
24.29 -0.66611329065469
24.3 -0.662955366533266
24.31 -0.659757592948942
24.32 -0.656521673796665
24.33 -0.653249173531703
24.34 -0.649941516565543
24.35 -0.646599987328139
24.36 -0.643225730899424
24.37 -0.639819754117118
24.38 -0.636382927073038
24.39 -0.63291598491605
24.4 -0.629419529886188
24.41 -0.625894033511198
24.42 -0.622339838903454
24.43 -0.61875716310193
24.44 -0.61514609941037
24.45 -0.611506619689023
24.46 -0.607838576563238
24.47 -0.604141705517722
24.48 -0.600415626850501
24.49 -0.596659847465426
24.5 -0.592873762486607
24.51 -0.589056656682371
24.52 -0.585207705690335
24.53 -0.581325977038951
24.54 -0.577410430964573
24.55 -0.573459921026666
24.56 -0.569473194527389
24.57 -0.565448892745475
24.58 -0.561385550998149
24.59 -0.557281598548941
24.6 -0.553135358383633
24.61 -0.548945046881409
24.62 -0.544708773413607
24.63 -0.540424539908381
24.64 -0.536090240426172
24.65 -0.531703660798244
24.66 -0.527262478388753
24.67 -0.522764262049917
24.68 -0.518206472349923
24.69 -0.513586462164302
24.7 -0.508901477733537
24.71 -0.504148660302701
24.72 -0.499325048472791
24.73 -0.494427581408
24.74 -0.48945310305822
24.75 -0.484398367571199
24.76 -0.47926004608367
24.77 -0.47403473509465
24.78 -0.468718966636467
24.79 -0.463309220468882
24.8 -0.457801938527993
24.81 -0.452193541863213
24.82 -0.446480450291288
24.83 -0.440659104984561
24.84 -0.434725994190173
24.85 -0.428677682246131
24.86 -0.42251084201791
24.87 -0.416222290824383
24.88 -0.409809029853607
24.89 -0.403268286987
24.9 -0.396597562854828
24.91 -0.389794679837563
24.92 -0.38285783360793
24.93 -0.375785646679629
24.94 -0.368577223293724
24.95 -0.361232204836295
24.96 -0.353750824845807
24.97 -0.346133962540955
24.98 -0.338383193685848
24.99 -0.330500837515907
25 -0.322489998382235
25.01 -0.31435460074188
25.02 -0.306099416133596
25.03 -0.297730080839519
25.04 -0.289253103047109
25.05 -0.280675858494588
25.06 -0.272006573805618
25.07 -0.263254296990377
25.08 -0.254428854902331
25.09 -0.245540797781802
25.1 -0.236601331375683
25.11 -0.227622237482859
25.12 -0.218615784121879
25.13 -0.209594626836
25.14 -0.200571702926128
25.15 -0.191560120620548
25.16 -0.182573045339732
25.17 -0.173623585285945
25.18 -0.164724678576475
25.19 -0.155888984047338
25.2 -0.147128777688635
25.21 -0.138455856446445
25.22 -0.12988145085578
25.23 -0.121416147673013
25.24 -0.113069823370705
25.25 -0.104851589056594
25.26 -0.0967697470904329
25.27 -0.088831759402993
25.28 -0.081044227273167
25.29 -0.0734128820938082
25.3 -0.0659425864567634
25.31 -0.0586373447161777
25.32 -0.0515003220510978
25.33 -0.044533870948473
25.34 -0.0377395639695072
25.35 -0.0311182316473581
25.36 -0.0246700043907487
25.37 -0.0183943573313708
25.38 -0.0122901571455724
25.39 -0.00635570999357851
25.4 -0.000588809842737474
25.41 0.00501321343411094
25.42 0.0104534466757033
25.43 0.0157353471489776
25.44 0.0208626976582803
25.45 0.0258395632657946
25.46 0.030670249783755
25.47 0.0353592641555924
25.48 0.0399112768118767
25.49 0.0443310860649764
25.5 0.0486235845908948
25.51 0.0527937280352562
25.52 0.0568465057708291
25.53 0.0607869138247649
25.54 0.0646199299839132
25.55 0.0683504910756568
25.56 0.0719834724096049
25.57 0.0755236693523913
25.58 0.0789757809941624
25.59 0.0823443958516104
25.6 0.0856339795391321
25.61 0.0888488643273765
25.62 0.0919932404974858
25.63 0.0950711493900478
25.64 0.0980864780403639
25.65 0.101042955286192
25.66 0.103944149230639
25.67 0.10679346594128
25.68 0.109594149266738
25.69 0.112349281653646
25.7 0.115061785849992
25.71 0.117734427385028
25.72 0.120369817721008
25.73 0.122970417977831
25.74 0.125538543137926
25.75 0.128076366645368
25.76 0.130585925319939
25.77 0.133069124513722
25.78 0.13552774344449
25.79 0.137963440646775
25.8 0.140377759487825
25.81 0.142772133701673
25.82 0.145147892900318
25.83 0.147506268026344
25.84 0.149848396716308
25.85 0.152175328548878
25.86 0.154488030155906
25.87 0.156787390178553
25.88 0.15907422405406
25.89 0.161349278621964
25.9 0.16361323654141
25.91 0.165866720513714
25.92 0.168110297306638
25.93 0.170344481578741
25.94 0.172569739503961
25.95 0.174786492198009
25.96 0.176995118949462
25.97 0.179195960259511
25.98 0.181389320695192
25.99 0.18357547156169
26 0.185754653399867
26.01 0.187927078315629
26.02 0.190092932148082
26.03 0.192252376483652
26.04 0.194405550523511
26.05 0.196552572811665
26.06 0.19869354283111
26.07 0.200828542475357
26.08 0.202957637402514
26.09 0.20508087827898
26.1 0.207198301919585
26.11 0.209309932330806
26.12 0.211415781663436
26.13 0.213515851080844
26.14 0.215610131548658
26.15 0.217698604551464
26.16 0.219781242741807
26.17 0.221858010526496
26.18 0.223928864594951
26.19 0.225993754394026
26.2 0.228052622553496
26.21 0.230105405266113
26.22 0.232152032625884
26.23 0.234192428927976
26.24 0.23622651293343
26.25 0.238254198101609
26.26 0.240275392793131
26.27 0.24229000044579
26.28 0.244297919725829
26.29 0.246299044656683
26.3 0.248293264727209
26.31 0.250280464981207
26.32 0.252260526089921
26.33 0.254233324409054
26.34 0.256198732021717
26.35 0.258156616768598
26.36 0.260106842266544
26.37 0.262049267916636
26.38 0.263983748902751
26.39 0.265910136181527
26.4 0.267828276464545
26.41 0.269738012193504
26.42 0.27163918150908
26.43 0.273531618214103
26.44 0.275415151731642
26.45 0.277289607058532
26.46 0.279154804714844
26.47 0.281010560689746
26.48 0.282856686384185
26.49 0.284692988550779
26.5 0.286519269231287
26.51 0.288335325691995
26.52 0.290140950357349
26.53 0.291935930742131
26.54 0.293720049382468
26.55 0.295493083765964
26.56 0.297254806261203
26.57 0.299004984046897
26.58 0.300743379040931
26.59 0.302469747829538
26.6 0.304183841596872
26.61 0.305885406055211
26.62 0.307574181376027
26.63 0.309249902122191
26.64 0.310912297181538
26.65 0.312561089702064
26.66 0.314195997028998
26.67 0.315816730644022
26.68 0.317422996106911
26.69 0.31901449299986
26.7 0.320590914874797
26.71 0.322151949203981
26.72 0.323697277334181
26.73 0.325226574444759
26.74 0.326739509510001
26.75 0.328235745266015
26.76 0.329714938182572
26.77 0.331176738440249
26.78 0.332620789913266
26.79 0.334046730158405
26.8 0.335454190410433
26.81 0.336842795584454
26.82 0.33821216428564
26.83 0.339561908826788
26.84 0.340891635254201
26.85 0.342200943382366
26.86 0.343489426837951
26.87 0.344756673113642
26.88 0.346002263632369
26.89 0.347225773822464
26.9 0.348426773204348
26.91 0.349604825489311
26.92 0.350759488691013
26.93 0.351890315250303
26.94 0.352996852174
26.95 0.354078641188275
26.96 0.35513521890728
26.97 0.356166117017691
26.98 0.357170862479842
26.99 0.358148977746098
27 0.359099980997171
27.01 0.360023386397036
27.02 0.360918704367122
27.03 0.361785441880458
27.04 0.362623102776402
27.05 0.363431188096624
27.06 0.364209196442945
27.07 0.364956624357637
27.08 0.365672966726759
27.09 0.36635771720705
27.1 0.367010368676885
27.11 0.367630413711732
27.12 0.3682173450845
27.13 0.3687706562911
27.14 0.369289842101482
27.15 0.369774399136312
27.16 0.370223826469375
27.17 0.37063762625569
27.18 0.371015304385213
27.19 0.371356371161874
27.2 0.371660342007586
27.21 0.371926738190697
27.22 0.37215508757822
27.23 0.372344925411012
27.24 0.372495795100888
27.25 0.372607249048489
27.26 0.3726788494805
27.27 0.372710169304651
27.28 0.372700793275843
27.29 0.372650329442237
27.3 0.372558427629784
27.31 0.372424782516367
27.32 0.372249132931006
27.33 0.372031261138391
27.34 0.371770992100961
27.35 0.371468192711305
27.36 0.371122770988557
27.37 0.370734675233379
27.38 0.370303893137057
27.39 0.369830450841162
27.4 0.369314411945144
27.41 0.368755876460125
27.42 0.368154979708067
27.43 0.367511891166302
27.44 0.366826813258288
27.45 0.366099980092178
27.46 0.365331656149585
27.47 0.364522134927528
27.48 0.36367173753725
27.49 0.362780811264067
27.5 0.361849728092963
27.51 0.360878883205017
27.52 0.359868693450104
27.53 0.358819595801586
27.54 0.35773204579887
27.55 0.356606515983866
27.56 0.355443494337387
27.57 0.354243482721523
27.58 0.353006995333921
27.59 0.351734557179755
27.6 0.350426702566937
27.61 0.349083973629887
27.62 0.347706918886831
27.63 0.346296091835264
27.64 0.344852049589845
27.65 0.343375351566536
27.66 0.341866558216413
27.67 0.340326229812089
27.68 0.338754925289274
27.69 0.337153201145499
27.7 0.335521610397626
27.71 0.333860701599268
27.72 0.332171017918874
27.73 0.330453096278758
27.74 0.32870746655502
27.75 0.32693465083788
27.76 0.325135162751662
27.77 0.323309506833292
27.78 0.321458177967951
27.79 0.319581660880213
27.8 0.317680429678812
27.81 0.315754947452975
27.82 0.313805665918102
27.83 0.311833025108414
27.84 0.309837453114138
27.85 0.307819365860656
27.86 0.305779166927035
27.87 0.303717247401312
27.88 0.301633985769893
27.89 0.29952974783844
27.9 0.297404886681658
27.91 0.295259742619424
27.92 0.293094643216756
27.93 0.29090990330522
27.94 0.288705825023408
27.95 0.286482697874245
27.96 0.284240798796961
27.97 0.281980392251656
27.98 0.279701730314518
27.99 0.277405052781818
28 0.275090587280947
28.01 0.272758549386849
28.02 0.270409142742307
28.03 0.268042559180642
28.04 0.265658978849498
28.05 0.263258570334462
28.06 0.26084149078136
28.07 0.258407886016194
28.08 0.255957890661699
28.09 0.253491628249654
28.1 0.25100921132809
28.11 0.248510741562648
28.12 0.245996309831374
28.13 0.243465996312307
28.14 0.240919870563268
28.15 0.238357991593308
28.16 0.235780407925279
28.17 0.233187157649091
28.18 0.230578268465186
28.19 0.227953757717818
28.2 0.225313632417753
28.21 0.222657889253991
28.22 0.219986514594163
28.23 0.217299484473229
28.24 0.214596764570137
28.25 0.211878310172073
28.26 0.209144066125963
28.27 0.20639396677685
28.28 0.203627935892787
28.29 0.20084588657585
28.3 0.198047721158871
28.31 0.195233331087477
28.32 0.192402596786986
28.33 0.189555387513696
28.34 0.186691561190059
28.35 0.183810964223234
28.36 0.18091343130644
28.37 0.177998785202516
28.38 0.175066836509053
28.39 0.17211738340442
28.4 0.169150211373947
28.41 0.16616509291551
28.42 0.163161787223674
28.43 0.160140039851519
28.44 0.15709958234922
28.45 0.154040131878366
28.46 0.150961390800959
28.47 0.147863046241968
28.48 0.144744769624214
28.49 0.141606216174322
28.5 0.138447024398371
28.51 0.135266815525798
28.52 0.132065192920022
28.53 0.128841741454179
28.54 0.125596026850226
28.55 0.122327594979628
28.56 0.119035971123677
28.57 0.115720659191452
28.58 0.112381140893256
28.59 0.109016874867306
28.6 0.105627295757314
28.61 0.102211813238476
28.62 0.098769810989294
28.63 0.0953006456065165
28.64 0.0918036454603892
28.65 0.0882781094872872
28.66 0.0847233059167039
28.67 0.0811384709294765
28.68 0.0775228072440487
28.69 0.0738754826275036
28.7 0.0701956283280621
28.71 0.0664823374257212
28.72 0.06273466309773
28.73 0.0589516167956599
28.74 0.0551321663309435
28.75 0.0512752338659363
28.76 0.0473796938078165
28.77 0.0434443706029999
28.78 0.0394680364302209
28.79 0.0354494087910547
28.8 0.0313871479974465
28.81 0.0272798545568169
28.82 0.0231260664565559
28.83 0.0189242563512646
28.84 0.0146728286579984
28.85 0.0103701165670761
28.86 0.00601437897883238
28.87 0.00160379738008027
28.88 -0.002863527321861
28.89 -0.00738957798482632
28.9 -0.0119764244085605
28.91 -0.0166262264670261
28.92 -0.0213412371524802
28.93 -0.0261238054778124
28.94 -0.0309763791721983
28.95 -0.0359015070917355
28.96 -0.04090184125113
28.97 -0.045980138364424
28.98 -0.0511392607619348
28.99 -0.0563821765267637
29 -0.0617119586672254
29.01 -0.0671317831112157
29.02 -0.0726449252748828
29.03 -0.0782547549211681
29.04 -0.083964728984295
29.05 -0.0897783819949309
29.06 -0.0956993136988386
29.07 -0.101731173421313
29.08 -0.107877640693319
29.09 -0.114142401626712
29.1 -0.120529120509963
29.11 -0.127041406098574
29.12 -0.13368277210279
29.13 -0.140456591437791
29.14 -0.147366043906922
29.15 -0.154414057145683
29.16 -0.161603240870915
29.17 -0.168935814761147
29.18 -0.176413530641544
29.19 -0.184037590055132
29.2 -0.191808558757735
29.21 -0.199726280154818
29.22 -0.207789790171572
29.23 -0.215997236472101
29.24 -0.224345805272443
29.25 -0.232831659177538
29.26 -0.241449889471196
29.27 -0.250194486069851
29.28 -0.259058327901963
29.29 -0.268033195804277
29.3 -0.277109809165293
29.31 -0.286277886548403
29.32 -0.295526229461426
29.33 -0.304842827384694
29.34 -0.314214981206425
29.35 -0.323629441414884
29.36 -0.333072556819462
29.37 -0.342530429253274
29.38 -0.351989069658781
29.39 -0.361434551159622
29.4 -0.370853155138349
29.41 -0.380231506917433
29.42 -0.389556698319221
29.43 -0.398816395100824
29.44 -0.407998927972002
29.45 -0.417093366569874
29.46 -0.426089576358196
29.47 -0.43497825892633
29.48 -0.443750976577373
29.49 -0.452400162415294
29.5 -0.460919117370327
29.51 -0.469301995746052
29.52 -0.477543780938927
29.53 -0.48564025298196
29.54 -0.493587949510797
29.55 -0.501384121655773
29.56 -0.509026686240237
29.57 -0.516514175525413
29.58 -0.523845685595197
29.59 -0.531020824328026
29.6 -0.53803965976274
29.61 -0.544902669534178
29.62 -0.551610691933715
29.63 -0.558164879040331
29.64 -0.564566652268767
29.65 -0.570817660592324
29.66 -0.576919741618154
29.67 -0.582874885621981
29.68 -0.588685202586804
29.69 -0.59435289223576
29.7 -0.599880217003117
29.71 -0.605269477848772
29.72 -0.610522992790658
29.73 -0.615643078005594
29.74 -0.620632031331861
29.75 -0.625492117995678
29.76 -0.630225558377902
29.77 -0.634834517636158
29.78 -0.6393210970003
29.79 -0.643687326564918
29.8 -0.647935159410837
29.81 -0.652066466897584
29.82 -0.656083034979887
29.83 -0.659986561413191
29.84 -0.663778653725249
29.85 -0.667460827842903
29.86 -0.671034507274925
29.87 -0.674501022762977
29.88 -0.677861612323354
29.89 -0.68111742161201
29.9 -0.684269504554458
29.91 -0.68731882419039
29.92 -0.690266253690452
29.93 -0.693112577509286
29.94 -0.695858492645103
29.95 -0.698504609981404
29.96 -0.701051455691281
29.97 -0.703499472689026
29.98 -0.705849022117466
29.99 -0.708100384862861
30 -0.71025376309205
30.01 -0.712309281809199
30.02 -0.714266990431749
30.03 -0.716126864387241
30.04 -0.717888806734466
30.05 -0.719552649814046
30.06 -0.721118156934955
30.07 -0.722585024104818
30.08 -0.723952881812946
30.09 -0.725221296876144
30.1 -0.726389774358194
30.11 -0.727457759574773
30.12 -0.728424640196199
30.13 -0.729289748460998
30.14 -0.730052363513692
30.15 -0.730711713880478
30.16 -0.731266980096567
30.17 -0.731717297498838
30.18 -0.732061759197108
30.19 -0.732299419236694
30.2 -0.732429295963992
30.21 -0.732450375605459
30.22 -0.732361646007963
30.23 -0.73216223751795
30.24 -0.731851502726655
30.25 -0.731429023642841
30.26 -0.730894616259762
30.27 -0.730248333864254
30.28 -0.729490468918239
30.29 -0.72862155335838
30.3 -0.727642357181178
30.31 -0.72655388520811
30.32 -0.725357371958085
30.33 -0.724054274591511
30.34 -0.722646263930708
30.35 -0.72113521360368
30.36 -0.719523187400921
30.37 -0.717812424976248
30.38 -0.716005326060981
30.39 -0.714104433394538
30.4 -0.712112414602326
30.41 -0.710032043272625
30.42 -0.707866179497254
30.43 -0.705617750145873
30.44 -0.703289729140839
30.45 -0.700885117989153
30.46 -0.69840692681086
30.47 -0.695858156080475
30.48 -0.693241779270719
30.49 -0.690560726557497
30.5 -0.687817869712818
30.51 -0.685016008279717
30.52 -0.682157857091142
30.53 -0.679246035164362
30.54 -0.676283055974439
30.55 -0.673271319085274
30.56 -0.670213103095176
30.57 -0.667110559835813
30.58 -0.663965709749052
30.59 -0.660780438355261
30.6 -0.657556493719052
30.61 -0.654295484813847
30.62 -0.650998880684641
30.63 -0.647668010308694
30.64 -0.644304063056015
30.65 -0.640908089655249
30.66 -0.637481003575411
30.67 -0.634023582739669
30.68 -0.63053647149361
30.69 -0.627020182757101
30.7 -0.623475100295559
30.71 -0.619901481053175
30.72 -0.616299457497219
30.73 -0.612669039928826
30.74 -0.609010118721714
30.75 -0.605322466455935
30.76 -0.601605739919036
30.77 -0.597859481952018
30.78 -0.594083123122032
30.79 -0.590275983208116
30.8 -0.5864372724903
30.81 -0.582566092836262
30.82 -0.57866143858342
30.83 -0.574722197217932
30.84 -0.570747149855705
30.85 -0.566734971534115
30.86 -0.562684231326978
30.87 -0.558593392299246
30.88 -0.554460811322266
30.89 -0.550284738775057
30.9 -0.546063318162267
30.91 -0.541794585685145
30.92 -0.537476469808264
30.93 -0.533106790871817
30.94 -0.528683260807235
30.95 -0.524203483022701
30.96 -0.519664952534881
30.97 -0.515065056433956
30.98 -0.510401074780785
30.99 -0.505670182047744
31 -0.500869449228399
31.01 -0.495995846755562
31.02 -0.491046248382181
31.03 -0.486017436194689
31.04 -0.480906106943447
31.05 -0.4757088798892
31.06 -0.470422306377393
31.07 -0.465042881362916
31.08 -0.459567057115403
31.09 -0.453991259338447
31.1 -0.448311905933822
31.11 -0.44252542863253
31.12 -0.436628297696958
31.13 -0.430617049871063
31.14 -0.424488319717022
31.15 -0.418238874426065
31.16 -0.411865652127234
31.17 -0.405365803640223
31.18 -0.398736737527108
31.19 -0.39197616819337
31.2 -0.385082166672273
31.21 -0.378053213600455
31.22 -0.370888253759176
31.23 -0.363586751418578
31.24 -0.356148745585928
31.25 -0.348574904128082
31.26 -0.340866575619437
31.27 -0.333025837665867
31.28 -0.325055540379816
31.29 -0.316959343639362
31.3 -0.308741746761947
31.31 -0.300408109268244
31.32 -0.29196466150826
31.33 -0.283418504073176
31.34 -0.274777595122167
31.35 -0.266050725010045
31.36 -0.257247477901782
31.37 -0.248378180393686
31.38 -0.239453837515543
31.39 -0.230486056849238
31.4 -0.221486961852251
31.41 -0.212469095803635
31.42 -0.20344531808085
31.43 -0.194428694713742
31.44 -0.185432385334477
31.45 -0.176469528739229
31.46 -0.167553129292894
31.47 -0.158695946341465
31.48 -0.149910388653307
31.49 -0.141208415701935
31.5 -0.132601447344596
31.51 -0.124100283161148
31.52 -0.115715032413576
31.53 -0.107455055282738
31.54 -0.0993289157459918
31.55 -0.0913443461835974
31.56 -0.0835082235465589
31.57 -0.0758265566857
31.58 -0.0683044842332711
31.59 -0.0609462822473735
31.6 -0.0537553806802844
31.61 -0.0467343876192153
31.62 -0.0398851201763055
31.63 -0.033208640875958
31.64 -0.0267052984013432
31.65 -0.0203747716142045
31.66 -0.0142161158463083
31.67 -0.00822781056827478
31.68 -0.00240780766246185
31.69 0.00324642034834131
31.7 0.00873783264360064
31.71 0.0140697734355845
31.72 0.0192459266080284
31.73 0.0242702719034309
31.74 0.0291470428363557
31.75 0.0338806864622668
31.76 0.0384758250965768
31.77 0.0429372200539839
31.78 0.0472697374609393
31.79 0.0514783161815803
31.8 0.055567937887471
31.81 0.0595435992922892
31.82 0.0634102865630532
31.83 0.0671729519089429
31.84 0.0708364923370294
31.85 0.0744057305514156
31.86 0.0778853979587575
31.87 0.0812801197293686
31.88 0.0845944018496378
31.89 0.0878326200888155
31.9 0.0909990107917949
31.91 0.0940976633996695
31.92 0.0971325145918211
31.93 0.100107343937217
31.94 0.103025770938492
31.95 0.105891253350203
31.96 0.108707086652261
31.97 0.111476404560767
31.98 0.114202180461149
31.99 0.116887229652321
32 0.119534212295436
32.01 0.122145636966398
32.02 0.124723864717428
32.03 0.127271113559524
32.04 0.129789463284386
32.05 0.132280860551203
32.06 0.134747124170449
32.07 0.137189950523504
32.08 0.139610919063283
32.09 0.142011497847266
32.1 0.144393049060088
32.11 0.146756834488367
32.12 0.149104020915564
32.13 0.151435685409386
32.14 0.153752820478649
32.15 0.156056339080481
32.16 0.158347079462402
32.17 0.160625809827097
32.18 0.162893232810642
32.19 0.165149989767601
32.2 0.167396664858721
32.21 0.16963378893904
32.22 0.171861843245991
32.23 0.174081262888677
32.24 0.176292440140793
32.25 0.178495727540839
32.26 0.180691440804196
32.27 0.18287986155242
32.28 0.185061239865742
32.29 0.187235796665266
32.3 0.189403725931705
32.31 0.191565196767783
32.32 0.193720355311586
32.33 0.195869326508234
32.34 0.198012215747269
32.35 0.200149110373089
32.36 0.20228008107567
32.37 0.204405183168672
32.38 0.206524457761835
32.39 0.208637932834366
32.4 0.210745624215773
32.41 0.212847536480364
32.42 0.214943663761342
32.43 0.217033990490167
32.44 0.219118492066565
32.45 0.221197135464272
32.46 0.223269879777355
32.47 0.225336676711612
32.48 0.227397471025345
32.49 0.229452200923472
32.5 0.231500798408735
32.51 0.233543189593472
32.52 0.235579294975214
32.53 0.237609029679099
32.54 0.239632303669927
32.55 0.241649021936424
32.56 0.243659084650118
32.57 0.245662387301043
32.58 0.247658820812292
32.59 0.24964827163531
32.6 0.251630621827644
32.61 0.253605749114731
32.62 0.25557352693718
32.63 0.257533824484877
32.64 0.259486506719141
32.65 0.261431434384023
32.66 0.26336846400781
32.67 0.26529744789562
32.68 0.267218234113984
32.69 0.269130666468177
32.7 0.271034584473009
32.71 0.27292982331775
32.72 0.274816213825777
32.73 0.276693582409493
32.74 0.278561751021042
32.75 0.280420537099266
32.76 0.282269753513359
32.77 0.284109208503606
32.78 0.285938705619584
32.79 0.287758043656177
32.8 0.289567016587732
32.81 0.291365413500662
32.82 0.293153018524806
32.83 0.294929610763797
32.84 0.296694964224746
32.85 0.298448847747471
32.86 0.300191024933543
32.87 0.301921254075398
32.88 0.303639288085754
32.89 0.305344874427582
32.9 0.307037755044877
32.91 0.308717666294469
32.92 0.310384338879131
32.93 0.312037497782224
32.94 0.313676862204142
32.95 0.31530214550082
32.96 0.316913055124569
32.97 0.318509292567516
32.98 0.320090553307935
32.99 0.32165652675976
33 0.323206896225589
33.01 0.32474133885349
33.02 0.326259525597935
33.03 0.327761121185209
33.04 0.329245784083629
33.05 0.330713166478963
33.06 0.332162914255402
33.07 0.3335946669825
33.08 0.335008057908474
33.09 0.336402713960304
33.1 0.337778255751055
33.11 0.339134297594898
33.12 0.340470447530276
33.13 0.341786307351726
33.14 0.343081472650849
33.15 0.344355532866955
33.16 0.345608071347913
33.17 0.346838665421764
33.18 0.348046886479674
33.19 0.349232300070789
33.2 0.350394466009618
33.21 0.351532938496541
33.22 0.352647266252067
33.23 0.353736992665495
33.24 0.354801655958612
33.25 0.355840789365093
33.26 0.356853921326272
33.27 0.357840575703952
33.28 0.358800272010925
33.29 0.359732525659893
33.3 0.360636848231442
33.31 0.361512747761754
33.32 0.362359729050714
33.33 0.363177293991047
33.34 0.363964941919129
33.35 0.364722169988067
33.36 0.365448473563636
33.37 0.366143346643609
33.38 0.366806282301001
33.39 0.367436773151668
33.4 0.368034311846695
33.41 0.368598391589886
33.42 0.369128506680671
33.43 0.369624153082592
33.44 0.37008482901752
33.45 0.370510035585576
33.46 0.370899277410715
33.47 0.371252063311724
33.48 0.371567906998326
33.49 0.371846327791917
33.5 0.372086851370303
33.51 0.372289010535677
33.52 0.372452346004863
33.53 0.372576407220723
33.54 0.372660753183379
33.55 0.372704953299737
33.56 0.372708588249573
33.57 0.372671256330945
33.58 0.372592592973584
33.59 0.372472278637293
33.6 0.372310038157743
33.61 0.372105640036494
33.62 0.371858895711066
33.63 0.371569658797532
33.64 0.371237824299026
33.65 0.370863327774455
33.66 0.37044614446265
33.67 0.369986288358113
33.68 0.369483811235429
33.69 0.36893880162034
33.7 0.368351383706355
33.71 0.367721716216633
33.72 0.367049991211734
33.73 0.366336432844594
33.74 0.365581296064846
33.75 0.364784865275324
33.76 0.363947452944175
33.77 0.363069398176632
33.78 0.36215106525098
33.79 0.361192842123693
33.8 0.36019513890907
33.81 0.359158386339027
33.82 0.358083034208855
33.83 0.356969549814958
33.84 0.355818416390598
33.85 0.354630131545704
33.86 0.35340520571671
33.87 0.352144160632259
33.88 0.350847527800407
33.89 0.349515847022727
33.9 0.348149664940381
33.91 0.346749533616942
33.92 0.345316009162311
33.93 0.343849650401725
33.94 0.342351017593379
33.95 0.340820671197793
33.96 0.339259170701536
33.97 0.337667073497544
33.98 0.336044933823735
33.99 0.334393301761237
34 0.332712722293083
34.01 0.331003734423804
34.02 0.329266870359972
34.03 0.327502654751355
34.04 0.325711603991988
34.05 0.323894225580168
34.06 0.322051017536052
34.07 0.320182467875311
34.08 0.318289054137019
34.09 0.316371242963791
34.1 0.314429489731981
34.11 0.312464238229638
34.12 0.310475920379762
34.13 0.308464956006368
34.14 0.30643175264075
34.15 0.304376705365341
34.16 0.302300196692532
34.17 0.300202596475807
34.18 0.298084261850606
34.19 0.295945537202329
34.2 0.293786754158987
34.21 0.29160823160603
34.22 0.289410275721006
34.23 0.28719318002574
34.24 0.284957225453869
34.25 0.282702680431615
34.26 0.280429800969811
34.27 0.2781388307653
34.28 0.275830001309917
34.29 0.273503532005368
34.3 0.271159630282459
34.31 0.26879849172317
34.32 0.266420300184245
34.33 0.264025227920981
34.34 0.261613435710083
34.35 0.25918507297045
34.36 0.256740277880917
34.37 0.254279177494017
34.38 0.251801887844895
34.39 0.249308514054615
34.4 0.246799150427113
34.41 0.244273880539152
34.42 0.241732777322663
34.43 0.239175903138894
34.44 0.236603309843875
34.45 0.234015038844685
34.46 0.231411121146091
34.47 0.228791577387116
34.48 0.226156417867155
34.49 0.223505642561228
34.5 0.220839241124031
34.51 0.218157192882391
34.52 0.215459466815802
34.53 0.212746021524661
34.54 0.210016805185871
34.55 0.207271755495439
34.56 0.204510799597698
34.57 0.201733854000786
34.58 0.198940824477969
34.59 0.196131605954407
34.6 0.193306082378919
34.61 0.19046412658029
34.62 0.187605600107636
34.63 0.184730353054304
34.64 0.181838223864766
34.65 0.178929039123906
34.66 0.176002613328091
34.67 0.173058748637356
34.68 0.170097234607987
34.69 0.167117847904742
34.7 0.164120351991916
34.71 0.16110449680237
34.72 0.158070018383612
34.73 0.15501663851995
34.74 0.151944064329671
34.75 0.148851987836136
34.76 0.145740085511608
34.77 0.142608017792555
34.78 0.139455428565093
34.79 0.136281944619156
34.8 0.133087175069888
34.81 0.129870710744651
34.82 0.126632123533989
34.83 0.123370965704737
34.84 0.120086769173401
34.85 0.116779044737825
34.86 0.113447281265033
34.87 0.110090944833045
34.88 0.106709477824347
34.89 0.103302297968573
34.9 0.0998687973318494
34.91 0.0964083412501382
34.92 0.0929202672037897
34.93 0.0894038836304251
34.94 0.0858584686731467
34.95 0.082283268860987
34.96 0.0786774977184203
34.97 0.0750403343006905
34.98 0.0713709216516581
34.99 0.0676683651808455
35 0.0639317309563654
35.01 0.0601600439104656
35.02 0.0563522859545212
35.03 0.0525073940004608
35.04 0.048624257885853
35.05 0.0447017182001991
35.06 0.0407385640104211
35.07 0.0367335304841018
35.08 0.0326852964097731
35.09 0.028592481614475
35.1 0.0244536442799739
35.11 0.0202672781604717
35.12 0.0160318097064141
35.13 0.0117455951011774
35.14 0.00740691722005767
35.15 0.00301398252418048
35.16 -0.00143508209419673
35.17 -0.00594223249389492
35.18 -0.0105095104679167
35.19 -0.015139046894241
35.2 -0.0198330648133007
35.21 -0.0245938823819023
35.22 -0.0294239156424832
35.23 -0.0343256810338604
35.24 -0.0393017975547566
35.25 -0.0443549884741341
35.26 -0.0494880824624432
35.27 -0.0547040139950594
35.28 -0.060005822853209
35.29 -0.0653966525184175
35.3 -0.0708797472239081
35.31 -0.0764584473905425
35.32 -0.0821361831361996
35.33 -0.0879164655066083
35.34 -0.0938028750337405
35.35 -0.0997990471866516
35.36 -0.105908654241611
35.37 -0.112135383066849
35.38 -0.118482908296738
35.39 -0.124954860366236
35.4 -0.131554787895917
35.41 -0.138286113968598
35.42 -0.145152085929407
35.43 -0.152155718480873
35.44 -0.159299730041661
35.45 -0.166586472598133
35.46 -0.17401785560462
35.47 -0.18159526487822
35.48 -0.189319477876548
35.49 -0.197190577222741
35.5 -0.205207864821674
35.51 -0.213369779356226
35.52 -0.221673820317043
35.53 -0.230116481955243
35.54 -0.238693200609912
35.55 -0.247398318715396
35.56 -0.256225068418078
35.57 -0.265165577129834
35.58 -0.274210896540247
35.59 -0.283351055648494
35.6 -0.292575137323404
35.61 -0.301871376833271
35.62 -0.311227279786151
35.63 -0.320629756062748
35.64 -0.330065265670987
35.65 -0.339519972047381
35.66 -0.348979898194282
35.67 -0.358431081166508
35.68 -0.367859720774229
35.69 -0.377252318901804
35.7 -0.386595806495187
35.71 -0.395877655983368
35.72 -0.405085977618823
35.73 -0.414209598905745
35.74 -0.423238126903696
35.75 -0.432161993730286
35.76 -0.440972486030717
35.77 -0.449661759532199
35.78 -0.458222840059043
35.79 -0.466649612554788
35.8 -0.474936799748437
35.81 -0.483079932122696
35.82 -0.491075310804617
35.83 -0.498919964916012
35.84 -0.506611604805528
35.85 -0.51414857244839
35.86 -0.521529790154177
35.87 -0.528754708575875
35.88 -0.535823254870874
35.89 -0.54273578173028
35.9 -0.54949301786892
35.91 -0.556096020455333
35.92 -0.562546129858708
35.93 -0.568844926997597
35.94 -0.574994193492621
35.95 -0.580995874751783
35.96 -0.58685204605184
35.97 -0.592564881622388
35.98 -0.598136626690446
35.99 -0.603569572402375
36 -0.608866033506603
36.01 -0.614028328654529
36.02 -0.619058763157693
36.03 -0.623959614026306
36.04 -0.62873311710678
36.05 -0.63338145613338
36.06 -0.637906753510642
36.07 -0.642311062648147
36.08 -0.646596361676757
36.09 -0.65076454838493
36.1 -0.654817436224571
36.11 -0.658756751247544
36.12 -0.662584129846069
36.13 -0.666301117182308
36.14 -0.669909166204293
36.15 -0.673409637156794
36.16 -0.676803797506459
36.17 -0.68009282221071
36.18 -0.68327779426914
36.19 -0.686359705504761
36.2 -0.689339457530165
36.21 -0.692217862860687
36.22 -0.694995646142948
36.23 -0.697673445472748
36.24 -0.700251813781288
36.25 -0.702731220273123
36.26 -0.705112051903149
36.27 -0.707394614883419
36.28 -0.709579136213598
36.29 -0.7116657652316
36.3 -0.713654575183333
36.31 -0.715545564812572
36.32 -0.717338659973886
36.33 -0.719033715273206
36.34 -0.720630515742129
36.35 -0.722128778553363
36.36 -0.723528154785969
36.37 -0.724828231250058
36.38 -0.72602853238163
36.39 -0.727128522219025
36.4 -0.728127606473201
36.41 -0.729025134704656
36.42 -0.72982040262029
36.43 -0.730512654503786
36.44 -0.731101085793302
36.45 -0.73158484582016
36.46 -0.731963040721992
36.47 -0.732234736543256
36.48 -0.732398962535164
36.49 -0.732454714665913
36.5 -0.732400968975207
36.51 -0.732236795001151
36.52 -0.731961473543612
36.53 -0.731574513142708
36.54 -0.731075655008522
36.55 -0.730464876749078
36.56 -0.729742394723164
36.57 -0.72890866485819
36.58 -0.727964381792848
36.59 -0.726910476229896
36.6 -0.725748110415417
36.61 -0.724478671696664
36.62 -0.723103764150113
36.63 -0.721625198313169
36.64 -0.720044979095736
36.65 -0.718365291989775
36.66 -0.716588487734408
36.67 -0.714717065629554
36.68 -0.71275365572083
36.69 -0.710701000101665
36.7 -0.708561933594133
36.71 -0.706339364077632
36.72 -0.704036252734138
36.73 -0.70165559447065
36.74 -0.699200398764332
36.75 -0.69667367115472
36.76 -0.694078395581369
36.77 -0.691417517735754
36.78 -0.688693929564521
36.79 -0.685910455028463
36.8 -0.683069837189274
36.81 -0.680174726665058
36.82 -0.67722767146671
36.83 -0.674231108201311
36.84 -0.671187354605893
36.85 -0.668098603355827
36.86 -0.664966917076469
36.87 -0.661794224474745
36.88 -0.658582317498723
36.89 -0.655332849427688
36.9 -0.652047333792475
36.91 -0.648727144025438
36.92 -0.645373513741051
36.93 -0.641987537551431
36.94 -0.638570172325558
36.95 -0.6351222388065
36.96 -0.631644423507045
36.97 -0.628137280810707
36.98 -0.624601235211773
36.99 -0.621036583634833
37 -0.617443497780825
37.01 -0.613822026453046
37.02 -0.610172097822698
37.03 -0.606493521599299
37.04 -0.602785991076719
37.05 -0.599049085030659
37.06 -0.595282269448111
37.07 -0.591484899073753
37.08 -0.587656218762337
37.09 -0.583795364630079
37.1 -0.57990136500174
37.11 -0.575973141153774
37.12 -0.572009507857466
37.13 -0.56800917372963
37.14 -0.563970741402151
37.15 -0.559892707525602
37.16 -0.55577346262633
37.17 -0.551611290840974
37.18 -0.547404369557367
37.19 -0.543150768996302
37.2 -0.538848451774791
37.21 -0.534495272498329
37.22 -0.530088977437288
37.23 -0.525627204351157
37.24 -0.521107482533725
37.25 -0.516527233162818
37.26 -0.511883770049562
37.27 -0.507174300894632
37.28 -0.502395929172213
37.29 -0.497545656776635
37.3 -0.492620387581351
37.31 -0.487616932075096
37.32 -0.482532013255157
37.33 -0.477362273972272
37.34 -0.47210428593511
37.35 -0.466754560593797
37.36 -0.461309562130646
37.37 -0.455765722790949
37.38 -0.450119460786332
37.39 -0.444367200996249
37.4 -0.438505398678439
37.41 -0.43253056637504
37.42 -0.42643930416627
37.43 -0.420228333376784
37.44 -0.413894533780177
37.45 -0.40743498427378
37.46 -0.40084700690893
37.47 -0.394128214061467
37.48 -0.387276558414496
37.49 -0.380290385302111
37.5 -0.37316848683127
37.51 -0.365910157062701
37.52 -0.358515247394552
37.53 -0.350984221159413
37.54 -0.34331820632194
37.55 -0.335519045057047
37.56 -0.327589338904444
37.57 -0.319532488141727
37.58 -0.311352724002607
37.59 -0.303055132396171
37.6 -0.294645667862901
37.61 -0.286131156637122
37.62 -0.277519287874323
37.63 -0.268818592342963
37.64 -0.260038408167726
37.65 -0.251188833535605
37.66 -0.242280666625612
37.67 -0.233325333383622
37.68 -0.224334804120983
37.69 -0.215321500253907
37.7 -0.206298192805112
37.71 -0.197277894545319
37.72 -0.188273747846597
37.73 -0.179298910441319
37.74 -0.170366441322077
37.75 -0.161489188976914
37.76 -0.152679684034154
37.77 -0.143950038201559
37.78 -0.13531185114004
37.79 -0.126776126630388
37.8 -0.118353199090055
37.81 -0.110052671191897
37.82 -0.101883363039462
37.83 -0.0938532730718314
37.84 -0.0859695506090096
37.85 -0.0782384797087594
37.86 -0.0706654737893052
37.87 -0.0632550802821971
37.88 -0.0560109944198581
37.89 -0.0489360811376844
37.9 -0.0420324039855796
37.91 -0.0353012599014245
37.92 -0.0287432186995562
37.93 -0.0223581661680394
37.94 -0.016145349743505
37.95 -0.0101034258334225
37.96 -0.00423050797337132
37.97 0.00147578486838343
37.98 0.00701828040360139
37.99 0.0124002060041178
38 0.0176251428981724
38.01 0.0226969818469064
38.02 0.027619880496611
38.03 0.0323982225498452
38.04 0.0370365788598648
38.05 0.0415396705252795
38.06 0.0459123340425924
38.07 0.0501594885605412
38.08 0.0542861052695843
38.09 0.0582971789505749
38.1 0.0621977016973221
38.11 0.0659926388175573
38.12 0.0696869069054639
38.13 0.0732853540664265
38.14 0.0767927422613049
38.15 0.0802137317237884
38.16 0.0835528673907613
38.17 0.0868145672726358
38.18 0.0900031126787397
38.19 0.0931226402024723
38.2 0.0961771353623175
38.21 0.0991704277881069
38.22 0.102106187837196
38.23 0.104987924522438
38.24 0.107818984632901
38.25 0.110602552929003
38.26 0.113341653295984
38.27 0.116039150743114
38.28 0.118697754140581
38.29 0.121320019591389
38.3 0.123908354341575
38.31 0.126465021138484
38.32 0.128992142953537
38.33 0.131491707992724
38.34 0.133965574924852
38.35 0.136415478264264
38.36 0.13884303385125
38.37 0.141249744379585
38.38 0.143637004926577
38.39 0.146006108446607
38.4 0.148358251194362
38.41 0.150694538048823
38.42 0.153015987713583
38.43 0.155323537773149
38.44 0.157618049588653
38.45 0.159900313019785
38.46 0.162171050962813
38.47 0.164430923697299
38.48 0.16668053303654
38.49 0.168920426278914
38.5 0.171151099959188
38.51 0.173373003400469
38.52 0.175586542068908
38.53 0.17779208073443
38.54 0.179989946441795
38.55 0.182180431297119
38.56 0.184363795075653
38.57 0.186540267657158
38.58 0.188710051295639
38.59 0.190873322730458
38.6 0.193030235146094
38.61 0.195180919987883
38.62 0.197325488641144
38.63 0.199464033981045
38.64 0.201596631800474
38.65 0.203723342123083
38.66 0.205844210408445
38.67 0.207959268656122
38.68 0.210068536415154
38.69 0.212172021705285
38.7 0.214269721855935
38.71 0.216361624268673
38.72 0.21844770710867
38.73 0.220527939930314
38.74 0.222602284241886
38.75 0.224670694013937
38.76 0.226733116135701
38.77 0.228789490823624
38.78 0.230839751985824
38.79 0.232883827546057
38.8 0.234921639730484
38.81 0.236953105320351
38.82 0.238978135873428
38.83 0.240996637916873
38.84 0.243008513113971
38.85 0.245013658407014
38.86 0.247011966138411
38.87 0.249003324151968
38.88 0.250987615876084
38.89 0.252964720390508
38.9 0.254934512478151
38.91 0.256896862663303
38.92 0.25885163723753
38.93 0.260798698274391
38.94 0.262737903634018
38.95 0.264669106958533
38.96 0.266592157659175
38.97 0.268506900895939
38.98 0.270413177550468
38.99 0.272310824192867
39 0.274199673043071
39.01 0.276079551927307
39.02 0.277950284230203
39.03 0.279811688843002
39.04 0.281663580108336
39.05 0.283505767761967
39.06 0.285338056871882
39.07 0.287160247775087
39.08 0.288972136012457
39.09 0.290773512261932
39.1 0.29256416227038
39.11 0.294343866784394
39.12 0.296112401480315
39.13 0.297869536893722
39.14 0.299615038348676
39.15 0.301348665886936
39.16 0.303070174197417
39.17 0.304779312546134
39.18 0.306475824706857
39.19 0.308159448892749
39.2 0.309829917689212
39.21 0.311486957988203
39.22 0.313130290924268
39.23 0.314759631812559
39.24 0.316374690089099
39.25 0.317975169253566
39.26 0.319560766814875
39.27 0.321131174239859
39.28 0.322686076905344
39.29 0.324225154053924
39.3 0.325748078753768
39.31 0.327254517862787
39.32 0.328744131997515
39.33 0.330216575507058
39.34 0.331671496452489
39.35 0.333108536592075
39.36 0.334527331372746
39.37 0.335927509928216
39.38 0.337308695084197
39.39 0.338670503371148
39.4 0.340012545045041
39.41 0.341334424116603
39.42 0.342635738389554
39.43 0.343916079508344
39.44 0.345175033015922
39.45 0.34641217842209
39.46 0.347627089282998
39.47 0.348819333292361
39.48 0.349988472384998
39.49 0.351134062853285
39.5 0.352255655477167
39.51 0.353352795668337
39.52 0.354425023629246
39.53 0.355471874527587
39.54 0.356492878686926
39.55 0.357487561794133
39.56 0.358455445124307
39.57 0.359396045783844
39.58 0.360308876972345
39.59 0.361193448264016
39.6 0.362049265909226
39.61 0.362875833156873
39.62 0.36367265059819
39.63 0.364439216532599
39.64 0.365175027356206
39.65 0.365879577973486
39.66 0.36655236223268
39.67 0.367192873385374
39.68 0.367800604570682
39.69 0.368375049324405
39.7 0.368915702113452
39.71 0.369422058895753
39.72 0.369893617705809
39.73 0.370329879265903
39.74 0.370730347622948
39.75 0.37109453081077
39.76 0.37142194153755
39.77 0.371712097898002
39.78 0.371964524109691
39.79 0.372178751272788
39.8 0.372354318152349
39.81 0.372490771982055
39.82 0.372587669288137
39.83 0.372644576732049
39.84 0.372661071970192
39.85 0.372636746524966
39.86 0.372571222909624
39.87 0.372464167970476
39.88 0.372315293107517
39.89 0.372124353568047
39.9 0.371891147723038
39.91 0.371615516318453
39.92 0.371297341694617
39.93 0.370936546967658
39.94 0.370533095167974
39.95 0.370086988331589
39.96 0.36959826654119
39.97 0.369067006914555
39.98 0.368493322538974
39.99 0.367877361351131
40 0.367219304962765
40.01 0.36651936743324
40.02 0.365777793990897
40.03 0.36499485970579
40.04 0.364170868117058
40.05 0.363306149818765
40.06 0.362401061008603
40.07 0.361455982004272
40.08 0.360471315732759
40.09 0.359447486198052
40.1 0.358384936933054
40.11 0.357284129441624
40.12 0.356145541636766
40.13 0.354969666281009
40.14 0.353757009434945
40.15 0.35250808891981
40.16 0.351223432799789
40.17 0.349903577889502
40.18 0.348549068291851
40.19 0.347160453971071
40.2 0.345738289365473
40.21 0.344283132043978
40.22 0.342795541410092
40.23 0.341276077456584
40.24 0.339725299573636
40.25 0.3381437654128
40.26 0.33653202980865
40.27 0.334890643759546
40.28 0.333220153468518
40.29 0.331521099444819
40.3 0.329794015666339
40.31 0.328039428802636
40.32 0.326257857498025
40.33 0.324449811713816
40.34 0.322615792128482
40.35 0.320756289594295
40.36 0.31887178464868
40.37 0.316962747078377
40.38 0.315029635534272
40.39 0.313072897194642
40.4 0.311092967474405
40.41 0.309090269777904
40.42 0.307065215292653
40.43 0.305018202821445
40.44 0.302949618650195
40.45 0.300859836448898
40.46 0.298749217203078
40.47 0.296618109173163
40.48 0.294466847879256
40.49 0.292295756108841
40.5 0.290105143945025
40.51 0.28789530881302
40.52 0.285666535542636
40.53 0.283419096444674
40.54 0.281153251399184
40.55 0.278869247953691
40.56 0.276567321429551
40.57 0.274247695034749
40.58 0.271910579981529
40.59 0.269556175607356
40.6 0.267184669497806
40.61 0.264796237610101
40.62 0.262391044396055
40.63 0.259969242923341
40.64 0.257530974994025
40.65 0.255076371259434
40.66 0.252605551330469
40.67 0.250118623882564
40.68 0.247615686754552
40.69 0.245096827040756
40.7 0.242562121175675
40.71 0.240011635010692
40.72 0.237445423882268
40.73 0.234863532671134
40.74 0.232265995852005
40.75 0.229652837533396
40.76 0.227024071487125
40.77 0.224379701167122
40.78 0.221719719717154
40.79 0.219044109967121
40.8 0.216352844417556
40.81 0.213645885211978
40.82 0.210923184096746
40.83 0.20818468236806
40.84 0.205430310805732
40.85 0.202659989593369
40.86 0.199873628224557
40.87 0.197071125394657
40.88 0.194252368877773
40.89 0.191417235388452
40.9 0.188565590427625
40.91 0.185697288112297
40.92 0.182812170988437
40.93 0.17991006982651
40.94 0.176990803399015
40.95 0.174054178239414
40.96 0.171099988381721
40.97 0.168128015080034
40.98 0.165138026507216
40.99 0.162129777431872
41 0.159103008872733
41.01 0.156057447729484
41.02 0.152992806389018
41.03 0.149908782306026
41.04 0.146805057556773
41.05 0.143681298364818
41.06 0.140537154597391
41.07 0.137372259231019
41.08 0.134186227784944
41.09 0.130978657720771
41.1 0.127749127806679
41.11 0.124497197444476
41.12 0.121222405957612
41.13 0.117924271838235
41.14 0.114602291951201
41.15 0.111255940692891
41.16 0.107884669102545
41.17 0.104487903923713
41.18 0.10106504661333
41.19 0.0976154722957716
41.2 0.0941385286591589
41.21 0.0906335347910661
41.22 0.0870997799506626
41.23 0.0835365222742404
41.24 0.0799429874109754
41.25 0.0763183670857022
41.26 0.0726618175854178
41.27 0.0689724581662011
41.28 0.0652493693772232
41.29 0.06149159129856
41.3 0.0576981216895931
41.31 0.0538679140449211
41.32 0.0499998755549072
41.33 0.0460928649682789
41.34 0.0421456903545906
41.35 0.0381571067648793
41.36 0.0341258137895124
41.37 0.0300504530130862
41.38 0.0259296053673014
41.39 0.0217617883840779
41.4 0.0175454533528222
41.41 0.0132789823877718
41.42 0.00896068541380866
41.43 0.00458879708210995
41.44 0.000161473630605328
41.45 -0.00432321029146536
41.46 -0.00886726481042421
41.47 -0.0134727879958132
41.48 -0.0181419689708583
41.49 -0.0228770909190778
41.5 -0.0276805339301338
41.51 -0.0325547776160031
41.52 -0.0375024034144912
41.53 -0.04252609648076
41.54 -0.0476286470486339
41.55 -0.0528129511217071
41.56 -0.058082010329479
41.57 -0.0634389307556969
41.58 -0.0688869205146998
41.59 -0.0744292858168761
41.6 -0.0800694252266358
41.61 -0.0858108217761049
41.62 -0.09165703255604
41.63 -0.0976116753637301
41.64 -0.10367841194808
41.65 -0.109860927357685
41.66 -0.11616290487252
41.67 -0.122587995989091
41.68 -0.12913978493882
41.69 -0.1358217472577
41.7 -0.142637202000228
41.71 -0.149589257311385
41.72 -0.156680749245548
41.73 -0.163914173957885
41.74 -0.17129161369629
41.75 -0.178814657389403
41.76 -0.18648431705145
41.77 -0.194300941691271
41.78 -0.202264130895419
41.79 -0.21037265071802
41.8 -0.218624354909979
41.81 -0.227016114809053
41.82 -0.235543761343415
41.83 -0.244202042534606
41.84 -0.252984599595377
41.85 -0.261883964197108
41.86 -0.270891578746288
41.87 -0.279997840598683
41.88 -0.289192170112194
41.89 -0.298463101368069
41.9 -0.307798393355492
41.91 -0.317185158495217
41.92 -0.326610004643016
41.93 -0.336059186214583
41.94 -0.345518759838626
41.95 -0.354974739976158
41.96 -0.364413250218462
41.97 -0.373820666449857
41.98 -0.383183748677551
41.99 -0.392489759028666
42 -0.401726564137301
42.01 -0.410882720845699
42.02 -0.419947544789068
42.03 -0.428911162001491
42.04 -0.437764544158959
42.05 -0.446499528460178
42.06 -0.455108823437131
42.07 -0.463586002189141
42.08 -0.471925484653207
42.09 -0.480122510568531
42.1 -0.488173104775636
42.11 -0.496074036422625
42.12 -0.503822773546069
42.13 -0.511417434364291
42.14 -0.518856736477627
42.15 -0.526139945022855
42.16 -0.533266820684122
42.17 -0.540237568325045
42.18 -0.547052786878682
42.19 -0.553713421014962
42.2 -0.56022071499885
42.21 -0.566576169056728
42.22 -0.572781498482395
42.23 -0.578838595637196
42.24 -0.584749494930596
42.25 -0.590516340807613
42.26 -0.59614135871781
42.27 -0.601626828996707
42.28 -0.606975063554336
42.29 -0.612188385237003
42.3 -0.617269109706567
42.31 -0.622219529666361
42.32 -0.627041901253445
42.33 -0.631738432412711
42.34 -0.636311273068429
42.35 -0.640762506912669
42.36 -0.645094144636658
42.37 -0.64930811844
42.38 -0.653406277663099
42.39 -0.657390385399581
42.4 -0.661262115957443
42.41 -0.665023053049826
42.42 -0.668674688608249
42.43 -0.672218422122762
42.44 -0.675655560424472
42.45 -0.67898731783627
42.46 -0.682214816627198
42.47 -0.685339087714694
42.48 -0.688361071567028
42.49 -0.691281619265499
42.5 -0.694101493692504
42.51 -0.69682137081744
42.52 -0.699441841057606
42.53 -0.701963410695912
42.54 -0.704386503341254
42.55 -0.706711461421085
42.56 -0.708938547698862
42.57 -0.711067946811878
42.58 -0.713099766827518
42.59 -0.715034040818124
42.6 -0.716870728456659
42.61 -0.718609717637096
42.62 -0.720250826124986
42.63 -0.721793803245087
42.64 -0.723238331614154
42.65 -0.724584028928119
42.66 -0.725830449813894
42.67 -0.726977087756884
42.68 -0.728023377116106
42.69 -0.728968695239428
42.7 -0.729812364692002
42.71 -0.730553655611318
42.72 -0.731191788202585
42.73 -0.731725935388156
42.74 -0.732155225624596
42.75 -0.732478745900555
42.76 -0.732695544927964
42.77 -0.732804636538024
42.78 -0.73280500329209
42.79 -0.732695649865951
42.8 -0.732475748067397
42.81 -0.732144693532724
42.82 -0.731702111196487
42.83 -0.731147859635623
42.84 -0.730482034131538
42.85 -0.729704968283892
42.86 -0.72881723402623
42.87 -0.727819639916057
42.88 -0.726713227600052
42.89 -0.725499266388322
42.9 -0.724179245909069
42.91 -0.722754866855529
42.92 -0.721228029879181
42.93 -0.719600822725422
42.94 -0.717875505748502
42.95 -0.716054495979841
42.96 -0.71414034995644
42.97 -0.712135745542551
42.98 -0.71004346299722
42.99 -0.707866365551973
43 -0.705607379766631
43.01 -0.703269475927094
43.02 -0.700855648737491
43.03 -0.698368898541095
43.04 -0.695812213281022
43.05 -0.693188551384088
43.06 -0.690500825720737
43.07 -0.687751888761852
43.08 -0.684944519020889
43.09 -0.68208140883817
43.1 -0.679165153534298
43.11 -0.676198241932328
43.12 -0.673183048223978
43.13 -0.670121825134269
43.14 -0.667016698321626
43.15 -0.663869661936708
43.16 -0.660682575252891
43.17 -0.657457160274265
43.18 -0.654195000222782
43.19 -0.650897538804602
43.2 -0.647566080156262
43.21 -0.644201789373688
43.22 -0.640805693530899
43.23 -0.637378683100236
43.24 -0.633921513691688
43.25 -0.630434808035183
43.26 -0.626919058136282
43.27 -0.623374627542436
43.28 -0.619801753663571
43.29 -0.616200550097277
43.3 -0.612571008915071
43.31 -0.608913002872139
43.32 -0.605226287508516
43.33 -0.60151050311488
43.34 -0.597765176540999
43.35 -0.593989722829402
43.36 -0.590183446661098
43.37 -0.586345543604131
43.38 -0.582475101159576
43.39 -0.578571099603206
43.4 -0.574632412624657
43.41 -0.570657807769444
43.42 -0.566645946692861
43.43 -0.562595385238521
43.44 -0.558504573358327
43.45 -0.554371854894944
43.46 -0.550195467252566
43.47 -0.545973540986922
43.48 -0.541704099351242
43.49 -0.537385057841313
43.5 -0.533014223789902
43.51 -0.528589296068823
43.52 -0.524107864965793
43.53 -0.519567412313087
43.54 -0.514965311955807
43.55 -0.510298830659424
43.56 -0.505565129569067
43.57 -0.500761266346723
43.58 -0.495884198126949
43.59 -0.490930785446723
43.6 -0.485897797320225
43.61 -0.48078191764441
43.62 -0.475579753135467
43.63 -0.470287843009161
43.64 -0.464902670628638
43.65 -0.459420677350634
43.66 -0.453838278804051
43.67 -0.448151883832174
43.68 -0.442357916320141
43.69 -0.436452840111186
43.7 -0.430433187187126
43.71 -0.424295589249432
43.72 -0.418036812785574
43.73 -0.411653797640596
43.74 -0.405143699035267
43.75 -0.398503932879992
43.76 -0.391732224128264
43.77 -0.384826657796391
43.78 -0.377785732149219
43.79 -0.370608413417647
43.8 -0.363294191276258
43.81 -0.355843134172802
43.82 -0.348255943470717
43.83 -0.340534005247254
43.84 -0.332679438489825
43.85 -0.324695138359077
43.86 -0.316584813146481
43.87 -0.308353013554264
43.88 -0.300005152972907
43.89 -0.291547517531119
43.9 -0.28298726484789
43.91 -0.274332410625459
43.92 -0.265591802481981
43.93 -0.256775080725984
43.94 -0.247892626110972
43.95 -0.238955494965046
43.96 -0.22997534245276
43.97 -0.220964335079765
43.98 -0.211935053879573
43.99 -0.202900390011341
44 -0.193873434733439
44.01 -0.184867365887216
44.02 -0.175895333118706
44.03 -0.166970344077252
44.04 -0.158105153758618
44.05 -0.149312159012047
44.06 -0.140603300017485
44.07 -0.131989970277049
44.08 -0.123482936371873
44.09 -0.115092268429249
44.1 -0.106827281940069
44.11 -0.0986964912732657
44.12 -0.090707574958485
44.13 -0.0828673525537239
44.14 -0.0751817726828373
44.15 -0.0676559116206339
44.16 -0.0602939816237937
44.17 -0.0530993480583781
44.18 -0.0460745542640805
44.19 -0.0392213530256781
44.2 -0.0325407434955233
44.21 -0.0260330124265832
44.22 -0.0196977786295581
44.23 -0.0135340396531894
44.24 -0.00754021979521422
44.25 -0.00171421867289362
44.26 0.00394654029271646
44.27 0.00944506200367679
44.28 0.0147847328378125
44.29 0.0199692751458508
44.3 0.025002703332468
44.31 0.0298892816978416
44.32 0.0346334841686248
44.33 0.0392399560124197
44.34 0.0437134776050623
44.35 0.0480589303025078
44.36 0.0522812644562088
44.37 0.056385469600444
44.38 0.0603765468304109
44.39 0.0642594833799399
44.4 0.0680392293968132
44.41 0.0717206769016864
44.42 0.0753086409036575
44.43 0.0788078426319638
44.44 0.0822228948295885
44.45 0.0855582890412408
44.46 0.0888183848157317
44.47 0.0920074007316232
44.48 0.0951294071455011
44.49 0.0981883205545409
44.5 0.1011878994593
44.51 0.104131741608905
44.52 0.107023282508938
44.53 0.109865795072221
44.54 0.112662390294215
44.55 0.115416018837603
44.56 0.118129473414711
44.57 0.120805391861407
44.58 0.123446260801844
44.59 0.126054419809693
44.6 0.128632065978115
44.61 0.131181258817558
44.62 0.133703925407291
44.63 0.136201865733446
44.64 0.138676758152955
44.65 0.141130164929232
44.66 0.143563537791588
44.67 0.145978223476187
44.68 0.148375469211852
44.69 0.150756428119101
44.7 0.15312216449555
44.71 0.155473658965162
44.72 0.157811813472784
44.73 0.160137456109043
44.74 0.162451345753931
44.75 0.164754176530329
44.76 0.167046582061329
44.77 0.169329139527539
44.78 0.171602373522567
44.79 0.173866759706657
44.8 0.176122728259996
44.81 0.178370667138493
44.82 0.180610925135958
44.83 0.182843814757529
44.84 0.185069614909933
44.85 0.1872885734148
44.86 0.18950090935169
44.87 0.191706815237851
44.88 0.193906459051986
44.89 0.196099986109418
44.9 0.198287520796149
44.91 0.200469168169268
44.92 0.202645015431131
44.93 0.204815133284586
44.94 0.206979577176388
44.95 0.209138388435727
44.96 0.211291595314589
44.97 0.213439213936408
44.98 0.215581249159209
44.99 0.217717695359183
45 0.219848537140309
45.01 0.221973749975414
45.02 0.224093300783705
45.03 0.226207148449581
45.04 0.228315244287201
45.05 0.230417532455057
45.06 0.232513950324475
45.07 0.234604428805766
45.08 0.236688892635451
45.09 0.238767260627777
45.1 0.240839445893497
45.11 0.24290535602866
45.12 0.244964893275995
45.13 0.247017954661209
45.14 0.249064432106418
45.15 0.251104212522685
45.16 0.253137177883538
45.17 0.255163205281141
45.18 0.257182166966715
45.19 0.259193930376605
45.2 0.261198358145332
45.21 0.26319530810683
45.22 0.265184633284965
45.23 0.267166181874364
45.24 0.269139797212466
45.25 0.271105317743661
45.26 0.273062576976285
45.27 0.275011403433202
45.28 0.276951620596621
45.29 0.27888304684776
45.3 0.280805495401921
45.31 0.282718774239484
45.32 0.284622686033318
45.33 0.286517028073037
45.34 0.288401592186534
45.35 0.290276164659175
45.36 0.29214052615103
45.37 0.293994451612487
45.38 0.295837710198584
45.39 0.297670065182374
45.4 0.299491273867637
45.41 0.301301087501235
45.42 0.303099251185401
45.43 0.304885503790245
45.44 0.306659577866768
45.45 0.308421199560655
45.46 0.310170088527139
45.47 0.311905957847207
45.48 0.313628513945443
45.49 0.315337456509792
45.5 0.317032478413545
45.51 0.318713265639838
45.52 0.320379497208984
45.53 0.322030845108955
45.54 0.323666974229333
45.55 0.325287542299083
45.56 0.326892199828486
45.57 0.328480590055606
45.58 0.330052348897664
45.59 0.331607104907708
45.6 0.333144479236992
45.61 0.334664085603484
45.62 0.336165530266943
45.63 0.337648412011019
45.64 0.339112322132864
45.65 0.340556844440729
45.66 0.341981555260078
45.67 0.343386023448743
45.68 0.344769810421672
45.69 0.346132470185851
45.7 0.347473549385992
45.71 0.3487925873616
45.72 0.350089116216056
45.73 0.351362660898377
45.74 0.352612739298338
45.75 0.353838862355636
45.76 0.35504053418384
45.77 0.356217252209847
45.78 0.357368507329614
45.79 0.358493784080937
45.8 0.359592560834068
45.81 0.36066431000098
45.82 0.361708498264092
45.83 0.362724586825298
45.84 0.363712031676119
45.85 0.364670283889837
45.86 0.365598789936445
45.87 0.366496992021255
45.88 0.36736432844801
45.89 0.368200234007299
45.9 0.369004140391116
45.91 0.369775476634301
45.92 0.37051366958366
45.93 0.371218144395446
45.94 0.37188832506188
45.95 0.372523634967337
45.96 0.37312349747473
45.97 0.373687336542587
45.98 0.374214577373195
45.99 0.374704647092122
46 0.375156975459295
46.01 0.375570995611699
46.02 0.375946144837629
46.03 0.376281865382268
46.04 0.376577605284213
46.05 0.376832819242369
46.06 0.377046969512471
46.07 0.377219526832236
46.08 0.377349971373971
46.09 0.377437793723181
46.1 0.377482495881483
46.11 0.377483592291864
46.12 0.37744061832406
46.13 0.377353152980727
46.14 0.377220826906485
46.15 0.377043321733835
46.16 0.376820369393672
46.17 0.376551751385472
46.18 0.376237297998133
46.19 0.375876887473542
46.2 0.375470445106191
46.21 0.375017942273331
46.22 0.374519395391383
46.23 0.373974864795571
46.24 0.373384453540908
46.25 0.372748306123909
46.26 0.372066607125535
46.27 0.371339579777008
46.28 0.370567484451193
46.29 0.369750617083255
46.3 0.368889307525223
46.31 0.367983917839938
46.32 0.36703484054061
46.33 0.366042496782873
46.34 0.365007334516766
46.35 0.363929826606529
46.36 0.362810468926425
46.37 0.361649778441019
46.38 0.360448291278486
46.39 0.359206560805504
46.4 0.357925155712224
46.41 0.356604658115591
46.42 0.355245661689056
46.43 0.353848769826319
46.44 0.352414593846355
46.45 0.350943751246449
46.46 0.349436864009435
46.47 0.347894556970755
46.48 0.346317456250299
46.49 0.344706187753381
46.5 0.343061375744502
46.51 0.341383641496924
46.52 0.339673602020389
46.53 0.337931868868682
46.54 0.336159047028101
46.55 0.334355733887299
46.56 0.33252251828837
46.57 0.330659979658539
46.58 0.328768687221306
46.59 0.32684919928542
46.6 0.324902062609684
46.61 0.322927811841197
46.62 0.320926969024332
46.63 0.318900043177461
46.64 0.316847529934245
46.65 0.314769911246072
46.66 0.312667655142123
46.67 0.310541215543437
46.68 0.308391032127249
46.69 0.306217530237899
46.7 0.304021120840551
46.71 0.301802200514045
46.72 0.299561151479211
46.73 0.29729834165909
46.74 0.295014124767581
46.75 0.29270884042315
46.76 0.290382814284374
46.77 0.288036358204203
46.78 0.285669770400019
46.79 0.283283335636651
46.8 0.280877325419737
46.81 0.278451998196921
46.82 0.276007599564558
46.83 0.273544362477766
46.84 0.271062507461778
46.85 0.268562242822748
46.86 0.266043764856259
46.87 0.263507258051965
46.88 0.260952895292888
46.89 0.258380838048053
46.9 0.255791236557241
46.91 0.253184230006748
46.92 0.250559946695163
46.93 0.247918504188238
46.94 0.245260009462047
46.95 0.242584559033677
46.96 0.239892239078781
46.97 0.2371831255354
46.98 0.234457284193482
46.99 0.231714770769612
47 0.22895563096648
47.01 0.226179900516685
47.02 0.223387605210459
47.03 0.220578760906966
47.04 0.217753373528808
47.05 0.214911439039418
47.06 0.212052943403012
47.07 0.209177862526767
47.08 0.206286162184925
47.09 0.203377797924474
47.1 0.200452714952094
47.11 0.197510848002
47.12 0.194552121184348
47.13 0.19157644781379
47.14 0.188583730217811
47.15 0.185573859524388
47.16 0.182546715428541
47.17 0.179502165937266
47.18 0.176440067092347
47.19 0.173360262670471
47.2 0.170262583860059
47.21 0.167146848914163
47.22 0.164012862778745
47.23 0.160860416695595
47.24 0.157689287779112
47.25 0.15449923856609
47.26 0.151290016537626
47.27 0.14806135361217
47.28 0.144812965608724
47.29 0.141544551679067
47.3 0.138255793707879
47.31 0.13494635567952
47.32 0.131615883010163
47.33 0.12826400184391
47.34 0.124890318311414
47.35 0.121494417749494
47.36 0.118075863880088
47.37 0.114634197946859
47.38 0.111168937807643
47.39 0.107679576980863
47.4 0.104165583643946
47.41 0.100626399581669
47.42 0.0970614390823237
47.43 0.0934700877794757
47.44 0.0898517014370269
47.45 0.0862056046752494
47.46 0.0825310896353825
47.47 0.0788274145803646
47.48 0.0750938024292474
47.49 0.0713294392228514
47.5 0.0675334725182565
47.51 0.063705009709798
47.52 0.0598431162743586
47.53 0.0559468139389236
47.54 0.0520150787686107
47.55 0.0480468391737139
47.56 0.0440409738347264
47.57 0.0399963095448497
47.58 0.0359116189701892
47.59 0.0317856183286866
47.6 0.0276169649899057
47.61 0.0234042549990821
47.62 0.0191460205304386
47.63 0.0148407272766832
47.64 0.0104867717839305
47.65 0.00608247874406924
47.66 0.00162609825993513
47.67 -0.00288419689738143
47.68 -0.00745031401503769
47.69 -0.0120742431191093
47.7 -0.0167580595731921
47.71 -0.0215039265509443
47.72 -0.0263140973295012
47.73 -0.031190917340099
47.74 -0.0361368258999478
47.75 -0.0411543575351722
47.76 -0.0462461427882987
47.77 -0.0514149083851032
47.78 -0.0566634766144622
47.79 -0.0619947637510658
47.8 -0.0674117773243685
47.81 -0.0729176120080776
47.82 -0.078515443873007
47.83 -0.0842085227127599
47.84 -0.0900001621172171
47.85 -0.09589372693442
47.86 -0.101892617728871
47.87 -0.108000251815938
47.88 -0.114220040431051
47.89 -0.120555361582822
47.9 -0.127009528145935
47.91 -0.13358575077865
47.92 -0.140287095307539
47.93 -0.147116434315833
47.94 -0.15407639280844
47.95 -0.161169288012496
47.96 -0.168397063611333
47.97 -0.175761219002885
47.98 -0.183262734516783
47.99 -0.19090199390746
48 -0.198678705845986
48.01 -0.206591826535521
48.02 -0.214639485941874
48.03 -0.222818920423855
48.04 -0.231126414728654
48.05 -0.23955725634879
48.06 -0.248105705090928
48.07 -0.25676498036789
48.08 -0.265527268195358
48.09 -0.274383749175047
48.1 -0.283324647915651
48.11 -0.2923393034363
48.12 -0.301416259179041
48.13 -0.310543370394651
48.14 -0.319707925923782
48.15 -0.328896780825498
48.16 -0.33809649594398
48.17 -0.347293480367208
48.18 -0.35647413281379
48.19 -0.365624978261669
48.2 -0.374732796566993
48.21 -0.38378474036662
48.22 -0.392768440165763
48.23 -0.40167209513878
48.24 -0.410484548779413
48.25 -0.419195349098444
48.26 -0.427794793562252
48.27 -0.436273959382815
48.28 -0.444624720102368
48.29 -0.452839749663081
48.3 -0.460912515317158
48.31 -0.46883726082244
48.32 -0.476608981392694
48.33 -0.484223391842168
48.34 -0.49167688929339
48.35 -0.498966511718315
48.36 -0.506089893467212
48.37 -0.513045218816621
48.38 -0.519831174444629
48.39 -0.526446901623149
48.4 -0.532891948805822
48.41 -0.539166225187371
48.42 -0.545269955715851
48.43 -0.55120363795251
48.44 -0.55696800109418
48.45 -0.562563967399543
48.46 -0.567992616192849
48.47 -0.573255150556626
48.48 -0.578352866768673
48.49 -0.58328712648848
48.5 -0.588059331654411
48.51 -0.592670902015745
48.52 -0.597123255193099
48.53 -0.601417789136727
48.54 -0.605555866834386
48.55 -0.609538803108536
48.56 -0.61336785333589
48.57 -0.617044203920151
48.58 -0.620568964350465
48.59 -0.623943160682838
48.6 -0.627167730289007
48.61 -0.630243517726154
48.62 -0.633171271590997
48.63 -0.635951642232618
48.64 -0.638585180209447
48.65 -0.641072335386863
48.66 -0.64341345658251
48.67 -0.645608791676581
48.68 -0.647658488113735
48.69 -0.649562593731995
48.7 -0.651321057861708
48.71 -0.6529337326446
48.72 -0.654400374528885
48.73 -0.655720645901494
48.74 -0.656894116822589
48.75 -0.657920266830828
48.76 -0.658798486790121
48.77 -0.659528080750127
48.78 -0.660108267793256
48.79 -0.660538183840597
48.8 -0.660816883387961
48.81 -0.660943341140998
48.82 -0.660916455929236
48.83 -0.660735192352239
48.84 -0.6603988532806
48.85 -0.659907145488123
48.86 -0.659260180597826
48.87 -0.658458473206252
48.88 -0.657502935871476
48.89 -0.6563948706927
48.9 -0.655135957281874
48.91 -0.653728237016244
48.92 -0.652174093561443
48.93 -0.650476229763319
48.94 -0.648637641117495
48.95 -0.646661586132875
48.96 -0.644551554002919
48.97 -0.642311230081252
48.98 -0.63994445972138
48.99 -0.637455211081045
49 -0.634847537508295
49.01 -0.632125540118826
49.02 -0.629293331144049
49.03 -0.626354998579592
49.04 -0.623314572598401
49.05 -0.620175994115662
49.06 -0.616943085809186
49.07 -0.613619525813146
49.08 -0.610208824219213
49.09 -0.606714302440608
49.1 -0.603139075424134
49.11 -0.599486036634479
49.12 -0.595757845685306
49.13 -0.591956918452967
49.14 -0.588085419481017
49.15 -0.584145256466266
49.16 -0.580138076608931
49.17 -0.576065264609295
49.18 -0.571927942099898
49.19 -0.567726968314356
49.2 -0.563462941810222
49.21 -0.559136203082853
49.22 -0.554746837928939
49.23 -0.550294681441572
49.24 -0.54577932254272
49.25 -0.541200108983322
49.26 -0.536556152765572
49.27 -0.531846335966092
49.28 -0.527069316962457
49.29 -0.522223537088902
49.3 -0.517307227769972
49.31 -0.512318418203393
49.32 -0.507254943685583
49.33 -0.502114454694951
49.34 -0.49689442686945
49.35 -0.4915921720356
49.36 -0.486204850466255
49.37 -0.480729484563347
49.38 -0.475162974179367
49.39 -0.469502113806752
49.4 -0.463743611876879
49.41 -0.457884112419021
49.42 -0.4519202193332
49.43 -0.445848523527885
49.44 -0.439665633162363
49.45 -0.433368207212343
49.46 -0.42695299254411
49.47 -0.420416864635084
49.48 -0.41375687201502
49.49 -0.406970284420374
49.5 -0.400054644553226
49.51 -0.39300782321466
49.52 -0.385828077440896
49.53 -0.378514111110099
49.54 -0.371065137311605
49.55 -0.363480941582112
49.56 -0.355761944922029
49.57 -0.347909265318646
49.58 -0.3399247763319
49.59 -0.331811161155957
49.6 -0.323571960468822
49.61 -0.315211612336283
49.62 -0.306735482457655
49.63 -0.298149883138583
49.64 -0.28946207955593
49.65 -0.280680282141838
49.66 -0.271813624252528
49.67 -0.262872124690247
49.68 -0.253866635096087
49.69 -0.244808772704687
49.7 -0.235710839423707
49.71 -0.226585728645457
49.72 -0.217446821590998
49.73 -0.208307875307753
49.74 -0.199182904675436
49.75 -0.190086060912853
49.76 -0.181031509118025
49.77 -0.172033307319592
49.78 -0.1631052893776
49.79 -0.154260953858968
49.8 -0.145513360742182
49.81 -0.136875037493171
49.82 -0.128357895716121
49.83 -0.119973159234798
49.84 -0.111731304115685
49.85 -0.1036420108164
49.86 -0.0957141283411754
49.87 -0.0879556500173757
49.88 -0.0803737002781664
49.89 -0.0729745316493844
49.9 -0.0657635309942859
49.91 -0.0587452339675845
49.92 -0.0519233465684813
49.93 -0.0453007726592669
49.94 -0.0388796463296078
49.95 -0.0326613680351427
49.96 -0.0266466435209401
49.97 -0.0208355246532155
49.98 -0.0152274514202362
49.99 -0.00982129450904983


==> y0gEold.dat <==
0.0 -0.5
0.0 -0.4948624893886377
0.0 -0.48945594524159214
0.0 -0.48378890401131985
0.0 -0.47787008531594494
0.0 -0.4717082259272265
0.0 -0.4653119316551742
0.0 -0.4586895531725059
0.0 -0.4518490897242521
0.0 -0.44479812262097357
0.0 -0.4375437786140096
0.0 -0.43009272180898905
0.0 -0.42245117172359997
0.0 -0.4146249444133842
0.0 -0.40661951321553536
0.0 -0.3984400855204658
0.0 -0.3900916919995117
0.0 -0.38157928482984144
0.0 -0.37290784161476087
0.0 -0.3640824718659594
0.0 -0.35510852307593443
0.0 -0.34599168355877763
0.0 -0.3367380793800346
0.0 -0.32735436284169606
0.0 -0.31784779014925385
0.0 -0.30822628607652647
0.0 -0.2984984936706388
0.0 -0.2886738073109113
0.0 -0.27876238775525003
0.0 -0.2687751581777704
0.0 -0.2587237806229423
0.0 -0.2486206127753842
0.0 -0.23847864547012657
0.0 -0.22831142194097012
0.0 -0.2181329404111233
0.0 -0.20795754224443014
0.0 -0.19779978845634846
0.0 -0.18767432787845076
0.0 -0.17759576062131857
0.0 -0.16757850063866248
0.0 -0.1576366411313276
0.0 -0.14778382624487135
0.0 -0.13803313204288814
0.0 -0.12839695914131974
0.0 -0.11888693874125114
0.0 -0.10951385317079519
0.0 -0.100287571494716
0.0 -0.09121700030155662
0.0 -0.0823100494338083
0.0 -0.07357361216850973
0.0 -0.06501355915520204
0.0 -0.056634745247865714
0.0 -0.04844102820865594
0.0 -0.040435298107744745
0.0 -0.032619516100878335
0.0 -0.0249947611475481
0.0 -0.01756128315335155
0.0 -0.010318560992691668
0.0 -0.003265363898567436
0.0 0.0036001852066997577
0.0 0.01028054573089612
0.0 0.01677869590294742
0.0 0.023098070668330542
0.0 0.029242501729126395
0.0 0.03521616028545144
0.0 0.04102350286986
0.0 0.046669220525164444
0.0 0.05215819146113254
0.0 0.0574954372360765
0.0 0.06268608244290531
0.0 0.06773531783213695
0.0 0.07264836677263285
0.0 0.07743045493052782
0.0 0.08208678303455746
0.0 0.0866225025889478
0.0 0.0910426943911313
0.0 0.09535234970934157
0.0 0.09955635397371575
0.0 0.10365947283343407
0.0 0.10766634043149513
0.0 0.11158144974800724
0.0 0.11540914486252743
0.0 0.1191536149861902
0.0 0.12281889011532295
0.0 0.12640883816008405
0.0 0.129927163404469
0.0 0.1333774061578346
0.0 0.13676294346286202
0.0 0.1400869907305367
0.0 0.14335260417915707
0.0 0.14656268396145367
0.0 0.1497199778714601
0.0 0.1528270855306698
0.0 0.15588646296109243
0.0 0.15890042746095137
0.0 0.16187116270681307
0.0 0.16480072401380744
0.0 0.16769104369319027
0.0 0.17054393645374763
0.0 0.17336110480038924
0.0 0.17614414438968717
0.0 0.1788945493080599
0.0 0.18161371724377026
0.0 0.18430295452889367
0.0 0.18696348103192867
0.0 0.1895964348857784
0.0 0.19220287703944636
0.0 0.19478379562498704
0.0 0.19734011013405606
0.0 0.19987267540084272
0.0 0.20238228539026973
0.0 0.20486967679213625
0.0 0.20733553242339225
0.0 0.20978048444198966
0.0 0.21220511737678605
0.0 0.2146099709788049
0.0 0.21699554289980505
0.0 0.2193622912046037
0.0 0.2217106367239523
0.0 0.2240409652549999
0.0 0.2263536296165136
0.0 0.22864895156607284
0.0 0.23092722358642928
0.0 0.23318871054813847
0.0 0.23543365125543425
0.0 0.23766225988214112
0.0 0.23987472730421336
0.0 0.24207122233525816
0.0 0.24425189287115176
0.0 0.2464168669495957
0.0 0.24856625373019212
0.0 0.2507001444003448
0.0 0.2528186130120196
0.0 0.2549217172541279
0.0 0.2570094991650328
0.0 0.2590819857894168
0.0 0.2611391897835011
0.0 0.2631811099723645
0.0 0.2652077318628788
0.0 0.2672190281155561
0.0 0.26921495897839415
0.0 0.2711954726856075
0.0 0.27316050582394363
0.0 0.2751099836691077
0.0 0.27704382049465404
0.0 0.2789619198555473
0.0 0.28086417484845266
0.0 0.2827504683506796
0.0 0.284620673239579
0.0 0.2864746525940796
0.0 0.2883122598799406
0.0 0.2901333391202018
0.0 0.29193772505222115
0.0 0.2937252432726069
0.0 0.2954957103712762
0.0 0.2972489340558037
0.0 0.29898471326716003
0.0 0.3007028382878841
0.0 0.3024030908436814
0.0 0.3040852441993949
0.0 0.3057490632502532
0.0 0.30739430460926354
0.0 0.3090207166915862
0.0 0.31062803979669545
0.0 0.3122160061891083
0.0 0.31378434017844065
0.0 0.3153327581995304
0.0 0.3168609688933507
0.0 0.31836867318942463
0.0 0.3198555643904389
0.0 0.32132132825974663
0.0 0.32276564311244155
0.0 0.32418817991067944
0.0 0.3255886023639202
0.0 0.32696656703475924
0.0 0.3283217234510174
0.0 0.32965371422475503
0.0 0.3309621751788787
0.0 0.3322467354820075
0.0 0.3335070177922673
0.0 0.3347426384106828
0.0 0.3359532074448368
0.0 0.3371383289834682
0.0 0.3382976012826787
0.0 0.3394306169644187
0.0 0.3405369632279196
0.0 0.34161622207473885
0.0 0.34266797054807646
0.0 0.3436917809870183
0.0 0.34468722129635043
0.0 0.34565385523257935
0.0 0.3465912427067784
0.0 0.34749894010486365
0.0 0.34837650062588316
0.0 0.34922347463887793
0.0 0.3500394100588461
0.0 0.3508238527423079
0.0 0.35157634690293166
0.0 0.35229643554763845
0.0 0.3529836609335527
0.0 0.353637565046113
0.0 0.35425769009859476
0.0 0.35484357905322816
0.0 0.3553947761640201
0.0 0.3559108275413046
0.0 0.3563912817379571
0.0 0.3568356903571067
0.0 0.3572436086810759
0.0 0.3576145963211589
0.0 0.35794821788772785
0.0 0.3582440436800217
0.0 0.3585016503948317
0.0 0.3587206218531478
0.0 0.3589005497436732
0.0 0.3590410343819472
0.0 0.3591416854836458
0.0 0.3592021229504497
0.0 0.3592219776666844
0.0 0.3592008937754945
0.0 0.3591385446351552
0.0 0.35903464740496016
0.0 0.35888896335277687
0.0 0.3587012968362933
0.0 0.3584714942846403
0.0 0.358199443172918
0.0 0.3578850709831051
0.0 0.35752834414576873
0.0 0.35712926695791947
0.0 0.3566878804732647
0.0 0.35620426136199795
0.0 0.35567852073812123
0.0 0.35511080295312375
0.0 0.3545012843556287
0.0 0.3538501720173668
0.0 0.3531577024265345
0.0 0.3524241401502426
0.0 0.35164977646835394
0.0 0.35083492798154087
0.0 0.3499799351968663
0.0 0.34908516109459803
0.0 0.3481509896803088
0.0 0.3471778245265899
0.0 0.3461660873089163
0.0 0.3451162163403442
0.0 0.34402866510980507
0.0 0.3429039008287782
0.0 0.3417424029910851
0.0 0.3405446619504575
0.0 0.3393111775203847
0.0 0.33804245760055796
0.0 0.3367390168339983
0.0 0.3354013752986872
0.0 0.3340300572372227
0.0 0.33262558982770163
0.0 0.33118850199868655
0.0 0.32971932329075915
0.0 0.32821858276679794
0.0 0.3266868079727476
0.0 0.32512452395027863
0.0 0.3235322523023719
0.0 0.32191051031250634
0.0 0.3202598101177856
0.0 0.3185806579360109
0.0 0.3168735533463966
0.0 0.3151389886233348
0.0 0.31337744812234797
0.0 0.31158940771712124
0.0 0.3097753342862857
0.0 0.3079356852484268
0.0 0.30607090814361976
0.0 0.30418144025964466
0.0 0.3022677083009114
0.0 0.30033012809802273
0.0 0.2983691043558255
0.0 0.29638503043774156
0.0 0.2943782881841342
0.0 0.29234924776244375
0.0 0.2902982675468263
0.0 0.28822569402504034
0.0 0.2861318617303537
0.0 0.2840170931962822
0.0 0.28188169893202014
0.0 0.2797259774164822
0.0 0.27755021510894184
0.0 0.2753546864743249
0.0 0.2731396540212923
0.0 0.27090536835133017
0.0 0.2686520682171455
0.0 0.2663799805887535
0.0 0.2640893207257269
0.0 0.26178029225416244
0.0 0.2594530872470051
0.0 0.2571078863064512
0.0 0.2547448586472325
0.0 0.2523641621796601
0.0 0.2499659435913801
0.0 0.2475503384268636
0.0 0.24511747116371924
0.0 0.2426674552849783
0.0 0.24020039334656032
0.0 0.23771637703918003
0.0 0.23521548724400487
0.0 0.23269779408141725
0.0 0.23016335695227458
0.0 0.2276122245710957
0.0 0.22504443499063315
0.0 0.22246001561731696
0.0 0.21985898321707817
0.0 0.21724134391107813
0.0 0.21460709316088386
0.0 0.21195621574263973
0.0 0.2092886857097923
0.0 0.2066044663439275
0.0 0.20390351009327856
0.0 0.20118575849845854
0.0 0.19845114210496342
0.0 0.1956995803619806
0.0 0.1929309815070228
0.0 0.19014524243589023
0.0 0.18734224855744264
0.0 0.18452187363263875
0.0 0.1816839795972742
0.0 0.178828416367818
0.0 0.1759550216297151
0.0 0.17306362060748598
0.0 0.17015402581591418
0.0 0.16722603679157133
0.0 0.16427943980388174
0.0 0.16131400754488096
0.0 0.158329498796769
0.0 0.15532565807630402
0.0 0.15230221525502213
0.0 0.1492588851542064
0.0 0.14619536711346148
0.0 0.1431113445316799
0.0 0.14000648437911167
0.0 0.1368804366791713
0.0 0.13373283395853383
0.0 0.13056329066398614
0.0 0.1273714025444093
0.0 0.12415674599617443
0.0 0.12091887737013707
0.0 0.11765733223831298
0.0 0.11437162461821482
0.0 0.11106124615271999
0.0 0.10772566524323043
0.0 0.10436432613377165
0.0 0.10097664794356456
0.0 0.09756202364548887
0.0 0.09411981898774277
0.0 0.09064937135589199
0.0 0.0871499885723932
0.0 0.08362094763057533
0.0 0.08006149335996958
0.0 0.07647083701979836
0.0 0.0728481548173695
0.0 0.06919258634807919
0.0 0.06550323295371113
0.0 0.061779155995738494
0.0 0.05801937504039597
0.0 0.05422286595240403
0.0 0.050388558894406806
0.0 0.04651533622944419
0.0 0.042602030324135454
0.0 0.038647421250725254
0.0 0.0346502343867595
0.0 0.030609137911945528
0.0 0.026522740202743846
0.0 0.022389587126477067
0.0 0.018208159238273604
0.0 0.013976868886044984
0.0 0.009694057230992198
0.0 0.00535799119392472
0.0 0.0009668603410455112
0.0 -0.0034812262730899678
0.0 -0.007988243282872998
0.0 -0.0125562521808288
0.0 -0.01718740444341876
0.0 -0.021883944570003866
0.0 -0.0266482129818567
0.0 -0.03148264871675133
0.0 -0.0363897918413621
0.0 -0.04137228548820642
0.0 -0.04643287740590559
0.0 -0.0515744208908466
0.0 -0.05679987494465729
0.0 -0.062112303475051894
0.0 -0.06751487332743274
0.0 -0.07301085090113829
0.0 -0.07860359706758377
0.0 -0.08429656006818688
0.0 -0.09009326602871304
0.0 -0.09599730668480067
0.0 -0.10201232387285894
0.0 -0.10814199030397373
0.0 -0.1143899861095675
0.0 -0.12075997063108493
0.0 -0.12725554892785687
0.0 -0.1338802325046674
0.0 -0.1406373938215945
0.0 -0.14753021425227716
0.0 -0.15456162531175616
0.0 -0.1617342431893019
0.0 -0.16905029690062495
0.0 -0.1765115507188235
0.0 -0.18411922194949756
0.0 -0.19187389556977946
0.0 -0.19977543773131493
0.0 -0.2078229106013663
0.0 -0.21601449144328927
0.0 -0.22434739917081806
0.0 -0.23281783180180762
0.0 -0.24142091824316278
0.0 -0.25015068762807063
0.0 -0.2590000589854391
0.0 -0.26796085335755004
0.0 -0.2770238296264595
0.0 -0.28617874431507756
0.0 -0.2954144345642176
0.0 -0.30471892243097837
0.0 -0.3140795376868754
0.0 -0.323483055489373
0.0 -0.3329158447160491
0.0 -0.3423640224231986
0.0 -0.3518136098314083
0.0 -0.36125068543475114
0.0 -0.3706615312403819
0.0 -0.380032768718318
0.0 -0.3893514817167508
0.0 -0.39860532431760615
0.0 -0.40778261231973717
0.0 -0.4168723977045551
0.0 -0.4258645260350838
0.0 -0.434749677249327
0.0 -0.4435193907256832
0.0 -0.4521660758209095
0.0 -0.46068300931271405
0.0 -0.46906432132528036
0.0 -0.4773049713852064
0.0 -0.4854007162579284
0.0 -0.49334807116278495
0.0 -0.501144265871393
0.0 -0.5087871970717684
0.0 -0.5162753782413538
0.0 -0.5236078881257037
0.0 -0.5307843187736385
0.0 -0.5378047239395126
0.0 -0.5446695685320329
0.0 -0.5513796796683578
0.0 -0.5579361997823646
0.0 -0.5643405421366996
0.0 -0.5705943489989173
0.0 -0.5766994526620445
0.0 -0.582657839418743
0.0 -0.5884716165355275
0.0 -0.5941429822189571
0.0 -0.599674198519181
0.0 -0.6050675670774647
0.0 -0.6103254075931024
0.0 -0.6154500388610533
0.0 -0.6204437622142377
0.0 -0.6253088471931054
0.0 -0.6300475192591491
0.0 -0.6346619493677478
0.0 -0.639154245218322
0.0 -0.6435264440055187
0.0 -0.6477805065032979
0.0 -0.6519183123237223
0.0 -0.65594165620337
0.0 -0.6598522451821
0.0 -0.6636516965509963
0.0 -0.6673415364583493
0.0 -0.6709231990742583
0.0 -0.6743980262256601
0.0 -0.6777672674241618
0.0 -0.6810320802189168
0.0 -0.6841935308158599
0.0 -0.68725259491292
0.0 -0.6902101587083526
0.0 -0.6930670200461087
0.0 -0.6958238896682333
0.0 -0.6984813925496969
0.0 -0.7010400692958743
0.0 -0.7035003775871477
0.0 -0.7058626936588771
0.0 -0.7081273138083073
0.0 -0.71029445592292
0.0 -0.7123642610273313
0.0 -0.7143367948481315
0.0 -0.7162120493980949
0.0 -0.7179899445829973
0.0 -0.7196703298358856
0.0 -0.7212529857850846
0.0 -0.7227376259635109
0.0 -0.724123898568021
0.0 -0.7254113882785471
0.0 -0.726599618147695
0.0 -0.7276880515722767
0.0 -0.7286760943589492
0.0 -0.7295630968966956
0.0 -0.7303483564493293
0.0 -0.7310311195814962
0.0 -0.7316105847317768
0.0 -0.7320859049464199
0.0 -0.7324561907869526
0.0 -0.7327205134243471
0.0 -0.7328779079315697
0.0 -0.7329273767851172
0.0 -0.7328679054399653
0.0 -0.7326985809127073
0.0 -0.7324187017548762
0.0 -0.7320277921854196
0.0 -0.7315256069169648
0.0 -0.730912134788733
0.0 -0.730187601036289
0.0 -0.7293524680419262
0.0 -0.7284074344290004
0.0 -0.7273534323888113
0.0 -0.7261916231592423
0.0 -0.7249233906095793
0.0 -0.7235503329247055
0.0 -0.722074252422916
0.0 -0.7204971435834283
0.0 -0.7188211794006714
0.0 -0.7170486962209756
0.0 -0.7151821772517934
0.0 -0.713224234962668
0.0 -0.7111775926196872
0.0 -0.7090450652103324
0.0 -0.7068295400229926
0.0 -0.7045339571449556
0.0 -0.7021612901347171
0.0 -0.699714527109649
0.0 -0.6971966524693833
0.0 -0.6946106294498414
0.0 -0.691959383673943
0.0 -0.689245787833962
0.0 -0.6864726476085292
0.0 -0.6836426888855818
0.0 -0.6807585463321346
0.0 -0.6778227533234562
0.0 -0.6748377332186867
0.0 -0.6718057919476025
0.0 -0.6687291118543468
0.0 -0.6656097467286013
0.0 -0.6624496179428042
0.0 -0.659250511605449
0.0 -0.6560140766349609
0.0 -0.652741823655818
0.0 -0.649435124618104
0.0 -0.6460952130431779
0.0 -0.6427231848012527
0.0 -0.6393199993310467
0.0 -0.6358864812169768
0.0 -0.6324233220453322
0.0 -0.628931082467234
0.0 -0.6254101944027535
0.0 -0.6218609633271595
0.0 -0.6182835705867427
0.0 -0.6146780756979473
0.0 -0.6110444185895298
0.0 -0.6073824217531344
0.0 -0.6036917922729945
0.0 -0.5999721237104413
0.0 -0.5962228978235258
0.0 -0.5924434861063883
0.0 -0.5886331511370493
0.0 -0.5847910477261172
0.0 -0.580916223862555
0.0 -0.577007621456177
0.0 -0.5730640768800348
0.0 -0.5690843213193548
0.0 -0.5650669809372943
0.0 -0.5610105768715556
0.0 -0.5569135250799301
0.0 -0.552774136057208
0.0 -0.5485906144506844
0.0 -0.5443610586067886
0.0 -0.5400834600872758
0.0 -0.5357557031999987
0.0 -0.5313755645966485
0.0 -0.5269407129980597
0.0 -0.5224487091168011
0.0 -0.5178970058568717
0.0 -0.513282948881412
0.0 -0.5086037776514288
0.0 -0.5038566270515719
0.0 -0.49903852973290036
0.0 -0.494146419317172
0.0 -0.4891771346222381
0.0 -0.48412742508329326
0.0 -0.4789939575595569
0.0 -0.473773324729871
0.0 -0.4684620552929615
0.0 -0.46305662619785654
0.0 -0.45755347713614813
0.0 -0.45194902752925786
0.0 -0.44623969623931775
0.0 -0.4404219242203129
0.0 -0.4344922003053189
0.0 -0.42844709029460304
0.0 -0.42228326946674494
0.0 -0.4159975585796908
0.0 -0.40958696336002004
0.0 -0.4030487173963325
0.0 -0.3963803282567495
0.0 -0.3895796265418678
0.0 -0.38264481746460677
0.0 -0.37557453441947625
0.0 -0.36836789386886476
0.0 -0.36102455073679507
0.0 -0.3535447533657902
0.0 -0.3459293969654139
0.0 -0.3381800743678179
0.0 -0.330299122813052
0.0 -0.3222896654222647
0.0 -0.3141556459877043
0.0 -0.3059018557217635
0.0 -0.2975339506693221
0.0 -0.28905845860269025
0.0 -0.2804827743883474
0.0 -0.27181514303803966
0.0 -0.26306462992881446
0.0 -0.2542410779890289
0.0 -0.245355051989184
0.0 -0.23641777043438356
0.0 -0.22744102591476625
0.0 -0.21843709511628992
0.0 -0.20941864001159413
0.0 -0.20039860202458923
0.0 -0.19139009117915276
0.0 -0.18240627238995225
0.0 -0.1734602511231439
0.0 -0.16456496064221213
0.0 -0.15573305296089773
0.0 -0.14697679545852896
0.0 -0.13830797488613375
0.0 -0.129737810221222
0.0 -0.12127687553306668
0.0 -0.11293503371528693
0.0 -0.10472138164179963
0.0 -0.09664420701479358
0.0 -0.08871095690447733
0.0 -0.08092821773260896
0.0 -0.07330170622701127
0.0 -0.06583627067473524
0.0 -0.05853590163081735
0.0 -0.05140375110229568
0.0 -0.044442159128056796
0.0 -0.03765268661780835
0.0 -0.031036153299338655
0.0 -0.024592679650522958
0.0 -0.018321731756416732
0.0 -0.012222168124755389
0.0 -0.006292287606103893
0.0 -0.0005298776881012676
0.0 0.005067737442345438
0.0 0.010503649557042237
0.0 0.01578132014674478
0.0 0.02090453557505914
0.0 0.025877363843438906
0.0 0.030704113127014886
0.0 0.03538929219788175
0.0 0.03993757282144425
0.0 0.04435375418965476
0.0 0.048642729439637954
0.0 0.052809454294778575
0.0 0.05685891785578871
0.0 0.06079611556005816
0.0 0.06462602431775206
0.0 0.06835357982217063
0.0 0.07198365601974281
0.0 0.07552104671190507
0.0 0.07897044924742738
0.0 0.08233645024999847
0.0 0.08562351331260229
0.0 0.08883596857789532
0.0 0.09197800411284188
0.0 0.09505365897658903
0.0 0.09806681787316368
0.0 0.10102120727514365
0.0 0.10392039290098985
0.0 0.10676777842714655
0.0 0.10956660531617946
0.0 0.11231995364394314
0.0 0.115030743811838
0.0 0.11770173903441374
0.0 0.12033554849767678
0.0 0.12293463108925397
0.0 0.12550129960785528
0.0 0.1280377253660897
0.0 0.13054594310746526
0.0 0.13302785616521326
0.0 0.13548524179731114
0.0 0.13791975663864497
0.0 0.14033294221758447
0.0 0.14272623049028585
0.0 0.1451009493517528
0.0 0.1474583280880474
0.0 0.1497995027390361
0.0 0.1521255213456747
0.0 0.1544373490600795
0.0 0.156735873100509
0.0 0.15902190753689718
0.0 0.1612961978957552
0.0 0.16355942557610287
0.0 0.16581221207062827
0.0 0.16805512298851652
0.0 0.17028867187836125
0.0 0.17251332385128892
0.0 0.17472949900591142
0.0 0.17693757565798995
0.0 0.179137893378766
0.0 0.181330755846807
0.0 0.18351643351894475
0.0 0.1856951661264689
0.0 0.18786716500318965
0.0 0.19003261525232035
0.0 0.1921916777593627
0.0 0.19434449105831839
0.0 0.1964911730586129
0.0 0.19863182264011
0.0 0.20076652112352916
0.0 0.20289533362346227
0.0 0.20501831029102743
0.0 0.20713548745300528
0.0 0.20924688865408256
0.0 0.21135252560858556
0.0 0.21345239906782668
0.0 0.21554649960891697
0.0 0.21763480835061866
0.0 0.21971729760152886
0.0 0.22179393144560242
0.0 0.2238646662697392
0.0 0.22592945123788324
0.0 0.22798822871580882
0.0 0.23004093465050277
0.0 0.2320874989077971
0.0 0.23412784557165744
0.0 0.23616189320829742
0.0 0.23818955509806222
0.0 0.2402107394378107
0.0 0.24222534951632124
0.0 0.2442332838650551
0.0 0.24623443638643025
0.0 0.24822869646158902
0.0 0.2502159490394847
0.0 0.25219607470896416
0.0 0.2541689497553864
0.0 0.25613444620318854
0.0 0.25809243184569364
0.0 0.2600427702633448
0.0 0.26198532083145043
0.0 0.26391993871843167
0.0 0.2658464748754808
0.0 0.26776477601845966
0.0 0.26967468460279787
0.0 0.27157603879208614
0.0 0.2734686724210021
0.0 0.2753524149531524
0.0 0.2772270914343684
0.0 0.27909252244194993
0.0 0.2809485240303123
0.0 0.28279490767345977
0.0 0.28463148020467627
0.0 0.2864580437537988
0.0 0.288274395682416
0.0 0.2900803285173121
0.0 0.291875629882462
0.0 0.29366008242986513
0.0 0.29543346376949575
0.0 0.29719554639863627
0.0 0.2989460976308515
0.0 0.3006848795248566
0.0 0.302411648813526
0.0 0.30412615683328853
0.0 0.3058281494541525
0.0 0.3075173670106043
0.0 0.3091935442336264
0.0 0.3108564101840821
0.0 0.3125056881877201
0.0 0.31414109577205496
0.0 0.31576234460538727
0.0 0.3173691404382334
0.0 0.3189611830474429
0.0 0.3205381661832908
0.0 0.32209977751984026
0.0 0.3236456986088841
0.0 0.3251756048377815
0.0 0.32668916539152115
0.0 0.3281860432193515
0.0 0.3296658950063353
0.0 0.33112837115019544
0.0 0.3325731157438366
0.0 0.3339997665639393
0.0 0.33540795506604015
0.0 0.336797306386525
0.0 0.3381674393519803
0.0 0.3395179664963618
0.0 0.34084849408645673
0.0 0.3421586221561325
0.0 0.34344794454988054
0.0 0.34471604897618013
0.0 0.34596251707122516
0.0 0.3471869244735701
0.0 0.3483888409102694
0.0 0.34956783029509875
0.0 0.350723450839461
0.0 0.3518552551765944
0.0 0.3529627904997126
0.0 0.35404559871471825
0.0 0.35510321660814237
0.0 0.35613517603097006
0.0 0.3571410040990211
0.0 0.3581202234105578
0.0 0.3590723522817961
0.0 0.35999690500099524
0.0 0.3608933921017986
0.0 0.36176132065649197
0.0 0.3626001945898353
0.0 0.3634095150141099
0.0 0.36418878058600457
0.0 0.36493748788594016
0.0 0.3656551318204037
0.0 0.3663412060478279
0.0 0.36699520342851044
0.0 0.36761661649902083
0.0 0.36820493797148524
0.0 0.3687596612580787
0.0 0.36928028102098126
0.0 0.36976629374797526
0.0 0.37021719835377126
0.0 0.37063249680705135
0.0 0.3710116947831096
0.0 0.3713543023418492
0.0 0.3716598346307677
0.0 0.3719278126124186
0.0 0.37215776381568727
0.0 0.37234922311005614
0.0 0.3725017335018595
0.0 0.3726148469513452
0.0 0.3726881252091651
0.0 0.3727211406707117
0.0 0.3727134774448996
0.0 0.37266474212386813
0.0 0.37257458259204734
0.0 0.3724426916151936
0.0 0.3722688061404214
0.0 0.37205270658175976
0.0 0.37179421608357727
0.0 0.371493199754596
0.0 0.3711495638661299
0.0 0.37076325500910445
0.0 0.3703342592053433
0.0 0.3698626009695319
0.0 0.3693483423191885
0.0 0.36879158173087745
0.0 0.36819245304178555
0.0 0.36755112429663955
0.0 0.3668677965407664
0.0 0.36614270256088116
0.0 0.3653761055759209
0.0 0.36456829788092465
0.0 0.36371959944758103
0.0 0.36283035648562134
0.0 0.36190093996972666
0.0 0.36093174413703294
0.0 0.3599231849606635
0.0 0.35887569860498586
0.0 0.357789739868484
0.0 0.35666578062025567
0.0 0.35550430823619045
0.0 0.3543058240408603
0.0 0.353070841761063
0.0 0.3517998859968053
0.0 0.350493490715301
0.0 0.34915219777329654
0.0 0.34777655547272474
0.0 0.3463671171543392
0.0 0.34492443983359655
0.0 0.34344908288264314
0.0 0.3419416067618313
0.0 0.3404025718037438
0.0 0.3388325370522523
0.0 0.337232059158678
0.0 0.33560169133667145
0.0 0.33394198237698414
0.0 0.3322534757228727
0.0 0.3305367086064639
0.0 0.32879221124601454
0.0 0.3270205061036324
0.0 0.32522210720267924
0.0 0.3233975195037636
0.0 0.32154723833794446
0.0 0.3196717488955113
0.0 0.317771525768481
0.0 0.31584703254475777
0.0 0.31389872145173814
0.0 0.3119270330470069
0.0 0.3099323959536644
0.0 0.3079152266377437
0.0 0.30587592922512313
0.0 0.30381489535530715
0.0 0.3017325040694388
0.0 0.2996291217299184
0.0 0.2975051019690294
0.0 0.2953607856640178
0.0 0.29319650093612726
0.0 0.2910125631711636
0.0 0.28880927505923976
0.0 0.28658692665144175
0.0 0.28434579543124894
0.0 0.28208614639864266
0.0 0.27980823216493844
0.0 0.2775122930564827
0.0 0.27519855722545994
0.0 0.27286724076616287
0.0 0.27051854783518026
0.0 0.2681526707740617
0.0 0.26576979023311587
0.0 0.2633700752950963
0.0 0.2609536835976195
0.0 0.2585207614532484
0.0 0.2560714439662568
0.0 0.2536058551451682
0.0 0.2511241080102351
0.0 0.2486263046950918
0.0 0.24611253654187637
0.0 0.2435828841891731
0.0 0.2410374176521788
0.0 0.23847619639454126
0.0 0.23589926939136005
0.0 0.2333066751828741
0.0 0.2306984419183927
0.0 0.22807458739005138
0.0 0.22543511905599586
0.0 0.22278003405261457
0.0 0.22010931919545218
0.0 0.21742295096844586
0.0 0.21472089550112994
0.0 0.21200310853345622
0.0 0.20926953536787377
0.0 0.20652011080830623
0.0 0.2037547590856547
0.0 0.2009733937694418
0.0 0.19817591766519588
0.0 0.19536222269715614
0.0 0.19253218977585615
0.0 0.1896856886501194
0.0 0.18682257774297156
0.0 0.18394270397094423
0.0 0.18104590254621003
0.0 0.1781319967609538
0.0 0.1752007977533436
0.0 0.1722521042544241
0.0 0.16928570231520867
0.0 0.16630136501319828
0.0 0.16329885213750422
0.0 0.16027790985169604
0.0 0.157238270333439
0.0 0.15417965138992365
0.0 0.15110175604802514
0.0 0.14800427211806227
0.0 0.1448868717299536
0.0 0.14174921084049308
0.0 0.13859092871038783
0.0 0.1354116473496176
0.0 0.1322109709295886
0.0 0.12898848516046316
0.0 0.1257437566319521
0.0 0.12247633211575824
0.0 0.11918573782775675
0.0 0.11587147864789346
0.0 0.11253303729567252
0.0 0.10916987345899405
0.0 0.1057814228739887
0.0 0.102367096353381
0.0 0.09892627876079811
0.0 0.09545832792832583
0.0 0.09196257351450071
0.0 0.08843831579981902
0.0 0.08488482441674025
0.0 0.08130133701106959
0.0 0.07768705783152213
0.0 0.07404115624420671
0.0 0.07036276516872304
0.0 0.06665097943254925
0.0 0.06290485404041372
0.0 0.059123402355405696
0.0 0.05530559418869117
0.0 0.05145035379487915
0.0 0.04755655777034037
0.0 0.04362303285213514
0.0 0.03964855361567897
0.0 0.035631840069888274
0.0 0.03157155514933339
0.0 0.0274663021039161
0.0 0.023314621787824272
0.0 0.019114989851045015
0.0 0.01486581383859582
0.0 0.010565430204925988
0.0 0.0062121012537251505
0.0 0.0018040120167414015
0.0 -0.002660732910737913
0.0 -0.007184112555234247
0.0 -0.011768192742948085
0.0 -0.016415129234946372
0.0 -0.021127170776285616
0.0 -0.02590666200603436
0.0 -0.030756046163804434
0.0 -0.0356778675151052
0.0 -0.04067477340234134
0.0 -0.045749515810315056
0.0 -0.05090495231440166
0.0 -0.05614404625589487
0.0 -0.061469865962157186
0.0 -0.06688558279903087
0.0 -0.07239446780945595
0.0 -0.07799988665557842
0.0 -0.08370529254225148
0.0 -0.08951421675853809
0.0 -0.09543025643190103
0.0 -0.10145705904913566
0.0 -0.1075983032614613
0.0 -0.11385767546219322
0.0 -0.12023884160880918
0.0 -0.12674541376294043
0.0 -0.13338091084898257
0.0 -0.14014871319281957
0.0 -0.14705201050543998
0.0 -0.1540937431308759
0.0 -0.16127653659177912
0.0 -0.1686026297445216
0.0 -0.1760737972002601
0.0 -0.18369126707411956
0.0 -0.19145563557871353
0.0 -0.19936678045843767
0.0 -0.20742377573531906
0.0 -0.21562481066487302
0.0 -0.2239671161346543
0.0 -0.23244690193097153
0.0 -0.24105930830738911
0.0 -0.24979837508051633
0.0 -0.2586570310400805
0.0 -0.2676271057990335
0.0 -0.2766993653561926
0.0 -0.28586357165075954
0.0 -0.2951085653237641
0.0 -0.3044223698446261
0.0 -0.31379231419188774
0.0 -0.3232051704691614
0.0 -0.33264730224901334
0.0 -0.34210481910598906
0.0 -0.3515637327369319
0.0 -0.3610101102577419
0.0 -0.3704302206736365
0.0 -0.37981067109167155
0.0 -0.3891385299193772
0.0 -0.398401435012935
0.0 -0.40758768545168966
0.0 -0.41668631628427516
0.0 -0.4256871561891666
0.0 -0.4345808685039362
0.0 -0.4433589764960714
0.0 -0.4520138740727879
0.0 -0.4605388233606417
0.0 -0.4689279407336167
0.0 -0.47717617293893977
0.0 -0.4852792649735248
0.0 -0.4932337213127187
0.0 -0.5010367619998648
0.0 -0.5086862749829717
0.0 -0.5161807659452841
0.0 -0.5235193067297688
0.0 -0.5307014833111577
0.0 -0.5377273441285799
0.0 -0.5445973494602137
0.0 -0.5513123224003473
0.0 -0.5578734018891326
0.0 -0.5642819981458339
0.0 -0.570539750766915
0.0 -0.576648489670201
0.0 -0.5826101989950856
0.0 -0.5884269840059219
0.0 -0.5941010409910934
0.0 -0.5996346301036055
0.0 -0.6050300510501697
0.0 -0.6102896215044136
0.0 -0.6154156580956677
0.0 -0.6204104598072739
0.0 -0.6252762936069417
0.0 -0.6300153821256588
0.0 -0.6346298932003108
0.0 -0.6391219310977136
0.0 -0.6434935292434617
0.0 -0.6477466442871356
0.0 -0.6518831513453325
0.0 -0.6559048402751058
0.0 -0.6598134128422257
0.0 -0.6636104806607844
0.0 -0.6672975637927296
0.0 -0.6708760899076632
0.0 -0.6743473939144888
0.0 -0.6777127179871014
0.0 -0.6809732119161962
0.0 -0.6841299337283869
0.0 -0.687183850522151
0.0 -0.6901358394776697
0.0 -0.6929866890044356
0.0 -0.6957370999965954
0.0 -0.698387687171431
0.0 -0.7009389804712159
0.0 -0.7033914265129648
0.0 -0.705745390074377
0.0 -0.7080011556076251
0.0 -0.7101589287755893
0.0 -0.7122188380077507
0.0 -0.714180936075267
0.0 -0.7160452016868012
0.0 -0.7178115411084955
0.0 -0.7194797898131075
0.0 -0.7210497141647724
0.0 -0.7225210131471606
0.0 -0.723893320143956
0.0 -0.7251662047816266
0.0 -0.7263391748453761
0.0 -0.7274116782799762
0.0 -0.7283831052878689
0.0 -0.7292527905374946
0.0 -0.7300200154952338
0.0 -0.730684010894626
0.0 -0.7312439593566343
0.0 -0.7316989981746178
0.0 -0.7320482222773387
0.0 -0.7322906873827126
0.0 -0.732425413354075
0.0 -0.7324513877694284
0.0 -0.7323675958036536
0.0 -0.7321731587007554
0.0 -0.7318674188977791
0.0 -0.7314499480201632
0.0 -0.7309205515009244
0.0 -0.7302792719498289
0.0 -0.7295263911022644
0.0 -0.7286624301927415
0.0 -0.72768814861921
0.0 -0.7266045407914625
0.0 -0.7254128310893083
0.0 -0.7241144668931037
0.0 -0.722711109689489
0.0 -0.7212046242974428
0.0 -0.719597066302431
0.0 -0.7178906678278554
0.0 -0.716087821811489
0.0 -0.7141910649885781
0.0 -0.7122030598113935
0.0 -0.7101265755561631
0.0 -0.7079644688817649
0.0 -0.7057196641099753
0.0 -0.7033951334945074
0.0 -0.7009938777359768
0.0 -0.6985189069830736
0.0 -0.6959732225376322
0.0 -0.6933597994541936
0.0 -0.6906815701943817
0.0 -0.6879414094642812
0.0 -0.6851421203303117
0.0 -0.682286421676985
0.0 -0.6793769370394073
0.0 -0.6764161848152576
0.0 -0.6734065698358201
0.0 -0.6703503762538777
0.0 -0.6672497616880848
0.0 -0.6641067525488703
0.0 -0.6609232404598694
0.0 -0.6577009796811362
0.0 -0.6544415854356487
0.0 -0.651146533038543
0.0 -0.647817157728719
0.0 -0.6444546551045731
0.0 -0.6410600820692562
0.0 -0.6376343581956775
0.0 -0.6341782674271622
0.0 -0.6306924600359379
0.0 -0.6271774547682308
0.0 -0.6236336411114992
0.0 -0.6200612816260533
0.0 -0.6164605142898807
0.0 -0.6128313548118258
0.0 -0.6091736988742967
0.0 -0.6054873242723484
0.0 -0.6017718929213174
0.0 -0.5980269527101456
0.0 -0.5942519391821651
0.0 -0.5904461770294382
0.0 -0.5866088813908157
0.0 -0.5827391589477258
0.0 -0.5788360088154118
0.0 -0.5748983232309421
0.0 -0.5709248880429145
0.0 -0.5669143830114144
0.0 -0.5628653819305683
0.0 -0.5587763525900153
0.0 -0.554645656595902
0.0 -0.5504715490766675
0.0 -0.5462521783040167
0.0 -0.5419855852651688
0.0 -0.5376697032288054
0.0 -0.5333023573542132
0.0 -0.5288812644010022
0.0 -0.5244040326055541
0.0 -0.5198681618000747
0.0 -0.5152710438608328
0.0 -0.5106099635838699
0.0 -0.5058821000991431
0.0 -0.5010845289476412
0.0 -0.4962142249603586
0.0 -0.4912680660929164
0.0 -0.4862428383847831
0.0 -0.48113524222706583
0.0 -0.47594190013718435
0.0 -0.4706593662517397
0.0 -0.4652841377597303
0.0 -0.4598126685059829
0.0 -0.45424138499813627
0.0 -0.4485667050484863
0.0 -0.44278505927311235
0.0 -0.4368929156535312
0.0 -0.43088680733924023
0.0 -0.42476336383156477
0.0 -0.41851934563903836
0.0 -0.41215168243120665
0.0 -0.4056575146407398
0.0 -0.3990342383730215
0.0 -0.3922795533785096
0.0 -0.38539151372734093
0.0 -0.3783685806998167
0.0 -0.3712096772732501
0.0 -0.36391424344865897
0.0 -0.35648229152422795
0.0 -0.3489144602914167
0.0 -0.3412120670099177
0.0 -0.3333771559159482
0.0 -0.3254125419417637
0.0 -0.3173218482802779
0.0 -0.3091095364246331
0.0 -0.30078092735511236
0.0 -0.29234221264006777
0.0 -0.28380045436644286
0.0 -0.2751635730188837
0.0 -0.2664403226808721
0.0 -0.2576402532298047
0.0 -0.24877365953040811
0.0 -0.23985151798479556
0.0 -0.2308854111586993
0.0 -0.22188744155695522
0.0 -0.21287013595195298
0.0 -0.20384634196150128
0.0 -0.19482911881314116
0.0 -0.1858316244075864
0.0 -0.17686700089448498
0.0 -0.16794826099286014
0.0 -0.1590881772255027
0.0 -0.15029917609644358
0.0 -0.14159323903453755
0.0 -0.1329818116697754
0.0 -0.12447572272009852
0.0 -0.11608511346267719
0.0 -0.10781937845957479
0.0 -0.09968711791413182
0.0 -0.09169610175780828
0.0 -0.08385324531102709
0.0 -0.07616459612766197
0.0 -0.0686353314231787
0.0 -0.061269765304120316
0.0 -0.05407136486590687
0.0 -0.047042774111643426
0.0 -0.040185844571017204
0.0 -0.03350167146774984
0.0 -0.02699063429596036
0.0 -0.020652440716510023
0.0 -0.014486172767367644
0.0 -0.008490334488597564
0.0 -0.0026629001831119173
0.0 0.002998637340584519
0.0 0.008497219076046805
0.0 0.013836173098056397
0.0 0.019019169137492867
0.0 0.02405017469561063
0.0 0.028933412877564207
0.0 0.03367332207653861
0.0 0.03827451760447638
0.0 0.04274175534039176
0.0 0.04707989744976
0.0 0.05129388021580748
0.0 0.05538868401345756
0.0 0.059369305447482444
0.0 0.06324073166689642
0.0 0.06700791685713764
0.0 0.07067576089989946
0.0 0.07424909017770125
0.0 0.07773264048677861
0.0 0.08113104200810527
0.0 0.08444880627286053
0.0 0.08769031504593884
0.0 0.09085981103960378
0.0 0.09396139035946711
0.0 0.09699899657686432
0.0 0.09997641631553214
0.0 0.10289727623630442
0.0 0.10576504130127444
0.0 0.10858301419840574
0.0 0.11135433580873798
0.0 0.11408198660092748
0.0 0.11676878884166551
0.0 0.11941740951530751
0.0 0.12203036385160845
0.0 0.12461001936658886
0.0 0.1271586003280694
0.0 0.12967819256414645
0.0 0.13217074853969513
0.0 0.13463809263276233
0.0 0.13708192654935383
0.0 0.13950383482154893
0.0 0.14190529034003382
0.0 0.14428765987798836
0.0 0.14665220956875885
0.0 0.14900011030488294
0.0 0.1513324430307933
0.0 0.1536502039059114
0.0 0.15595430931885562
0.0 0.15824560073714
0.0 0.16052484938003986
0.0 0.16279276070526905
0.0 0.16504997870276164
0.0 0.16729708999120235
0.0 0.16953462771502004
0.0 0.17176307524136883
0.0 0.17398286965818982
0.0 0.17619440507579293
0.0 0.17839803573554094
0.0 0.18059407893017462
0.0 0.18278281774110602
0.0 0.18496450359864336
0.0 0.18713935867160963
0.0 0.1893075780931948
0.0 0.19146933203014974
0.0 0.19362476760260425
0.0 0.1957740106618797
0.0 0.1979171674336851
0.0 0.20005432603403914
0.0 0.20218555786516157
0.0 0.20431091889843425
0.0 0.20643045085135095
0.0 0.20854418226516372
0.0 0.21065212948969922
0.0 0.21275429758156422
0.0 0.21485068112169314
0.0 0.2169412649579136
0.0 0.2190260248779252
0.0 0.22110492821780228
0.0 0.22317793441084915
0.0 0.2252449954813558
0.0 0.2273060564875279
0.0 0.229361055917597
0.0 0.23140992604285643
0.0 0.23345259323111875
0.0 0.23548897822384954
0.0 0.23751899638000243
0.0 0.239542557889362
0.0 0.24155956795799288
0.0 0.24356992696819824
0.0 0.2455735306152049
0.0 0.2475702700226203
0.0 0.2495600318385428
0.0 0.2515426983140559
0.0 0.25351814736569545
0.0 0.25548625262334795
0.0 0.25744688346491656
0.0 0.25939990503897825
0.0 0.2613451782765537
0.0 0.26328255989301463
0.0 0.26521190238106723
0.0 0.26713305399566883
0.0 0.2690458587316642
0.0 0.270950156294859
0.0 0.27284578206718957
0.0 0.27473256706659166
0.0 0.27661033790212386
0.0 0.27847891672485436
0.0 0.2803381211749818
0.0 0.28218776432562487
0.0 0.28402765462368335
0.0 0.2858575958281464
0.0 0.28767738694619793
0.0 0.289486822167449
0.0 0.29128569079660765
0.0 0.2930737771848816
0.0 0.29485086066039484
0.0 0.2966167154578898
0.0 0.29837111064797583
0.0 0.30011381006618
0.0 0.30184457224204914
0.0 0.3035631503285505
0.0 0.30526929203201486
0.0 0.30696273954286685
0.0 0.308643229467388
0.0 0.3103104927607597
0.0 0.31196425466163824
0.0 0.3136042346285159
0.0 0.3152301462781321
0.0 0.3168416973262009
0.0 0.3184385895307309
0.0 0.32002051863822334
0.0 0.32158717433303974
0.0 0.32313824019024484
0.0 0.32467339363223846
0.0 0.32619230588950243
0.0 0.32769464196580167
0.0 0.32918006060818983
0.0 0.33064821428218477
0.0 0.3320987491524923
0.0 0.33353130506967127
0.0 0.3349455155631478
0.0 0.33634100784100224
0.0 0.3377174027969679
0.0 0.3390743150250955
0.0 0.34041135284255586
0.0 0.34172811832106675
0.0 0.3430242073274484
0.0 0.34429920957382815
0.0 0.3455527086780294
0.0 0.3467842822346994
0.0 0.3479935018977426
0.0 0.3491799334746439
0.0 0.35034313703328124
0.0 0.35148266702183883
0.0 0.352598072402448
0.0 0.3536888967991931
0.0 0.35475467866113153
0.0 0.35579495144098666
0.0 0.3568092437901782
0.0 0.35779707977086317
0.0 0.35875797908566137
0.0 0.3596914573257415
0.0 0.3605970262379416
0.0 0.36147419401159275
0.0 0.362322465585705
0.0 0.36314134297716333
0.0 0.36393032563056227
0.0 0.3646889107902883
0.0 0.3654165938954294
0.0 0.36611286899806017
0.0 0.36677722920541067
0.0 0.36740916714638217
0.0 0.3680081754628196
0.0 0.36857374732588993
0.0 0.3691053769778477
0.0 0.3696025602993907
0.0 0.3700647954027234
0.0 0.3704915832503489
0.0 0.3708824282995054
0.0 0.3712368391720462
0.0 0.37155432934943683
0.0 0.3718344178924041
0.0 0.3720766301846249
0.0 0.37228049869968216
0.0 0.3724455637903464
0.0 0.3725713744990588
0.0 0.37265748938830207
0.0 0.37270347738934245
0.0 0.37270891866761713
0.0 0.37267341034952206
0.0 0.37259658590952766
0.0 0.3724781238281663
0.0 0.37231774699275216
0.0 0.3721152219880849
0.0 0.3718703583675646
0.0 0.37158300789714743
0.0 0.37125306376548334
0.0 0.3708804597544971
0.0 0.37046516936559987
0.0 0.3700072048976459
0.0 0.36950661647367117
0.0 0.3689634910143603
0.0 0.3683779511570816
0.0 0.3677501541201961
0.0 0.36708029051318336
0.0 0.36636858309392073
0.0 0.36561528547520644
0.0 0.36482068078331215
0.0 0.36398508027199455
0.0 0.3631088218959718
0.0 0.3621922688483828
0.0 0.3612358080671874
0.0 0.3602398487158339
0.0 0.35920482064381115
0.0 0.3581311728329223
0.0 0.3570193718352584
0.0 0.35586990020891923
0.0 0.35468325495752767
0.0 0.35345994597951225
0.0 0.35220049453300045
0.0 0.35090543172196975
0.0 0.34957529700905754
0.0 0.34821063676013453
0.0 0.3468120028254081
0.0 0.3453799511614489
0.0 0.3439150404981305
0.0 0.34241783105404633
0.0 0.34088888330352624
0.0 0.33932875679792285
0.0 0.3377380090433826
0.0 0.3361171944368611
0.0 0.33446686326169667
0.0 0.33278756074361854
0.0 0.33107982616764836
0.0 0.32934419205595267
0.0 0.3275811834063268
0.0 0.32579131699063957
0.0 0.32397510071224356
0.0 0.32213303302106033
0.0 0.32026560238478496
0.0 0.3183732868144194
0.0 0.31645655344214013
0.0 0.3145158581493312
0.0 0.3125516452424697
0.0 0.31056434717443526
0.0 0.3085543843087254
0.0 0.30652216472399757
0.0 0.30446808405631814
0.0 0.30239252537648387
0.0 0.3002958590997845
0.0 0.298178442925598
0.0 0.296040621804248
0.0 0.29388272792860853
0.0 0.2917050807480038
0.0 0.2895079870020301
0.0 0.287291740772011
0.0 0.2850566235478881
0.0 0.2828029043084507
0.0 0.2805308396129053
0.0 0.2782406737018934
0.0 0.27593263860616923
0.0 0.2736069542612566
0.0 0.27126382862650705
0.0 0.26890345780708524
0.0 0.2665260261775078
0.0 0.26413170650545875
0.0 0.2617206600746975
0.0 0.2592930368059657
0.0 0.2568489753748815
0.0 0.25438860332589114
0.0 0.25191203718142113
0.0 0.24941938254544288
0.0 0.2469107342007264
0.0 0.24438617619911693
0.0 0.2418457819442216
0.0 0.2392896142659411
0.0 0.23671772548632292
0.0 0.23413015747625093
0.0 0.23152694170251753
0.0 0.2289080992648524
0.0 0.22627364092250488
0.0 0.22362356710999495
0.0 0.22095786794166208
0.0 0.2182765232046508
0.0 0.215579502339978
0.0 0.212866764411329
0.0 0.21013825806122738
0.0 0.20739392145421892
0.0 0.20463368220670136
0.0 0.20185745730301943
0.0 0.19906515299743005
0.0 0.19625666470152422
0.0 0.19343187685667115
0.0 0.19059066279102566
0.0 0.18773288456061346
0.0 0.1848583927739785
0.0 0.18196702639984394
0.0 0.1790586125572026
0.0 0.17613296628721437
0.0 0.17318989030624607
0.0 0.17022917473934543
0.0 0.16725059683339288
0.0 0.16425392064912447
0.0 0.1612388967311657
0.0 0.15820526175515895
0.0 0.15515273815100683
0.0 0.15208103370119042
0.0 0.14898984111305413
0.0 0.1458788375638781
0.0 0.1427476842174846
0.0 0.13959602571104712
0.0 0.13642348961068823
0.0 0.1332296858343672
0.0 0.13001420604046807
0.0 0.12677662298040557
0.0 0.12351648981346917
0.0 0.1202333393820238
0.0 0.11692668344508207
0.0 0.11359601186815461
0.0 0.11024079176717458
0.0 0.1068604666041796
0.0 0.10345445523231986
0.0 0.10002215088764543
0.0 0.096562920125011
0.0 0.09307610169532264
0.0 0.08956100536124106
0.0 0.08601691064835099
0.0 0.08244306552870956
0.0 0.07883868503360111
0.0 0.07520294979225459
0.0 0.07153500449322889
0.0 0.06783395626514502
0.0 0.06409887297344966
0.0 0.06032878142993981
0.0 0.05652266551187337
0.0 0.05267946418764576
0.0 0.04879806944624358
0.0 0.04487732412800742
0.0 0.04091601965466829
0.0 0.03691289365718783
0.0 0.032866627500659516
0.0 0.028775843706448652
0.0 0.02463910327290159
0.0 0.020454902897384546
0.0 0.01622167210417265
0.0 0.011937770284863041
0.0 0.007601483660605085
0.0 0.0032110221786109724
0.0 -0.0012354836407693368
0.0 -0.005739985885539479
0.0 -0.010304522435762652
0.0 -0.014931220116600325
0.0 -0.019622297780052343
0.0 -0.0243800692656053
0.0 -0.029206946179207462
0.0 -0.034105440417337735
0.0 -0.03907816634817023
0.0 -0.04412784254468967
0.0 -0.04925729294481786
0.0 -0.05446944729091175
0.0 -0.059767340675164975
0.0 -0.06515411198832816
0.0 -0.07063300103670417
0.0 -0.07620734405668102
0.0 -0.08188056731748135
0.0 -0.08765617846200773
0.0 -0.0935377551937658
0.0 -0.09952893087655323
0.0 -0.10563337657534669
0.0 -0.11185477903493386
0.0 -0.11819681407170668
0.0 -0.12466311484920287
0.0 -0.13125723452621546
0.0 -0.13798260281545485
0.0 -0.14484247607954584
0.0 -0.15183988072853483
0.0 -0.15897754987739413
0.0 -0.16625785347963737
0.0 -0.17368272247692523
0.0 -0.1812535678917817
0.0 -0.18897119623117192
0.0 -0.19683572304360336
0.0 -0.20484648695267163
0.0 -0.2130019669373463
0.0 -0.2212997059984952
0.0 -0.2297362445939491
0.0 -0.23830706729538234
0.0 -0.24700656598339904
0.0 -0.2558280225322282
0.0 -0.2647636133427678
0.0 -0.2738044372858187
0.0 -0.28294056766189424
0.0 -0.2921611277341058
0.0 -0.30145438832261007
0.0 -0.3108078849436184
0.0 -0.32020855110952035
0.0 -0.3296428637433453
0.0 -0.3390969962450914
0.0 -0.34855697459938967
0.0 -0.3580088320272395
0.0 -0.3674387580286585
0.0 -0.376833238189095
0.0 -0.38617918177129007
0.0 -0.3954640348256997
0.0 -0.40467587727273124
0.0 -0.4138035030962169
0.0 -0.4228364834097483
0.0 -0.4317652126974087
0.0 -0.44058093897889955
0.0 -0.4492757790033794
0.0 -0.4578427198382105
0.0 -0.46627560839309007
0.0 -0.4745691305141654
0.0 -0.48271878130642404
0.0 -0.4907208283074889
0.0 -0.4985722690547041
0.0 -0.5062707844730652
0.0 -0.5138146893763643
0.0 -0.5212028812285084
0.0 -0.5284347881647754
0.0 -0.5355103171298882
0.0 -0.5424298028550827
0.0 -0.5491939582718577
0.0 -0.5558038268465232
0.0 -0.5622607372168652
0.0 -0.5685662604196675
0.0 -0.5747221699148192
0.0 -0.5807304045377065
0.0 -0.5865930344461089
0.0 -0.5923122300705935
0.0 -0.5978902340282296
0.0 -0.6033293359181224
0.0 -0.6086318498835696
0.0 -0.6138000947992285
0.0 -0.6188363769221192
0.0 -0.6237429748319966
0.0 -0.6285221264789734
0.0 -0.6331760181535189
0.0 -0.6377067751953474
0.0 -0.6421164542624936
0.0 -0.6464070369893055
0.0 -0.6505804248715061
0.0 -0.6546384352272803
0.0 -0.6585827980949838
0.0 -0.6624151539401424
0.0 -0.6661370520565112
0.0 -0.6697499495578405
0.0 -0.6732552108684208
0.0 -0.6766541076313006
0.0 -0.679947818963196
0.0 -0.6831374319944667
0.0 -0.6862239426411164
0.0 -0.6892082565635648
0.0 -0.692091190273981
0.0 -0.6948734723602806
0.0 -0.6975557448005296
0.0 -0.700138564346519
0.0 -0.7026224039597204
0.0 -0.705007654286773
0.0 -0.707294625165132
0.0 -0.7094835471525788
0.0 -0.7115745730770132
0.0 -0.7135677796053438
0.0 -0.7154631688324227
0.0 -0.7172606698928619
0.0 -0.7189601406002492
0.0 -0.7205613691197862
0.0 -0.7220640756817167
0.0 -0.7234679143441183
0.0 -0.724772474814707
0.0 -0.7259772843422665
0.0 -0.7270818096891543
0.0 -0.7280854591970682
0.0 -0.7289875849588637
0.0 -0.7297874851096858
0.0 -0.730484406251012
0.0 -0.7310775460213592
0.0 -0.7315660558273768
0.0 -0.7319490437487853
0.0 -0.7322255776300999
0.0 -0.7323946883712457
0.0 -0.7324553734279899
0.0 -0.7324066084560913
0.0 -0.7322474552309959
0.0 -0.7319771844267212
0.0 -0.7315952942006965
0.0 -0.7311015151734873
0.0 -0.730495814214658
0.0 -0.7297783968611647
0.0 -0.728949708207715
0.0 -0.7280104321278676
0.0 -0.7269614887099238
0.0 -0.7258040298224478
0.0 -0.7245394327598389
0.0 -0.723169291957709
0.0 -0.721695408809607
0.0 -0.7201197796593478
0.0 -0.7184445820852041
0.0 -0.7166721596318222
0.0 -0.7148050051812972
0.0 -0.7128457431849579
0.0 -0.7107971110008655
0.0 -0.7086619395979884
0.0 -0.7064431338959939
0.0 -0.7041436530095501
0.0 -0.7017664906582587
0.0 -0.6993146559885348
0.0 -0.6967911550328564
0.0 -0.6941989730060094
0.0 -0.6915410576085417
0.0 -0.6888203034759586
0.0 -0.6860395378795439
0.0 -0.6832015077522802
0.0 -0.6803088680822195
0.0 -0.677364171686686
0.0 -0.6743698603545422
0.0 -0.6713282573208708
0.0 -0.6682415610190862
0.0 -0.6651118400397734
0.0 -0.6619410292134015
0.0 -0.6587309267252878
0.0 -0.6554831921655295
0.0 -0.6521993454137347
0.0 -0.6488807662579051
0.0 -0.6455286946483749
0.0 -0.6421442314908983
0.0 -0.6387283398874676
0.0 -0.6352818467388847
0.0 -0.6318054446292196
0.0 -0.6282996939188127
0.0 -0.6247650249791973
0.0 -0.6212017405100645
0.0 -0.617610017885022
0.0 -0.6139899114793123
0.0 -0.6103413549387815
0.0 -0.6066641633551831
0.0 -0.602958035318333
0.0 -0.599222554820714
0.0 -0.5954571929948602
0.0 -0.5916613096682725
0.0 -0.5878341547247556
0.0 -0.5839748692649872
0.0 -0.5800824865628662
0.0 -0.5761559328178255
0.0 -0.5721940277068799
0.0 -0.5681954847438028
0.0 -0.5641589114565488
0.0 -0.560082809397949
0.0 -0.5559655740088829
0.0 -0.551805494357665
0.0 -0.5476007527843504
0.0 -0.5433494244841706
0.0 -0.5390494770704294
0.0 -0.5346987701640178
0.0 -0.5302950550643233
0.0 -0.5258359745647941
0.0 -0.521319062985832
0.0 -0.5167417465080757
0.0 -0.5121013439005273
0.0 -0.5073950677503405
0.0 -0.5026200263143992
0.0 -0.49777322612692787
0.0 -0.492851575512133
0.0 -0.4878518891659924
0.0 -0.48277089398642653
0.0 -0.4776052363457066
0.0 -0.472351491012465
0.0 -0.4670061719422965
0.0 -0.4615657451647667
0.0 -0.45602664399959403
0.0 -0.45038528683463713
0.0 -0.44463809769177054
0.0 -0.438781529792349
0.0 -0.4328120923103231
0.0 -0.42672638046678263
0.0 -0.42052110907352946
0.0 -0.4141931495742088
0.0 -0.40773957055890503
0.0 -0.4011576816417275
0.0 -0.3944450804911292
0.0 -0.387599702690512
0.0 -0.38061987398376773
0.0 -0.37350436432924133
0.0 -0.3662524430494027
0.0 -0.3588639342263009
0.0 -0.3513392713594745
0.0 -0.3436795501790122
0.0 -0.33588657839827063
0.0 -0.32796292110535236
0.0 -0.3199119404372503
0.0 -0.31173782816303003
0.0 -0.30344562982948325
0.0 -0.2950412592000595
0.0 -0.28653150184924575
0.0 -0.27792400696083264
0.0 -0.2692272666172893
0.0 -0.26045058215288536
0.0 -0.25160401746610256
0.0 -0.24269833953543732
0.0 -0.23374494674319446
0.0 -0.22475578596951395
0.0 -0.2157432597584503
0.0 -0.2067201251643248
0.0 -0.19769938614523944
0.0 -0.18869418156822343
0.0 -0.17971767101582045
0.0 -0.1707829206293709
0.0 -0.1619027911870857
0.0 -0.1530898304984668
0.0 -0.1443561720100165
0.0 -0.13571344127490276
0.0 -0.12717267165876425
0.0 -0.11874423035302727
0.0 -0.11043775546177352
0.0 -0.10226210463038622
0.0 -0.09422531540170434
0.0 -0.08633457722247984
0.0 -0.07859621478174954
0.0 -0.07101568214510307
0.0 -0.06359756695739772
0.0 -0.056345603825168435
0.0 -0.04926269586358327
0.0 -0.042350943305865314
0.0 -0.03561167802869823
0.0 -0.02904550284573312
0.0 -0.02265233446025211
0.0 -0.016431449041600862
0.0 -0.010381529490072608
0.0 -0.004500713572069225
0.0 0.0012133577680284212
0.0 0.006763492489494259
0.0 0.01215290038555006
0.0 0.017385147215652215
0.0 0.022464110307277213
0.0 0.027393935825633625
0.0 0.03217899785655362
0.0 0.03682385940855687
0.0 0.0413332354120909
0.0 0.04571195777436507
0.0 0.049964942534258004
0.0 0.054097159151095746
0.0 0.05811360195177104
0.0 0.062019263751353235
0.0 0.06581911165220364
0.0 0.06951806501530801
0.0 0.07312097558508389
0.0 0.0766326097355983
0.0 0.08005763279238887
0.0 0.08340059537044017
0.0 0.08666592165584873
0.0 0.08985789954678369
0.0 0.09298067255889643
0.0 0.09603823339162608
0.0 0.09903441904505597
0.0 0.10197290737215846
0.0 0.10485721494839648
0.0 0.10769069613962637
0.0 0.11047654324991256
0.0 0.11321778763302595
0.0 0.11591730165483989
0.0 0.11857780139833793
0.0 0.1212018500082858
0.0 0.12379186157859023
0.0 0.12635010549177686
0.0 0.12887871112669969
0.0 0.13137967285739766
0.0 0.13385485527281282
0.0 0.1363059985537792
0.0 0.1387347239501945
0.0 0.14114253930753767
0.0 0.1435308445978418
0.0 0.14590093741584295
0.0 0.14825401840627633
0.0 0.15059119659317105
0.0 0.15291349458649903
0.0 0.155221853645664
0.0 0.15751713858308228
0.0 0.15980014249451804
0.0 0.16207159130590712
0.0 0.16433214812915256
0.0 0.16658241742181845
0.0 0.1688229489478063
0.0 0.17105424153798915
0.0 0.17327674665142173
0.0 0.17549087173916048
0.0 0.17769698341393253
0.0 0.17989541042990698
0.0 0.18208644647766167
0.0 0.18427035280012202
0.0 0.18644736063578873
0.0 0.18861767349598685
0.0 0.19078146928316939
0.0 0.19293890225751228
0.0 0.1950901048591514
0.0 0.19723518939345197
0.0 0.19937424958667366
0.0 0.20150736201931188
0.0 0.20363458744426527
0.0 0.2057559719968098
0.0 0.20787154830315777
0.0 0.20998133649415154
0.0 0.21208534513039445
0.0 0.21418357204485702
0.0 0.21627600510872427
0.0 0.2183626229259683
0.0 0.22044339546184827
0.0 0.22251828461025525
0.0 0.22458724470453945
0.0 0.22665022297617995
0.0 0.2287071599653873
0.0 0.23075798988746654
0.0 0.23280264095851527
0.0 0.23484103568378653
0.0 0.23687309111181412
0.0 0.2388987190571748
0.0 0.2409178262945511
0.0 0.2429303147265586
0.0 0.24493608152761312
0.0 0.2469350192659366
0.0 0.24892701600563394
0.0 0.2509119553906184
0.0 0.2528897167120188
0.0 0.25486017496056695
0.0 0.2568232008653395
0.0 0.2587786609201133
0.0 0.26072641739848695
0.0 0.262666328358823
0.0 0.2645982476399765
0.0 0.26652202484869253
0.0 0.26843750533947924
0.0 0.2703445301876978
0.0 0.2722429361565436
0.0 0.27413255565854133
0.0 0.27601321671212176
0.0 0.27788474289380494
0.0 0.27974695328647153
0.0 0.281599662424168
0.0 0.2834426802338583
0.0 0.2852758119745058
0.0 0.28709885817384334
0.0 0.2889116145631676
0.0 0.2907138720104738
0.0 0.29250541645223027
0.0 0.29428602882407956
0.0 0.2960554849907388
0.0 0.2978135556753649
0.0 0.2995600063886406
0.0 0.3012945973578334
0.0 0.30301708345607414
0.0 0.3047272141321007
0.0 0.306424733340711
0.0 0.30810937947417033
0.0 0.30978088529481923
0.0 0.31143897786913294
0.0 0.31308337850348544
0.0 0.31471380268187893
0.0 0.31632996000590335
0.0 0.3179315541372006
0.0 0.3195182827427139
0.0 0.3210898374430135
0.0 0.3226459037639991
0.0 0.32418616109228954
0.0 0.32571028263462315
0.0 0.32721793538160227
0.0 0.32870878007612947
0.0 0.3301824711868961
0.0 0.3316386568872964
0.0 0.3330769790401566
0.0 0.33449707318868166
0.0 0.3358985685540378
0.0 0.33728108804000545
0.0 0.3386442482451516
0.0 0.3399876594829881
0.0 0.34131092581059735
0.0 0.34261364506622466
0.0 0.3438954089163515
0.0 0.3451558029127816
0.0 0.34639440656028675
0.0 0.3476107933953766
0.0 0.3488045310767703
0.0 0.34997518148816475
0.0 0.35112230085390783
0.0 0.35224543986819773
0.0 0.3533441438384432
0.0 0.35441795284343025
0.0 0.3554664019069505
0.0 0.3564890211875553
0.0 0.3574853361851049
0.0 0.3584548679647876
0.0 0.35939713339928403
0.0 0.36031164542975197
0.0 0.3611979133463017
0.0 0.36205544308862503
0.0 0.3628837375674297
0.0 0.3636822970073144
0.0 0.36445061931170025
0.0 0.36518820045040773
0.0 0.36589453487043927
0.0 0.3665691159304875
0.0 0.3672114363596489
0.0 0.3678209887407694
0.0 0.36839726601879186
0.0 0.3689397620344092
0.0 0.3694479720832519
0.0 0.3699213935007556
0.0 0.37035952627276153
0.0 0.3707618736718009
0.0 0.3711279429188994
0.0 0.37145724587061746
0.0 0.37174929973090626
0.0 0.3720036277872151
0.0 0.37221976017013014
0.0 0.37239723463565766
0.0 0.3725355973690872
0.0 0.3726344038091824
0.0 0.3726932194912484
0.0 0.37271162090741783
0.0 0.3726891980538513
0.0 0.37262557093650284
0.0 0.3725204037437641
0.0 0.3723734052939969
0.0 0.3721843283307403
0.0 0.37195296880092876
0.0 0.37167916510826426
0.0 0.37136279733479216
0.0 0.37100378642464776
0.0 0.37060209332486616
0.0 0.37015771807907416
0.0 0.36967069887080883
0.0 0.3691411110141203
0.0 0.36856906589001703
0.0 0.3679547098281867
0.0 0.3672982229342717
0.0 0.3665998178637901
0.0 0.3658597385445544
0.0 0.36507825885016143
0.0 0.3642556812277823
0.0 0.36339233528408277
0.0 0.36248857633363596
0.0 0.3615447839146536
0.0 0.3605613602772522
0.0 0.35953872884978766
0.0 0.35847733268903303
0.0 0.35737763292014113
0.0 0.356240107172425
0.0 0.35506524801701017
0.0 0.3538535614123639
0.0 0.35260556516359226
0.0 0.3513217874012206
0.0 0.3500027650849426
0.0 0.3486490425375413
0.0 0.34726117001386125
0.0 0.3458397023093466
0.0 0.3443851974122668
0.0 0.3428982152033318
0.0 0.3413793162059606
0.0 0.339829060390019
0.0 0.3382480060313853
0.0 0.33663670862924966
0.0 0.3349957198826005
0.0 0.3333255867269129
0.0 0.3316268504316289
0.0 0.3299000457586117
0.0 0.32814570018137384
0.0 0.32636433316451496
0.0 0.3245564555024765
0.0 0.32272256871641236
0.0 0.32086316450770125
0.0 0.3189787242663823
0.0 0.31706971863258
0.0 0.3151366071088027
0.0 0.3131798377208445
0.0 0.311199846724895
0.0 0.3091970583583655
0.0 0.3071718846318685
0.0 0.3051247251597417
0.0 0.30305596702648374
0.0 0.3009659846864679
0.0 0.2988551398943158
0.0 0.29672378166334695
0.0 0.2945722462495701
0.0 0.2924008571587428
0.0 0.2902099251741001
0.0 0.287999748402436
0.0 0.28577061233631
0.0 0.28352278993024993
0.0 0.2812565416889192
0.0 0.27897211576532455
0.0 0.27666974806724115
0.0 0.2743496623701414
0.0 0.2720120704350158
0.0 0.2696571721295796
0.0 0.2672851555514605
0.0 0.2648961971520581
0.0 0.26249046185986463
0.0 0.2600681032021223
0.0 0.2576292634237822
0.0 0.25517407360280797
0.0 0.2527026537609456
0.0 0.2502151129691491
0.0 0.24771154944691984
0.0 0.24519205065487398
0.0 0.24265669337991075
0.0 0.24010554381240012
0.0 0.23753865761485496
0.0 0.23495607998159013
0.0 0.2323578456889055
0.0 0.22974397913535863
0.0 0.22711449437171724
0.0 0.2244693951202011
0.0 0.22180867478263863
0.0 0.2191323164371746
0.0 0.21644029282317204
0.0 0.21373256631395546
0.0 0.21100908887704117
0.0 0.2082698020214973
0.0 0.2055146367320678
0.0 0.20274351338968455
0.0 0.19995634167797732
0.0 0.19715302047537428
0.0 0.1943334377323655
0.0 0.19149747033347883
0.0 0.18864498394349138
0.0 0.18577583283737076
0.0 0.1828898597134083
0.0 0.17998689548897207
0.0 0.17706675907826924
0.0 0.1741292571514675
0.0 0.17117418387448102
0.0 0.16820132062868068
0.0 0.1652104357097378
0.0 0.1622012840047592
0.0 0.15917360664681382
0.0 0.15612713064589406
0.0 0.1530615684952904
0.0 0.14997661775229315
0.0 0.14687196059206536
0.0 0.14374726333345722
0.0 0.14060217593545588
0.0 0.1374363314628837
0.0 0.13424934551987316
0.0 0.1310408156495585
0.0 0.1278103206983316
0.0 0.1245574201429135
0.0 0.12128165337839332
0.0 0.11798253896528234
0.0 0.11465957383352506
0.0 0.11131223244129848
0.0 0.10793996588631928
0.0 0.1045422009672639
0.0 0.10111833919279181
0.0 0.0976677557355465
0.0 0.09418979832839455
0.0 0.09068378610005219
0.0 0.08714900834714127
0.0 0.08358472323961763
0.0 0.07999015645642484
0.0 0.07636449974815038
0.0 0.0727069094234035
0.0 0.0690165047555987
0.0 0.06529236630682386
0.0 0.06153353416550351
0.0 0.057739006094645585
0.0 0.0539077355875951
0.0 0.05003862982842297
0.0 0.04613054755436892
0.0 0.04218229681815188
0.0 0.038192632648481724
0.0 0.03416025460777865
0.0 0.030083804246961464
0.0 0.02596186245824042
0.0 0.021792946728186175
0.0 0.01757550829499545
0.0 0.013307929215894472
0.0 0.008988519353083467
0.0 0.0046155132896100685
0.0 0.0001870671901614239
0.0 -0.004298744373906942
0.0 -0.00884393161080623
0.0 -0.013450592675135355
0.0 -0.01812091677726859
0.0 -0.022857187188600924
0.0 -0.027661784085696438
0.0 -0.03253718716435403
0.0 -0.037485977940541024
0.0 -0.0425108416387862
0.0 -0.04761456854970145
0.0 -0.052800054716552816
0.0 -0.05807030178599104
0.0 -0.06342841582999431
0.0 -0.06887760491467883
0.0 -0.07442117515694498
0.0 -0.08006252497220882
0.0 -0.08580513717627669
0.0 -0.0916525685627196
0.0 -0.09760843653539153
0.0 -0.10367640233619689
0.0 -0.10986015037387496
0.0 -0.11616336313446789
0.0 -0.12258969114344088
0.0 -0.12914271745950537
0.0 -0.135825916218594
0.0 -0.14264260482163574
0.0 -0.14959588948073677
0.0 -0.15668860401373785
0.0 -0.16392324201406483
0.0 -0.17130188282547454
0.0 -0.1788261121190238
0.0 -0.18649693829483183
0.0 -0.19431470639786538
0.0 -0.20227901171926557
0.0 -0.21038861571722836
0.0 -0.2186413672907498
0.0 -0.22703413272780554
0.0 -0.23556273777973502
0.0 -0.24422192524599134
0.0 -0.2530053311621031
0.0 -0.2619054821621208
0.0 -0.27091381585103086
0.0 -0.28002072511148446
0.0 -0.28921562624153335
0.0 -0.29848704974911344
0.0 -0.3078227515949379
0.0 -0.3172098417570223
0.0 -0.326634926256145
0.0 -0.33608425828356414
0.0 -0.34554389383843737
0.0 -0.3549998473146536
0.0 -0.3644382427519489
0.0 -0.3738454569403501
0.0 -0.38320825118335966
0.0 -0.3925138892230579
0.0 -0.4017502395528937
0.0 -0.4109058610447834
0.0 -0.4199700714622199
0.0 -0.42893299899859066
0.0 -0.4377856174580461
0.0 -0.44651976608055927
0.0 -0.4551281553037501
0.0 -0.4636043599555399
0.0 -0.47194280149040535
0.0 -0.48013872092694754
0.0 -0.4881881441267303
0.0 -0.4960878409863584
0.0 -0.5038352800095879
0.0 -0.5114285795964766
0.0 -0.5188664572434001
0.0 -0.5261481777003607
0.0 -0.5332735009872369
0.0 -0.5402426310330144
0.0 -0.5470561655741667
0.0 -0.5537150478312909
0.0 -0.5602205203769195
0.0 -0.5665740815116705
0.0 -0.5727774443799045
0.0 -0.5788324989792242
0.0 -0.5847412771499845
0.0 -0.5905059205711541
0.0 -0.59612865173715
0.0 -0.6016117478464669
0.0 -0.6069575174968298
0.0 -0.6121682800529058
0.0 -0.6172463475309188
0.0 -0.6221940088292929
0.0 -0.6270135161250747
0.0 -0.6317070732516511
0.0 -0.6362768258734306
0.0 -0.6407248532769398
0.0 -0.645053161604451
0.0 -0.6492636783651154
0.0 -0.6533582480689991
0.0 -0.6573386288408488
0.0 -0.6612064898823884
0.0 -0.6649634096640749
0.0 -0.6686108747392173
0.0 -0.672150279084951
0.0 -0.6755829238855853
0.0 -0.6789100176842003
0.0 -0.6821326768379712
0.0 -0.6852519262215284
0.0 -0.6882687001307061
0.0 -0.6911838433463029
0.0 -0.6939981123240238
0.0 -0.6967121764826191
0.0 -0.6993266195674499
0.0 -0.7018419410713314
0.0 -0.704258557698602
0.0 -0.7065768048619873
0.0 -0.7087969382050208
0.0 -0.7109191351456132
0.0 -0.7129434964388525
0.0 -0.714870047759332
0.0 -0.716698741305265
0.0 -0.7184294574283866
0.0 -0.7200620062952082
0.0 -0.7215961295865769
0.0 -0.7230315022437448
0.0 -0.7243677342702683
0.0 -0.7256043726000547
0.0 -0.7267409030427526
0.0 -0.7277767523184507
0.0 -0.7287112901942947
0.0 -0.7295438317361506
0.0 -0.7302736396888229
0.0 -0.7308999269985494
0.0 -0.7314218594915283
0.0 -0.7318385587220458
0.0 -0.7321491050033437
0.0 -0.7323525406336311
0.0 -0.7324478733285859
0.0 -0.7324340805067643
0.0 -0.7323101785680796
0.0 -0.7320753669530878
0.0 -0.7317290707674565
0.0 -0.7312709461148424
0.0 -0.730700884282285
0.0 -0.7300190146123533
0.0 -0.7292257058965949
0.0 -0.7283215661422427
0.0 -0.727307440587558
0.0 -0.7261844078702765
0.0 -0.7249537742877862
0.0 -0.723617066125928
0.0 -0.7221760200744727
0.0 -0.7206325717899236
0.0 -0.7189888427087059
0.0 -0.7172471252543504
0.0 -0.7154098666193045
0.0 -0.7134796513339997
0.0 -0.7114591828614913
0.0 -0.7093512644743987
0.0 -0.7071587796814236
0.0 -0.7048846724732146
0.0 -0.7025319276519766
0.0 -0.7001035514965678
0.0 -0.6976025529957546
0.0 -0.6950319258579217
0.0 -0.6923946314771308
0.0 -0.6896935830043158
0.0 -0.6869316306399286
0.0 -0.6841115482317379
0.0 -0.6812360212298507
0.0 -0.678307636021286
0.0 -0.6753288706393249
0.0 -0.6723020868189021
0.0 -0.6692295233488189
0.0 -0.6661132906546905
0.0 -0.6629553665332664
0.0 -0.6597575929489423
0.0 -0.6565216737966655
0.0 -0.6532491735317029
0.0 -0.6499415165655426
0.0 -0.646599987328139
0.0 -0.6432257308994241
0.0 -0.6398197541171177
0.0 -0.6363829270730382
0.0 -0.6329159849160497
0.0 -0.6294195298861883
0.0 -0.6258940335111981
0.0 -0.6223398389034537
0.0 -0.6187571631019301
0.0 -0.6151460994103698
0.0 -0.6115066196890233
0.0 -0.607838576563238
0.0 -0.6041417055177222
0.0 -0.6004156268505014
0.0 -0.5966598474654264
0.0 -0.592873762486607
0.0 -0.5890566566823713
0.0 -0.5852077056903351
0.0 -0.581325977038951
0.0 -0.5774104309645729
0.0 -0.5734599210266655
0.0 -0.5694731945273891
0.0 -0.5654488927454748
0.0 -0.5613855509981488
0.0 -0.5572815985489413
0.0 -0.5531353583836335
0.0 -0.5489450468814091
0.0 -0.544708773413607
0.0 -0.5404245399083815
0.0 -0.5360902404261721
0.0 -0.5317036607982438
0.0 -0.5272624783887534
0.0 -0.5227642620499171
0.0 -0.5182064723499228
0.0 -0.5135864621643017
0.0 -0.5089014777335369
0.0 -0.5041486603027011
0.0 -0.4993250484727908
0.0 -0.4944275814080004
0.0 -0.4894531030582196
0.0 -0.4843983675711988
0.0 -0.47926004608367023
0.0 -0.4740347350946502
0.0 -0.46871896663646656
0.0 -0.46330922046888184
0.0 -0.45780193852799284
0.0 -0.4521935418632132
0.0 -0.44648045029128824
0.0 -0.440659104984561
0.0 -0.4347259941901729
0.0 -0.428677682246131
0.0 -0.4225108420179104
0.0 -0.41622229082438306
0.0 -0.4098090298536073
0.0 -0.4032682869870002
0.0 -0.3965975628548282
0.0 -0.389794679837563
0.0 -0.3828578336079297
0.0 -0.3757856466796294
0.0 -0.3685772232937239
0.0 -0.3612322048362955
0.0 -0.35375082484580733
0.0 -0.34613396254095496
0.0 -0.3383831936858476
0.0 -0.33050083751590686
0.0 -0.3224899983822347
0.0 -0.31435460074187993
0.0 -0.30609941613359626
0.0 -0.29773008083951874
0.0 -0.28925310304710855
0.0 -0.28067585849458815
0.0 -0.2720065738056183
0.0 -0.26325429699037656
0.0 -0.2544288549023305
0.0 -0.245540797781802
0.0 -0.23660133137568293
0.0 -0.22762223748285865
0.0 -0.21861578412187854
0.0 -0.20959462683600036
0.0 -0.2005717029261285
0.0 -0.19156012062054822
0.0 -0.18257304533973195
0.0 -0.17362358528594463
0.0 -0.16472467857647538
0.0 -0.1558889840473378
0.0 -0.14712877768863544
0.0 -0.13845585644644479
0.0 -0.12988145085578046
0.0 -0.12141614767301258
0.0 -0.11306982337070541
0.0 -0.10485158905659364
0.0 -0.09676974709043293
0.0 -0.08883175940299301
0.0 -0.08104422727316701
0.0 -0.07341288209380822
0.0 -0.06594258645676344
0.0 -0.05863734471617766
0.0 -0.051500322051097815
0.0 -0.044533870948473
0.0 -0.03773956396950719
0.0 -0.03111823164735813
0.0 -0.024670004390748665
0.0 -0.018394357331370816
0.0 -0.012290157145572377
0.0 -0.006355709993578514
0.0 -0.0005888098427374745
0.0 0.005013213434110938
0.0 0.010453446675703335
0.0 0.01573534714897757
0.0 0.020862697658280336
0.0 0.02583956326579459
0.0 0.030670249783755037
0.0 0.03535926415559239
0.0 0.03991127681187665
0.0 0.04433108606497638
0.0 0.048623584590894844
0.0 0.05279372803525623
0.0 0.05684650577082907
0.0 0.0607869138247649
0.0 0.06461992998391315
0.0 0.06835049107565676
0.0 0.07198347240960493
0.0 0.07552366935239127
0.0 0.0789757809941624
0.0 0.08234439585161045
0.0 0.08563397953913211
0.0 0.08884886432737649
0.0 0.09199324049748583
0.0 0.09507114939004781
0.0 0.09808647804036391
0.0 0.10104295528619202
0.0 0.10394414923063867
0.0 0.10679346594128014
0.0 0.10959414926673838
0.0 0.11234928165364592
0.0 0.11506178584999181
0.0 0.11773442738502772
0.0 0.12036981772100842
0.0 0.122970417977831
0.0 0.12553854313792628
0.0 0.12807636664536756
0.0 0.1305859253199393
0.0 0.1330691245137225
0.0 0.13552774344448965
0.0 0.1379634406467754
0.0 0.14037775948782516
0.0 0.14277213370167274
0.0 0.14514789290031804
0.0 0.14750626802634367
0.0 0.1498483967163083
0.0 0.15217532854887805
0.0 0.15448803015590626
0.0 0.15678739017855325
0.0 0.15907422405405952
0.0 0.16134927862196408
0.0 0.1636132365414096
0.0 0.16586672051371437
0.0 0.16811029730663793
0.0 0.17034448157874116
0.0 0.17256973950396134
0.0 0.17478649219800887
0.0 0.17699511894946215
0.0 0.17919596025951098
0.0 0.18138932069519184
0.0 0.18357547156168988
0.0 0.18575465339986713
0.0 0.1879270783156295
0.0 0.1900929321480818
0.0 0.1922523764836524
0.0 0.194405550523511
0.0 0.19655257281166458
0.0 0.19869354283111026
0.0 0.20082854247535722
0.0 0.20295763740251407
0.0 0.20508087827898
0.0 0.20719830191958513
0.0 0.20930993233080564
0.0 0.21141578166343625
0.0 0.2135158510808442
0.0 0.21561013154865774
0.0 0.21769860455146375
0.0 0.21978124274180663
0.0 0.2218580105264962
0.0 0.22392886459495115
0.0 0.22599375439402586
0.0 0.22805262255349598
0.0 0.23010540526611328
0.0 0.23215203262588383
0.0 0.23419242892797618
0.0 0.23622651293342997
0.0 0.23825419810160933
0.0 0.2402753927931305
0.0 0.24229000044579027
0.0 0.24429791972582915
0.0 0.2462990446566833
0.0 0.24829326472720928
0.0 0.2502804649812072
0.0 0.2522605260899207
0.0 0.2542333244090537
0.0 0.25619873202171684
0.0 0.2581566167685982
0.0 0.26010684226654424
0.0 0.2620492679166357
0.0 0.26398374890275117
0.0 0.26591013618152715
0.0 0.2678282764645447
0.0 0.26973801219350374
0.0 0.27163918150907984
0.0 0.27353161821410293
0.0 0.27541515173164166
0.0 0.2772896070585319
0.0 0.2791548047148441
0.0 0.2810105606897463
0.0 0.2828566863841853
0.0 0.28469298855077935
0.0 0.2865192692312868
0.0 0.28833532569199477
0.0 0.2901409503573491
0.0 0.29193593074213064
0.0 0.29372004938246804
0.0 0.29549308376596395
0.0 0.29725480626120265
0.0 0.2990049840468974
0.0 0.30074337904093096
0.0 0.3024697478295376
0.0 0.30418384159687223
0.0 0.3058854060552108
0.0 0.307574181376027
0.0 0.3092499021221907
0.0 0.31091229718153796
0.0 0.31256108970206387
0.0 0.31419599702899764
0.0 0.3158167306440224
0.0 0.3174229961069115
0.0 0.31901449299985973
0.0 0.32059091487479685
0.0 0.3221519492039812
0.0 0.3236972773341806
0.0 0.32522657444475916
0.0 0.3267395095100014
0.0 0.3282357452660154
0.0 0.3297149381825719
0.0 0.3311767384402491
0.0 0.3326207899132662
0.0 0.3340467301584051
0.0 0.3354541904104328
0.0 0.33684279558445424
0.0 0.33821216428563977
0.0 0.339561908826788
0.0 0.3408916352542011
0.0 0.34220094338236595
0.0 0.3434894268379506
0.0 0.34475667311364216
0.0 0.3460022636323689
0.0 0.3472257738224644
0.0 0.34842677320434795
0.0 0.34960482548931104
0.0 0.3507594886910128
0.0 0.3518903152503026
0.0 0.35299685217400023
0.0 0.35407864118827537
0.0 0.3551352189072796
0.0 0.35616611701769135
0.0 0.3571708624798422
0.0 0.3581489777460983
0.0 0.35909998099717133
0.0 0.3600233863970355
0.0 0.36091870436712215
0.0 0.3617854418804578
0.0 0.3626231027764018
0.0 0.3634311880966239
0.0 0.36420919644294464
0.0 0.36495662435763715
0.0 0.3656729667267592
0.0 0.36635771720705
0.0 0.3670103686768851
0.0 0.36763041371173233
0.0 0.3682173450844999
0.0 0.3687706562910998
0.0 0.3692898421014821
0.0 0.36977439913631216
0.0 0.370223826469375
0.0 0.3706376262556903
0.0 0.37101530438521296
0.0 0.37135637116187403
0.0 0.37166034200758624
0.0 0.371926738190697
0.0 0.37215508757821986
0.0 0.3723449254110116
0.0 0.37249579510088837
0.0 0.37260724904848913
0.0 0.37267884948050045
0.0 0.37271016930465073
0.0 0.3727007932758435
0.0 0.3726503294422365
0.0 0.37255842762978447
0.0 0.37242478251636674
0.0 0.3722491329310058
0.0 0.37203126113839097
0.0 0.3717709921009608
0.0 0.3714681927113048
0.0 0.37112277098855695
0.0 0.37073467523337894
0.0 0.370303893137057
0.0 0.3698304508411624
0.0 0.36931441194514375
0.0 0.36875587646012514
0.0 0.3681549797080669
0.0 0.36751189116630234
0.0 0.36682681325828753
0.0 0.3660999800921783
0.0 0.36533165614958457
0.0 0.3645221349275282
0.0 0.36367173753725024
0.0 0.3627808112640672
0.0 0.3618497280929631
0.0 0.3608788832050166
0.0 0.35986869345010425
0.0 0.3588195958015861
0.0 0.35773204579887
0.0 0.3566065159838661
0.0 0.3554434943373873
0.0 0.35424348272152323
0.0 0.3530069953339215
0.0 0.3517345571797547
0.0 0.35042670256693675
0.0 0.3490839736298873
0.0 0.34770691888683053
0.0 0.3462960918352638
0.0 0.3448520495898448
0.0 0.3433753515665364
0.0 0.3418665582164132
0.0 0.3403262298120895
0.0 0.33875492528927387
0.0 0.3371532011454994
0.0 0.33552161039762585
0.0 0.3338607015992681
0.0 0.33217101791887355
0.0 0.33045309627875796
0.0 0.32870746655501965
0.0 0.3269346508378803
0.0 0.32513516275166165
0.0 0.3233095068332918
0.0 0.3214581779679511
0.0 0.31958166088021295
0.0 0.3176804296788116
0.0 0.31575494745297544
0.0 0.31380566591810166
0.0 0.3118330251084138
0.0 0.3098374531141382
0.0 0.3078193658606561
0.0 0.30577916692703516
0.0 0.30371724740131234
0.0 0.30163398576989275
0.0 0.29952974783843966
0.0 0.2974048866816585
0.0 0.295259742619424
0.0 0.293094643216756
0.0 0.29090990330521976
0.0 0.28870582502340764
0.0 0.28648269787424524
0.0 0.28424079879696096
0.0 0.28198039225165633
0.0 0.27970173031451817
0.0 0.2774050527818176
0.0 0.2750905872809466
0.0 0.2727585493868491
0.0 0.2704091427423068
0.0 0.26804255918064174
0.0 0.26565897884949835
0.0 0.26325857033446154
0.0 0.26084149078136043
0.0 0.2584078860161942
0.0 0.2559578906616991
0.0 0.25349162824965354
0.0 0.2510092113280897
0.0 0.2485107415626483
0.0 0.24599630983137422
0.0 0.24346599631230653
0.0 0.2409198705632685
0.0 0.23835799159330784
0.0 0.23578040792527855
0.0 0.2331871576490907
0.0 0.23057826846518556
0.0 0.2279537577178184
0.0 0.2253136324177534
0.0 0.2226578892539913
0.0 0.2199865145941627
0.0 0.21729948447322908
0.0 0.21459676457013704
0.0 0.21187831017207315
0.0 0.20914406612596262
0.0 0.2063939667768497
0.0 0.20362793589278724
0.0 0.20084588657585004
0.0 0.19804772115887062
0.0 0.19523333108747654
0.0 0.1924025967869863
0.0 0.1895553875136957
0.0 0.18669156119005853
0.0 0.183810964223234
0.0 0.1809134313064403
0.0 0.17799878520251622
0.0 0.17506683650905341
0.0 0.1721173834044196
0.0 0.16915021137394665
0.0 0.16616509291551007
0.0 0.16316178722367372
0.0 0.160140039851519
0.0 0.1570995823492203
0.0 0.15404013187836582
0.0 0.15096139080095922
0.0 0.14786304624196805
0.0 0.14474476962421384
0.0 0.1416062161743221
0.0 0.13844702439837148
0.0 0.13526681552579797
0.0 0.13206519292002236
0.0 0.1288417414541787
0.0 0.1255960268502261
0.0 0.12232759497962752
0.0 0.11903597112367717
0.0 0.1157206591914523
0.0 0.11238114089325589
0.0 0.1090168748673061
0.0 0.10562729575731394
0.0 0.10221181323847606
0.0 0.09876981098929398
0.0 0.0953006456065165
0.0 0.09180364546038923
0.0 0.08827810948728723
0.0 0.08472330591670386
0.0 0.08113847092947653
0.0 0.0775228072440487
0.0 0.07387548262750361
0.0 0.07019562832806207
0.0 0.06648233742572118
0.0 0.06273466309772997
0.0 0.05895161679565989
0.0 0.05513216633094355
0.0 0.05127523386593627
0.0 0.04737969380781645
0.0 0.04344437060299987
0.0 0.039468036430220926
0.0 0.03544940879105466
0.0 0.0313871479974465
0.0 0.02727985455681694
0.0 0.023126066456555898
0.0 0.018924256351264636
0.0 0.014672828657998394
0.0 0.010370116567076138
0.0 0.006014378978832384
0.0 0.0016037973800802656
0.0 -0.0028635273218610017
0.0 -0.007389577984826319
0.0 -0.01197642440856054
0.0 -0.01662622646702613
0.0 -0.021341237152480222
0.0 -0.0261238054778124
0.0 -0.030976379172198268
0.0 -0.035901507091735466
0.0 -0.04090184125113002
0.0 -0.04598013836442401
0.0 -0.05113926076193475
0.0 -0.056382176526763736
0.0 -0.06171195866722544
0.0 -0.06713178311121566
0.0 -0.07264492527488278
0.0 -0.07825475492116812
0.0 -0.08396472898429495
0.0 -0.08977838199493092
0.0 -0.09569931369883863
0.0 -0.10173117342131253
0.0 -0.10787764069331943
0.0 -0.11414240162671177
0.0 -0.12052912050996331
0.0 -0.1270414060985743
0.0 -0.1336827721027901
0.0 -0.14045659143779107
0.0 -0.14736604390692157
0.0 -0.15441405714568268
0.0 -0.16160324087091493
0.0 -0.16893581476114658
0.0 -0.17641353064154436
0.0 -0.18403759005513207
0.0 -0.19180855875773473
0.0 -0.19972628015481766
0.0 -0.2077897901715723
0.0 -0.21599723647210065
0.0 -0.2243458052724431
0.0 -0.2328316591775376
0.0 -0.24144988947119622
0.0 -0.25019448606985095
0.0 -0.25905832790196304
0.0 -0.268033195804277
0.0 -0.27710980916529343
0.0 -0.28627788654840297
0.0 -0.2955262294614259
0.0 -0.3048428273846945
0.0 -0.31421498120642505
0.0 -0.3236294414148843
0.0 -0.3330725568194622
0.0 -0.3425304292532739
0.0 -0.3519890696587812
0.0 -0.3614345511596222
0.0 -0.37085315513834904
0.0 -0.380231506917433
0.0 -0.3895566983192211
0.0 -0.39881639510082395
0.0 -0.4079989279720016
0.0 -0.4170933665698735
0.0 -0.4260895763581957
0.0 -0.4349782589263304
0.0 -0.4437509765773732
0.0 -0.452400162415294
0.0 -0.4609191173703275
0.0 -0.46930199574605236
0.0 -0.47754378093892724
0.0 -0.4856402529819601
0.0 -0.49358794951079665
0.0 -0.5013841216557734
0.0 -0.509026686240237
0.0 -0.5165141755254129
0.0 -0.5238456855951965
0.0 -0.5310208243280258
0.0 -0.5380396597627399
0.0 -0.5449026695341778
0.0 -0.5516106919337155
0.0 -0.5581648790403313
0.0 -0.5645666522687666
0.0 -0.5708176605923244
0.0 -0.5769197416181535
0.0 -0.5828748856219813
0.0 -0.5886852025868037
0.0 -0.5943528922357598
0.0 -0.5998802170031171
0.0 -0.6052694778487717
0.0 -0.6105229927906582
0.0 -0.6156430780055937
0.0 -0.6206320313318613
0.0 -0.6254921179956785
0.0 -0.6302255583779016
0.0 -0.6348345176361575
0.0 -0.6393210970003005
0.0 -0.6436873265649176
0.0 -0.6479351594108372
0.0 -0.6520664668975842
0.0 -0.656083034979887
0.0 -0.6599865614131912
0.0 -0.6637786537252488
0.0 -0.6674608278429032
0.0 -0.6710345072749254
0.0 -0.6745010227629772
0.0 -0.6778616123233536
0.0 -0.6811174216120105
0.0 -0.6842695045544576
0.0 -0.6873188241903903
0.0 -0.6902662536904519
0.0 -0.6931125775092858
0.0 -0.6958584926451034
0.0 -0.6985046099814035
0.0 -0.7010514556912815
0.0 -0.7034994726890259
0.0 -0.7058490221174665
0.0 -0.7081003848628612
0.0 -0.7102537630920502
0.0 -0.7123092818091987
0.0 -0.7142669904317491
0.0 -0.7161268643872408
0.0 -0.7178888067344659
0.0 -0.7195526498140457
0.0 -0.7211181569349552
0.0 -0.7225850241048178
0.0 -0.7239528818129463
0.0 -0.7252212968761437
0.0 -0.726389774358194
0.0 -0.7274577595747732
0.0 -0.7284246401961991
0.0 -0.7292897484609981
0.0 -0.7300523635136921
0.0 -0.7307117138804778
0.0 -0.7312669800965668
0.0 -0.7317172974988378
0.0 -0.7320617591971079
0.0 -0.7322994192366944
0.0 -0.7324292959639918
0.0 -0.7324503756054593
0.0 -0.7323616460079627
0.0 -0.7321622375179495
0.0 -0.7318515027266548
0.0 -0.7314290236428415
0.0 -0.730894616259762
0.0 -0.7302483338642538
0.0 -0.7294904689182385
0.0 -0.7286215533583802
0.0 -0.7276423571811775
0.0 -0.7265538852081102
0.0 -0.7253573719580855
0.0 -0.7240542745915113
0.0 -0.7226462639307081
0.0 -0.7211352136036803
0.0 -0.7195231874009214
0.0 -0.717812424976248
0.0 -0.7160053260609807
0.0 -0.7141044333945378
0.0 -0.7121124146023261
0.0 -0.7100320432726248
0.0 -0.7078661794972541
0.0 -0.7056177501458726
0.0 -0.7032897291408385
0.0 -0.7008851179891528
0.0 -0.6984069268108605
0.0 -0.6958581560804747
0.0 -0.693241779270719
0.0 -0.6905607265574966
0.0 -0.6878178697128178
0.0 -0.6850160082797169
0.0 -0.6821578570911416
0.0 -0.6792460351643624
0.0 -0.6762830559744387
0.0 -0.6732713190852738
0.0 -0.6702131030951756
0.0 -0.6671105598358128
0.0 -0.6639657097490523
0.0 -0.6607804383552609
0.0 -0.6575564937190523
0.0 -0.6542954848138466
0.0 -0.6509988806846406
0.0 -0.6476680103086937
0.0 -0.6443040630560152
0.0 -0.6409080896552486
0.0 -0.6374810035754114
0.0 -0.6340235827396692
0.0 -0.6305364714936101
0.0 -0.6270201827571014
0.0 -0.6234751002955586
0.0 -0.6199014810531752
0.0 -0.6162994574972193
0.0 -0.6126690399288256
0.0 -0.6090101187217144
0.0 -0.605322466455935
0.0 -0.6016057399190363
0.0 -0.597859481952018
0.0 -0.5940831231220317
0.0 -0.5902759832081157
0.0 -0.5864372724902996
0.0 -0.5825660928362623
0.0 -0.5786614385834199
0.0 -0.5747221972179322
0.0 -0.5707471498557045
0.0 -0.5667349715341153
0.0 -0.5626842313269781
0.0 -0.5585933922992464
0.0 -0.554460811322266
0.0 -0.5502847387750572
0.0 -0.5460633181622672
0.0 -0.541794585685145
0.0 -0.5374764698082641
0.0 -0.5331067908718168
0.0 -0.5286832608072347
0.0 -0.5242034830227007
0.0 -0.5196649525348805
0.0 -0.5150650564339557
0.0 -0.5104010747807852
0.0 -0.5056701820477438
0.0 -0.5008694492283986
0.0 -0.495995846755562
0.0 -0.491046248382181
0.0 -0.48601743619468885
0.0 -0.48090610694344665
0.0 -0.47570887988919963
0.0 -0.47042230637739274
0.0 -0.46504288136291644
0.0 -0.45956705711540297
0.0 -0.45399125933844736
0.0 -0.4483119059338222
0.0 -0.4425254286325297
0.0 -0.4366282976969583
0.0 -0.4306170498710632
0.0 -0.4244883197170223
0.0 -0.41823887442606494
0.0 -0.41186565212723425
0.0 -0.405365803640223
0.0 -0.39873673752710803
0.0 -0.39197616819336983
0.0 -0.38508216667227274
0.0 -0.37805321360045546
0.0 -0.3708882537591755
0.0 -0.3635867514185778
0.0 -0.3561487455859282
0.0 -0.3485749041280817
0.0 -0.34086657561943673
0.0 -0.3330258376658671
0.0 -0.32505554037981643
0.0 -0.31695934363936157
0.0 -0.30874174676194693
0.0 -0.3004081092682438
0.0 -0.2919646615082602
0.0 -0.2834185040731763
0.0 -0.2747775951221674
0.0 -0.26605072501004484
0.0 -0.25724747790178165
0.0 -0.24837818039368623
0.0 -0.2394538375155425
0.0 -0.2304860568492379
0.0 -0.22148696185225092
0.0 -0.21246909580363516
0.0 -0.20344531808085
0.0 -0.1944286947137417
0.0 -0.18543238533447712
0.0 -0.17646952873922883
0.0 -0.16755312929289437
0.0 -0.15869594634146478
0.0 -0.1499103886533072
0.0 -0.14120841570193476
0.0 -0.13260144734459584
0.0 -0.12410028316114818
0.0 -0.11571503241357599
0.0 -0.10745505528273791
0.0 -0.09932891574599179
0.0 -0.09134434618359742
0.0 -0.08350822354655889
0.0 -0.07582655668569999
0.0 -0.06830448423327108
0.0 -0.0609462822473735
0.0 -0.05375538068028436
0.0 -0.046734387619215285
0.0 -0.03988512017630553
0.0 -0.03320864087595796
0.0 -0.026705298401343162
0.0 -0.020374771614204513
0.0 -0.014216115846308303
0.0 -0.00822781056827478
0.0 -0.0024078076624618524
0.0 0.003246420348341307
0.0 0.008737832643600639
0.0 0.01406977343558447
0.0 0.01924592660802838
0.0 0.024270271903430854
0.0 0.029147042836355726
0.0 0.03388068646226683
0.0 0.03847582509657676
0.0 0.04293722005398395
0.0 0.04726973746093929
0.0 0.051478316181580275
0.0 0.05556793788747102
0.0 0.059543599292289216
0.0 0.0634102865630532
0.0 0.06717295190894287
0.0 0.0708364923370294
0.0 0.07440573055141564
0.0 0.07788539795875746
0.0 0.08128011972936858
0.0 0.08459440184963782
0.0 0.08783262008881548
0.0 0.09099901079179487
0.0 0.09409766339966946
0.0 0.09713251459182112
0.0 0.10010734393721736
0.0 0.10302577093849247
0.0 0.10589125335020338
0.0 0.10870708665226052
0.0 0.1114764045607668
0.0 0.11420218046114944
0.0 0.11688722965232108
0.0 0.11953421229543601
0.0 0.1221456369663982
0.0 0.1247238647174284
0.0 0.127271113559524
0.0 0.12978946328438606
0.0 0.13228086055120256
0.0 0.13474712417044943
0.0 0.1371899505235038
0.0 0.13961091906328288
0.0 0.1420114978472662
0.0 0.1443930490600879
0.0 0.1467568344883674
0.0 0.14910402091556416
0.0 0.15143568540938607
0.0 0.15375282047864886
0.0 0.15605633908048072
0.0 0.15834707946240223
0.0 0.16062580982709707
0.0 0.16289323281064208
0.0 0.16514998976760056
0.0 0.1673966648587208
0.0 0.16963378893903971
0.0 0.17186184324599135
0.0 0.17408126288867712
0.0 0.1762924401407925
0.0 0.17849572754083873
0.0 0.1806914408041964
0.0 0.1828798615524202
0.0 0.1850612398657422
0.0 0.18723579666526596
0.0 0.18940372593170487
0.0 0.19156519676778297
0.0 0.19372035531158568
0.0 0.195869326508234
0.0 0.19801221574726938
0.0 0.2001491103730891
0.0 0.2022800810756697
0.0 0.20440518316867157
0.0 0.2065244577618351
0.0 0.2086379328343661
0.0 0.21074562421577306
0.0 0.21284753648036367
0.0 0.2149436637613417
0.0 0.21703399049016747
0.0 0.21911849206656478
0.0 0.2211971354642722
0.0 0.22326987977735482
0.0 0.22533667671161245
0.0 0.22739747102534535
0.0 0.2294522009234723
0.0 0.23150079840873472
0.0 0.23354318959347237
0.0 0.23557929497521402
0.0 0.23760902967909925
0.0 0.23963230366992744
0.0 0.24164902193642404
0.0 0.24365908465011848
0.0 0.2456623873010433
0.0 0.24765882081229199
0.0 0.24964827163531014
0.0 0.25163062182764434
0.0 0.2536057491147312
0.0 0.2555735269371797
0.0 0.25753382448487744
0.0 0.25948650671914053
0.0 0.2614314343840235
0.0 0.2633684640078101
0.0 0.2652974478956198
0.0 0.26721823411398443
0.0 0.26913066646817696
0.0 0.2710345844730087
0.0 0.2729298233177501
0.0 0.27481621382577687
0.0 0.2766935824094934
0.0 0.2785617510210419
0.0 0.28042053709926557
0.0 0.2822697535133587
0.0 0.2841092085036059
0.0 0.28593870561958407
0.0 0.2877580436561772
0.0 0.28956701658773154
0.0 0.2913654135006624
0.0 0.2931530185248059
0.0 0.2949296107637973
0.0 0.2966949642247464
0.0 0.2984488477474708
0.0 0.30019102493354277
0.0 0.301921254075398
0.0 0.303639288085754
0.0 0.305344874427582
0.0 0.3070377550448765
0.0 0.30871766629446873
0.0 0.3103843388791309
0.0 0.31203749778222367
0.0 0.3136768622041416
0.0 0.31530214550081975
0.0 0.3169130551245689
0.0 0.3185092925675161
0.0 0.3200905533079348
0.0 0.32165652675975964
0.0 0.3232068962255888
0.0 0.32474133885348977
0.0 0.3262595255979354
0.0 0.3277611211852089
0.0 0.3292457840836292
0.0 0.33071316647896315
0.0 0.33216291425540245
0.0 0.33359466698250007
0.0 0.3350080579084741
0.0 0.3364027139603035
0.0 0.33777825575105536
0.0 0.3391342975948984
0.0 0.34047044753027605
0.0 0.3417863073517256
0.0 0.3430814726508489
0.0 0.344355532866955
0.0 0.3456080713479126
0.0 0.3468386654217644
0.0 0.348046886479674
0.0 0.3492323000707888
0.0 0.3503944660096181
0.0 0.35153293849654055
0.0 0.35264726625206655
0.0 0.3537369926654948
0.0 0.3548016559586117
0.0 0.3558407893650928
0.0 0.3568539213262722
0.0 0.3578405757039518
0.0 0.35880027201092535
0.0 0.35973252565989333
0.0 0.36063684823144176
0.0 0.36151274776175396
0.0 0.36235972905071373
0.0 0.3631772939910467
0.0 0.3639649419191286
0.0 0.36472216998806695
0.0 0.3654484735636358
0.0 0.3661433466436092
0.0 0.3668062823010006
0.0 0.36743677315166823
0.0 0.3680343118466946
0.0 0.3685983915898861
0.0 0.36912850668067054
0.0 0.3696241530825925
0.0 0.37008482901751955
0.0 0.370510035585576
0.0 0.3708992774107151
0.0 0.37125206331172367
0.0 0.37156790699832604
0.0 0.37184632779191695
0.0 0.37208685137030345
0.0 0.37228901053567653
0.0 0.3724523460048626
0.0 0.3725764072207231
0.0 0.37266075318337927
0.0 0.3727049532997366
0.0 0.3727085882495734
0.0 0.37267125633094483
0.0 0.3725925929735844
0.0 0.3724722786372928
0.0 0.3723100381577427
0.0 0.37210564003649416
0.0 0.3718588957110658
0.0 0.3715696587975317
0.0 0.37123782429902563
0.0 0.3708633277744546
0.0 0.37044614446265006
0.0 0.369986288358113
0.0 0.36948381123542884
0.0 0.3689388016203401
0.0 0.3683513837063545
0.0 0.36772171621663274
0.0 0.36704999121173437
0.0 0.3663364328445936
0.0 0.36558129606484624
0.0 0.36478486527532444
0.0 0.3639474529441751
0.0 0.36306939817663186
0.0 0.36215106525098045
0.0 0.3611928421236927
0.0 0.3601951389090701
0.0 0.3591583863390267
0.0 0.35808303420885484
0.0 0.3569695498149579
0.0 0.35581841639059797
0.0 0.35463013154570405
0.0 0.35340520571671014
0.0 0.35214416063225873
0.0 0.3508475278004073
0.0 0.34951584702272653
0.0 0.3481496649403808
0.0 0.3467495336169418
0.0 0.3453160091623113
0.0 0.3438496504017246
0.0 0.3423510175933793
0.0 0.3408206711977925
0.0 0.339259170701536
0.0 0.33766707349754416
0.0 0.336044933823735
0.0 0.33439330176123744
0.0 0.3327127222930832
0.0 0.3310037344238037
0.0 0.3292668703599721
0.0 0.327502654751355
0.0 0.32571160399198823
0.0 0.32389422558016767
0.0 0.32205101753605203
0.0 0.3201824678753111
0.0 0.31828905413701924
0.0 0.3163712429637906
0.0 0.31442948973198104
0.0 0.31246423822963754
0.0 0.3104759203797619
0.0 0.30846495600636786
0.0 0.3064317526407496
0.0 0.30437670536534134
0.0 0.3023001966925323
0.0 0.30020259647580744
0.0 0.2980842618506058
0.0 0.2959455372023292
0.0 0.2937867541589869
0.0 0.29160823160603033
0.0 0.2894102757210056
0.0 0.28719318002573985
0.0 0.2849572254538695
0.0 0.282702680431615
0.0 0.2804298009698106
0.0 0.27813883076530016
0.0 0.27583000130991664
0.0 0.2735035320053683
0.0 0.2711596302824586
0.0 0.2687984917231704
0.0 0.2664203001842446
0.0 0.26402522792098143
0.0 0.2616134357100832
0.0 0.25918507297044957
0.0 0.2567402778809172
0.0 0.254279177494017
0.0 0.2518018878448955
0.0 0.2493085140546151
0.0 0.24679915042711265
0.0 0.2442738805391523
0.0 0.24173277732266257
0.0 0.2391759031388937
0.0 0.23660330984387468
0.0 0.23401503884468522
0.0 0.23141112114609086
0.0 0.22879157738711633
0.0 0.22615641786715468
0.0 0.22350564256122818
0.0 0.22083924112403078
0.0 0.2181571928823912
0.0 0.2154594668158019
0.0 0.2127460215246609
0.0 0.21001680518587135
0.0 0.2072717554954389
0.0 0.2045107995976979
0.0 0.2017338540007858
0.0 0.19894082447796912
0.0 0.1961316059544074
0.0 0.1933060823789191
0.0 0.1904641265802898
0.0 0.18760560010763552
0.0 0.18473035305430438
0.0 0.1818382238647664
0.0 0.1789290391239057
0.0 0.17600261332809078
0.0 0.17305874863735646
0.0 0.17009723460798698
0.0 0.167117847904742
0.0 0.16412035199191624
0.0 0.16110449680237024
0.0 0.15807001838361204
0.0 0.15501663851994973
0.0 0.15194406432967075
0.0 0.1488519878361362
0.0 0.1457400855116085
0.0 0.142608017792555
0.0 0.13945542856509266
0.0 0.13628194461915638
0.0 0.13308717506988776
0.0 0.129870710744651
0.0 0.12663212353398923
0.0 0.12337096570473657
0.0 0.12008676917340064
0.0 0.11677904473782484
0.0 0.11344728126503263
0.0 0.11009094483304459
0.0 0.10670947782434662
0.0 0.10330229796857256
0.0 0.09986879733184943
0.0 0.09640834125013821
0.0 0.09292026720378968
0.0 0.0894038836304251
0.0 0.08585846867314671
0.0 0.082283268860987
0.0 0.07867749771842028
0.0 0.07504033430069046
0.0 0.07137092165165809
0.0 0.06766836518084551
0.0 0.06393173095636538
0.0 0.060160043910465644
0.0 0.05635228595452116
0.0 0.05250739400046076
0.0 0.04862425788585295
0.0 0.044701718200199136
0.0 0.04073856401042111
0.0 0.036733530484101815
0.0 0.032685296409773135
0.0 0.028592481614475043
0.0 0.024453644279973923
0.0 0.020267278160471743
0.0 0.016031809706414085
0.0 0.011745595101177373
0.0 0.0074069172200576724
0.0 0.003013982524180483
0.0 -0.0014350820941967267
0.0 -0.005942232493894921
0.0 -0.01050951046791667
0.0 -0.015139046894241033
0.0 -0.019833064813300716
0.0 -0.024593882381902257
0.0 -0.029423915642483197
0.0 -0.034325681033860356
0.0 -0.03930179755475657
0.0 -0.0443549884741341
0.0 -0.049488082462443246
0.0 -0.05470401399505945
0.0 -0.06000582285320897
0.0 -0.06539665251841752
0.0 -0.07087974722390813
0.0 -0.07645844739054253
0.0 -0.0821361831361996
0.0 -0.08791646550660834
0.0 -0.09380287503374048
0.0 -0.09979904718665164
0.0 -0.10590865424161053
0.0 -0.11213538306684921
0.0 -0.11848290829673777
0.0 -0.12495486036623629
0.0 -0.13155478789591715
0.0 -0.13828611396859797
0.0 -0.14515208592940695
0.0 -0.15215571848087317
0.0 -0.15929973004166148
0.0 -0.16658647259813264
0.0 -0.17401785560461963
0.0 -0.18159526487821964
0.0 -0.18931947787654776
0.0 -0.19719057722274122
0.0 -0.20520786482167375
0.0 -0.21336977935622634
0.0 -0.22167382031704294
0.0 -0.23011648195524295
0.0 -0.23869320060991192
0.0 -0.24739831871539628
0.0 -0.25622506841807835
0.0 -0.2651655771298338
0.0 -0.27421089654024733
0.0 -0.2833510556484945
0.0 -0.292575137323404
0.0 -0.3018713768332711
0.0 -0.3112272797861506
0.0 -0.3206297560627481
0.0 -0.3300652656709873
0.0 -0.33951997204738094
0.0 -0.34897989819428193
0.0 -0.35843108116650824
0.0 -0.3678597207742285
0.0 -0.377252318901804
0.0 -0.38659580649518654
0.0 -0.395877655983368
0.0 -0.4050859776188235
0.0 -0.4142095989057447
0.0 -0.42323812690369594
0.0 -0.432161993730286
0.0 -0.4409724860307174
0.0 -0.44966175953219906
0.0 -0.45822284005904335
0.0 -0.4666496125547885
0.0 -0.47493679974843656
0.0 -0.48307993212269573
0.0 -0.49107531080461664
0.0 -0.49891996491601176
0.0 -0.506611604805528
0.0 -0.5141485724483902
0.0 -0.5215297901541769
0.0 -0.5287547085758751
0.0 -0.5358232548708745
0.0 -0.5427357817302801
0.0 -0.5494930178689196
0.0 -0.5560960204553326
0.0 -0.5625461298587084
0.0 -0.568844926997597
0.0 -0.5749941934926215
0.0 -0.5809958747517828
0.0 -0.5868520460518397
0.0 -0.5925648816223883
0.0 -0.5981366266904464
0.0 -0.6035695724023751
0.0 -0.6088660335066033
0.0 -0.614028328654529
0.0 -0.6190587631576933
0.0 -0.6239596140263058
0.0 -0.6287331171067803
0.0 -0.6333814561333804
0.0 -0.6379067535106424
0.0 -0.6423110626481469
0.0 -0.6465963616767566
0.0 -0.6507645483849305
0.0 -0.6548174362245712
0.0 -0.6587567512475435
0.0 -0.6625841298460691
0.0 -0.6663011171823077
0.0 -0.6699091662042931
0.0 -0.6734096371567936
0.0 -0.6768037975064594
0.0 -0.68009282221071
0.0 -0.68327779426914
0.0 -0.6863597055047612
0.0 -0.6893394575301648
0.0 -0.6922178628606869
0.0 -0.694995646142948
0.0 -0.6976734454727478
0.0 -0.7002518137812881
0.0 -0.7027312202731226
0.0 -0.7051120519031492
0.0 -0.7073946148834195
0.0 -0.7095791362135976
0.0 -0.7116657652315996
0.0 -0.7136545751833332
0.0 -0.7155455648125725
0.0 -0.717338659973886
0.0 -0.7190337152732064
0.0 -0.7206305157421286
0.0 -0.7221287785533634
0.0 -0.723528154785969
0.0 -0.7248282312500577
0.0 -0.7260285323816302
0.0 -0.7271285222190255
0.0 -0.7281276064732007
0.0 -0.7290251347046562
0.0 -0.7298204026202898
0.0 -0.7305126545037863
0.0 -0.7311010857933025
0.0 -0.7315848458201598
0.0 -0.7319630407219923
0.0 -0.7322347365432558
0.0 -0.7323989625351641
0.0 -0.7324547146659134
0.0 -0.7324009689752072
0.0 -0.732236795001151
0.0 -0.7319614735436122
0.0 -0.7315745131427076
0.0 -0.7310756550085221
0.0 -0.7304648767490781
0.0 -0.7297423947231643
0.0 -0.7289086648581904
0.0 -0.7279643817928482
0.0 -0.7269104762298965
0.0 -0.725748110415417
0.0 -0.7244786716966644
0.0 -0.723103764150113
0.0 -0.7216251983131685
0.0 -0.7200449790957364
0.0 -0.7183652919897745
0.0 -0.7165884877344084
0.0 -0.7147170656295544
0.0 -0.7127536557208297
0.0 -0.7107010001016649
0.0 -0.7085619335941333
0.0 -0.7063393640776324
0.0 -0.7040362527341383
0.0 -0.70165559447065
0.0 -0.6992003987643317
0.0 -0.6966736711547202
0.0 -0.6940783955813686
0.0 -0.6914175177357542
0.0 -0.688693929564521
0.0 -0.6859104550284627
0.0 -0.6830698371892742
0.0 -0.6801747266650576
0.0 -0.6772276714667104
0.0 -0.6742311082013107
0.0 -0.6711873546058928
0.0 -0.6680986033558274
0.0 -0.6649669170764695
0.0 -0.6617942244747455
0.0 -0.6585823174987232
0.0 -0.6553328494276881
0.0 -0.6520473337924755
0.0 -0.6487271440254376
0.0 -0.6453735137410509
0.0 -0.6419875375514306
0.0 -0.6385701723255577
0.0 -0.6351222388064998
0.0 -0.6316444235070453
0.0 -0.6281372808107067
0.0 -0.6246012352117726
0.0 -0.6210365836348332
0.0 -0.6174434977808253
0.0 -0.6138220264530463
0.0 -0.6101720978226982
0.0 -0.6064935215992993
0.0 -0.6027859910767192
0.0 -0.5990490850306586
0.0 -0.5952822694481109
0.0 -0.5914848990737526
0.0 -0.5876562187623374
0.0 -0.5837953646300792
0.0 -0.5799013650017398
0.0 -0.5759731411537737
0.0 -0.5720095078574664
0.0 -0.5680091737296302
0.0 -0.5639707414021511
0.0 -0.5598927075256019
0.0 -0.5557734626263298
0.0 -0.5516112908409738
0.0 -0.547404369557367
0.0 -0.5431507689963015
0.0 -0.5388484517747911
0.0 -0.5344952724983285
0.0 -0.5300889774372883
0.0 -0.525627204351157
0.0 -0.5211074825337254
0.0 -0.5165272331628176
0.0 -0.5118837700495624
0.0 -0.5071743008946317
0.0 -0.5023959291722125
0.0 -0.49754565677663487
0.0 -0.4926203875813509
0.0 -0.48761693207509554
0.0 -0.4825320132551566
0.0 -0.4773622739722723
0.0 -0.47210428593511006
0.0 -0.4667545605937974
0.0 -0.4613095621306458
0.0 -0.45576572279094857
0.0 -0.4501194607863315
0.0 -0.4443672009962491
0.0 -0.43850539867843885
0.0 -0.4325305663750403
0.0 -0.42643930416626963
0.0 -0.42022833337678395
0.0 -0.4138945337801768
0.0 -0.4074349842737802
0.0 -0.4008470069089305
0.0 -0.39412821406146675
0.0 -0.387276558414496
0.0 -0.3802903853021112
0.0 -0.3731684868312701
0.0 -0.36591015706270086
0.0 -0.35851524739455215
0.0 -0.3509842211594129
0.0 -0.3433182063219403
0.0 -0.3355190450570471
0.0 -0.3275893389044437
0.0 -0.31953248814172663
0.0 -0.3113527240026068
0.0 -0.30305513239617055
0.0 -0.2946456678629015
0.0 -0.2861311566371223
0.0 -0.27751928787432323
0.0 -0.26881859234296285
0.0 -0.26003840816772567
0.0 -0.2511888335356047
0.0 -0.2422806666256124
0.0 -0.23332533338362232
0.0 -0.22433480412098342
0.0 -0.21532150025390662
0.0 -0.20629819280511194
0.0 -0.19727789454531933
0.0 -0.18827374784659723
0.0 -0.1792989104413189
0.0 -0.17036644132207687
0.0 -0.16148918897691364
0.0 -0.15267968403415447
0.0 -0.14395003820155863
0.0 -0.1353118511400405
0.0 -0.1267761266303878
0.0 -0.1183531990900553
0.0 -0.11005267119189671
0.0 -0.10188336303946163
0.0 -0.09385327307183139
0.0 -0.08596955060900961
0.0 -0.07823847970875944
0.0 -0.07066547378930516
0.0 -0.06325508028219708
0.0 -0.05601099441985813
0.0 -0.048936081137684426
0.0 -0.0420324039855796
0.0 -0.03530125990142448
0.0 -0.028743218699556233
0.0 -0.02235816616803936
0.0 -0.016145349743505018
0.0 -0.01010342583342248
0.0 -0.0042305079733713155
0.0 0.0014757848683834285
0.0 0.007018280403601387
0.0 0.01240020600411776
0.0 0.01762514289817245
0.0 0.022696981846906387
0.0 0.027619880496611023
0.0 0.032398222549845236
0.0 0.03703657885986477
0.0 0.04153967052527951
0.0 0.045912334042592415
0.0 0.05015948856054118
0.0 0.054286105269584314
0.0 0.058297178950574895
0.0 0.06219770169732206
0.0 0.06599263881755729
0.0 0.06968690690546389
0.0 0.07328535406642646
0.0 0.07679274226130489
0.0 0.08021373172378839
0.0 0.08355286739076132
0.0 0.08681456727263576
0.0 0.0900031126787397
0.0 0.09312264020247227
0.0 0.09617713536231749
0.0 0.09917042778810692
0.0 0.10210618783719601
0.0 0.10498792452243846
0.0 0.10781898463290124
0.0 0.110602552929003
0.0 0.11334165329598431
0.0 0.11603915074311412
0.0 0.11869775414058095
0.0 0.12132001959138909
0.0 0.12390835434157486
0.0 0.1264650211384836
0.0 0.12899214295353675
0.0 0.13149170799272403
0.0 0.13396557492485153
0.0 0.13641547826426373
0.0 0.1388430338512502
0.0 0.14124974437958476
0.0 0.14363700492657658
0.0 0.1460061084466074
0.0 0.1483582511943622
0.0 0.15069453804882296
0.0 0.15301598771358274
0.0 0.1553235377731487
0.0 0.15761804958865314
0.0 0.15990031301978527
0.0 0.16217105096281317
0.0 0.16443092369729884
0.0 0.16668053303653974
0.0 0.1689204262789142
0.0 0.17115109995918779
0.0 0.17337300340046888
0.0 0.17558654206890784
0.0 0.17779208073442954
0.0 0.17998994644179492
0.0 0.18218043129711947
0.0 0.18436379507565284
0.0 0.18654026765715814
0.0 0.1887100512956388
0.0 0.19087332273045807
0.0 0.19303023514609374
0.0 0.19518091998788262
0.0 0.1973254886411443
0.0 0.19946403398104465
0.0 0.20159663180047396
0.0 0.2037233421230826
0.0 0.20584421040844525
0.0 0.20795926865612185
0.0 0.21006853641515374
0.0 0.2121720217052849
0.0 0.21426972185593451
0.0 0.2163616242686726
0.0 0.21844770710867042
0.0 0.22052793993031414
0.0 0.22260228424188594
0.0 0.22467069401393727
0.0 0.22673311613570146
0.0 0.2287894908236237
0.0 0.23083975198582424
0.0 0.23288382754605713
0.0 0.23492163973048427
0.0 0.2369531053203509
0.0 0.23897813587342764
0.0 0.240996637916873
0.0 0.24300851311397137
0.0 0.24501365840701364
0.0 0.2470119661384112
0.0 0.24900332415196832
0.0 0.25098761587608376
0.0 0.2529647203905084
0.0 0.2549345124781511
0.0 0.2568968626633025
0.0 0.2588516372375298
0.0 0.2607986982743906
0.0 0.2627379036340175
0.0 0.26466910695853296
0.0 0.2665921576591754
0.0 0.26850690089593937
0.0 0.27041317755046756
0.0 0.2723108241928673
0.0 0.2741996730430709
0.0 0.27607955192730677
0.0 0.27795028423020257
0.0 0.27981168884300156
0.0 0.2816635801083357
0.0 0.28350576776196745
0.0 0.2853380568718819
0.0 0.28716024777508703
0.0 0.28897213601245675
0.0 0.29077351226193204
0.0 0.29256416227037985
0.0 0.29434386678439434
0.0 0.2961124014803146
0.0 0.29786953689372225
0.0 0.29961503834867625
0.0 0.3013486658869356
0.0 0.30307017419741705
0.0 0.30477931254613355
0.0 0.3064758247068567
0.0 0.308159448892749
0.0 0.30982991768921236
0.0 0.3114869579882031
0.0 0.31313029092426753
0.0 0.31475963181255867
0.0 0.3163746900890994
0.0 0.31797516925356617
0.0 0.3195607668148747
0.0 0.32113117423985915
0.0 0.32268607690534445
0.0 0.3242251540539245
0.0 0.3257480787537679
0.0 0.3272545178627866
0.0 0.3287441319975146
0.0 0.33021657550705785
0.0 0.3316714964524886
0.0 0.3331085365920748
0.0 0.3345273313727461
0.0 0.33592750992821646
0.0 0.33730869508419686
0.0 0.33867050337114835
0.0 0.3400125450450413
0.0 0.34133442411660336
0.0 0.3426357383895544
0.0 0.343916079508344
0.0 0.34517503301592195
0.0 0.34641217842209004
0.0 0.3476270892829979
0.0 0.3488193332923614
0.0 0.34998847238499786
0.0 0.3511340628532853
0.0 0.35225565547716736
0.0 0.3533527956683373
0.0 0.3544250236292458
0.0 0.355471874527587
0.0 0.35649287868692564
0.0 0.3574875617941334
0.0 0.35845544512430716
0.0 0.35939604578384415
0.0 0.3603088769723452
0.0 0.361193448264016
0.0 0.3620492659092258
0.0 0.36287583315687305
0.0 0.3636726505981901
0.0 0.36443921653259914
0.0 0.36517502735620605
0.0 0.3658795779734862
0.0 0.36655236223268034
0.0 0.3671928733853739
0.0 0.3678006045706819
0.0 0.36837504932440485
0.0 0.36891570211345154
0.0 0.3694220588957534
0.0 0.3698936177058089
0.0 0.3703298792659034
0.0 0.3707303476229484
0.0 0.37109453081076954
0.0 0.3714219415375502
0.0 0.37171209789800214
0.0 0.3719645241096911
0.0 0.37217875127278793
0.0 0.3723543181523494
0.0 0.3724907719820549
0.0 0.37258766928813747
0.0 0.3726445767320491
0.0 0.37266107197019194
0.0 0.3726367465249661
0.0 0.3725712229096237
0.0 0.37246416797047577
0.0 0.37231529310751704
0.0 0.37212435356804674
0.0 0.37189114772303766
0.0 0.3716155163184531
0.0 0.3712973416946168
0.0 0.37093654696765765
0.0 0.370533095167974
0.0 0.370086988331589
0.0 0.3695982665411896
0.0 0.3690670069145549
0.0 0.3684933225389745
0.0 0.36787736135113125
0.0 0.3672193049627651
0.0 0.3665193674332398
0.0 0.36577779399089666
0.0 0.3649948597057903
0.0 0.36417086811705773
0.0 0.36330614981876463
0.0 0.3624010610086032
0.0 0.3614559820042723
0.0 0.36047131573275915
0.0 0.3594474861980523
0.0 0.35838493693305423
0.0 0.35728412944162363
0.0 0.3561455416367661
0.0 0.354969666281009
0.0 0.35375700943494487
0.0 0.35250808891981
0.0 0.351223432799789
0.0 0.34990357788950227
0.0 0.3485490682918512
0.0 0.34716045397107065
0.0 0.3457382893654734
0.0 0.3442831320439781
0.0 0.34279554141009194
0.0 0.34127607745658406
0.0 0.3397252995736357
0.0 0.3381437654127997
0.0 0.3365320298086496
0.0 0.33489064375954625
0.0 0.33322015346851763
0.0 0.33152109944481883
0.0 0.3297940156663388
0.0 0.3280394288026357
0.0 0.3262578574980251
0.0 0.3244498117138157
0.0 0.3226157921284822
0.0 0.32075628959429464
0.0 0.3188717846486796
0.0 0.3169627470783766
0.0 0.31502963553427243
0.0 0.3130728971946422
0.0 0.31109296747440507
0.0 0.3090902697779042
0.0 0.3070652152926532
0.0 0.30501820282144454
0.0 0.3029496186501949
0.0 0.3008598364488982
0.0 0.2987492172030781
0.0 0.2966181091731628
0.0 0.294466847879256
0.0 0.2922957561088408
0.0 0.2901051439450249
0.0 0.28789530881301983
0.0 0.28566653554263616
0.0 0.28341909644467356
0.0 0.281153251399184
0.0 0.27886924795369095
0.0 0.2765673214295506
0.0 0.27424769503474866
0.0 0.2719105799815291
0.0 0.26955617560735556
0.0 0.26718466949780606
0.0 0.26479623761010085
0.0 0.26239104439605515
0.0 0.25996924292334095
0.0 0.2575309749940252
0.0 0.2550763712594344
0.0 0.2526055513304689
0.0 0.2501186238825635
0.0 0.24761568675455184
0.0 0.24509682704075625
0.0 0.24256212117567516
0.0 0.2400116350106915
0.0 0.237445423882268
0.0 0.2348635326711344
0.0 0.23226599585200533
0.0 0.22965283753339566
0.0 0.22702407148712492
0.0 0.22437970116712172
0.0 0.2217197197171538
0.0 0.2190441099671212
0.0 0.21635284441755634
0.0 0.213645885211978
0.0 0.2109231840967462
0.0 0.20818468236805987
0.0 0.20543031080573246
0.0 0.2026599895933694
0.0 0.19987362822455712
0.0 0.19707112539465652
0.0 0.1942523688777729
0.0 0.19141723538845207
0.0 0.1885655904276252
0.0 0.18569728811229672
0.0 0.18281217098843738
0.0 0.17991006982650967
0.0 0.17699080339901538
0.0 0.1740541782394145
0.0 0.17109998838172083
0.0 0.16812801508003386
0.0 0.16513802650721593
0.0 0.162129777431872
0.0 0.1591030088727329
0.0 0.15605744772948385
0.0 0.1529928063890177
0.0 0.1499087823060261
0.0 0.14680505755677264
0.0 0.1436812983648179
0.0 0.1405371545973908
0.0 0.13737225923101862
0.0 0.13418622778494427
0.0 0.1309786577207706
0.0 0.1277491278066793
0.0 0.12449719744447585
0.0 0.12122240595761216
0.0 0.11792427183823487
0.0 0.11460229195120081
0.0 0.11125594069289137
0.0 0.10788466910254497
0.0 0.10448790392371321
0.0 0.1010650466133304
0.0 0.09761547229577155
0.0 0.09413852865915887
0.0 0.09063353479106608
0.0 0.08709977995066263
0.0 0.08353652227424037
0.0 0.07994298741097541
0.0 0.07631836708570215
0.0 0.0726618175854178
0.0 0.06897245816620112
0.0 0.06524936937722321
0.0 0.061491591298559974
0.0 0.057698121689593075
0.0 0.05386791404492113
0.0 0.04999987555490722
0.0 0.04609286496827886
0.0 0.04214569035459065
0.0 0.03815710676487929
0.0 0.03412581378951237
0.0 0.03005045301308625
0.0 0.025929605367301357
0.0 0.02176178838407792
0.0 0.017545453352822177
0.0 0.013278982387771768
0.0 0.00896068541380866
0.0 0.004588797082109951
0.0 0.00016147363060532802
0.0 -0.004323210291465355
0.0 -0.008867264810424214
0.0 -0.013472787995813185
0.0 -0.01814196897085828
0.0 -0.0228770909190778
0.0 -0.02768053393013375
0.0 -0.03255477761600314
0.0 -0.03750240341449121
0.0 -0.04252609648076001
0.0 -0.04762864704863391
0.0 -0.05281295112170715
0.0 -0.05808201032947904
0.0 -0.06343893075569694
0.0 -0.06888692051469981
0.0 -0.07442928581687608
0.0 -0.08006942522663577
0.0 -0.08581082177610487
0.0 -0.09165703255603998
0.0 -0.0976116753637301
0.0 -0.10367841194808047
0.0 -0.10986092735768516
0.0 -0.11616290487252004
0.0 -0.12258799598909065
0.0 -0.1291397849388203
0.0 -0.13582174725770046
0.0 -0.14263720200022761
0.0 -0.1495892573113851
0.0 -0.15668074924554784
0.0 -0.16391417395788513
0.0 -0.17129161369628965
0.0 -0.17881465738940303
0.0 -0.18648431705144966
0.0 -0.1943009416912709
0.0 -0.20226413089541856
0.0 -0.21037265071802033
0.0 -0.21862435490997945
0.0 -0.22701611480905345
0.0 -0.23554376134341487
0.0 -0.24420204253460562
0.0 -0.2529845995953767
0.0 -0.26188396419710847
0.0 -0.2708915787462877
0.0 -0.2799978405986829
0.0 -0.2891921701121936
0.0 -0.2984631013680692
0.0 -0.3077983933554918
0.0 -0.31718515849521683
0.0 -0.32661000464301554
0.0 -0.33605918621458336
0.0 -0.34551875983862607
0.0 -0.3549747399761578
0.0 -0.36441325021846227
0.0 -0.37382066644985723
0.0 -0.3831837486775514
0.0 -0.39248975902866634
0.0 -0.40172656413730085
0.0 -0.4108827208456995
0.0 -0.4199475447890678
0.0 -0.428911162001491
0.0 -0.4377645441589588
0.0 -0.44649952846017815
0.0 -0.4551088234371306
0.0 -0.46358600218914114
0.0 -0.47192548465320744
0.0 -0.48012251056853145
0.0 -0.48817310477563614
0.0 -0.4960740364226247
0.0 -0.5038227735460693
0.0 -0.5114174343642912
0.0 -0.5188567364776271
0.0 -0.5261399450228548
0.0 -0.5332668206841222
0.0 -0.5402375683250447
0.0 -0.547052786878682
0.0 -0.5537134210149621
0.0 -0.5602207149988501
0.0 -0.5665761690567281
0.0 -0.5727814984823947
0.0 -0.5788385956371963
0.0 -0.5847494949305962
0.0 -0.5905163408076126
0.0 -0.5961413587178104
0.0 -0.6016268289967073
0.0 -0.6069750635543363
0.0 -0.6121883852370026
0.0 -0.6172691097065673
0.0 -0.6222195296663606
0.0 -0.6270419012534454
0.0 -0.6317384324127112
0.0 -0.6363112730684286
0.0 -0.6407625069126686
0.0 -0.6450941446366583
0.0 -0.6493081184399999
0.0 -0.6534062776630992
0.0 -0.6573903853995812
0.0 -0.6612621159574434
0.0 -0.6650230530498259
0.0 -0.668674688608249
0.0 -0.6722184221227621
0.0 -0.6756555604244715
0.0 -0.6789873178362701
0.0 -0.6822148166271984
0.0 -0.6853390877146941
0.0 -0.6883610715670277
0.0 -0.6912816192654989
0.0 -0.6941014936925042
0.0 -0.6968213708174396
0.0 -0.6994418410576061
0.0 -0.7019634106959115
0.0 -0.7043865033412535
0.0 -0.7067114614210854
0.0 -0.7089385476988616
0.0 -0.7110679468118779
0.0 -0.7130997668275184
0.0 -0.7150340408181239
0.0 -0.7168707284566593
0.0 -0.7186097176370964
0.0 -0.7202508261249865
0.0 -0.7217938032450874
0.0 -0.7232383316141536
0.0 -0.7245840289281191
0.0 -0.7258304498138942
0.0 -0.7269770877568843
0.0 -0.7280233771161058
0.0 -0.7289686952394282
0.0 -0.729812364692002
0.0 -0.730553655611318
0.0 -0.7311917882025848
0.0 -0.7317259353881564
0.0 -0.7321552256245962
0.0 -0.7324787459005551
0.0 -0.7326955449279636
0.0 -0.7328046365380239
0.0 -0.7328050032920895
0.0 -0.732695649865951
0.0 -0.732475748067397
0.0 -0.7321446935327237
0.0 -0.731702111196487
0.0 -0.7311478596356226
0.0 -0.7304820341315381
0.0 -0.7297049682838923
0.0 -0.7288172340262299
0.0 -0.7278196399160574
0.0 -0.7267132276000524
0.0 -0.7254992663883219
0.0 -0.7241792459090686
0.0 -0.7227548668555288
0.0 -0.7212280298791811
0.0 -0.7196008227254223
0.0 -0.7178755057485016
0.0 -0.7160544959798412
0.0 -0.7141403499564403
0.0 -0.712135745542551
0.0 -0.7100434629972195
0.0 -0.7078663655519728
0.0 -0.7056073797666307
0.0 -0.7032694759270939
0.0 -0.7008556487374907
0.0 -0.6983688985410954
0.0 -0.6958122132810223
0.0 -0.6931885513840882
0.0 -0.6905008257207369
0.0 -0.6877518887618517
0.0 -0.6849445190208894
0.0 -0.68208140883817
0.0 -0.6791651535342977
0.0 -0.6761982419323277
0.0 -0.6731830482239778
0.0 -0.6701218251342689
0.0 -0.6670166983216265
0.0 -0.6638696619367078
0.0 -0.6606825752528908
0.0 -0.6574571602742654
0.0 -0.6541950002227823
0.0 -0.6508975388046017
0.0 -0.6475660801562622
0.0 -0.6442017893736884
0.0 -0.6408056935308992
0.0 -0.6373786831002358
0.0 -0.6339215136916881
0.0 -0.6304348080351827
0.0 -0.6269190581362818
0.0 -0.6233746275424357
0.0 -0.619801753663571
0.0 -0.616200550097277
0.0 -0.6125710089150708
0.0 -0.6089130028721387
0.0 -0.6052262875085158
0.0 -0.6015105031148801
0.0 -0.5977651765409987
0.0 -0.593989722829402
0.0 -0.5901834466610982
0.0 -0.5863455436041315
0.0 -0.5824751011595759
0.0 -0.5785710996032063
0.0 -0.5746324126246567
0.0 -0.5706578077694439
0.0 -0.5666459466928611
0.0 -0.5625953852385213
0.0 -0.5585045733583266
0.0 -0.5543718548949439
0.0 -0.5501954672525663
0.0 -0.545973540986922
0.0 -0.5417040993512416
0.0 -0.5373850578413125
0.0 -0.5330142237899019
0.0 -0.5285892960688225
0.0 -0.5241078649657926
0.0 -0.5195674123130875
0.0 -0.5149653119558073
0.0 -0.5102988306594236
0.0 -0.5055651295690669
0.0 -0.5007612663467226
0.0 -0.4958841981269492
0.0 -0.49093078544672303
0.0 -0.4858977973202255
0.0 -0.48078191764441014
0.0 -0.47557975313546674
0.0 -0.47028784300916127
0.0 -0.46490267062863777
0.0 -0.45942067735063374
0.0 -0.4538382788040514
0.0 -0.4481518838321738
0.0 -0.44235791632014126
0.0 -0.43645284011118557
0.0 -0.4304331871871264
0.0 -0.424295589249432
0.0 -0.41803681278557436
0.0 -0.41165379764059556
0.0 -0.4051436990352674
0.0 -0.3985039328799916
0.0 -0.39173222412826364
0.0 -0.384826657796391
0.0 -0.3777857321492193
0.0 -0.3706084134176473
0.0 -0.36329419127625767
0.0 -0.355843134172802
0.0 -0.34825594347071714
0.0 -0.3405340052472537
0.0 -0.3326794384898245
0.0 -0.3246951383590773
0.0 -0.31658481314648146
0.0 -0.30835301355426414
0.0 -0.3000051529729066
0.0 -0.29154751753111857
0.0 -0.2829872648478898
0.0 -0.2743324106254589
0.0 -0.2655918024819812
0.0 -0.25677508072598365
0.0 -0.24789262611097246
0.0 -0.2389554949650455
0.0 -0.22997534245276005
0.0 -0.22096433507976512
0.0 -0.21193505387957298
0.0 -0.20290039001134078
0.0 -0.19387343473343946
0.0 -0.18486736588721595
0.0 -0.17589533311870564
0.0 -0.16697034407725153
0.0 -0.1581051537586181
0.0 -0.14931215901204714
0.0 -0.14060330001748467
0.0 -0.13198997027704876
0.0 -0.1234829363718726
0.0 -0.11509226842924862
0.0 -0.10682728194006905
0.0 -0.09869649127326573
0.0 -0.090707574958485
0.0 -0.0828673525537239
0.0 -0.07518177268283734
0.0 -0.06765591162063392
0.0 -0.06029398162379366
0.0 -0.05309934805837811
0.0 -0.0460745542640805
0.0 -0.03922135302567805
0.0 -0.03254074349552329
0.0 -0.026033012426583225
0.0 -0.019697778629558117
0.0 -0.01353403965318944
0.0 -0.007540219795214217
0.0 -0.0017142186728936193
0.0 0.003946540292716455
0.0 0.009445062003676785
0.0 0.014784732837812481
0.0 0.01996927514585079
0.0 0.025002703332467964
0.0 0.029889281697841594
0.0 0.03463348416862483
0.0 0.03923995601241968
0.0 0.04371347760506235
0.0 0.048058930302507824
0.0 0.05228126445620876
0.0 0.05638546960044403
0.0 0.060376546830410945
0.0 0.06425948337993988
0.0 0.06803922939681317
0.0 0.07172067690168642
0.0 0.0753086409036575
0.0 0.07880784263196382
0.0 0.08222289482958854
0.0 0.0855582890412408
0.0 0.08881838481573173
0.0 0.09200740073162322
0.0 0.09512940714550114
0.0 0.09818832055454091
0.0 0.1011878994592999
0.0 0.10413174160890501
0.0 0.1070232825089375
0.0 0.10986579507222098
0.0 0.11266239029421507
0.0 0.11541601883760252
0.0 0.11812947341471051
0.0 0.12080539186140682
0.0 0.12344626080184426
0.0 0.1260544198096926
0.0 0.1286320659781149
0.0 0.13118125881755774
0.0 0.13370392540729117
0.0 0.13620186573344623
0.0 0.13867675815295505
0.0 0.14113016492923236
0.0 0.14356353779158798
0.0 0.14597822347618739
0.0 0.14837546921185246
0.0 0.15075642811910087
0.0 0.15312216449555002
0.0 0.15547365896516238
0.0 0.1578118134727842
0.0 0.16013745610904312
0.0 0.16245134575393147
0.0 0.16475417653032912
0.0 0.16704658206132902
0.0 0.16932913952753942
0.0 0.17160237352256705
0.0 0.1738667597066572
0.0 0.17612272825999642
0.0 0.17837066713849323
0.0 0.18061092513595842
0.0 0.18284381475752873
0.0 0.1850696149099325
0.0 0.18728857341479999
0.0 0.18950090935168964
0.0 0.19170681523785102
0.0 0.19390645905198592
0.0 0.19609998610941826
0.0 0.19828752079614903
0.0 0.20046916816926838
0.0 0.20264501543113117
0.0 0.20481513328458606
0.0 0.20697957717638762
0.0 0.20913838843572669
0.0 0.21129159531458902
0.0 0.21343921393640763
0.0 0.21558124915920943
0.0 0.21771769535918284
0.0 0.21984853714030925
0.0 0.2219737499754141
0.0 0.22409330078370543
0.0 0.22620714844958068
0.0 0.2283152442872013
0.0 0.2304175324550572
0.0 0.2325139503244753
0.0 0.23460442880576582
0.0 0.23668889263545057
0.0 0.2387672606277773
0.0 0.2408394458934967
0.0 0.24290535602866042
0.0 0.24496489327599458
0.0 0.2470179546612086
0.0 0.24906443210641757
0.0 0.2511042125226855
0.0 0.2531371778835376
0.0 0.255163205281141
0.0 0.25718216696671514
0.0 0.25919393037660504
0.0 0.2611983581453324
0.0 0.26319530810683006
0.0 0.26518463328496533
0.0 0.26716618187436425
0.0 0.2691397972124664
0.0 0.27110531774366087
0.0 0.27306257697628483
0.0 0.2750114034332021
0.0 0.27695162059662115
0.0 0.27888304684776044
0.0 0.28080549540192073
0.0 0.2827187742394839
0.0 0.28462268603331803
0.0 0.28651702807303747
0.0 0.2884015921865344
0.0 0.29027616465917505
0.0 0.2921405261510299
0.0 0.2939944516124873
0.0 0.29583771019858424
0.0 0.2976700651823738
0.0 0.29949127386763663
0.0 0.3013010875012349
0.0 0.3030992511854008
0.0 0.3048855037902449
0.0 0.3066595778667677
0.0 0.30842119956065495
0.0 0.31017008852713895
0.0 0.31190595784720687
0.0 0.3136285139454428
0.0 0.3153374565097922
0.0 0.3170324784135451
0.0 0.3187132656398376
0.0 0.32037949720898384
0.0 0.32203084510895486
0.0 0.32366697422933327
0.0 0.32528754229908313
0.0 0.3268921998284859
0.0 0.32848059005560604
0.0 0.33005234889766394
0.0 0.33160710490770784
0.0 0.333144479236992
0.0 0.3346640856034842
0.0 0.33616553026694257
0.0 0.33764841201101875
0.0 0.3391123221328636
0.0 0.34055684444072876
0.0 0.34198155526007834
0.0 0.34338602344874314
0.0 0.3447698104216716
0.0 0.34613247018585075
0.0 0.3474735493859924
0.0 0.3487925873616004
0.0 0.35008911621605565
0.0 0.35136266089837714
0.0 0.352612739298338
0.0 0.3538388623556363
0.0 0.35504053418384013
0.0 0.3562172522098469
0.0 0.35736850732961395
0.0 0.3584937840809371
0.0 0.3595925608340684
0.0 0.36066431000097976
0.0 0.36170849826409185
0.0 0.3627245868252976
0.0 0.3637120316761188
0.0 0.3646702838898372
0.0 0.3655987899364449
0.0 0.36649699202125546
0.0 0.36736432844800965
0.0 0.36820023400729945
0.0 0.3690041403911156
0.0 0.3697754766343008
0.0 0.3705136695836605
0.0 0.37121814439544615
0.0 0.37188832506188013
0.0 0.37252363496733676
0.0 0.3731234974747302
0.0 0.3736873365425872
0.0 0.374214577373195
0.0 0.3747046470921219
0.0 0.3751569754592947
0.0 0.3755709956116988
0.0 0.37594614483762884
0.0 0.37628186538226843
0.0 0.376577605284213
0.0 0.37683281924236933
0.0 0.37704696951247074
0.0 0.37721952683223575
0.0 0.3773499713739713
0.0 0.37743779372318126
0.0 0.3774824958814828
0.0 0.377483592291864
0.0 0.37744061832405973
0.0 0.37735315298072697
0.0 0.37722082690648456
0.0 0.37704332173383526
0.0 0.37682036939367175
0.0 0.3765517513854724
0.0 0.37623729799813316
0.0 0.375876887473542
0.0 0.3754704451061913
0.0 0.3750179422733307
0.0 0.37451939539138335
0.0 0.37397486479557146
0.0 0.3733844535409082
0.0 0.37274830612390886
0.0 0.37206660712553513
0.0 0.37133957977700843
0.0 0.3705674844511932
0.0 0.36975061708325463
0.0 0.36888930752522253
0.0 0.3679839178399377
0.0 0.3670348405406103
0.0 0.366042496782873
0.0 0.36500733451676554
0.0 0.3639298266065291
0.0 0.36281046892642527
0.0 0.3616497784410193
0.0 0.3604482912784858
0.0 0.3592065608055043
0.0 0.35792515571222405
0.0 0.3566046581155913
0.0 0.3552456616890557
0.0 0.35384876982631874
0.0 0.3524145938463553
0.0 0.3509437512464491
0.0 0.34943686400943547
0.0 0.347894556970755
0.0 0.34631745625029936
0.0 0.3447061877533813
0.0 0.3430613757445024
0.0 0.34138364149692446
0.0 0.3396736020203892
0.0 0.33793186886868165
0.0 0.3361590470281011
0.0 0.3343557338872991
0.0 0.33252251828836965
0.0 0.33065997965853944
0.0 0.32876868722130637
0.0 0.32684919928541983
0.0 0.3249020626096837
0.0 0.3229278118411974
0.0 0.3209269690243319
0.0 0.31890004317746123
0.0 0.31684752993424536
0.0 0.3147699112460717
0.0 0.31266765514212325
0.0 0.31054121554343683
0.0 0.30839103212724917
0.0 0.30621753023789866
0.0 0.304021120840551
0.0 0.30180220051404494
0.0 0.2995611514792107
0.0 0.29729834165908964
0.0 0.2950141247675806
0.0 0.2927088404231503
0.0 0.29038281428437357
0.0 0.2880363582042032
0.0 0.2856697704000186
0.0 0.2832833356366506
0.0 0.280877325419737
0.0 0.27845199819692057
0.0 0.2760075995645583
0.0 0.27354436247776615
0.0 0.2710625074617784
0.0 0.2685622428227478
0.0 0.2660437648562591
0.0 0.263507258051965
0.0 0.2609528952928879
0.0 0.2583808380480533
0.0 0.2557912365572409
0.0 0.253184230006748
0.0 0.25055994669516257
0.0 0.24791850418823794
0.0 0.24526000946204748
0.0 0.24258455903367662
0.0 0.23989223907878052
0.0 0.23718312553539966
0.0 0.23445728419348233
0.0 0.23171477076961178
0.0 0.22895563096647986
0.0 0.22617990051668452
0.0 0.22338760521045903
0.0 0.22057876090696604
0.0 0.2177533735288078
0.0 0.2149114390394183
0.0 0.21205294340301195
0.0 0.2091778625267673
0.0 0.20628616218492507
0.0 0.20337779792447438
0.0 0.2004527149520936
0.0 0.19751084800200014
0.0 0.19455212118434753
0.0 0.19157644781378985
0.0 0.18858373021781052
0.0 0.18557385952438787
0.0 0.18254671542854067
0.0 0.17950216593726595
0.0 0.17644006709234686
0.0 0.17336026267047086
0.0 0.170262583860059
0.0 0.16714684891416332
0.0 0.16401286277874488
0.0 0.16086041669559498
0.0 0.15768928777911184
0.0 0.1544992385660904
0.0 0.1512900165376257
0.0 0.14806135361217038
0.0 0.14481296560872411
0.0 0.14154455167906685
0.0 0.13825579370787885
0.0 0.13494635567951974
0.0 0.1316158830101634
0.0 0.12826400184390976
0.0 0.12489031831141426
0.0 0.12149441774949422
0.0 0.11807586388008834
0.0 0.11463419794685904
0.0 0.1111689378076425
0.0 0.10767957698086343
0.0 0.10416558364394618
0.0 0.10062639958166864
0.0 0.09706143908232373
0.0 0.09347008777947566
0.0 0.08985170143702689
0.0 0.08620560467524938
0.0 0.08253108963538253
0.0 0.07882741458036462
0.0 0.07509380242924742
0.0 0.07132943922285141
0.0 0.06753347251825649
0.0 0.06370500970979799
0.0 0.05984311627435864
0.0 0.05594681393892362
0.0 0.05201507876861066
0.0 0.04804683917371395
0.0 0.04404097383472638
0.0 0.03999630954484971
0.0 0.03591161897018917
0.0 0.03178561832868665
0.0 0.02761696498990569
0.0 0.023404254999082122
0.0 0.01914602053043862
0.0 0.01484072727668322
0.0 0.010486771783930454
0.0 0.006082478744069244
0.0 0.0016260982599351345
0.0 -0.00288419689738143
0.0 -0.007450314015037693
0.0 -0.012074243119109334
0.0 -0.016758059573192076
0.0 -0.02150392655094431
0.0 -0.026314097329501185
0.0 -0.03119091734009903
0.0 -0.03613682589994785
0.0 -0.04115435753517217
0.0 -0.04624614278829874
0.0 -0.05141490838510315
0.0 -0.05666347661446224
0.0 -0.06199476375106577
0.0 -0.06741177732436847
0.0 -0.07291761200807759
0.0 -0.07851544387300702
0.0 -0.08420852271275987
0.0 -0.09000016211721715
0.0 -0.09589372693441996
0.0 -0.1018926177288714
0.0 -0.10800025181593799
0.0 -0.11422004043105127
0.0 -0.12055536158282223
0.0 -0.1270095281459354
0.0 -0.13358575077865018
0.0 -0.14028709530753902
0.0 -0.14711643431583282
0.0 -0.15407639280844024
0.0 -0.16116928801249633
0.0 -0.16839706361133283
0.0 -0.17576121900288547
0.0 -0.18326273451678315
0.0 -0.1909019939074602
0.0 -0.19867870584598557
0.0 -0.20659182653552052
0.0 -0.21463948594187368
0.0 -0.22281892042385482
0.0 -0.23112641472865392
0.0 -0.23955725634878988
0.0 -0.24810570509092833
0.0 -0.25676498036788953
0.0 -0.26552726819535755
0.0 -0.27438374917504715
0.0 -0.28332464791565054
0.0 -0.29233930343630005
0.0 -0.3014162591790407
0.0 -0.310543370394651
0.0 -0.31970792592378167
0.0 -0.3288967808254979
0.0 -0.3380964959439802
0.0 -0.3472934803672082
0.0 -0.3564741328137897
0.0 -0.3656249782616694
0.0 -0.37473279656699265
0.0 -0.38378474036662
0.0 -0.392768440165763
0.0 -0.40167209513878
0.0 -0.41048454877941276
0.0 -0.41919534909844414
0.0 -0.4277947935622516
0.0 -0.4362739593828149
0.0 -0.4446247201023683
0.0 -0.4528397496630808
0.0 -0.4609125153171578
0.0 -0.4688372608224398
0.0 -0.4766089813926942
0.0 -0.4842233918421682
0.0 -0.4916768892933896
0.0 -0.4989665117183154
0.0 -0.5060898934672116
0.0 -0.513045218816621
0.0 -0.5198311744446288
0.0 -0.5264469016231488
0.0 -0.5328919488058217
0.0 -0.5391662251873711
0.0 -0.5452699557158515
0.0 -0.55120363795251
0.0 -0.5569680010941799
0.0 -0.5625639673995428
0.0 -0.5679926161928494
0.0 -0.5732551505566265
0.0 -0.578352866768673
0.0 -0.5832871264884802
0.0 -0.5880593316544114
0.0 -0.5926709020157446
0.0 -0.5971232551930988
0.0 -0.6014177891367269
0.0 -0.6055558668343859
0.0 -0.6095388031085363
0.0 -0.6133678533358896
0.0 -0.6170442039201514
0.0 -0.6205689643504649
0.0 -0.6239431606828375
0.0 -0.6271677302890067
0.0 -0.6302435177261538
0.0 -0.6331712715909974
0.0 -0.6359516422326179
0.0 -0.6385851802094468
0.0 -0.6410723353868627
0.0 -0.6434134565825103
0.0 -0.6456087916765806
0.0 -0.6476584881137352
0.0 -0.6495625937319949
0.0 -0.651321057861708
0.0 -0.6529337326445996
0.0 -0.6544003745288852
0.0 -0.6557206459014936
0.0 -0.6568941168225892
0.0 -0.657920266830828
0.0 -0.6587984867901208
0.0 -0.6595280807501271
0.0 -0.6601082677932556
0.0 -0.6605381838405969
0.0 -0.660816883387961
0.0 -0.6609433411409983
0.0 -0.6609164559292364
0.0 -0.6607351923522385
0.0 -0.6603988532805997
0.0 -0.6599071454881235
0.0 -0.6592601805978263
0.0 -0.6584584732062516
0.0 -0.6575029358714763
0.0 -0.6563948706926999
0.0 -0.655135957281874
0.0 -0.653728237016244
0.0 -0.6521740935614431
0.0 -0.6504762297633186
0.0 -0.6486376411174953
0.0 -0.6466615861328747
0.0 -0.6445515540029191
0.0 -0.6423112300812523
0.0 -0.6399444597213805
0.0 -0.6374552110810447
0.0 -0.6348475375082947
0.0 -0.6321255401188263
0.0 -0.6292933311440487
0.0 -0.6263549985795916
0.0 -0.6233145725984013
0.0 -0.6201759941156623
0.0 -0.6169430858091857
0.0 -0.6136195258131464
0.0 -0.6102088242192125
0.0 -0.606714302440608
0.0 -0.6031390754241341
0.0 -0.5994860366344794
0.0 -0.5957578456853062
0.0 -0.5919569184529669
0.0 -0.5880854194810168
0.0 -0.5841452564662662
0.0 -0.5801380766089314
0.0 -0.576065264609295
0.0 -0.5719279420998984
0.0 -0.5677269683143558
0.0 -0.5634629418102219
0.0 -0.559136203082853
0.0 -0.5547468379289388
0.0 -0.5502946814415718
0.0 -0.5457793225427199
0.0 -0.5412001089833217
0.0 -0.5365561527655718
0.0 -0.5318463359660918
0.0 -0.5270693169624566
0.0 -0.5222235370889017
0.0 -0.5173072277699716
0.0 -0.5123184182033927
0.0 -0.5072549436855828
0.0 -0.5021144546949511
0.0 -0.49689442686944957
0.0 -0.4915921720355998
0.0 -0.4862048504662554
0.0 -0.48072948456334746
0.0 -0.47516297417936704
0.0 -0.46950211380675183
0.0 -0.4637436118768788
0.0 -0.45788411241902144
0.0 -0.4519202193331997
0.0 -0.4458485235278849
0.0 -0.4396656331623632
0.0 -0.4333682072123432
0.0 -0.4269529925441096
0.0 -0.42041686463508415
0.0 -0.41375687201502004
0.0 -0.4069702844203739
0.0 -0.40005464455322626
0.0 -0.3930078232146604
0.0 -0.38582807744089603
0.0 -0.37851411111009886
0.0 -0.3710651373116052
0.0 -0.3634809415821115
0.0 -0.35576194492202906
0.0 -0.3479092653186458
0.0 -0.33992477633189994
0.0 -0.33181116115595694
0.0 -0.32357196046882214
0.0 -0.3152116123362827
0.0 -0.3067354824576549
0.0 -0.29814988313858337
0.0 -0.2894620795559303
0.0 -0.280680282141838
0.0 -0.2718136242525282
0.0 -0.2628721246902471
0.0 -0.25386663509608676
0.0 -0.24480877270468726
0.0 -0.23571083942370652
0.0 -0.22658572864545745
0.0 -0.2174468215909976
0.0 -0.20830787530775344
0.0 -0.19918290467543634
0.0 -0.19008606091285324
0.0 -0.18103150911802526
0.0 -0.17203330731959243
0.0 -0.16310528937760008
0.0 -0.1542609538589676
0.0 -0.14551336074218235
0.0 -0.13687503749317054
0.0 -0.12835789571612136
0.0 -0.11997315923479841
0.0 -0.11173130411568503
0.0 -0.10364201081639987
0.0 -0.09571412834117542
0.0 -0.08795565001737574
0.0 -0.08037370027816644
0.0 -0.07297453164938443
0.0 -0.0657635309942859
0.0 -0.05874523396758455
0.0 -0.05192334656848134
0.0 -0.045300772659266894
0.0 -0.038879646329607775
0.0 -0.03266136803514268
0.0 -0.026646643520940146
0.0 -0.020835524653215504
0.0 -0.015227451420236198
0.0 -0.009821294509049828


==> y0ref1.dat <==
0.0 -2.2 
0.01 -2.1798903342483302 
0.02 -2.1595626812798048 
0.03 -2.139019073842781 
0.04 -2.1182615662808826 
0.05 -2.097292234327569 
0.06 -2.07611317489856 
0.07 -2.0547265058821496 
0.08 -2.0331343659274177 
0.09 -2.0113389142303655 
0.1 -1.9893423303180005 
0.11 -1.9671468138303834 
0.12 -1.944754584300667 
0.13 -1.922167880933144 
0.14 -1.8993889623793287 
0.15 -1.8764201065120945 
0.16 -1.8532636101978872 
0.17 -1.8299217890670414 
0.18 -1.8063969772822186 
0.19 -1.7826915273049935 
0.2 -1.7588078096606092 
0.21 -1.734748212700927 
0.22 -1.7105151423655935 
0.23 -1.686111021941448 
0.24 -1.661538291820196 
0.25 -1.6367994092543727 
0.26 -1.6118968481116192 
0.27 -1.5868330986272972 
0.28 -1.5616106671554688 
0.29 -1.5362320759182628 
0.3 -1.5106998627536543 
0.31 -1.4850165808616826 
0.32 -1.4591847985491346 
0.33 -1.4332070989727148 
0.34 -1.4070860798807332 
0.35000000000000003 -1.380824353353331 
0.36 -1.3544245455412771 
0.37 -1.3278892964033522 
0.38 -1.3012212594423578 
0.39 -1.2744231014397667 
0.4 -1.247497502189047 
0.41000000000000003 -1.2204471542276865 
0.42 -1.193274762567939 
0.43 -1.165983044426327 
0.44 -1.138574728951922 
0.45 -1.1110525569534306 
0.46 -1.083419280625118 
0.47000000000000003 -1.0556776632715892 
0.48 -1.0278304790314619 
0.49 -0.9998805125999538 
0.5 -0.9718305589504168 
0.51 -0.9436834230548408 
0.52 -0.9154419196033594 
0.53 -0.8871088727227835 
0.54 -0.8586871156941902 
0.55 -0.8301794906695977 
0.56 -0.8015888483877522 
0.5700000000000001 -0.7729180478890565 
0.58 -0.744169956229668 
0.59 -0.7153474481947962 
0.6 -0.6864534060112258 
0.61 -0.657490719059097 
0.62 -0.6284622835829693 
0.63 -0.5993710024022001 
0.64 -0.5702197846206648 
0.65 -0.541011545335849 
0.66 -0.5117492053473413 
0.67 -0.4824356908647549 
0.68 -0.45307393321511047 
0.6900000000000001 -0.42366686854970487 
0.7000000000000001 -0.3942174375504989 
0.71 -0.3647285851360513 
0.72 -0.3352032601670295 
0.73 -0.30564441515132623 
0.74 -0.2760550059488106 
0.75 -0.24643799147574522 
0.76 -0.21679633340889654 
0.77 -0.18713299588937 
0.78 -0.15745094522619812 
0.79 -0.12775314959971235 
0.8 -0.09804257876472722 
0.81 -0.06832220375356748 
0.8200000000000001 -0.038594996578967374 
0.8300000000000001 -0.00886392993687176 
0.84 0.020868023090830946 
0.85 0.05059788933361453 
0.86 0.08032269582962952 
0.87 0.11003947012299689 
0.88 0.1397452405610512 
0.89 0.1694370365915034 
0.9 0.1991118890594935 
0.91 0.22876683050450367 
0.92 0.25839889545710176 
0.93 0.28800512073548584 
0.9400000000000001 0.31758254574179984 
0.9500000000000001 0.3471282127581909 
0.96 0.3766391672425787 
0.97 0.40611245812410707 
0.98 0.435545138098249 
0.99 0.4649342639215342 
1.0 0.49427689670587116 
1.01 0.5235701022124336 
1.02 0.5528109511450817 
1.03 0.5819965194432896 
1.04 0.6111238885745486 
1.05 0.6401901458262184 
1.06 0.6691923845967954 
1.07 0.6981277046865713 
1.08 0.7269932125876497 
1.09 0.755786021773295 
1.1 0.7845032529865825 
1.11 0.8131420345283219 
1.12 0.8416995025442245 
1.1300000000000001 0.8701728013112867 
1.1400000000000001 0.8985590835233593 
1.1500000000000001 0.9268555105758763 
1.16 0.9550592528497128 
1.17 0.9831674899941444 
1.18 1.01117741120888 
1.19 1.03908621552514 
1.2 1.0668911120857494 
1.21 1.0945893204242234 
1.22 1.1221780707428095 
1.23 1.1496546041894669 
1.24 1.1770161731337474 
1.25 1.2042600414415583 
1.26 1.2313834847487717 
1.27 1.2583837907336595 
1.28 1.2852582593881237 
1.29 1.312004203287694 
1.3 1.3386189478602688 
1.31 1.3650998316535696 
1.32 1.3914442066012844 
1.33 1.417649438287872 
1.34 1.4437129062120013 
1.35 1.4696320040485997 
1.36 1.4954041399094826 
1.37 1.5210267366025403 
1.3800000000000001 1.5464972318894559 
1.3900000000000001 1.571813078741926 
1.4000000000000001 1.5969717455963617 
1.41 1.6219707166070432 
1.42 1.6468074918977016 
1.43 1.6714795878115054 
1.44 1.6959845371594229 
1.45 1.72031988946694 
1.46 1.7444832112191058 
1.47 1.7684720861038807 
1.48 1.7922841152537672 
1.49 1.8159169174856935 
1.5 1.8393681295391302 
1.51 1.8626354063124146 
1.52 1.8857164210972586 
1.53 1.9086088658114182 
1.54 1.9313104512294987 
1.55 1.9538189072118763 
1.56 1.9761319829317097 
1.57 1.9982474471000211 
1.58 2.020163088188823 
1.59 2.04187671465227 
1.6 2.06338615514581 
1.61 2.0846892587433175 
1.62 2.105783895152186 
1.6300000000000001 2.126667954926354 
1.6400000000000001 2.1473393496772464 
1.6500000000000001 2.1677960122826145 
1.6600000000000001 2.1880358970932448 
1.67 2.208056980137523 
1.68 2.227857259323829 
1.69 2.2474347546407443 
1.7 2.2667875083550513 
1.71 2.2859135852075063 
1.72 2.3048110726063618 
1.73 2.3234780808186266 
1.74 2.3419127431590345 
1.75 2.360113216176714 
1.76 2.3780776798395302 
1.77 2.3958043377160876 
1.78 2.4132914171553703 
1.79 2.430537169464007 
1.8 2.447539870081138 
1.81 2.464297818750871 
1.82 2.480809339692303 
1.83 2.4970727817671 
1.84 2.5130865186446076 
1.85 2.5288489489644825 
1.86 2.5443584964968284 
1.87 2.5596136102998157 
1.8800000000000001 2.5746127648747774 
1.8900000000000001 2.5893544603187553 
1.9000000000000001 2.6038372224744895 
1.9100000000000001 2.618059603077833 
1.92 2.6320201799025784 
1.93 2.645717556902676 
1.94 2.6591503643518406 
1.95 2.6723172589805215 
1.96 2.685216924110228 
1.97 2.6978480697851963 
1.98 2.7102094329013857 
1.99 2.722299777332785 
2.0 2.7341178940550264 
2.0100000000000002 2.745662601266287 
2.02 2.7569327445054648 
2.0300000000000002 2.7679271967676287 
2.04 2.778644858616714 
2.05 2.7890846582954674 
2.06 2.799245551832621 
2.07 2.8091265231472877 
2.08 2.818726584150571 
2.09 2.82804477484437 
2.1 2.8370801634173803 
2.11 2.845831846338275 
2.12 2.854298948446054 
2.13 2.8624806230375635 
2.14 2.8703760519521615 
2.15 2.8779844456535364 
2.16 2.8853050433086582 
2.17 2.892337112863862 
2.18 2.8990799511180527 
2.19 2.905532883793023 
2.2 2.911695265600884 
2.21 2.917566480308589 
2.22 2.9231459407995604 
2.23 2.928433089132399 
2.24 2.933427396596677 
2.25 2.9381283637658098 
2.2600000000000002 2.9425355205469983 
2.27 2.946648426228237 
2.2800000000000002 2.950466669522385 
2.29 2.953989868608295 
2.3000000000000003 2.9572176711689937 
2.31 2.960149754426916 
2.32 2.9627858251761783 
2.33 2.965125619811903 
2.34 2.9671689043565763 
2.35 2.9689154744834463 
2.36 2.9703651555369563 
2.37 2.971517802550209 
2.38 2.972373300259463 
2.39 2.97293156311566 
2.4 2.97319253529298 
2.41 2.9731561906944237 
2.42 2.9728225329544196 
2.43 2.972191595438464 
2.44 2.9712634412397825 
2.45 2.970038163173022 
2.46 2.9685158837649674 
2.47 2.966696755242291 
2.48 2.9645809595163297 
2.49 2.9621687081648926 
2.5 2.959460242411105 
2.5100000000000002 2.9564558330992843 
2.52 2.953155780667859 
2.5300000000000002 2.949560415119322 
2.54 2.945670095987232 
2.5500000000000003 2.94148521230026 
2.56 2.9370061825432874 
2.57 2.9322334546155573 
2.58 2.9271675057858855 
2.59 2.9218088426449333 
2.6 2.916158001054549 
2.61 2.910215546094183 
2.62 2.9039820720043794 
2.63 2.8974582021273525 
2.64 2.890644588844653 
2.65 2.883541913511931 
2.66 2.876150886390802 
2.67 2.8684722465778183 
2.68 2.8605067619305626 
2.69 2.8522552289908614 
2.7 2.8437184729051324 
2.71 2.8348973473418706 
2.72 2.825792734406281 
2.73 2.81640554455207 
2.74 2.8067367164904007 
2.75 2.7967872170960217 
2.7600000000000002 2.7865580413105815 
2.77 2.7760502120431343 
2.7800000000000002 2.76526478006785 
2.79 2.7542028239189387 
2.8000000000000003 2.742865449782797 
2.81 2.7312537913873904 
2.82 2.719369009888882 
2.83 2.7072122937555188 
2.84 2.6947848586487826 
2.85 2.6820879473018278 
2.86 2.6691228293952087 
2.87 2.6558908014299116 
2.88 2.642393186597707 
2.89 2.628631334648829 
2.9 2.614606621757005 
2.91 2.6003204503818376 
2.92 2.585774249128558 
2.93 2.57096947260517 
2.94 2.555907601276989 
2.95 2.5405901413185963 
2.96 2.525018624463223 
2.97 2.509194607849579 
2.98 2.4931196738661385 
2.99 2.476795429992904 
3.0 2.46022350864066 
3.0100000000000002 2.443405566987731 
3.02 2.426343286814267 
3.0300000000000002 2.409038374334068 
3.04 2.391492560023961 
3.0500000000000003 2.3737075984507556 
3.06 2.355685268095788 
3.0700000000000003 2.337427371177075 
3.08 2.3189357334690945 
3.09 2.3002122041202067 
3.1 2.2812586554677443 
3.11 2.2620769828507776 
3.12 2.2426691044205835 
3.13 2.223036960948832 
3.14 2.2031825156335105 
3.15 2.183107753902605 
3.16 2.1628146832155593 
3.17 2.142305332862532 
3.18 2.121581753761467 
3.19 2.1006460182530042 
3.2 2.079500219893249 
3.21 2.0581464732444155 
3.22 2.036586913663374 
3.23 2.0148236970881164 
3.24 1.9928589998221637 
3.25 1.9706950183169394 
3.2600000000000002 1.9483339689521237 
3.27 1.9257780878140192 
3.2800000000000002 1.9030296304719427 
3.29 1.8800908717526719 
3.3000000000000003 1.856964105512963 
3.31 1.833651644410168 
3.3200000000000003 1.8101558196709697 
3.33 1.7864789808582624 
3.34 1.7626234956361968 
3.35 1.7385917495334156 
3.36 1.7143861457045029 
3.37 1.69000910468967 
3.38 1.6654630641727042 
3.39 1.6407504787372025 
3.4 1.6158738196211146 
3.41 1.5908355744696219 
3.42 1.565638247086374 
3.43 1.5402843571831113 
3.44 1.5147764401276966 
3.45 1.4891170466905788 
3.46 1.4633087427897185 
3.47 1.4373541092339992 
3.48 1.4112557414651474 
3.49 1.3850162492981917 
3.5 1.3586382566604824 
3.5100000000000002 1.332124401329302 
3.52 1.3054773346680888 
3.5300000000000002 1.2786997213613027 
3.54 1.2517942391479602 
3.5500000000000003 1.224763578553861 
3.56 1.1976104426225396 
3.5700000000000003 1.1703375466449613 
3.58 1.1429476178879963 
3.59 1.115443395321696 
3.6 1.0878276293453966 
3.61 1.0601030815126824 
3.62 1.0322725242552333 
3.63 1.004338740605583 
3.64 0.9763045239188184 
3.65 0.9481726775932462 
3.66 0.919946014790056 
3.67 0.8916273581520059 
3.68 0.8632195395211608 
3.69 0.8347253996557109 
3.7 0.8061477879458976 
3.71 0.7774895621290773 
3.72 0.7487535880039499 
3.73 0.7199427391439813 
3.74 0.6910598966100486 
3.75 0.6621079486623362 
3.7600000000000002 0.6330897904715125 
3.77 0.6040083238292147 
3.7800000000000002 0.5748664568578725 
3.79 0.5456671037198983 
3.8000000000000003 0.5164131843262733 
3.81 0.48710762404455843 
3.8200000000000003 0.4577533534063608 
3.83 0.42835330781428244 
3.84 0.39891042724838255 
3.85 0.369427655972182 
3.86 0.33990794223823967 
3.87 0.3103542379933292 
3.88 0.280769498583247 
3.89 0.2511566824572803 
3.9 0.22151875087236442 
3.91 0.19185866759695966 
3.92 0.1621793986146769 
3.93 0.1324839118276817 
3.94 0.10277517675990668 
3.95 0.07305616426010134 
3.96 0.043329846204749944 
3.97 0.013599195200886163 
3.98 -0.01613281571116508 
3.99 -0.045863213355089166 
4.0 -0.07558902471589696 
4.01 -0.1053072772372238 
4.0200000000000005 -0.1350149991185827 
4.03 -0.16470921961254184 
4.04 -0.19438696932179697 
4.05 -0.2240452804961085 
4.0600000000000005 -0.2536811873290742 
4.07 -0.2832917262547072 
4.08 -0.3128739362437905 
4.09 -0.3424248590999768 
4.1 -0.3719415397556061 
4.11 -0.4014210265672102 
4.12 -0.4308603716106739 
4.13 -0.4602566309760257 
4.14 -0.4896068650618258 
4.15 -0.5189081388691241 
4.16 -0.5481575222949574 
4.17 -0.5773520904253576 
4.18 -0.6064889238278405 
4.19 -0.6355651088433464 
4.2 -0.6645777378776037 
4.21 -0.6935239096918862 
4.22 -0.7224007296931341 
4.23 -0.7512053102234113 
4.24 -0.7799347708486686 
4.25 -0.8085862386467844 
4.26 -0.8371568484948552 
4.2700000000000005 -0.8656437433557049 
4.28 -0.8940440745635865 
4.29 -0.9223550021090459 
4.3 -0.9505736949229209 
4.3100000000000005 -0.9786973311594457 
4.32 -1.006723098478433 
4.33 -1.0346481943265056 
4.34 -1.0624698262173495 
4.3500000000000005 -1.0901852120109603 
4.36 -1.1177915801918548 
4.37 -1.1452861701462198 
4.38 -1.1726662324379722 
4.39 -1.1999290290836995 
4.4 -1.2270718338264557 
4.41 -1.2540919324083857 
4.42 -1.280986622842148 
4.43 -1.3077532156811114 
4.44 -1.3343890342882974 
4.45 -1.3608914151040417 
4.46 -1.387257707912348 
4.47 -1.4134852761059074 
4.48 -1.4395714969497566 
4.49 -1.4655137618435499 
4.5 -1.4913094765824162 
4.51 -1.516956061616378 
4.5200000000000005 -1.5424509523083039 
4.53 -1.5677915991903706 
4.54 -1.5929754682190067 
4.55 -1.6180000410282962 
4.5600000000000005 -1.6428628151818117 
4.57 -1.6675613044228568 
4.58 -1.6920930389230893 
4.59 -1.7164555655295024 
4.6000000000000005 -1.7406464480097374 
4.61 -1.7646632672957054 
4.62 -1.7885036217254917 
4.63 -1.81216512728352 
4.64 -1.8356454178389525 
4.65 -1.8589421453823007 
4.66 -1.882052980260224 
4.67 -1.9049756114084933 
4.68 -1.927707746583096 
4.69 -1.9502471125894585 
4.7 -1.9725914555097623 
4.71 -1.994738540928336 
4.72 -2.0166861541550936 
4.73 -2.0384321004470016 
4.74 -2.0599742052275527 
4.75 -2.0813103143042206 
4.76 -2.1024382940838775 
4.7700000000000005 -2.123356031786152 
4.78 -2.144061435654706 
4.79 -2.1645524351664056 
4.8 -2.1848269812383765 
4.8100000000000005 -2.204883046432906 
4.82 -2.2247186251601896 
4.83 -2.244331733878883 
4.84 -2.2637204112944582 
4.8500000000000005 -2.2828827185553315 
4.86 -2.3018167394467453 
4.87 -2.3205205805823885 
4.88 -2.3389923715937346 
4.89 -2.357230265317075 
4.9 -2.3752324379782355 
4.91 -2.3929970893749517 
4.92 -2.4105224430568883 
4.93 -2.4278067465032813 
4.94 -2.4448482712981896 
4.95 -2.4616453133033347 
4.96 -2.4781961928285137 
4.97 -2.494499254799566 
4.98 -2.5105528689238814 
4.99 -2.526355429853425 
5.0 -2.541905357345272 
5.01 -2.557201096419632 
5.0200000000000005 -2.5722411175153437 
5.03 -2.587023916642831 
5.04 -2.6015480155345 
5.05 -2.615811961792565 
5.0600000000000005 -2.629814329034287 
5.07 -2.64355371703461 
5.08 -2.657028751866184 
5.09 -2.670238086036754 
5.1000000000000005 -2.6831803986239118 
5.11 -2.695854395407183 
5.12 -2.708258808997452 
5.13 -2.7203923989636953 
5.14 -2.7322539519570292 
5.15 -2.743842281832038 
5.16 -2.755156229765391 
5.17 -2.766194664371723 
5.18 -2.776956481816773 
5.19 -2.7874406059277637 
5.2 -2.797645988301021 
5.21 -2.8075716084068123 
5.22 -2.817216473691398 
5.23 -2.826579619676287 
5.24 -2.835660110054683 
5.25 -2.844457036785116 
5.26 -2.852969520182244 
5.2700000000000005 -2.8611967090048203 
5.28 -2.8691377805408185 
5.29 -2.876791940689703 
5.3 -2.884158424041837 
5.3100000000000005 -2.891236493955024 
5.32 -2.8980254426281715 
5.33 -2.9045245911720694 
5.34 -2.910733289677279 
5.3500000000000005 -2.916650917279124 
5.36 -2.9222768822197756 
5.37 -2.9276106219074274 
5.38 -2.932651602972556 
5.39 -2.9373993213212555 
5.4 -2.9418533021856477 
5.41 -2.9460131001713576 
5.42 -2.949878299302053 
5.43 -2.953448513061042 
5.44 -2.9567233844299237 
5.45 -2.95970258592429 
5.46 -2.962385819626475 
5.47 -2.964772817215344 
5.48 -2.9668633399931266 
5.49 -2.968657178909288 
5.5 -2.9701541545814316 
5.51 -2.9713541173132367 
5.5200000000000005 -2.9722569471094307 
5.53 -2.9728625536877864 
5.54 -2.9731708764881506 
5.55 -2.9731818846785 
5.5600000000000005 -2.972895577158025 
5.57 -2.972311982557239 
5.58 -2.9714311592351157 
5.59 -2.970253195273253 
5.6000000000000005 -2.968778208467066 
5.61 -2.9670063463140064 
5.62 -2.9649377859988117 
5.63 -2.9625727343757906 
5.64 -2.959911427948134 
5.65 -2.9569541328442677 
5.66 -2.953701144791237 
5.67 -2.9501527890851365 
5.68 -2.94630942055858 
5.69 -2.942171423545217 
5.7 -2.937739211841301 
5.71 -2.9330132286643087 
5.72 -2.92799394660862 
5.73 -2.922681867598257 
5.74 -2.9170775228366943 
5.75 -2.9111814727537375 
5.76 -2.904994306949482 
5.7700000000000005 -2.898516644135352 
5.78 -2.891749132072231 
5.79 -2.8846924475056857 
5.8 -2.8773472960982924 
5.8100000000000005 -2.8697144123590705 
5.82 -2.861794559570033 
5.83 -2.8535885297098598 
5.84 -2.845097143374698 
5.8500000000000005 -2.836321249696105 
5.86 -2.8272617262561357 
5.87 -2.8179194789995843 
5.88 -2.8082954421433914 
5.89 -2.798390578083223 
5.9 -2.7882058772972305 
5.91 -2.777742358247005 
5.92 -2.767001067275732 
5.93 -2.755983078503559 
5.94 -2.74468949372018 
5.95 -2.733121442274663 
5.96 -2.721280080962512 
5.97 -2.7091665939099903 
5.98 -2.696782192455709 
5.99 -2.684128115029493 
6.0 -2.6712056270285403 
6.01 -2.658016020690882 
6.0200000000000005 -2.6445606149661605 
6.03 -2.630840755383735 
6.04 -2.6168578139181315 
6.05 -2.602613188851844 
6.0600000000000005 -2.588108304635508 
6.07 -2.5733446117454584 
6.08 -2.558323586538681 
6.09 -2.543046731105179 
6.1000000000000005 -2.5275155731177654 
6.11 -2.511731665679296 
6.12 -2.495696587167361 
6.13 -2.4794119410764495 
6.140000000000001 -2.4628793558576003 
6.15 -2.446100484755558 
6.16 -2.42907700564345 
6.17 -2.411810620855002 
6.18 -2.394303057014304 
6.19 -2.3765560648631503 
6.2 -2.358571419085967 
6.21 -2.3403509181323447 
6.22 -2.321896384037195 
6.23 -2.303209662238549 
6.24 -2.2842926213930146 
6.25 -2.265147153188911 
6.26 -2.2457751721571055 
6.2700000000000005 -2.226178615479557 
6.28 -2.2063594427956037 
6.29 -2.1863196360059973 
6.3 -2.166061199074717 
6.3100000000000005 -2.145586157828575 
6.32 -2.1248965597546317 
6.33 -2.1039944737954546 
6.34 -2.082881990142221 
6.3500000000000005 -2.0615612200257023 
6.36 -2.0400342955051425 
6.37 -2.0183033692550554 
6.38 -1.9963706143499567 
6.390000000000001 -1.9742382240470597 
6.4 -1.951908411566951 
6.41 -1.9293834098722704 
6.42 -1.906665471444417 
6.43 -1.8837568680583017 
6.44 -1.8606598905551726 
6.45 -1.8373768486135327 
6.46 -1.8139100705181737 
6.47 -1.7902619029273497 
6.48 -1.7664347106381129 
6.49 -1.7424308763498362 
6.5 -1.7182528004259454 
6.51 -1.6939029006538846 
6.5200000000000005 -1.6693836120033394 
6.53 -1.6446973863827423 
6.54 -1.6198466923940835 
6.55 -1.5948340150860532 
6.5600000000000005 -1.5696618557055382 
6.57 -1.5443327314474997 
6.58 -1.518849175203256 
6.59 -1.4932137353071957 
6.6000000000000005 -1.4674289752819452 
6.61 -1.4414974735820199 
6.62 -1.4154218233359803 
6.63 -1.3892046320871212 
6.640000000000001 -1.3628485215327202 
6.65 -1.3363561272618694 
6.66 -1.3097300984919187 
6.67 -1.282973097803557 
6.68 -1.2560878008745555 
6.69 -1.2290768962122027 
6.7 -1.2019430848844561 
6.71 -1.174689080249837 
6.72 -1.1473176076860974 
6.73 -1.119831404317684 
6.74 -1.0922332187420285 
6.75 -1.06452581075469 
6.76 -1.036711951073378 
6.7700000000000005 -1.0087944210608824 
6.78 -0.9807760124469399 
6.79 -0.9526595270490634 
6.8 -0.9244477764923623 
6.8100000000000005 -0.8961435819283825 
6.82 -0.8677497737529937 
6.83 -0.839269191323352 
6.84 -0.8107046826739667 
6.8500000000000005 -0.7820591042318988 
6.86 -0.7533353205311216 
6.87 -0.7245362039260687 
6.88 -0.6956646343044012 
6.890000000000001 -0.6667234987990219 
6.9 -0.6377156914993639 
6.91 -0.6086441131619839 
6.92 -0.5795116709204894 
6.93 -0.5503212779948276 
6.94 -0.5210758533999658 
6.95 -0.49177832165399255 
6.96 -0.4624316124856678 
6.97 -0.43303866054145285 
6.98 -0.40360240509204814 
6.99 -0.37412578973846844 
7.0 -0.3446117621176853 
7.01 -0.31506327360786596 
7.0200000000000005 -0.28548327903323767 
7.03 -0.25587473636860797 
7.04 -0.2262406064435697 
7.05 -0.19658385264642025 
7.0600000000000005 -0.1669074406278255 
7.07 -0.13721433800425706 
7.08 -0.10750751406123307 
7.09 -0.07778993945639227 
7.1000000000000005 -0.048064585922430576 
7.11 -0.01833442596993033 
7.12 0.011397567409888266 
7.13 0.04112842104246381 
7.140000000000001 0.07085516186720867 
7.15 0.10057481723481257 
7.16 0.13028441520450507 
7.17 0.1599809848412471 
7.18 0.18966155651282202 
7.19 0.21932316218679643 
7.2 0.24896283572732086 
7.21 0.2785776131917409 
7.22 0.308164533126989 
7.23 0.3377206368657273 
7.24 0.36724296882221197 
7.25 0.39672857678784923 
7.26 0.4261745122264137 
7.2700000000000005 0.4555778305688998 
7.28 0.4849355915079759 
7.29 0.5142448592920128 
7.3 0.5435027030186566 
7.3100000000000005 0.5727061969279158 
7.32 0.6018524206947358 
7.33 0.6309384597210284 
7.34 0.6599614054271291 
7.3500000000000005 0.6889183555426532 
7.36 0.7178064143967198 
7.37 0.7466226932075166 
7.38 0.7753643103711763 
7.390000000000001 0.8040283917499335 
7.4 0.832612070959537 
7.41 0.8611124896558858 
7.42 0.8895267978208603 
7.43 0.9178521540473226 
7.44 0.9460857258232543 
7.45 0.974224689815006 
7.46 1.0022662321496272 
7.47 1.0302075486962525 
7.48 1.0580458453465118 
7.49 1.0857783382939383 
7.5 1.1134022543123478 
7.51 1.140914831033158 
7.5200000000000005 1.168313317221624 
7.53 1.1955949730519593 
7.54 1.222757070381315 
7.55 1.2497968930225936 
7.5600000000000005 1.2767117370160639 
7.57 1.3034989108997552 
7.58 1.330155735978602 
7.59 1.3566795465923105 
7.6000000000000005 1.3830676903819223 
7.61 1.4093175285550485 
7.62 1.4354264361497466 
7.63 1.4613918022970143 
7.640000000000001 1.4872110304818746 
7.65 1.5128815388030252 
7.66 1.538400760231026 
7.67 1.563766142865 
7.68 1.5889751501878218 
7.69 1.614025261319766 
7.7 1.6389139712705951 
7.71 1.663638791190054 
7.72 1.6881972486167551 
7.73 1.7125868877254207 
7.74 1.7368052695724647 
7.75 1.7608499723398845 
7.76 1.7847185915774404 
7.7700000000000005 1.808408740443099 
7.78 1.8319180499417158 
7.79 1.8552441691619315 
7.8 1.8783847655112627 
7.8100000000000005 1.901337524949358 
7.82 1.9241001522194012 
7.83 1.946670371077634 
7.84 1.9690459245209788 
7.8500000000000005 1.9912245750127378 
7.86 2.0132041047063436 
7.87 2.0349823156671434 
7.88 2.0565570300921894 
7.890000000000001 2.0779260905280177 
7.9 2.0990873600863926 
7.91 2.1200387226579926 
7.92 2.1407780831240197 
7.930000000000001 2.1613033675657105 
7.94 2.181612523471725 
7.95 2.2017035199433965 
7.96 2.2215743478978203 
7.97 2.24122302026876 
7.98 2.260647572205353 
7.99 2.2798460612685916 
8.0 2.2988165676255687 
8.01 2.3175571942414575 
8.02 2.3360660670692135 
8.03 2.3543413352369775 
8.040000000000001 2.3723811712331626 
8.05 2.390183771089202 
8.06 2.4077473545599464 
8.07 2.4250701653016833 
8.08 2.4421504710477753 
8.09 2.458986563781881 
8.1 2.4755767599087575 
8.11 2.491919400422617 
8.120000000000001 2.5080128510730266 
8.13 2.523855502528333 
8.14 2.539445770536592 
8.15 2.5547820960839953 
8.16 2.5698629455507684 
8.17 2.5846868108645316 
8.18 2.5992522096511066 
8.19 2.6135576853827525 
8.2 2.627601807523818 
8.21 2.641383171673792 
8.22 2.654900399707744 
8.23 2.6681521399141346 
8.24 2.6811370671299866 
8.25 2.693853882873399 
8.26 2.706301315473395 
8.27 2.7184781201970867 
8.28 2.73038307937415 
8.290000000000001 2.742015002518588 
8.3 2.7533727264477785 
8.31 2.764455115398794 
8.32 2.775261061141974 
8.33 2.78578948309175 
8.34 2.7960393284147003 
8.35 2.806009572134834 
8.36 2.815699217236088 
8.370000000000001 2.8251072947620264 
8.38 2.8342328639127365 
8.39 2.843075012138909 
8.4 2.8516328552330883 
8.41 2.8599055374180975 
8.42 2.867892231432611 
8.43 2.875592138613884 
8.44 2.8830044889776145 
8.45 2.890128541294943 
8.46 2.896963583166574 
8.47 2.9035089310940165 
8.48 2.9097639305479324 
8.49 2.9157279560335887 
8.5 2.921400411153407 
8.51 2.9267807286666025 
8.52 2.931868370545907 
8.53 2.9366628280313725 
8.540000000000001 2.9411636216812456 
8.55 2.9453703014199117 
8.56 2.9492824465829033 
8.57 2.952899665958964 
8.58 2.95622159782917 
8.59 2.9592479100031026 
8.6 2.9619782998520665 
8.61 2.9644124943393524 
8.620000000000001 2.96655025004754 
8.63 2.9683913532028394 
8.64 2.96993561969647 
8.65 2.971182895103069 
8.66 2.9721330546961355 
8.67 2.972786003460502 
8.68 2.973141676101835 
8.69 2.973200037053168 
8.700000000000001 2.972961080478454 
8.71 2.9724248302731513 
8.72 2.971591340061834 
8.73 2.970460693192828 
8.74 2.969033002729879 
8.75 2.967308411440843 
8.76 2.965287091783411 
8.77 2.9629692458878654 
8.78 2.9603551055368635 
8.790000000000001 2.9574449321422627 
8.8 2.9542390167189767 
8.81 2.9507376798558766 
8.82 2.9469412716837304 
8.83 2.9428501718401923 
8.84 2.938464789431837 
8.85 2.933785562993251 
8.86 2.928812960443179 
8.870000000000001 2.923547479037732 
8.88 2.9179896453206626 
8.89 2.9121400150707113 
8.9 2.905999173246028 
8.91 2.8995677339256782 
8.92 2.892846340248234 
8.93 2.8858356643474625 
8.94 2.8785364072851114 
8.950000000000001 2.870949298980804 
8.96 2.8630750981390483 
8.97 2.8549145921733663 
8.98 2.8464685971275547 
8.99 2.8377379575940793 
9.0 2.828723546629619 
9.01 2.819426265667757 
9.02 2.8098470444288424 
9.03 2.799986840827016 
9.040000000000001 2.789846640874422 
9.05 2.7794274585826044 
9.06 2.7687303358611106 
9.07 2.7577563424132983 
9.08 2.7465065756293674 
9.09 2.734982160476622 
9.1 2.7231842493869722 
9.11 2.7111140221416967 
9.120000000000001 2.698772685753461 
9.13 2.68616147434562 
9.14 2.6732816490288047 
9.15 2.6601344977748136 
9.16 2.6467213352878165 
9.17 2.6330435028728845 
9.18 2.619102368301861 
9.19 2.604899325676585 
9.200000000000001 2.590435795289484 
9.21 2.575713223481543 
9.22 2.5607330824976744 
9.23 2.5454968703394933 
9.24 2.5300061106155187 
9.25 2.514262352388814 
9.26 2.498267170022082 
9.27 2.48202216302023 
9.28 2.465528955870421 
9.290000000000001 2.4487891978796252 
9.3 2.4318045630096927 
9.31 2.414576749709956 
9.32 2.3971074807473896 
9.33 2.3793985030343308 
9.34 2.361451587453794 
9.35 2.3432685286823816 
9.36 2.3248511450108182 
9.370000000000001 2.3062012781621233 
9.38 2.2873207931074404 
9.39 2.2682115778795406 
9.4 2.248875543384023 
9.41 2.229314623208224 
9.42 2.20953077342786 
9.43 2.1895259724114227 
9.44 2.169302220622343 
9.450000000000001 2.1488615404189475 
9.46 2.1282059758522216 
9.47 2.1073375924614095 
9.48 2.08625847706746 
9.49 2.0649707375643467 
9.5 2.04347650270828 
9.51 2.0217779219048344 
9.52 1.9998771649940077 
9.53 1.9777764220332401 
9.540000000000001 1.9554779030784106 
9.55 1.9329838379628328 
9.56 1.9102964760742733 
9.57 1.8874180861300147 
9.58 1.8643509559499862 
9.59 1.8410973922279834 
9.6 1.8176597203010005 
9.61 1.794040283916699 
9.620000000000001 1.7702414449990342 
9.63 1.746265583412066 
9.64 1.722115096721973 
9.65 1.697792399957299 
9.66 1.6732999253674514 
9.67 1.648640122179479 
9.68 1.623815456353151 
9.69 1.5988284103343628 
9.700000000000001 1.5736814828068937 
9.71 1.5483771884425408 
9.72 1.5229180576496537 
9.73 1.4973066363200958 
9.74 1.4715454855746573 
9.75 1.4456371815069449 
9.76 1.4195843149257754 
9.77 1.3933894910960964 
9.78 1.367055329478462 
9.790000000000001 1.3405844634670887 
9.8 1.3139795401265186 
9.81 1.2872432199269153 
9.82 1.2603781764780184 
9.83 1.2333870962617852 
9.84 1.206272678363745 
9.85 1.1790376342030924 
9.86 1.1516846872615476 
9.870000000000001 1.1242165728110107 
9.88 1.0966360376400366 
9.89 1.068945839779159 
9.9 1.0411487482250885 
9.91 1.0132475426638168 
9.92 0.9852450131926487 
9.93 0.9571439600411961 
9.94 0.9289471932913567 
9.950000000000001 0.9006575325963081 
9.96 0.8722778068985454 
9.97 0.8438108541469886 
9.98 0.8152595210131905 
9.99 0.7866266626066718 
10.0 0.7579151421894125 
10.01 0.7291278308895279 
10.02 0.7002676074141589 
10.03 0.671337357761603 
10.040000000000001 0.6423399749327169 
10.05 0.613278358641619 
10.06 0.5841554150257204 
10.07 0.554974056355114 
10.08 0.5257372007413488 
10.09 0.49644777184562244 
10.1 0.4671086985864166 
10.11 0.43772291484660814 
10.120000000000001 0.40829335918008286 
10.13 0.3788229745178829 
10.14 0.3493147078739159 
10.15 0.3197715100502561 
10.16 0.2901963353420667 
10.17 0.2605921412421725 
10.18 0.23096188814531354 
10.19 0.20130853905210766 
10.200000000000001 0.17163505927275313 
10.21 0.14194441613050007 
10.22 0.11223957866492057 
10.23 0.08252351733500725 
10.24 0.052799203722129796 
10.25 0.023069610232879324 
10.26 -0.006662290198169822 
10.27 -0.036393524405751033 
10.28 -0.0661211192912195 
10.290000000000001 -0.09584210211985959 
10.3 -0.12555350081815586 
10.31 -0.15525234427099788 
10.32 -0.1849356626187893 
10.33 -0.2146004875544314 
10.34 -0.24424385262015116 
10.35 -0.2738627935041448 
10.36 -0.30345434833700624 
10.370000000000001 -0.33301555798791177 
10.38 -0.36254346636053053 
10.39 -0.3920351206886318 
10.4 -0.42148757183135904 
10.41 -0.4508978745681416 
10.42 -0.4802630878932143 
10.43 -0.5095802753097156 
10.44 -0.5388465051233348 
10.450000000000001 -0.5680588507354789 
10.46 -0.5972143909359302 
10.47 -0.6263102101949649 
10.48 -0.6553433989549036 
10.49 -0.6843110539210644 
10.5 -0.7132102783520904 
10.51 -0.7420381823496212 
10.52 -0.77079188314728 
10.53 -0.7994685053989485 
10.540000000000001 -0.8280651814662987 
10.55 -0.8565790517055543 
10.56 -0.8850072647534528 
10.57 -0.9133469778123795 
10.58 -0.941595356934645 
10.59 -0.9697495773058772 
10.6 -0.9978068235275007 
10.61 -1.0257642898982744 
10.620000000000001 -1.053619180694859 
10.63 -1.0813687104513872 
10.64 -1.1090101042380076 
10.65 -1.1365405979383763 
10.66 -1.1639574385260654 
10.67 -1.1912578843398631 
10.68 -1.2184392053579385 
10.69 -1.2454986834708406 
10.700000000000001 -1.2724336127533078 
10.71 -1.2992412997348575 
10.72 -1.325919063669131 
10.73 -1.3524642368019664 
10.74 -1.3788741646381715 
10.75 -1.4051462062069708 
10.76 -1.4312777343261007 
10.77 -1.4572661358645256 
10.78 -1.4831088120037483 
10.790000000000001 -1.5088031784976905 
10.8 -1.5343466659311147 
10.81 -1.5597367199765635 
10.82 -1.5849708016497912 
10.83 -1.6100463875636584 
10.84 -1.6349609701804702 
10.85 -1.6597120580627267 
10.86 -1.6842971761222658 
10.870000000000001 -1.7087138658677687 
10.88 -1.7329596856506084 
10.89 -1.7570322109090113 
10.9 -1.780929034410512 
10.91 -1.8046477664926743 
10.92 -1.8281860353020554 
10.93 -1.8515414870313895 
10.94 -1.8747117861549667 
10.950000000000001 -1.897694615662183 
10.96 -1.92048767728924 
10.97 -1.9430886917489691 
10.98 -1.9654953989587585 
10.99 -1.9877055582665593 
11.0 -2.0097169486749493 
11.01 -2.0315273690632303 
11.02 -2.053134638407539 
11.03 -2.0745365959989464 
11.040000000000001 -2.095731101659529 
11.05 -2.116716035956382 
11.06 -2.1374893004135638 
11.07 -2.1580488177219395 
11.08 -2.178392531946911 
11.09 -2.198518408734009 
11.1 -2.2184244355123255 
11.11 -2.2381086216957717 
11.120000000000001 -2.257568998882133 
11.13 -2.2768036210499076 
11.14 -2.295810564752907 
11.15 -2.3145879293125997 
11.16 -2.333133837008178 
11.17 -2.3514464332643272 
11.18 -2.3695238868366824 
11.19 -2.387364389994951 
11.200000000000001 -2.404966158703683 
11.21 -2.4223274328006767 
11.22 -2.43944647617299 
11.23 -2.4563215769305518 
11.24 -2.472951047577348 
11.25 -2.489333225180172 
11.26 -2.5054664715349158 
11.27 -2.5213491733303877 
11.28 -2.5369797423096436 
11.290000000000001 -2.552356615428811 
11.3 -2.5674782550133926 
11.31 -2.582343148912031 
11.32 -2.5969498106477236 
11.33 -2.611296779566469 
11.34 -2.6253826209833315 
11.35 -2.639205926325907 
11.36 -2.652765313275181 
11.370000000000001 -2.6660594259037573 
11.38 -2.679086934811452 
11.39 -2.691846537258231 
11.4 -2.7043369572944824 
11.41 -2.7165569458886107 
11.42 -2.72850528105194 
11.43 -2.7401807679609114 
11.44 -2.7515822390765625 
11.450000000000001 -2.762708554261284 
11.46 -2.7735586008928284 
11.47 -2.784131293975575 
11.48 -2.7944255762490253 
11.49 -2.804440418293531 
11.5 -2.814174818633233 
11.51 -2.82362780383621 
11.52 -2.8327984286118184 
11.53 -2.841685775905223 
11.540000000000001 -2.8502889569891012 
11.55 -2.858607111552513 
11.56 -2.866639407786934 
11.57 -2.874385042469435 
11.58 -2.8818432410430015 
11.59 -2.889013257693992 
11.6 -2.895894375426716 
11.61 -2.902485906135135 
11.620000000000001 -2.9087871906716702 
11.63 -2.9147975989131196 
11.64 -2.9205165298236673 
11.65 -2.9259434115149885 
11.66 -2.9310777013034364 
11.67 -2.935918885764311 
11.68 -2.9404664807831993 
11.69 -2.94472003160439 
11.700000000000001 -2.9486791128763454 
11.71 -2.9523433286942375 
11.72 -2.9557123126395384 
11.73 -2.9587857278166605 
11.74 -2.961563266886648 
11.75 -2.9640446520979076 
11.76 -2.9662296353139865 
11.77 -2.968117998038384 
11.78 -2.9697095514364005 
11.790000000000001 -2.9710041363540234 
11.8 -2.9720016233338393 
11.81 -2.9727019126279814 
11.82 -2.9731049342081044 
11.83 -2.9732106477723854 
11.84 -2.9730190427495566 
11.85 -2.9725301382999603 
11.86 -2.9717439833136345 
11.870000000000001 -2.9706606564054225 
11.88 -2.9692802659071122 
11.89 -2.967602949856603 
11.9 -2.9656288759841023 
11.91 -2.9633582416953526 
11.92 -2.9607912740518905 
11.93 -2.9579282297483407 
11.94 -2.9547693950867484 
11.950000000000001 -2.9513150859479467 
11.96 -2.9475656477599714 
11.97 -2.9435214554635163 
11.98 -2.9391829134744416 
11.99 -2.93455045564333 
12.0 -2.929624545212105 
12.01 -2.924405674767704 
12.02 -2.918894366192823 
12.030000000000001 -2.913091170613727 
12.040000000000001 -2.9069966683451374 
12.05 -2.900611468832202 
12.06 -2.8939362105895516 
12.07 -2.886971561137448 
12.08 -2.879718216935032 
12.09 -2.8721769033106797 
12.1 -2.864348374389469 
12.11 -2.8562334130177685 
12.120000000000001 -2.8478328306849527 
12.13 -2.8391474674422548 
12.14 -2.830178191818761 
12.15 -2.8209259007345593 
12.16 -2.811391519411048 
12.17 -2.801576001278414 
12.18 -2.791480327880291 
12.19 -2.781105508775606 
12.200000000000001 -2.770452581437623 
12.21 -2.7595226111501994 
12.22 -2.7483166909012553 
12.23 -2.736835941273477 
12.24 -2.7250815103322608 
12.25 -2.713054573510905 
12.26 -2.7007563334930693 
12.27 -2.688188020092507 
12.280000000000001 -2.6753508901300846 
12.290000000000001 -2.662246227308101 
12.3 -2.6488753420819178 
12.31 -2.635239571528915 
12.32 -2.6213402792147855 
12.33 -2.6071788550571773 
12.34 -2.592756715186705 
12.35 -2.5780753018053373 
12.36 -2.563136083042178 
12.370000000000001 -2.5479405528066543 
12.38 -2.5324902306391266 
12.39 -2.5167866615589363 
12.4 -2.5008314159099054 
12.41 -2.484626089203303 
12.42 -2.468172301958295 
12.43 -2.451471699539894 
12.44 -2.434525951994426 
12.450000000000001 -2.417336753882523 
12.46 -2.3999058241096725 
12.47 -2.3822349057543257 
12.48 -2.364325765893593 
12.49 -2.3461801954265353 
12.5 -2.3278000088950788 
12.51 -2.3091870443025595 
12.52 -2.2903431629299265 
12.530000000000001 -2.2712702491496133 
12.540000000000001 -2.251970210237104 
12.55 -2.232444976180207 
12.56 -2.2126964994860563 
12.57 -2.1927267549858644 
12.58 -2.1725377396374403 
12.59 -2.152131472325495 
12.6 -2.1315099936597535 
12.61 -2.1106753657708985 
12.620000000000001 -2.089629672104357 
12.63 -2.068375017211957 
12.64 -2.0469135265414757 
12.65 -2.025247346224096 
12.66 -2.0033786428597944 
12.67 -1.9813096033006836 
12.68 -1.9590424344323285 
12.69 -1.93657936295306 
12.700000000000001 -1.913922635151307 
12.71 -1.891074516680969 
12.72 -1.8680372923348532 
12.73 -1.8448132658161964 
12.74 -1.8214047595082974 
12.75 -1.7978141142422799 
12.76 -1.7740436890630114 
12.77 -1.7500958609932014 
12.780000000000001 -1.7259730247957006 
12.790000000000001 -1.7016775927340262 
12.8 -1.6772119943311383 
12.81 -1.6525786761264893 
12.82 -1.627780101431372 
12.83 -1.6028187500825903 
12.84 -1.5776971181944783 
12.85 -1.5524177179092902 
12.86 -1.5269830771459882 
12.870000000000001 -1.5013957393474533 
12.88 -1.4756582632261426 
12.89 -1.4497732225082205 
12.9 -1.4237432056761878 
12.91 -1.3975708157100362 
12.92 -1.371258669826952 
12.93 -1.3448093992195969 
12.94 -1.3182256487929906 
12.950000000000001 -1.2915100769000227 
12.96 -1.2646653550756197 
12.97 -1.2376941677695934 
12.98 -1.2105992120781985 
12.99 -1.183383197474425 
13.0 -1.1560488455370537 
13.01 -1.1285988896784993 
13.02 -1.101036074871473 
13.030000000000001 -1.0733631573744864 
13.040000000000001 -1.045582904456229 
13.05 -1.017698094118842 
13.06 -0.989711514820122 
13.07 -0.9616259651946769 
13.08 -0.9334442537740647 
13.09 -0.9051691987059426 
13.1 -0.876803627472255 
13.11 -0.8483503766064877 
13.120000000000001 -0.819812291410016 
13.13 -0.7911922256675779 
13.14 -0.7624930413618977 
13.15 -0.73371760838749 
13.16 -0.7048688042636729 
13.17 -0.6759495138468182 
13.18 -0.6469626290418682 
13.19 -0.6179110485131477 
13.200000000000001 -0.5887976773945001 
13.21 -0.559625426998776 
13.22 -0.5303972145267051 
13.23 -0.5011159627751777 
13.24 -0.47178459984496796 
13.25 -0.44240605884792633 
13.26 -0.41298327761367043 
13.27 -0.38351919839580473 
13.280000000000001 -0.3540167675776977 
13.290000000000001 -0.3244789353778459 
13.3 -0.2949086555548545 
13.31 -0.2653088851120641 
13.32 -0.23568258400185244 
13.33 -0.20603271482964208 
13.34 -0.17636224255764213 
13.35 -0.14667413420835448 
13.36 -0.11697135856787402 
13.370000000000001 -0.0872568858890126 
13.38 -0.05753368759427611 
13.39 -0.027804735978724772 
13.4 0.0019269960872538988 
13.41 0.03165853545522967 
13.42 0.06138690899604193 
13.43 0.09110914389711017 
13.44 0.12082226795971272 
13.450000000000001 0.1505233098962042 
13.46 0.18020929962714172 
13.47 0.20987726857829045 
13.48 0.23952424997747848 
13.49 0.2691472791512716 
13.5 0.29874339382143833 
13.51 0.32830963440117483 
13.52 0.3578430442910617 
13.530000000000001 0.38734067017472096 
13.540000000000001 0.41679956231414556 
13.55 0.44621677484467054 
13.56 0.47558936606955715 
13.57 0.50491439875416 
13.58 0.534188940419648 
13.59 0.56341006363625 
13.6 0.5925748463159952 
13.61 0.6216803720049195 
13.620000000000001 0.6507237301747086 
13.63 0.6797020165137482 
13.64 0.7086123332175528 
13.65 0.7374517892785439 
13.66 0.7662175007751484 
13.67 0.7949065911601878 
13.68 0.8235161915485311 
13.69 0.8520434410039807 
13.700000000000001 0.8804854868253638 
13.71 0.9088394848317997 
13.72 0.9371025996471162 
13.73 0.9652720049833842 
13.74 0.9933448839235445 
13.75 1.0213184292030972 
13.76 1.0491898434908253 
13.77 1.0769563396685264 
13.780000000000001 1.1046151411097211 
13.790000000000001 1.1321634819573145 
13.8 1.1595986074001785 
13.81 1.1869177739486316 
13.82 1.2141182497087846 
13.83 1.2411973146557285 
13.84 1.2681522609055345 
13.85 1.29498039298604 
13.86 1.3216790281063935 
13.870000000000001 1.3482454964253319 
13.88 1.374677141318162 
13.89 1.4009713196424207 
13.9 1.4271254020021875 
13.91 1.4531367730110212 
13.92 1.479002831553497 
13.93 1.5047209910453159 
13.94 1.5302886796919601 
13.950000000000001 1.5557033407458714 
13.96 1.5809624327621232 
13.97 1.6060634298525631 
13.98 1.6310038219383995 
13.99 1.6557811150012074 
14.0 1.6803928313323282 
14.01 1.7048365097806384 
14.02 1.7291097059986629 
14.030000000000001 1.7532099926870075 
14.040000000000001 1.777134959837087 
14.05 1.8008822149721235 
14.06 1.8244493833863928 
14.07 1.8478341083826932 
14.08 1.871034051508012 
14.09 1.8940468927873697 
14.1 1.9168703309558157 
14.11 1.9395020836885528 
14.120000000000001 1.9619398878291674 
14.13 1.9841814996159435 
14.14 2.006224694906237 
14.15 2.0280672693988886 
14.16 2.0497070388546503 
14.17 2.07114183931461 
14.18 2.0923695273165843 
14.19 2.1133879801094624 
14.200000000000001 2.1341950958654805 
14.21 2.154788793890402 
14.22 2.1751670148315854 
14.23 2.195327720883919 
14.24 2.215268895993598 
14.25 2.234988546059729 
14.26 2.2544846991337377 
14.27 2.2737554056165643 
14.280000000000001 2.292798738453619 
14.290000000000001 2.311612793327488 
14.3 2.3301956888483617 
14.31 2.3485455667421737 
14.32 2.366660592036426 
14.33 2.3845389532436854 
14.34 2.4021788625427294 
14.35 2.4195785559573286 
14.36 2.4367362935326407 
14.370000000000001 2.453650359509206 
14.38 2.4703190624945224 
14.39 2.4867407356321816 
14.4 2.5029137367685546 
14.41 2.518836448617005 
14.42 2.5345072789196177 
14.43 2.5499246606064205 
14.44 2.565087051952093 
14.450000000000001 2.5799929367301355 
14.46 2.594640824364492 
14.47 2.6090292500786054 
14.48 2.623156775041895 
14.49 2.637021986513637 
14.5 2.6506234979842387 
14.51 2.6639599493138872 
14.52 2.6770300068685637 
14.530000000000001 2.6898323636534043 
14.540000000000001 2.7023657394433993 
14.55 2.714628880911414 
14.56 2.72662056175352 
14.57 2.7383395828116277 
14.58 2.749784772193396 
14.59 2.7609549853894246 
14.6 2.771849105387702 
14.61 2.7824660427853076 
14.620000000000001 2.7928047358973482 
14.63 2.8028641508631287 
14.64 2.8126432817495353 
14.65 2.8221411506516287 
14.66 2.831356807790433 
14.67 2.8402893316079147 
14.68 2.848937828859136 
14.69 2.8573014347015775 
14.700000000000001 2.865379312781626 
14.71 2.873170655318204 
14.72 2.8806746831835515 
14.73 2.887890645981135 
14.74 2.8948178221206877 
14.75 2.9014555188903683 
14.76 2.9078030725260318 
14.77 2.9138598482776032 
14.780000000000001 2.919625240472556 
14.790000000000001 2.9250986725764743 
14.8 2.9302795972507085 
14.81 2.9351674964071095 
14.82 2.9397618812598343 
14.83 2.944062292374227 
14.84 2.948068299712759 
14.85 2.9517795026780353 
14.86 2.9551955301528516 
14.870000000000001 2.9583160405373077 
14.88 2.961140721782965 
14.89 2.9636692914240528 
14.9 2.9659014966057144 
14.91 2.967837114109292 
14.92 2.9694759503746484 
14.93 2.970817841519522 
14.94 2.9718626533559167 
14.950000000000001 2.97261028140352 
14.96 2.97306065090015 
14.97 2.9732137168092323 
14.98 2.973069463824303 
14.99 2.9726279063705414 
15.0 2.9718890886033242 
15.01 2.970853084403813 
15.02 2.9695199973715636 
15.030000000000001 2.967889960814169 
15.040000000000001 2.9659631377339264 
15.05 2.9637397208115384 
15.06 2.9612199323868436 
15.07 2.9584040244365855 
15.08 2.9552922785492117 
15.09 2.9518850058967185 
15.1 2.948182547203532 
15.11 2.944185272712436 
15.120000000000001 2.9398935821475476 
15.13 2.9353079046743478 
15.14 2.9304286988567623 
15.15 2.925256452611307 
15.16 2.9197916831582966 
15.17 2.9140349369701215 
15.18 2.907986789716604 
15.19 2.9016478462074287 
15.200000000000001 2.8950187403316647 
15.21 2.888100134994375 
15.22 2.8808927220503278 
15.23 2.8733972222348116 
15.24 2.8656143850915616 
15.25 2.8575449888978066 
15.26 2.8491898405864413 
15.27 2.8405497756653344 
15.280000000000001 2.831625658133778 
15.290000000000001 2.8224183803960883 
15.3 2.8129288631723663 
15.31 2.803158055406427 
15.32 2.793106934170904 
15.33 2.7827765045695454 
15.34 2.7721677996367027 
15.35 2.761281880234028 
15.36 2.750119834944391 
15.370000000000001 2.7386827799630185 
15.38 2.7269718589858774 
15.39 2.714988243095307 
15.4 2.7027331306429097 
15.41 2.6902077471297177 
15.42 2.6774133450836457 
15.43 2.6643512039342356 
15.44 2.651022629884717 
15.450000000000001 2.637428955781388 
15.46 2.6235715409803313 
15.47 2.6094517712114786 
15.48 2.595071058440041 
15.49 2.5804308407253114 
15.5 2.565532582076861 
15.51 2.5503777723081393 
15.52 2.5349679268874947 
15.530000000000001 2.5193045867866277 
15.540000000000001 2.5033893183264952 
15.55 2.487223713020681 
15.56 2.4708093874162445 
15.57 2.454147982932067 
15.58 2.4372411656947133 
15.59 2.4200906263718176 
15.6 2.40269808000302 
15.610000000000001 2.385065265828464 
15.620000000000001 2.367193947114873 
15.63 2.3490859109792255 
15.64 2.3307429682100453 
15.65 2.312166953086323 
15.66 2.293359723194092 
15.67 2.2743231592406676 
15.68 2.2550591648665823 
15.69 2.2355696664552203 
15.700000000000001 2.2158566129401813 
15.71 2.195921975610389 
15.72 2.175767747912965 
15.73 2.1553959452538827 
15.74 2.1348086047964325 
15.75 2.1140077852575043 
15.76 2.0929955667017173 
15.77 2.0717740503334174 
15.780000000000001 2.050345358286557 
15.790000000000001 2.0287116334124833 
15.8 2.0068750390656556 
15.81 1.9848377588873116 
15.82 1.9626019965871049 
15.83 1.9401699757227358 
15.84 1.9175439394775973 
15.85 1.894726150436459 
15.860000000000001 1.8717188903592104 
15.870000000000001 1.8485244599526862 
15.88 1.8251451786405988 
15.89 1.8015833843315965 
15.9 1.7778414331854755 
15.91 1.7539216993775657 
15.92 1.7298265748613146 
15.93 1.7055584691290946 
15.94 1.6811198089712558 
15.950000000000001 1.6565130382334483 
15.96 1.6317406175722404 
15.97 1.6068050242090548 
15.98 1.581708751682448 
15.99 1.556454309598759 
16.0 1.5310442233811512 
16.01 1.5054810340170712 
16.02 1.479767297804153 
16.03 1.4539055860945893 
16.04 1.4278984850380003 
16.05 1.4017485953228188 
16.06 1.3754585319162251 
16.07 1.3490309238026514 
16.080000000000002 1.3224684137208862 
16.09 1.295773657899802 
16.1 1.2689493257927358 
16.11 1.2419980998105447 
16.12 1.2149226750533673 
16.13 1.1877257590411168 
16.14 1.1604100714427303 
16.15 1.132978343804205 
16.16 1.1054333192754446 
16.17 1.077777752335948 
16.18 1.050014408519363 
16.19 1.022146064136935 
16.2 0.994175505999879 
16.21 0.9661055311406999 
16.22 0.9379389465334919 
16.23 0.9096785688132436 
16.240000000000002 0.881327223994177 
16.25 0.8528877471871479 
16.26 0.8243629823161376 
16.27 0.7957557818338625 
16.28 0.7670690064365316 
16.29 0.7383055247777792 
16.3 0.7094682131818015 
16.31 0.6805599553557271 
16.32 0.6515836421012485 
16.330000000000002 0.6225421710255444 
16.34 0.5934384462515212 
16.35 0.5642753781274032 
16.36 0.5350558829357004 
16.37 0.5057828826015824 
16.38 0.4764593044006887 
16.39 0.44708808066640293 
16.4 0.4176721484966227 
16.41 0.3882144494600518 
16.42 0.3587179293020458 
16.43 0.32918553765004027 
16.44 0.2996202277185901 
16.45 0.27002495601405074 
16.46 0.24040268203893006 
16.47 0.21075636799594039 
16.48 0.18108897849178085 
16.490000000000002 0.15140348024067912 
16.5 0.12170284176772246 
16.51 0.09199003311200774 
16.52 0.06226802552963992 
16.53 0.032539791196609 
16.54 0.002808302911574821 
16.55 -0.02692346620141026 
16.56 -0.056652542990211344 
16.57 -0.08637595457192371 
16.580000000000002 -0.1160907286301586 
16.59 -0.14579389371227242 
16.6 -0.1754824795265095 
16.61 -0.20515351723902886 
16.62 -0.23480403977078498 
16.63 -0.2644310820942334 
16.64 -0.2940316815298309 
16.65 -0.32360287804230103 
16.66 -0.35314171453663507 
16.67 -0.3826452371537992 
16.68 -0.41211049556611795 
16.69 -0.44153454327230435 
16.7 -0.4709144378921077 
16.71 -0.5002472414605492 
16.72 -0.5295300207217161 
16.73 -0.5587598474220843 
16.740000000000002 -0.5879337986033419 
16.75 -0.6170489568946824 
16.76 -0.6461024108045392 
16.77 -0.6750912550117324 
16.78 -0.7040125906559986 
16.79 -0.7328635256278744 
16.8 -0.761641174857905 
16.81 -0.7903426606051485 
16.82 -0.8189651127449482 
16.830000000000002 -0.8475056690559422 
16.84 -0.8759614755062828 
16.85 -0.9043296865390383 
16.86 -0.9326074653567455 
16.87 -0.9607919842050874 
16.88 -0.988880424655666 
16.89 -1.0168699778878432 
16.9 -1.0447578449696207 
16.91 -1.0725412371375296 
16.92 -1.1002173760755063 
16.93 -1.1277834941927203 
16.94 -1.1552368349003312 
16.95 -1.1825746528871464 
16.96 -1.2097942143941485 
16.97 -1.2368927974878696 
16.98 -1.2638676923325824 
16.990000000000002 -1.2907162014612816 
17.0 -1.317435640045428 
17.01 -1.344023336163429 
17.02 -1.3704766310678296 
17.03 -1.3967928794511835 
17.04 -1.4229694497105823 
17.05 -1.4490037242108138 
17.06 -1.4748930995461234 
17.07 -1.500634986800552 
17.080000000000002 -1.5262268118068254 
17.09 -1.5516660154037696 
17.1 -1.576950053692224 
17.11 -1.60207639828943 
17.12 -1.6270425365818662 
17.13 -1.6518459719765084 
17.14 -1.6764842241504867 
17.150000000000002 -1.7009548292991157 
17.16 -1.7252553403822721 
17.17 -1.7493833273690984 
17.18 -1.7733363774810025 
17.19 -1.7971120954329338 
17.2 -1.8207081036729102 
17.21 -1.844122042619771 
17.22 -1.8673515708991333 
17.23 -1.8903943655775266 
17.240000000000002 -1.9132481223946856 
17.25 -1.9359105559939733 
17.26 -1.958379400150915 
17.27 -1.980652407999819 
17.28 -2.0027273522584608 
17.29 -2.024602025450811 
17.3 -2.0462742401277785 
17.31 -2.0677418290859566 
17.32 -2.0890026455843382 
17.330000000000002 -2.110054563558991 
17.34 -2.1308954778356606 
17.35 -2.1515233043402873 
17.36 -2.17193598030741 
17.37 -2.1921314644864425 
17.38 -2.2121077373457965 
17.39 -2.231862801274833 
17.400000000000002 -2.251394680783622 
17.41 -2.2707014227004882 
17.42 -2.2897810963673293 
17.43 -2.3086317938326784 
17.44 -2.3272516300424972 
17.45 -2.345638743028682 
17.46 -2.363791294095256 
17.47 -2.3817074680022405 
17.48 -2.399385473147174 
17.490000000000002 -2.416823541744274 
17.5 -2.434019930001212 
17.51 -2.450972918293494 
17.52 -2.4676808113364164 
17.53 -2.484141938354599 
17.54 -2.5003546532490577 
17.55 -2.5163173347618137 
17.56 -2.5320283866380175 
17.57 -2.5474862377855745 
17.580000000000002 -2.5626893424322508 
17.59 -2.577636180280251 
17.6 -2.592325256658247 
17.61 -2.6067551026708404 
17.62 -2.6209242753454554 
17.63 -2.634831357776632 
17.64 -2.6484749592677166 
17.650000000000002 -2.6618537154699298 
17.66 -2.6749662885187995 
17.67 -2.6878113671679484 
17.68 -2.700387666920216 
17.69 -2.7126939301561075 
17.7 -2.7247289262595538 
17.71 -2.736491451740974 
17.72 -2.7479803303576222 
17.73 -2.7591944132312105 
17.740000000000002 -2.7701325789627966 
17.75 -2.7807937337449227 
17.76 -2.791176811470995 
17.77 -2.8012807738418926 
17.78 -2.811104610469799 
17.79 -2.820647338979238 
17.8 -2.8299080051053105 
17.81 -2.838885682789121 
17.82 -2.847579474270383 
17.830000000000002 -2.855988510177193 
17.84 -2.8641119496129677 
17.85 -2.871948980240533 
17.86 -2.8794988183633574 
17.87 -2.88676070900392 
17.88 -2.893733925979207 
17.89 -2.900417771973334 
17.900000000000002 -2.9068115786072704 
17.91 -2.9129147065056804 
17.92 -2.918726545360861 
17.93 -2.9242465139937694 
17.94 -2.9294740604121428 
17.95 -2.934408661865695 
17.96 -2.939049824898393 
17.97 -2.9433970853978013 
17.98 -2.9474500086414928 
17.990000000000002 -2.95120818934052 
18.0 -2.9546712516799447 
18.01 -2.9578388493564196 
18.02 -2.960710665612816 
18.03 -2.9632864132699024 
18.04 -2.9655658347550586 
18.05 -2.967548702128036 
18.06 -2.9692348171037493 
18.07 -2.9706240110721067 
18.080000000000002 -2.9717161451148684 
18.09 -2.9725111100195405 
18.1 -2.973008826290295 
18.11 -2.9732092441559197 
18.12 -2.973112343574795 
18.13 -2.972718134236898 
18.14 -2.972026655562834 
18.150000000000002 -2.9710379766998942 
18.16 -2.9697521965151417 
18.17 -2.9681694435855226 
18.18 -2.9662898761850114 
18.19 -2.9641136822687817 
18.2 -2.9616410794544117 
18.21 -2.958872315000122 
18.22 -2.955807665780051 
18.23 -2.952447438256567 
18.240000000000002 -2.9487919684496218 
18.25 -2.94484162190315 
18.26 -2.9405967936485147 
18.27 -2.9360579081650036 
18.28 -2.931225419337383 
18.29 -2.9260998104105083 
18.3 -2.920681593941001 
18.31 -2.914971311745993 
18.32 -2.9089695348489446 
18.330000000000002 -2.9026768634225446 
18.34 -2.8960939267286916 
18.35 -2.8892213830555695 
18.36 -2.8820599196518186 
18.37 -2.874610252657811 
18.38 -2.8668731270340375 
18.39 -2.858849316486614 
18.400000000000002 -2.850539623389908 
18.41 -2.8419448787063053 
18.42 -2.8330659419031115 
18.43 -2.8239037008666075 
18.44 -2.8144590718132623 
18.45 -2.80473299919811 
18.46 -2.794726455620308 
18.47 -2.784440441725875 
18.48 -2.7738759861076283 
18.490000000000002 -2.763034145202327 
18.5 -2.7519160031850256 
18.51 -2.740522671860662 
18.52 -2.7288552905528736 
18.53 -2.7169150259900685 
18.54 -2.7047030721887526 
18.55 -2.692220650334129 
18.56 -2.679469008657982 
18.57 -2.666449422313853 
18.580000000000002 -2.653163193249526 
18.59 -2.639611650076836 
18.6 -2.6257961479388072 
18.61 -2.611718068374141 
18.62 -2.597378819179062 
18.63 -2.58277983426654 
18.64 -2.5679225735229005 
18.650000000000002 -2.552808522661837 
18.66 -2.537439193075841 
18.67 -2.521816121685063 
18.68 -2.5059408707836233 
18.69 -2.489815027883382 
18.7 -2.473440205555191 
18.71 -2.4568180412676384 
18.72 -2.4399501972233 
18.73 -2.4228383601925247 
18.740000000000002 -2.4054842413447552 
18.75 -2.387889576077415 
18.76 -2.3700561238423683 
18.77 -2.3519856679699775 
18.78 -2.3336800154907715 
18.79 -2.315140996954743 
18.8 -2.296370466248297 
18.81 -2.2773703004088617 
18.82 -2.2581423994371876 
18.830000000000002 -2.238688686107349 
18.84 -2.2190111057744675 
18.85 -2.199111626180178 
18.86 -2.1789922372558577 
18.87 -2.1586549509236326 
18.88 -2.138101800895188 
18.89 -2.1173348424683995 
18.900000000000002 -2.096356152321804 
18.91 -2.075167828306934 
18.92 -2.053771989238534 
18.93 -2.032170774682681 
18.94 -2.0103663447428297 
18.95 -1.988360879843804 
18.96 -1.9661565805137557 
18.97 -1.9437556671641145 
18.98 -1.9211603798675478 
18.990000000000002 -1.898372978133956 
19.0 -1.8753957406845232 
19.01 -1.8522309652238464 
19.02 -1.8288809682101679 
19.03 -1.8053480846237306 
19.04 -1.7816346677332828 
19.05 -1.7577430888607521 
19.06 -1.7336757371441165 
19.07 -1.7094350192984915 
19.080000000000002 -1.685023359375461 
19.09 -1.6604431985206747 
19.1 -1.6356969947297342 
19.11 -1.610787222602397 
19.12 -1.5857163730951178 
19.13 -1.560486953271955 
19.14 -1.5351014860538663 
19.150000000000002 -1.5095625099664194 
19.16 -1.4838725788859402 
19.17 -1.4580342617841289 
19.18 -1.4320501424711638 
19.19 -1.4059228193373225 
19.2 -1.3796549050931461 
19.21 -1.3532490265081691 
19.22 -1.3267078241482448 
19.23 -1.3000339521114919 
19.240000000000002 -1.2732300777628858 
19.25 -1.246298881467525 
19.26 -1.2192430563225964 
19.27 -1.192065307888068 
19.28 -1.1647683539161355 
19.29 -1.1373549240794483 
19.3 -1.1098277596981458 
19.31 -1.082189613465727 
19.32 -1.054443249173783 
19.330000000000002 -1.0265914414356214 
19.34 -0.9986369754088065 
19.35 -0.9705826465166453 
19.36 -0.9424312601686486 
19.37 -0.9141856314799919 
19.38 -0.885848584990006 
19.39 -0.8574229543797258 
19.400000000000002 -0.8289115821885243 
19.41 -0.8003173195298614 
19.42 -0.7716430258061743 
19.43 -0.7428915684229404 
19.44 -0.7140658225019384 
19.45 -0.6851686705937391 
19.46 -0.6562030023894524 
19.47 -0.6271717144317607 
19.48 -0.5980777098252672 
19.490000000000002 -0.5689238979461876 
19.5 -0.539713194151415 
19.51 -0.5104485194869869 
19.52 -0.48113280039598233 
19.53 -0.45176896842588093 
19.54 -0.4223599599354098 
19.55 -0.39290871580091064 
19.56 -0.36341818112225416 
19.57 -0.33389130492833297 
19.580000000000002 -0.30433103988216076 
19.59 -0.2747403419856087 
19.6 -0.24512217028380762 
19.61 -0.21547948656924593 
19.62 -0.18581525508559296 
19.63 -0.15613244223127698 
19.64 -0.1264340162628478 
19.650000000000002 -0.0967229469981537 
19.66 -0.06700220551936195 
19.67 -0.03727476387585326 
19.68 -0.0075435947870191936 
19.69 0.022188328655007264 
19.7 0.051918033282658434 
19.71 0.08164254615024621 
19.72 0.11135889483125419 
19.73 0.1410641077155778 
19.740000000000002 0.17075521430668292 
19.75 0.20042924551865288 
19.76 0.2300832339730948 
19.77 0.25971421429587477 
19.78 0.28931922341365296 
19.79 0.3188953008501883 
19.8 0.3484394890223838 
19.81 0.37794883353604236 
19.82 0.40742038348130366 
19.830000000000002 0.4368511917277327 
19.84 0.4662383152190303 
19.85 0.49557881526733666 
19.86 0.5248697578470973 
19.87 0.5541082138884633 
19.88 0.5832912595701957 
19.89 0.6124159766120455 
19.900000000000002 0.641479452566579 
19.91 0.6704787811104204 
19.92 0.699411062334881 
19.93 0.7282734030359489 
19.94 0.7570629170036056 
19.95 0.7857767253104456 
19.96 0.8144119565995662 
19.97 0.8429657473717014 
19.98 0.8714352422715684 
19.990000000000002 0.8998175943734019 
20.0 0.9281099654656436 
20.01 0.9563095263347611 
20.02 0.984413457048167 
20.03 1.01241894723621 
20.04 1.040323196373209 
20.05 1.0681234140575036 
20.06 1.0958168202904923 
20.07 1.1234006457546297 
20.080000000000002 1.1508721320903559 
20.09 1.1782285321719297 
20.1 1.2054671103821404 
20.11 1.2325851428858654 
20.12 1.2595799179024527 
20.13 1.2864487359768961 
20.14 1.313188910249779 
20.150000000000002 1.339797766725957 
20.16 1.366272644541957 
20.17 1.3926108962320596 
20.18 1.4188098879930442 
20.19 1.4448669999475672 
20.2 1.470779626406147 
20.21 1.496545176127732 
20.22 1.522161072578821 
20.23 1.5476247541911154 
20.240000000000002 1.5729336746176739 
20.25 1.5980853029875441 
20.26 1.623077124158849 
20.27 1.6479066389702977 
20.28 1.6725713644911002 
20.29 1.6970688342692586 
20.3 1.7213965985782094 
20.31 1.7455522246617947 
20.32 1.7695332969775357 
20.330000000000002 1.793337417438185 
20.34 1.8169622056515335 
20.35 1.840405299158447 
20.36 1.8636643536691107 
20.37 1.886737043297456 
20.38 1.909621060793747 
20.39 1.932314117775304 
20.400000000000002 1.95481394495534 
20.41 1.977118292369887 
20.42 1.9992249296027895 
20.43 2.0211316460087474 
20.44 2.042836250934375 
20.45 2.064336573937267 
20.46 2.0856304650030397 
20.47 2.106715794760332 
20.48 2.127590454693739 
20.490000000000002 2.148252357354663 
20.5 2.168699436570056 
20.51 2.188929647649035 
20.52 2.2089409675873513 
20.53 2.2287313952696866 
20.54 2.248298951669765 
20.55 2.2676416800482526 
20.56 2.286757646148431 
20.57 2.305644938389619 
20.580000000000002 2.3243016680583324 
20.59 2.3427259694971516 
20.6 2.3609160002912866 
20.61 2.3788699414528156 
20.62 2.3965859976025845 
20.63 2.4140623971497415 
20.64 2.4312973924688954 
20.650000000000002 2.4482892600748767 
20.66 2.465036300795085 
20.67 2.481536839939403 
20.68 2.497789227467668 
20.69 2.5137918381546704 
20.7 2.529543071752677 
20.71 2.545041353151454 
20.72 2.5602851325357765 
20.73 2.575272885540409 
20.740000000000002 2.590003113402541 
20.75 2.604474343111662 
20.76 2.6186851275568594 
20.77 2.6326340456715314 
20.78 2.6463197025754908 
20.79 2.6597407297144517 
20.8 2.6728957849968844 
20.81 2.685783552928223 
20.82 2.6984027447424146 
20.830000000000002 2.7107520985307936 
20.84 2.7228303793682715 
20.85 2.7346363794368305 
20.86 2.746168918146302 
20.87 2.7574268422524253 
20.88 2.768409025972171 
20.89 2.7791143710963198 
20.900000000000002 2.7895418070992797 
20.91 2.79969029124614 
20.92 2.809558808696943 
20.93 2.819146372608168 
20.94 2.8284520242314124 
20.95 2.83747483300927 
20.96 2.8462138966683805 
20.97 2.8546683413096616 
20.98 2.862837321495694 
20.990000000000002 2.8707200203352663 
21.0 2.878315649565064 
21.01 2.8856234496284934 
21.02 2.8926426897516384 
21.03 2.899372668016336 
21.04 2.9058127114303676 
21.05 2.9119621759947583 
21.06 2.917820446768177 
21.07 2.9233869379284276 
21.080000000000002 2.928661092831033 
21.09 2.9336423840648984 
21.1 2.938330313505051 
21.11 2.942724412362453 
21.12 2.9468242412308814 
21.13 2.9506293901308656 
21.14 2.9541394785506863 
21.150000000000002 2.9573541554844263 
21.16 2.9602730994670714 
21.17 2.962896018606656 
21.18 2.9652226506134514 
21.19 2.967252762826196 
21.2 2.968986152235361 
21.21 2.970422645503449 
21.22 2.971562098982331 
21.23 2.9724043987276074 
21.240000000000002 2.972949460510007 
21.25 2.973197229823805 
21.26 2.973147681892277 
21.27 2.9728008216701745 
21.28 2.972156683843231 
21.29 2.9712153328246917 
21.3 2.9699768627488745 
21.31 2.9684413974617554 
21.32 2.966609090508583 
21.330000000000002 2.9644801251185253 
21.34 2.9620547141863476 
21.35 2.959333100251122 
21.36 2.956315555471974 
21.37 2.953002381600867 
21.38 2.9493939099524273 
21.39 2.9454905013708124 
21.400000000000002 2.9412925461936275 
21.41 2.9368004642128924 
21.42 2.9320147046330614 
21.43 2.9269357460261047 
21.44 2.92156409628365 
21.45 2.915900292566196 
21.46 2.9099449012493936 
21.47 2.9036985178674124 
21.48 2.8971617670533854 
21.490000000000002 2.890335302476946 
21.5 2.8832198067788637 
21.51 2.8758159915027792 
21.52 2.8681245970240496 
21.53 2.860146392475713 
21.54 2.851882175671577 
21.55 2.843332773026434 
21.56 2.8344990394734246 
21.57 2.8253818583785426 
21.580000000000002 2.8159821414522996 
21.59 2.8063008286585553 
21.6 2.7963388881205216 
21.61 2.78609731602395 
21.62 2.775577136517516 
21.63 2.764779401610404 
21.64 2.7537051910671058 
21.650000000000002 2.742355612299448 
21.66 2.7307318002558487 
21.67 2.718834917307826 
21.68 2.7066661531337606 
21.69 2.6942267245999294 
21.7 2.68151787563882 
21.71 2.6685408771247374 
21.72 2.655297026746719 
21.73 2.6417876488787657 
21.740000000000002 2.6280140944474075 
21.75 2.6139777407966087 
21.76 2.5996799915500377 
21.77 2.5851222764707047 
21.78 2.570306051317986 
21.79 2.55523279770205 
21.8 2.5399040229356973 
21.81 2.52432125988363 
21.82 2.5084860668091693 
21.830000000000002 2.4924000272184252 
21.84 2.4760647497019526 
21.85 2.4594818677738903 
21.86 2.442653039708612 
21.87 2.4255799483749003 
21.88 2.408264301067661 
21.89 2.3907078293371953 
21.900000000000002 2.3729122888160457 
21.91 2.3548794590434348 
21.92 2.3366111432873127 
21.93 2.318109168364031 
21.94 2.299375384455664 
21.95 2.2804116649249915 
21.96 2.2612199061281633 
21.97 2.2418020272250656 
21.98 2.2221599699874077 
21.990000000000002 2.202295698604545 
22.0 2.182211199487062 
22.01 2.1619084810681337 
22.02 2.141389573602683 
22.03 2.1206565289643575 
22.04 2.0997114204403435 
22.05 2.0785563425240388 
22.06 2.0571934107056062 
22.07 2.0356247612604252 
22.080000000000002 2.0138525510354666 
22.09 1.991878957233609 
22.1 1.969706177195922 
22.11 1.9473364281819314 
22.12 1.9247719471478977 
22.13 1.9020149905231205 
22.14 1.879067833984298 
22.150000000000002 1.8559327722279622 
22.16 1.8326121187410087 
22.17 1.809108205569353 
22.18 1.7854233830847255 
22.19 1.7615600197496373 
22.2 1.737520501880536 
22.21 1.7133072334091755 
22.22 1.6889226356422253 
22.23 1.664369147019142 
22.240000000000002 1.6396492228683262 
22.25 1.6147653351615934 
22.26 1.5897199722669777 
22.27 1.5645156386998975 
22.28 1.539154854872706 
22.29 1.5136401568426523 
22.3 1.4879740960582766 
22.31 1.4621592391042695 
22.32 1.4361981674448139 
22.330000000000002 1.4100934771654416 
22.34 1.3838477787134267 
22.35 1.3574636966367433 
22.36 1.3309438693216122 
22.37 1.3042909487286651 
22.38 1.2775076001277508 
22.39 1.2505965018314096 
22.400000000000002 1.2235603449270456 
22.41 1.196401833007819 
22.42 1.1691236819022899 
22.43 1.141728619402837 
22.44 1.1142193849928812 
22.45 1.0865987295729391 
22.46 1.0588694151855358 
22.47 1.0310342147390021 
22.48 1.003095911730187 
22.490000000000002 0.9750572999661092 
22.5 0.9469211832845799 
22.51 0.9186903752738205 
22.52 0.8903676989911065 
22.53 0.8619559866804639 
22.54 0.8334580794894476 
22.55 0.8048768271850285 
22.56 0.7762150878686193 
22.57 0.7474757276902669 
22.580000000000002 0.7186616205620399 
22.59 0.6897756478706394 
22.6 0.6608206981892629 
22.61 0.6317996669887497 
22.62 0.6027154563480355 
22.63 0.5735709746639477 
22.64 0.5443691363603678 
22.650000000000002 0.5151128615967913 
22.66 0.48580507597631434 
22.67 0.456448710253076 
22.68 0.427046700039185 
22.69 0.3976019855111611 
22.7 0.36811751111592 
22.71 0.3385962252763309 
22.72 0.30904108009637676 
22.73 0.2794550310659463 
22.740000000000002 0.24984103676528777 
22.75 0.22020205856915284 
22.76 0.19054106035066212 
22.77 0.16086100818492002 
22.78 0.13116487005240982 
22.79 0.10145561554219806 
22.8 0.07173621555497817 
22.81 0.04200964200598276 
22.82 0.012278867527794682 
22.830000000000002 -0.01745313482691382 
22.84 -0.047183391882683855 
22.85 -0.07690893063858498 
22.86 -0.1066267785655128 
22.87 -0.1363339639034394 
22.88 -0.16602751595858695 
22.89 -0.19570446540049444 
22.900000000000002 -0.22536184455894837 
22.91 -0.2549966877207473 
22.92 -0.2846060314262707 
22.93 -0.3141869147658224 
22.94 -0.343736379675719 
22.95 -0.3732514712340941 
22.96 -0.4027292379563876 
22.97 -0.43216673209049206 
22.98 -0.4615610099115252 
22.990000000000002 -0.4909091320162001 
23.0 -0.5202081636167629 
23.01 -0.5494551748344695 
23.02 -0.5786472409925704 
23.03 -0.6077814429087763 
23.04 -0.6368548671871743 
23.05 -0.6658646065095642 
23.06 -0.6948077599261885 
23.07 -0.7236814331458247 
23.080000000000002 -0.7524827388252121 
23.09 -0.7812087968577838 
23.1 -0.809856734661675 
23.11 -0.8384236874669783 
23.12 -0.866906798602219 
23.13 -0.8953032197800194 
23.14 -0.9236101113819253 
23.150000000000002 -0.9518246427423656 
23.16 -0.9799439924317161 
23.17 -1.0079653485384408 
23.18 -1.0358859089502799 
23.19 -1.0637028816344594 
23.2 -1.0914134849168915 
23.21 -1.1190149477603402 
23.22 -1.1465045100415223 
23.23 -1.1738794228271174 
23.240000000000002 -1.2011369486486594 
23.25 -1.2282743617762806 
23.26 -1.2552889484912828 
23.27 -1.2821780073575064 
23.28 -1.3089388494914724 
23.29 -1.335568798831268 
23.3 -1.3620651924041507 
23.31 -1.3884253805928435 
23.32 -1.4146467274004944 
23.330000000000002 -1.4407266107142733 
23.34 -1.4666624225675824 
23.35 -1.4924515694008496 
23.36 -1.518091472320882 
23.37 -1.5435795673587545 
23.38 -1.568913305726203 
23.39 -1.5940901540705021 
23.400000000000002 -1.6191075947277986 
23.41 -1.643963125974874 
23.42 -1.6686542622793166 
23.43 -1.6931785345480717 
23.44 -1.7175334903743493 
23.45 -1.7417166942828628 
23.46 -1.7657257279733738 
23.47 -1.7895581905625206 
23.48 -1.8132116988239049 
23.490000000000002 -1.8366838874264113 
23.5 -1.85997240917074 
23.51 -1.8830749352241232 
23.52 -1.905989155353208 
23.53 -1.9287127781550764 
23.54 -1.9512435312863847 
23.55 -1.973579161690595 
23.56 -1.9957174358232803 
23.57 -2.0176561398754753 
23.580000000000002 -2.0393930799950577 
23.59 -2.060926082506129 
23.6 -2.082252994126382 
23.61 -2.1033716821824275 
23.62 -2.124280034823059 
23.63 -2.1449759612304353 
23.64 -2.165457391829163 
23.650000000000002 -2.185722278493249 
23.66 -2.205768594750915 
23.67 -2.2255943359872408 
23.68 -2.2451975196446234 
23.69 -2.264576185421033 
23.7 -2.2837283954660412 
23.71 -2.3026522345746034 
23.72 -2.3213458103785785 
23.73 -2.339807253535964 
23.740000000000002 -2.358034717917829 
23.75 -2.3760263807929247 
23.76 -2.3937804430099563 
23.77 -2.4112951291774976 
23.78 -2.428568687841527 
23.79 -2.445599391660573 
23.8 -2.462385537578445 
23.81 -2.4789254469945403 
23.82 -2.495217465931701 
23.830000000000002 -2.511259965201609 
23.84 -2.527051340567707 
23.85 -2.542590012905617 
23.86 -2.5578744283610546 
23.87 -2.572903058505211 
23.88 -2.5876744004875953 
23.89 -2.602186977186319 
23.900000000000002 -2.616439337355806 
23.91 -2.6304300557719165 
23.92 -2.6441577333744677 
23.93 -2.6576209974071383 
23.94 -2.6708185015547454 
23.95 -2.6837489260778713 
23.96 -2.6964109779448395 
23.97 -2.7088033909610147 
23.98 -2.7209249258954227 
23.990000000000002 -2.732774370604671 
24.0 -2.744350540154163 
24.01 -2.755652276936591 
24.02 -2.7666784507876945 
24.03 -2.777427959099277 
24.04 -2.7878997269294654 
24.05 -2.7980927071102024 
24.060000000000002 -2.8080058803519647 
24.07 -2.8176382553456887 
24.080000000000002 -2.8269888688619025 
24.09 -2.8360567858470462 
24.1 -2.8448410995169784 
24.11 -2.8533409314476517 
24.12 -2.861555431662956 
24.13 -2.869483778719716 
24.14 -2.8771251797898323 
24.150000000000002 -2.884478870739566 
24.16 -2.89154411620595 
24.17 -2.8983202096703256 
24.18 -2.904806473528993 
24.19 -2.9110022591609717 
24.2 -2.9169069469928615 
24.21 -2.9225199465607994 
24.22 -2.9278406965695063 
24.23 -2.9328686649484155 
24.240000000000002 -2.937603348904879 
24.25 -2.942044274974447 
24.26 -2.9461909990682122 
24.27 -2.9500431065172217 
24.28 -2.9536002121139404 
24.29 -2.9568619601507735 
24.3 -2.9598280244556348 
24.310000000000002 -2.962498108424566 
24.32 -2.9648719450513945 
24.330000000000002 -2.966949296954436 
24.34 -2.968729956400232 
24.35 -2.970213745324321 
24.36 -2.971400515349048 
24.37 -2.9722901477983985 
24.38 -2.9728825537098693 
24.39 -2.973177673843363 
24.400000000000002 -2.9731754786871125 
24.41 -2.972875968460631 
24.42 -2.972279173114692 
24.43 -2.971385152328332 
24.44 -2.970193995502885 
24.45 -2.968705821753042 
24.46 -2.9669207798949366 
24.47 -2.964839048431268 
24.48 -2.9624608355334465 
24.490000000000002 -2.9597863790207812 
24.5 -2.9568159463366945 
24.51 -2.953549834521979 
24.52 -2.9499883701850944 
24.53 -2.9461319094695066 
24.54 -2.941980838018074 
24.55 -2.937535570934482 
24.560000000000002 -2.9327965527417343 
24.57 -2.927764257337702 
24.580000000000002 -2.9224391879477314 
24.59 -2.9168218770743235 
24.6 -2.910912886443885 
24.61 -2.904712806950555 
24.62 -2.8982222585971154 
24.63 -2.8914418904329935 
24.64 -2.884372380489355 
24.650000000000002 -2.8770144357113034 
24.66 -2.869368791887185 
24.67 -2.8614362135750104 
24.68 -2.8532174940260004 
24.69 -2.8447134551052615 
24.7 -2.835924947209598 
24.71 -2.826852849182477 
24.72 -2.8174980682261404 
24.73 -2.8078615398108884 
24.740000000000002 -2.797944227581532 
24.75 -2.7877471232610302 
24.76 -2.7772712465513174 
24.77 -2.766517645031334 
24.78 -2.7554873940522713 
24.79 -2.744181596630035 
24.8 -2.7326013833349463 
24.810000000000002 -2.7207479121786844 
24.82 -2.7086223684984865 
24.830000000000002 -2.696225964838617 
24.84 -2.683559940829111 
24.85 -2.6706255630618148 
24.86 -2.6574241249637263 
24.87 -2.6439569466676542 
24.88 -2.6302253748802054 
24.89 -2.6162307827471154 
24.900000000000002 -2.601974569715936 
24.91 -2.5874581613960896 
24.92 -2.572683009416312 
24.93 -2.557650591279488 
24.94 -2.5423624102149045 
24.95 -2.5268199950279278 
24.96 -2.5110248999471247 
24.97 -2.4949787044688403 
24.98 -2.478683013199251 
24.990000000000002 -2.4621394556939045 
25.0 -2.4453496862947643 
25.01 -2.4283153839647795 
25.02 -2.4110382521199876 
25.03 -2.393520018459175 
25.04 -2.37576243479111 
25.05 -2.3577672768593616 
25.060000000000002 -2.3395363441647268 
25.07 -2.321071459785282 
25.080000000000002 -2.302374470194079 
25.09 -2.283447245074496 
25.1 -2.2642916771332717 
25.11 -2.244909681911237 
25.12 -2.2253031975917636 
25.13 -2.205474184806944 
25.14 -2.1854246264415327 
25.150000000000002 -2.1651565274346583 
25.16 -2.1446719145793316 
25.17 -2.1239728363197674 
25.18 -2.103061362546543 
25.19 -2.081939584389609 
25.2 -2.06060961400918 
25.21 -2.0390735843845187 
25.22 -2.0173336491006415 
25.23 -1.99539198213296 
25.240000000000002 -1.9732507776298867 
25.25 -1.9509122496934204 
25.26 -1.9283786321577396 
25.27 -1.9056521783658198 
25.28 -1.8827351609441016 
25.29 -1.8596298715752297 
25.3 -1.8363386207688868 
25.310000000000002 -1.812863737630744 
25.32 -1.7892075696295529 
25.330000000000002 -1.7653724823624002 
25.34 -1.74136085931815 
25.35 -1.7171751016390973 
25.36 -1.6928176278808549 
25.37 -1.6682908737705013 
25.38 -1.6435972919630084 
25.39 -1.618739351795979 
25.400000000000002 -1.593719539042715 
25.41 -1.568540355663642 
25.42 -1.5432043195561151 
25.43 -1.5177139643026318 
25.44 -1.4920718389174759 
25.45 -1.466280507591817 
25.46 -1.4403425494372954 
25.47 -1.4142605582281118 
25.48 -1.3880371421416517 
25.490000000000002 -1.3616749234976713 
25.5 -1.3351765384960663 
25.51 -1.3085446369532552 
25.52 -1.2817818820371991 
25.53 -1.2548909500010872 
25.54 -1.227874529915714 
25.55 -1.2007353234005749 
25.560000000000002 -1.173476044353705 
25.57 -1.146099418680293 
25.580000000000002 -1.118608184020093 
25.59 -1.0910050894736614 
25.6 -1.06329289532745 
25.61 -1.0354743727777804 
25.62 -1.0075523036537255 
25.63 -0.9795294801389294 
25.64 -0.9514087044923912 
25.650000000000002 -0.9231927887682418 
25.66 -0.8948845545345404 
25.67 -0.8664868325911201 
25.68 -0.8380024626865107 
25.69 -0.8094342932339655 
25.7 -0.7807851810266233 
25.71 -0.7520579909518307 
25.72 -0.7232555957046558 
25.73 -0.6943808755006214 
25.740000000000002 -0.6654367177876859 
25.75 -0.6364260169575002 
25.76 -0.6073516740559721 
25.77 -0.5782165964931631 
25.78 -0.5490236977525503 
25.79 -0.5197758970996805 
25.8 -0.4904761192902459 
25.810000000000002 -0.461127294277611 
25.82 -0.4317323569198198 
25.830000000000002 -0.40229424668611236 
25.84 -0.37281590736298037 
25.85 -0.343300286759791 
25.86 -0.3137503364140083 
25.87 -0.28416901129604194 
25.88 -0.2545592695137527 
25.89 -0.22492407201664405 
25.900000000000002 -0.19526638229976986 
25.91 -0.16558916610738716 
25.92 -0.13589539113638424 
25.93 -0.10618802673951346 
25.94 -0.07647004362845845 
25.95 -0.04674441357676544 
25.96 -0.017014109122668295 
25.97 0.012717896728162734 
25.98 0.04244863079991915 
25.990000000000002 0.07217512004396931 
26.0 0.10189439183616081 
26.01 0.1316034742740804 
26.02 0.16129939647424177 
26.03 0.19097918886917145 
26.04 0.22063988350436298 
26.05 0.25027851433507003 
26.060000000000002 0.27989211752290827 
26.07 0.3094777317322369 
26.080000000000002 0.33903239842628957 
26.09 0.3685531621630257 
26.1 0.3980370708906721 
26.11 0.4274811762429258 
26.12 0.45688253383378846 
26.13 0.4862382035520018 
26.14 0.5155452498550571 
26.150000000000002 0.5448007420627466 
26.16 0.574001754650229 
26.17 0.6031453675405795 
26.18 0.6322286663967953 
26.19 0.6612487429132269 
26.2 0.690202695106406 
26.21 0.7190876276052415 
26.22 0.7479006519405541 
26.23 0.776638886833921 
26.240000000000002 0.8052994584858015 
26.25 0.8338795008629142 
26.26 0.8623761559848377 
26.27 0.8907865742098072 
26.28 0.9191079145196754 
26.29 0.9473373448040123 
26.3 0.975472042143314 
26.310000000000002 1.0035091930912918 
26.32 1.0314459939562155 
26.330000000000002 1.059279651081279 
26.34 1.0870073811239644 
26.35 1.114626411334374 
26.36 1.1421339798325023 
26.37 1.1695273358844225 
26.38 1.1968037401773572 
26.39 1.2239604650936073 
26.400000000000002 1.2509947949833116 
26.41 1.2779040264360098 
26.42 1.3046854685509808 
26.43 1.331336443206331 
26.44 1.357854285326804 
26.45 1.384236343150286 
26.46 1.4104799784929791 
26.47 1.436582567013219 
26.48 1.462541498473906 
26.490000000000002 1.488354177003526 
26.5 1.5140180213557366 
26.51 1.539530465167489 
26.52 1.5648889572156623 
26.53 1.590090961672184 
26.54 1.6151339583576099 
26.55 1.6400154429931404 
26.560000000000002 1.6647329274510465 
26.57 1.6892839400034805 
26.580000000000002 1.7136660255696459 
26.59 1.7378767459613047 
26.6 1.761913680126593 
26.61 1.7857744243921254 
26.62 1.8094565927033588 
26.63 1.8329578168631973 
26.64 1.8562757467688094 
26.650000000000002 1.8794080506466357 
26.66 1.9023524152855658 
26.67 1.9251065462682555 
26.68 1.9476681682005685 
26.69 1.9700350249391128 
26.7 1.9922048798168537 
26.71 2.014175515866778 
26.72 2.03594473604359 
26.73 2.0575103634434124 
26.740000000000002 2.078870241521477 
26.75 2.100022234307775 
26.76 2.1209642266206554 
26.77 2.1416941242783376 
26.78 2.1622098543083315 
26.79 2.1825093651547296 
26.8 2.202590626883364 
26.810000000000002 2.2224516313847964 
26.82 2.2420903925751268 
26.830000000000002 2.2615049465946027 
26.84 2.280693352004 
26.85 2.299653689978768 
26.86 2.3183840645009104 
26.87 2.3368826025485827 
26.88 2.355147454283396 
26.89 2.3731767932353973 
26.900000000000002 2.3909688164857155 
26.91 2.4085217448468526 
26.92 2.4258338230406 
26.93 2.442903319873565 
26.94 2.459728528410288 
26.95 2.4763077661439374 
26.96 2.492639375164555 
26.97 2.508721722324849 
26.98 2.5245531994035044 
26.990000000000002 2.5401322232660073 
27.0 2.5554572360229533 
27.01 2.570526705185838 
27.02 2.585339123820302 
27.03 2.599893010696826 
27.04 2.6141869104388507 
27.05 2.628219393668313 
27.060000000000002 2.6419890571485847 
27.07 2.655494523924791 
27.080000000000002 2.66873444346151 
27.09 2.6817074917778205 
27.1 2.6944123715797024 
27.11 2.7068478123897624 
27.12 2.7190125706742827 
27.13 2.7309054299675712 
27.14 2.7425252009936103 
27.150000000000002 2.75387072178498 
27.16 2.7649408577990555 
27.17 2.775734502031461 
27.18 2.786250575126768 
27.19 2.79648802548643 
27.2 2.806445829373942 
27.21 2.816122991017214 
27.22 2.8255185427081457 
27.23 2.8346315448993975 
27.240000000000002 2.843461086298344 
27.25 2.852006283958204 
27.26 2.860266283366332 
27.27 2.8682402585296707 
27.28 2.8759274120573486 
27.29 2.883326975240419 
27.3 2.89043820812873 
27.310000000000002 2.8972603996049187 
27.32 2.9037928674555222 
27.330000000000002 2.9100349584391996 
27.34 2.9159860483520537 
27.35 2.921645542090053 
27.36 2.92701287370854 
27.37 2.9320875064788257 
27.38 2.9368689329418616 
27.39 2.941356674958986 
27.400000000000002 2.9455502837597365 
27.41 2.949449339986728 
27.42 2.953053453737587 
27.43 2.9563622646039422 
27.44 2.959375441707464 
27.45 2.962092683732953 
27.46 2.964513718958471 
27.47 2.966638305282513 
27.48 2.968466230248217 
27.490000000000002 2.9699973110646103 
27.5 2.971231394624886 
27.51 2.9721683575217175 
27.52 2.9728081060595954 
27.53 2.973150576264199 
27.54 2.9731957338887933 
27.55 2.972943574417654 
27.560000000000002 2.9723941230665174 
27.57 2.971547434780061 
27.580000000000002 2.970403594226408 
27.59 2.9689627157886607 
27.6 2.9672249435534614 
27.61 2.965190451296586 
27.62 2.962859442465565 
27.63 2.9602321501593387 
27.64 2.9573088371049487 
27.650000000000002 2.9540897956312637 
27.66 2.950575347639749 
27.67 2.946765844572275 
27.68 2.9426616673759733 
27.69 2.938263226465144 
27.7 2.933570961680213 
27.71 2.928585342243748 
27.72 2.9233068667135385 
27.73 2.9177360629327387 
27.740000000000002 2.911873487977084 
27.75 2.905719728099185 
27.76 2.8992753986699005 
27.77 2.892541144116804 
27.78 2.8855176378597385 
27.79 2.878205582243478 
27.8 2.870605708467489 
27.810000000000002 2.862718776512817 
27.82 2.8545455750660844 
27.830000000000002 2.8460869214406257 
27.84 2.837343661494754 
27.85 2.8283166695471778 
27.86 2.8190068482895696 
27.87 2.809415128696297 
27.88 2.799542469931327 
27.89 2.7893898592523074 
27.900000000000002 2.7789583119118464 
27.91 2.7682488710559854 
27.92 2.7572626076198854 
27.93 2.7460006202207343 
27.94 2.7344640350478877 
27.95 2.7226540057502486 
27.96 2.710571713320905 
27.97 2.6982183659790313 
27.98 2.6855951990490676 
27.990000000000002 2.6727034748371876 
28.0 2.6595444825050696 
28.01 2.6461195379409803 
28.02 2.6324299836281897 
28.03 2.6184771885107203 
28.04 2.604262547856457 
28.05 2.5897874831176195 
28.060000000000002 2.575053441788619 
28.07 2.5600618972613107 
28.080000000000002 2.544814348677654 
28.09 2.529312320779801 
28.1 2.5135573637576236 
28.11 2.4975510530936944 
28.12 2.4812949894057414 
28.13 2.464790798286587 
28.14 2.448040130141589 
28.150000000000002 2.4310446600236033 
28.16 2.41380608746548 
28.17 2.396326136310108 
28.18 2.378606554538037 
28.19 2.3606491140926775 
28.2 2.34245561070311 
28.21 2.324027863704512 
28.22 2.3053677158562267 
28.23 2.2864770331574893 
28.240000000000002 2.2673577046608275 
28.25 2.2480116422831578 
28.26 2.2284407806145965 
28.27 2.208647076725002 
28.28 2.1886325099682677 
28.29 2.1683990817843912 
28.3 2.1479488154993294 
28.310000000000002 2.127283756122669 
28.32 2.106405970143127 
28.330000000000002 2.0853175453219026 
28.34 2.064020590483905 
28.35 2.0425172353068706 
28.36 2.0208096301083978 
28.37 1.9988999456309164 
28.38 1.9767903728246163 
28.39 1.9544831226283534 
28.400000000000002 1.9319804257485582 
28.41 1.9092845324361665 
28.42 1.8863977122615965 
28.43 1.863322253887793 
28.44 1.840060464841364 
28.45 1.8166146712818299 
28.46 1.7929872177690078 
28.47 1.76918046702856 
28.48 1.7451967997157216 
28.490000000000002 1.7210386141772374 
28.5 1.6967083262115294 
28.51 1.6722083688271192 
28.52 1.6475411919993286 
28.53 1.6227092624252843 
28.54 1.597715063277251 
28.55 1.5725610939543146 
28.560000000000002 1.547249869832446 
28.57 1.5217839220129648 
28.580000000000002 1.4961657970694313 
28.59 1.4703980567929915 
28.6 1.4444832779362 
28.61 1.418424051955347 
28.62 1.3922229847513148 
28.63 1.3658826964089892 
28.64 1.3394058209352544 
28.650000000000002 1.312795005995594 
28.66 1.2860529126493263 
28.67 1.2591822150835008 
28.68 1.2321856003454819 
28.69 1.2050657680742463 
28.7 1.1778254302304214 
28.71 1.1504673108250913 
28.72 1.1229941456473986 
28.73 1.0954086819909663 
28.740000000000002 1.0677136783791725 
28.75 1.039911904289299 
28.76 1.012006139875587 
28.77 0.9839991756912233 
28.78 0.9558938124092871 
28.79 0.9276928605426853 
28.8 0.8993991401631041 
28.810000000000002 0.8710154806190034 
28.82 0.8425447202526846 
28.830000000000002 0.8139897061164587 
28.84 0.7853532936879438 
28.85 0.756638346584519 
28.86 0.7278477362769656 
28.87 0.6989843418023223 
28.88 0.6700510494759836 
28.89 0.6410507526030714 
28.900000000000002 0.611986351189106 
28.91 0.5828607516500088 
28.92 0.5536768665214622 
28.93 0.5244376141676593 
28.94 0.49514591848946954 
28.95 0.46580470863205103 
28.96 0.43641691869193866 
28.97 0.4069854874236366 
28.98 0.37751335794574564 
28.990000000000002 0.34800347744665355 
29.0 0.31845879688981876 
29.01 0.2888822707186764 
29.02 0.2592768565611966 
29.03 0.22964551493412397 
29.04 0.1999912089469286 
29.05 0.17031690400549732 
29.060000000000002 0.14062556751559577 
29.07 0.11092016858613024 
29.080000000000002 0.08120367773223928 
29.09 0.05147906657824461 
29.1 0.02174930756049119 
29.11 -0.00798262636989391 
29.12 -0.037713762044294184 
29.13 -0.06744112637391805 
29.14 -0.09716174664710528 
29.150000000000002 -0.12687265082659566 
29.16 -0.15657086784673022 
29.17 -0.18625342791055538 
29.18 -0.21591736278680015 
29.19 -0.24555970610669678 
29.2 -0.27517749366061517 
29.21 -0.3047677636944813 
29.22 -0.3343275572059502 
29.23 -0.36385391824030394 
29.240000000000002 -0.3933438941860442 
29.25 -0.42279453607015133 
29.26 -0.45220289885297904 
29.27 -0.48156604172275597 
29.28 -0.5108810283896643 
29.29 -0.5401449273794664 
29.3 -0.5693548123266499 
29.310000000000002 -0.5985077622670615 
29.32 -0.6276008619300011 
29.330000000000002 -0.6566312020297467 
29.34 -0.6855958795564802 
29.35 -0.714491998066586 
29.36 -0.7433166679722932 
29.37 -0.7720670068306317 
29.38 -0.8007401396316741 
29.39 -0.8293331990860346 
29.400000000000002 -0.8578433259115952 
29.41 -0.8862676691194316 
29.42 -0.9146033862989099 
29.43 -0.9428476439019254 
29.44 -0.9709976175262545 
29.45 -0.9990504921979929 
29.46 -1.0270034626530509 
29.47 -1.0548537336176769 
29.48 -1.0825985200879829 
29.490000000000002 -1.1102350476084424 
29.5 -1.137760552549334 
29.51 -1.1651722823831012 
29.52 -1.1924674959596038 
29.53 -1.21964346378023 
29.54 -1.2466974682708445 
29.55 -1.2736268040535428 
29.560000000000002 -1.300428778217188 
29.57 -1.3271007105866983 
29.580000000000002 -1.3536399339910636 
29.59 -1.3800437945300594 
29.6 -1.4063096518396347 
29.61 -1.432434879355947 
29.62 -1.4584168645780153 
29.63 -1.4842530093289694 
29.64 -1.5099407300158638 
29.650000000000002 -1.5354774578880364 
29.66 -1.5608606392939803 
29.67 -1.5860877359367078 
29.68 -1.611156225127577 
29.69 -1.636063600038559 
29.7 -1.660807369952919 
29.71 -1.6853850605142855 
29.72 -1.7097942139740834 
29.73 -1.7340323894373075 
29.740000000000002 -1.7580971631066102 
29.75 -1.7819861285246783 
29.76 -1.8056968968148772 
29.77 -1.8292270969201372 
29.78 -1.8525743758400561 
29.79 -1.8757363988661977 
29.8 -1.898710849815561 
29.810000000000002 -1.9214954312621966 
29.82 -1.9440878647669466 
29.830000000000002 -1.9664858911052878 
29.84 -1.9886872704932512 
29.85 -2.0106897828113994 
29.86 -2.032491227826836 
29.87 -2.0540894254132263 
29.88 -2.075482215768811 
29.89 -2.0966674596323815 
29.900000000000002 -2.1176430384972056 
29.91 -2.138406854822877 
29.92 -2.158956832245066 
29.93 -2.179290915783155 
29.94 -2.1994070720457355 
29.95 -2.2193032894339444 
29.96 -2.238977578342623 
29.97 -2.258427971359276 
29.98 -2.2776525234608096 
29.990000000000002 -2.2966493122080354 
30.0 -2.315416437937908 
30.01 -2.333952023953494 
30.02 -2.352254216711638 
30.03 -2.370321186008316 
30.04 -2.388151125161655 
30.05 -2.4057422511925965 
30.060000000000002 -2.4230928050031975 
30.07 -2.4402010515525356 
30.080000000000002 -2.457065280030213 
30.09 -2.4736838040274343 
30.1 -2.4900549617056495 
30.11 -2.506177115962733 
30.12 -2.5220486545966936 
30.13 -2.5376679904668955 
30.14 -2.5530335616527666 
30.150000000000002 -2.5681438316099934 
30.16 -2.582997289324172 
30.17 -2.5975924494619083 
30.18 -2.6119278525193517 
30.19 -2.6260020649681426 
30.2 -2.6398136793987645 
30.21 -2.653361314661284 
30.22 -2.6666436160034643 
30.23 -2.67965925520624 
30.240000000000002 -2.6924069307165372 
30.25 -2.704885367777427 
30.26 -2.7170933185556034 
30.27 -2.729029562266161 
30.28 -2.740692905294676 
30.29 -2.752082181316564 
30.3 -2.7631962514137145 
30.310000000000002 -2.7740340041883793 
30.32 -2.784594355874313 
30.330000000000002 -2.7948762504451468 
30.34 -2.8048786597199915 
30.35 -2.8146005834662557 
30.36 -2.8240410494996655 
30.37 -2.833199113781485 
30.38 -2.8420738605129183 
30.39 -2.850664402226687 
30.400000000000002 -2.858969879875779 
30.41 -2.86698946291935 
30.42 -2.8747223494057796 
30.43 -2.882167766052862 
30.44 -2.8893249683251376 
30.45 -2.8961932405083437 
30.46 -2.9027718957809854 
30.47 -2.9090602762830176 
30.48 -2.9150577531816304 
30.490000000000002 -2.9207637267341315 
30.5 -2.9261776263479207 
30.51 -2.9312989106375484 
30.52 -2.936127067478853 
30.53 -2.9406616140601742 
30.54 -2.944902096930633 
30.55 -2.9488480920454756 
30.560000000000002 -2.9524992048084786 
30.57 -2.955855070111409 
30.580000000000002 -2.9589153523705325 
30.59 -2.9616797455601733 
30.6 -2.9641479732433162 
30.61 -2.96631978859925 
30.62 -2.9681949744482488 
30.63 -2.9697733432732902 
30.64 -2.9710547372388074 
30.650000000000002 -2.972039028206471 
30.66 -2.9727261177480053 
30.67 -2.973115937155028 
30.68 -2.973208447445924 
30.69 -2.9730036393697405 
30.7 -2.9725015334071148 
30.71 -2.971702179768225 
30.72 -2.9706056583877682 
30.73 -2.9692120789169696 
30.740000000000002 -2.967521580712614 
30.75 -2.965534332823114 
30.76 -2.963250533971602 
30.77 -2.96067041253606 
30.78 -2.9577942265264814 
30.79 -2.95462226355907 
30.8 -2.9511548408274804 
30.810000000000002 -2.9473923050710953 
30.82 -2.9433350325403547 
30.830000000000002 -2.9389834289591312 
30.84 -2.934337929484157 
30.85 -2.9293989986615077 
30.86 -2.9241671303801495 
30.87 -2.9186428478225515 
30.88 -2.912826703412365 
30.89 -2.9067192787591853 
30.900000000000002 -2.900321184600388 
30.91 -2.893633060740056 
30.92 -2.886655575985003 
30.93 -2.87938942807789 
30.94 -2.871835343627452 
30.95 -2.86399407803584 
30.96 -2.855866415423078 
30.970000000000002 -2.8474531685486544 
30.98 -2.838755178730246 
30.990000000000002 -2.829773315759586 
31.0 -2.8205084778154865 
31.01 -2.8109615913740216 
31.02 -2.8011336111158793 
31.03 -2.791025519830896 
31.04 -2.780638328319776 
31.05 -2.7699730752930147 
31.060000000000002 -2.7590308272670274 
31.07 -2.7478126784574983 
31.080000000000002 -2.73631975066996 
31.09 -2.7245531931876132 
31.1 -2.7125141826564008 
31.11 -2.7002039229673436 
31.12 -2.6876236451361524 
31.13 -2.674774607180127 
31.14 -2.6616580939923544 
31.150000000000002 -2.648275417213224 
31.16 -2.6346279150992604 
31.17 -2.6207169523893037 
31.18 -2.6065439201680314 
31.19 -2.592110235726855 
31.2 -2.5774173424221902 
31.21 -2.562466709531124 
31.220000000000002 -2.5472598321044866 
31.23 -2.531798230817348 
31.240000000000002 -2.5160834518169524 
31.25 -2.5001170665681043 
31.26 -2.4839006716960235 
31.27 -2.4674358888266834 
31.28 -2.4507243644246506 
31.29 -2.4337677696284388 
31.3 -2.416567800083397 
31.310000000000002 -2.399126175772147 
31.32 -2.3814446408425844 
31.330000000000002 -2.3635249634334685 
31.34 -2.345368935497607 
31.35 -2.326978372622663 
31.36 -2.308355113849599 
31.37 -2.2895010214887725 
31.38 -2.2704179809337086 
31.39 -2.2511079004725603 
31.400000000000002 -2.2315727110972814 
31.41 -2.2118143663105303 
31.42 -2.1918348419303206 
31.43 -2.171636135892441 
31.44 -2.1512202680506634 
31.45 -2.130589279974758 
31.46 -2.1097452347463403 
31.470000000000002 -2.088690216752563 
31.48 -2.0674263314776797 
31.490000000000002 -2.0459557052924984 
31.5 -2.024280485241745 
31.51 -2.0024028388293624 
31.52 -1.9803249538017604 
31.53 -1.9580490379290434 
31.54 -1.9355773187842358 
31.55 -1.9129120435205254 
31.560000000000002 -1.8900554786465509 
31.57 -1.8670099097997528 
31.580000000000002 -1.843777641517811 
31.59 -1.820360997008194 
31.6 -1.7967623179158383 
31.61 -1.7729839640889882 
31.62 -1.749028313343211 
31.63 -1.724897761223618 
31.64 -1.700594720765313 
31.650000000000002 -1.6761216222520887 
31.66 -1.6514809129734025 
31.67 -1.6266750569796484 
31.68 -1.6017065348357546 
31.69 -1.5765778433731281 
31.7 -1.5512914954399748 
31.71 -1.525850019650016 
31.720000000000002 -1.50025596012963 
31.73 -1.47451187626344 
31.740000000000002 -1.4486203424383792 
31.75 -1.4225839477862543 
31.76 -1.3964052959248334 
31.77 -1.3700870046974873 
31.78 -1.343631705911407 
31.79 -1.3170420450744247 
31.8 -1.2903206811304664 
31.810000000000002 -1.2634702861936586 
31.82 -1.2364935452811199 
31.830000000000002 -1.2093931560444608 
31.84 -1.1821718285000218 
31.85 -1.1548322847578727 
31.86 -1.127377258749605 
31.87 -1.09980949595494 
31.88 -1.0721317531271843 
31.89 -1.0443467980175563 
31.900000000000002 -1.0164574090984124 
31.91 -0.9884663752854038 
31.92 -0.9603764956585858 
31.93 -0.9321905791825131 
31.94 -0.9039114444253451 
31.95 -0.8755419192769915 
31.96 -0.847084840666326 
31.970000000000002 -0.8185430542774957 
31.98 -0.7899194142653545 
31.990000000000002 -0.7612167829700508 
32.0 -0.7324380306307954 
32.01 -0.7035860350988398 
32.02 -0.674663681549694 
32.03 -0.6456738621946111 
32.04 -0.6166194759913685 
32.05 -0.5875034283543745 
32.06 -0.5583286308641298 
32.07 -0.529098000976071 
32.08 -0.49981446172882804 
32.09 -0.47048094145192293 
32.1 -0.4411003734729388 
32.11 -0.4116756958241898 
32.12 -0.3822098509489203 
32.13 -0.35270578540706304 
32.14 -0.3231664495805856 
32.15 -0.2935947973784546 
32.160000000000004 -0.2639937859412473 
32.17 -0.23436637534543991 
32.18 -0.20471552830740267 
32.19 -0.1750442098871304 
32.2 -0.1453553871917391 
32.21 -0.11565202907875771 
32.22 -0.08593710585924484 
32.230000000000004 -0.05621358900076007 
32.24 -0.02648445083021972 
32.25 0.003247335763333345 
32.26 0.03297879762601618 
32.27 0.06270696163641865 
32.28 0.09242885500291309 
32.29 0.12214150556093104 
32.3 0.15184194207017712 
32.31 0.18152719451175073 
32.32 0.21119429438514534 
32.33 0.24084027500509608 
32.34 0.27046217179824583 
32.35 0.30005702259960015 
32.36 0.3296218679487412 
32.37 0.3591537513857714 
32.38 0.3886497197469568 
32.39 0.41810682346004113 
32.4 0.4475221168392007 
32.410000000000004 0.47689265837961015 
32.42 0.5062155110515909 
32.43 0.5354877425943113 
32.44 0.5647064258090106 
32.45 0.5938686388517161 
32.46 0.6229714655254253 
32.47 0.6520119955717231 
32.480000000000004 0.6809873249618053 
32.49 0.7098945561868787 
32.5 0.7387307985479104 
32.51 0.7674931684446941 
32.52 0.7961787896642089 
32.53 0.8247847936682373 
32.54 0.8533083198802174 
32.55 0.8817465159712974 
32.56 0.9100965381455665 
32.57 0.9383555514244323 
32.58 0.9665207299301161 
32.59 0.994589257168238 
32.6 1.0225583263094649 
32.61 1.0504251404701896 
32.62 1.0781869129922188 
32.63 1.1058408677214349 
32.64 1.1333842392854099 
32.65 1.16081427336994 
32.660000000000004 1.1881282269944753 
32.67 1.2153233687864144 
32.68 1.242396979254241 
32.69 1.2693463510594696 
32.7 1.2961687892873772 
32.71 1.3228616117164933 
32.72 1.3494221490868188 
32.730000000000004 1.3758477453667501 
32.74 1.4021357580186808 
32.75 1.4282835582632523 
32.76 1.4542885313422296 
32.77 1.480148076779976 
32.78 1.5058596086434968 
32.79 1.531420555801032 
32.8 1.556828362179167 
32.81 1.5820804870184366 
32.82 1.6071744051274002 
32.83 1.6321076071351588 
32.84 1.6568775997422889 
32.85 1.6814819059701716 
32.86 1.7059180654086874 
32.87 1.7301836344622559 
32.88 1.7542761865941932 
32.89 1.778193312569363 
32.9 1.8019326206950985 
32.910000000000004 1.82549173706037 
32.92 1.8488683057731738 
32.93 1.8720599891961187 
32.94 1.895064468180189 
32.95 1.917879442296656 
32.96 1.940502630067121 
32.97 1.9629317691916597 
32.980000000000004 1.9851646167750499 
32.99 2.007198949551061 
33.0 2.0290325641047775 
33.01 2.050663277092938 
33.02 2.07208892546227 
33.03 2.0933073666657904 
33.04 2.114316478877061 
33.05 2.1351141612023685 
33.06 2.1556983338908116 
33.07 2.176066938542275 
33.08 2.1962179383132674 
33.09 2.216149318120604 
33.1 2.235859084842913 
33.11 2.255345267519948 
33.12 2.274605917549679 
33.13 2.2936391088831534 
33.14 2.312442938217099 
33.15 2.3310155251842524 
33.160000000000004 2.349355012541394 
33.17 2.3674595663550706 
33.18 2.3853273761849882 
33.19 2.4029566552650534 
33.2 2.420345640682049 
33.21 2.4374925935519243 
33.22 2.454395799193682 
33.230000000000004 2.4710535673008427 
33.24 2.487464232110478 
33.25 2.5036261525697827 
33.26 2.519537712500178 
33.27 2.5351973207589316 
33.28 2.5506034113982667 
33.29 2.5657544438219575 
33.3 2.5806489029393878 
33.31 2.5952852993170574 
33.32 2.609662169327526 
33.33 2.623778075295773 
33.34 2.637631605642965 
33.35 2.6512213750276112 
33.36 2.6645460244840993 
33.37 2.6776042215585862 
33.38 2.6903946604422466 
33.39 2.702916062101851 
33.4 2.7151671744076675 
33.410000000000004 2.727146772258675 
33.42 2.7388536577050715 
33.43 2.7502866600680678 
33.44 2.761444636056955 
33.45 2.772326469883433 
33.46 2.782931073373187 
33.47 2.793257386074705 
33.480000000000004 2.8033043753653226 
33.49 2.813071036554483 
33.5 2.8225563929842057 
33.51 2.831759496126753 
33.52 2.8406794256794785 
33.53 2.8493152896568614 
33.54 2.8576662244797 
33.55 2.8657313950614713 
33.56 2.873509994891838 
33.57 2.881001246117299 
33.58 2.8882043996189743 
33.59 2.895118735087517 
33.6 2.901743561095142 
33.61 2.9080782151647693 
33.62 2.91412206383627 
33.63 2.9198745027298143 
33.64 2.925334956606306 
33.65 2.930502879424908 
33.660000000000004 2.9353777543976456 
33.67 2.9399590940410834 
33.68 2.9442464402250748 
33.69 2.9482393642185745 
33.7 2.95193746673251 
33.71 2.955340377959712 
33.72 2.9584477576118933 
33.730000000000004 2.9612592949536785 
33.74 2.9637747088336757 
33.75 2.9659937477125937 
33.76 2.9679161896883937 
33.77 2.9695418425184803 
33.78 2.9708705436389247 
33.79 2.9719021601807225 
33.8 2.9726365889830793 
33.81 2.9730737566037266 
33.82 2.9732136193262666 
33.83 2.9730561631645442 
33.84 2.9726014038640436 
33.85 2.9718493869003164 
33.86 2.970800187474432 
33.87 2.9694539105054587 
33.88 2.9678106906199715 
33.89 2.9658706921385893 
33.9 2.9636341090595444 
33.910000000000004 2.9611011650392802 
33.92 2.9582721133700884 
33.93 2.9551472369547778 
33.94 2.9517268482783865 
33.95 2.9480112893769315 
33.96 2.9440009318032065 
33.97 2.939696176589627 
33.980000000000004 2.9350974542081274 
33.99 2.9302052245271133 
34.0 2.925019976765476 
34.01 2.9195422294436706 
34.02 2.913772530331865 
34.03 2.9077114563951616 
34.04 2.9013596137359037 
34.05 2.8947176375330637 
34.06 2.887786191978727 
34.07 2.8805659702116726 
34.08 2.873057694248061 
34.09 2.865262114909231 
34.1 2.8571800117466206 
34.11 2.8488121929638113 
34.12 2.840159495335708 
34.13 2.8312227841248627 
34.14 2.8220029529949495 
34.15 2.8125009239213976 
34.160000000000004 2.802717647099197 
34.17 2.792654100847876 
34.18 2.782311291513675 
34.19 2.771690253368907 
34.2 2.7607920485085367 
34.21 2.7496177667439676 
34.22 2.738168525494065 
34.230000000000004 2.726445469673412 
34.24 2.7144497715778226 
34.25 2.7021826307671093 
34.26 2.6896452739451306 
34.27 2.676838954837121 
34.28 2.663764954064319 
34.29 2.6504245790159078 
34.300000000000004 2.6368191637182745 
34.31 2.6229500687016114 
34.32 2.6088186808638625 
34.33 2.5944264133320356 
34.34 2.57977470532089 
34.35 2.564865021989018 
34.36 2.549698854292327 
34.37 2.534277718834949 
34.38 2.5186031577175783 
34.39 2.502676738383265 
34.4 2.48650005346067 
34.410000000000004 2.470074720604806 
34.42 2.4534023823352697 
34.43 2.4364847058719956 
34.44 2.419323382968531 
34.45 2.401920129742866 
34.46 2.38427668650582 
34.47 2.3663948175870138 
34.480000000000004 2.3482763111584384 
34.49 2.3299229790556373 
34.5 2.3113366565965268 
34.51 2.292519202397864 
34.52 2.273472498189388 
34.53 2.254198448625647 
34.54 2.2346989810955358 
34.550000000000004 2.214976045529558 
34.56 2.1950316142048343 
34.57 2.174867681547877 
34.58 2.154486263935149 
34.59 2.133889399491427 
34.6 2.113079147885991 
34.61 2.0920575901266596 
34.62 2.070826828351691 
34.63 2.049388985619571 
34.64 2.027746205696707 
34.65 2.005900652843056 
34.660000000000004 1.9838545115956994 
34.67 1.9616099865503895 
34.68 1.9391693021410943 
34.69 1.9165347024175539 
34.7 1.8937084508208786 
34.71 1.8706928299572063 
34.72 1.847490141369444 
34.730000000000004 1.8241027053071146 
34.74 1.8005328604943351 
34.75 1.7767829638959454 
34.76 1.7528553904818134 
34.77 1.7287525329893412 
34.78 1.7044768016841925 
34.79 1.6800306241192677 
34.800000000000004 1.6554164448919522 
34.81 1.6306367253996563 
34.82 1.6056939435936801 
34.83 1.5805905937314182 
34.84 1.5553291861269376 
34.85 1.5299122468999478 
34.86 1.5043423177231905 
34.87 1.4786219555682754 
34.88 1.4527537324499844 
34.89 1.4267402351690723 
34.9 1.4005840650535897 
34.910000000000004 1.374287837698751 
34.92 1.3478541827053787 
34.93 1.321285743416944 
34.94 1.2945851766552352 
34.95 1.2677551524546784 
34.96 1.240798353795335 
34.97 1.2137174763346075 
34.980000000000004 1.1865152281376743 
34.99 1.1591943294066869 
35.0 1.1317575122087506 
35.01 1.1042075202027217 
35.02 1.0765471083648424 
35.03 1.0487790427132462 
35.04 1.0209061000313582 
35.050000000000004 0.9929310675902194 
35.06 0.9648567428697614 
35.07 0.936685933279061 
35.08 0.9084214558756017 
35.09 0.8800661370835702 
35.1 0.8516228124112164 
35.11 0.8230943261673047 
35.12 0.794483531176686 
35.13 0.7657932884950169 
35.14 0.7370264671226574 
35.15 0.7081859437177722 
35.160000000000004 0.6792746023086683 
35.17 0.6502953340053939 
35.18 0.6212510367106298 
35.19 0.5921446148299021 
35.2 0.5629789789811437 
35.21 0.5337570457036347 
35.22 0.5044817371663515 
35.230000000000004 0.47515598087575167 
35.24 0.4457827093830263 
35.25 0.4163648599908469 
35.26 0.386905374459638 
35.27 0.35740719871340326 
35.28 0.3278732825451355 
35.29 0.29830657932184 
35.300000000000004 0.26871004568920037 
35.31 0.23908664127591608 
35.32 0.2094393283977424 
35.33 0.17977107176126117 
35.34 0.15008483816741255 
35.35 0.12038359621481746 
35.36 0.09067031600292022 
35.37 0.06094796883498104 
35.38 0.031219526920948166 
35.39 0.0014879630802393864 
35.4 -0.028243749555537444 
35.410000000000004 -0.05797263783989509 
35.42 -0.08769572890877911 
35.43 -0.11741005047785177 
35.44 -0.14711263113971804 
35.45 -0.1768005006610638 
35.46 -0.20647069027967668 
35.47 -0.23612023300131996 
35.480000000000004 -0.2657461638964293 
35.49 -0.2953455203966034 
35.5 -0.32491534259085825 
35.51 -0.35445267352161586 
35.52 -0.3839545594803976 
35.53 -0.4134180503031923 
35.54 -0.44284019966547056 
35.550000000000004 -0.47221806537681454 
35.56 -0.5015487096751347 
35.57 -0.5308291995204432 
35.58 -0.5600566068881557 
35.59 -0.5892280090618918 
35.6 -0.6183404889257433 
35.61 -0.6473911352559842 
35.62 -0.6763770430121904 
35.63 -0.705295313627741 
35.64 -0.734143055299673 
35.65 -0.762917383277859 
35.660000000000004 -0.7916154201534795 
35.67 -0.8202342961467619 
35.68 -0.8487711493939559 
35.69 -0.8772231262335175 
35.7 -0.9055873814914726 
35.71 -0.933861078765932 
35.72 -0.96204139071073 
35.730000000000004 -0.9901254993181554 
35.74 -1.0181105962007506 
35.75 -1.0459938828721485 
35.76 -1.073772571026918 
35.77 -1.101443882819392 
35.78 -1.129005051141451 
35.79 -1.1564533198992306 
35.800000000000004 -1.183785944288728 
35.81 -1.2110001910702812 
35.82 -1.238093338841891 
35.83 -1.2650626783113577 
35.84 -1.2919055125672085 
35.85 -1.3186191573483872 
35.86 -1.3452009413126764 
35.87 -1.3716482063038316 
35.88 -1.3979583076173925 
35.89 -1.424128614265153 
35.9 -1.4501565092382571 
35.910000000000004 -1.4760393897688973 
35.92 -1.501774667590589 
35.93 -1.5273597691969965 
35.94 -1.5527921360992798 
35.95 -1.5780692250819421 
35.96 -1.6031885084571496 
35.97 -1.6281474743174973 
35.980000000000004 -1.6529436267871984 
35.99 -1.6775744862716693 
36.0 -1.7020375897054871 
36.01 -1.7263304907986943 
36.02 -1.7504507602814254 
36.03 -1.7743959861468326 
36.04 -1.7981637738922835 
36.050000000000004 -1.82175174675881 
36.06 -1.845157545968782 
36.07 -1.8683788309617833 
36.08 -1.8914132796286653 
36.09 -1.9142585885437573 
36.1 -1.936912473195205 
36.11 -1.9593726682134214 
36.12 -1.9816369275976218 
36.13 -2.0037030249404206 
36.14 -2.0255687536504725 
36.15 -2.0472319271731276 
36.160000000000004 -2.0686903792090865 
36.17 -2.089941963931027 
36.18 -2.1109845561981877 
36.19 -2.131816051768876 
36.2 -2.152434367510895 
36.21 -2.172837441609852 
36.22 -2.19302323377534 
36.230000000000004 -2.212989725444964 
36.24 -2.232734919986195 
36.25 -2.252256842896034 
36.26 -2.271553541998457 
36.27 -2.2906230876396356 
36.28 -2.3094635728808965 
36.29 -2.328073113689416 
36.300000000000004 -2.346449849126621 
36.31 -2.3645919415342815 
36.32 -2.3824975767182752 
36.33 -2.400164964130006 
36.34 -2.4175923370454537 
36.35 -2.4347779527418507 
36.36 -2.4517200926719482 
36.37 -2.468417062635872 
36.38 -2.4848671929505395 
36.39 -2.5010688386166278 
36.4 -2.5170203794830712 
36.410000000000004 -2.5327202204090766 
36.42 -2.5481667914236343 
36.43 -2.563358547882515 
36.44 -2.578293970622732 
36.45 -2.592971566114458 
36.46 -2.607389866610375 
36.47 -2.6215474302924484 
36.480000000000004 -2.635442841416108 
36.49 -2.6490747104518215 
36.5 -2.6624416742240444 
36.51 -2.6755423960475393 
36.52 -2.688375565861041 
36.53 -2.7009399003582617 
36.54 -2.7132341431162224 
36.550000000000004 -2.725257064720892 
36.56 -2.7370074628901295 
36.57 -2.7484841625939103 
36.58 -2.7596860161718273 
36.59 -2.770611903447858 
36.6 -2.7812607318423797 
36.61 -2.7916314364814263 
36.62 -2.8017229803031767 
36.63 -2.8115343541616578 
36.64 -2.82106457692766 
36.65 -2.8303126955868496 
36.660000000000004 -2.8392777853350664 
36.67 -2.847958949670806 
36.68 -2.8563553204848704 
36.69 -2.8644660581471744 
36.7 -2.8722903515907108 
36.71 -2.8798274183926553 
36.72 -2.887076504852609 
36.730000000000004 -2.894036886067966 
36.74 -2.9007078660064054 
36.75 -2.9070887775754928 
36.76 -2.913178982689389 
36.77 -2.9189778723326567 
36.78 -2.924484866621165 
36.79 -2.9296994148600737 
36.800000000000004 -2.9346209955989044 
36.81 -2.9392491166836847 
36.82 -2.943583315306163 
36.83 -2.9476231580500882 
36.84 -2.9513682409345527 
36.85 -2.9548181894543895 
36.86 -2.9579726586176207 
36.87 -2.9608313329799594 
36.88 -2.9633939266763516 
36.89 -2.9656601834495624 
36.9 -2.9676298766758036 
36.910000000000004 -2.969302809387394 
36.92 -2.970678814292456 
36.93 -2.9717577537916466 
36.94 -2.9725395199919147 
36.95 -2.9730240347172914 
36.96 -2.973211249516708 
36.97 -2.9731011456688403 
36.980000000000004 -2.972693734183982 
36.99 -2.971989055802942 
37.0 -2.9709871809929713 
37.01 -2.9696882099407156 
37.02 -2.9680922725421977 
37.03 -2.9661995283898275 
37.04 -2.964010166756443 
37.050000000000004 -2.961524406576383 
37.06 -2.958742496423594 
37.07 -2.955664714486774 
37.08 -2.9522913685415504 
37.09 -2.9486227959197073 
37.1 -2.94465936347545 
37.11 -2.9404014675487193 
37.12 -2.9358495339255604 
37.13 -2.931004017795542 
37.14 -2.9258654037062395 
37.15 -2.920434205514779 
37.160000000000004 -2.9147109663364543 
37.17 -2.9086962584904135 
37.18 -2.9023906834424293 
37.19 -2.895794871744752 
37.2 -2.8889094829730544 
37.21 -2.8817352056604757 
37.22 -2.874272757228769 
37.230000000000004 -2.866522883916559 
37.24 -2.858486360704718 
37.25 -2.850163991238871 
37.26 -2.841556607749029 
37.27 -2.832665070966368 
37.28 -2.8234902700371562 
37.29 -2.814033122433842 
37.300000000000004 -2.8042945738633036 
37.31 -2.7942755981722835 
37.32 -2.783977197250002 
37.33 -2.773400400927968 
37.34 -2.7625462668770004 
37.35 -2.75141588050146 
37.36 -2.740010354830708 
37.37 -2.7283308304078076 
37.38 -2.716378475175467 
37.39 -2.7041544843592504 
37.4 -2.6916600803480524 
37.410000000000004 -2.6788965125718627 
37.42 -2.6658650573768217 
37.43 -2.65256701789759 
37.44 -2.6390037239270336 
37.45 -2.625176531783247 
37.46 -2.611086824173922 
37.47 -2.596736010058078 
37.480000000000004 -2.5821255245051673 
37.49 -2.5672568285515704 
37.5 -2.552131409054492 
37.51 -2.5367507785432775 
37.52 -2.5211164750681605 
37.53 -2.50523006204646 
37.54 -2.4890931281062394 
37.550000000000004 -2.4727072869274456 
37.56 -2.456074177080542 
37.57 -2.4391954618626515 
37.58 -2.422072829131231 
37.59 -2.404707991135284 
37.6 -2.387102684344141 
37.61 -2.369258669273809 
37.62 -2.3511777303109254 
37.63 -2.3328616755343186 
37.64 -2.3143123365342038 
37.65 -2.2955315682290225 
37.660000000000004 -2.276521248679955 
37.67 -2.257283278903114 
37.68 -2.237819582679446 
37.69 -2.2181321063623534 
37.7 -2.1982228186830617 
37.71 -2.178093710553748 
37.72 -2.157746794868451 
37.730000000000004 -2.137184106301784 
37.74 -2.116407701105467 
37.75 -2.095419656902707 
37.76 -2.074222072480434 
37.77 -2.0528170675794253 
37.78 -2.031206782682334 
37.79 -2.009393378799641 
37.800000000000004 -1.9873790372535574 
37.81 -1.9651659594598918 
37.82 -1.942756366707913 
37.83 -1.9201524999382218 
37.84 -1.8973566195186584 
37.85 -1.8743710050182685 
37.86 -1.8511979549793471 
37.87 -1.8278397866875877 
37.88 -1.8042988359403545 
37.89 -1.7805774568131045 
37.9 -1.756678021423983 
37.910000000000004 -1.7326029196966124 
37.92 -1.7083545591211031 
37.93 -1.6839353645133057 
37.94 -1.6593477777723318 
37.95 -1.634594257636366 
37.96 -1.6096772794367937 
37.97 -1.584599334850671 
37.980000000000004 -1.5593629316515583 
37.99 -1.533970593458745 
38.0 -1.5084248594848908 
38.01 -1.4827282842821046 
38.02 -1.456883437486493 
38.03 -1.4308929035611981 
38.04 -1.404759281537954 
38.050000000000004 -1.3784851847571848 
38.06 -1.3520732406066738 
38.07 -1.325526090258826 
38.08 -1.2988463884065535 
38.09 -1.272036802997809 
38.1 -1.2451000149687919 
38.11 -1.2180387179758576 
38.12 -1.1908556181261547 
38.13 -1.1635534337070157 
38.14 -1.1361348949141306 
38.15 -1.10860274357853 
38.160000000000004 -1.080959732892404 
38.17 -1.0532086271337857 
38.18 -1.0253522013901248 
38.19 -0.9973932412807823 
38.2 -0.96933454267847 
38.21 -0.9411789114296659 
38.22 -0.9129291630740319 
38.230000000000004 -0.8845881225628623 
38.24 -0.8561586239765908 
38.25 -0.8276435102413847 
38.26 -0.7990456328448552 
38.27 -0.7703678515509103 
38.28 -0.7416130341137813 
38.29 -0.7127840559912498 
38.300000000000004 -0.683883800057104 
38.31 -0.6549151563128537 
38.32 -0.6258810215987328 
38.33 -0.5967842993040179 
38.34 -0.5676278990766912 
38.35 -0.5384147365324785 
38.36 -0.5091477329632901 
38.37 -0.47982981504509364 
38.38 -0.45046391454524953 
38.39 -0.4210529680293363 
38.4 -0.3915999165674964 
38.410000000000004 -0.3621077054403319 
38.42 -0.3325792838443788 
38.43 -0.30301760459718974 
38.44 -0.2734256238420548 
38.45 -0.24380630075238963 
38.46 -0.21416259723582043 
38.47 -0.1844974776379959 
38.480000000000004 -0.15481390844615495 
38.49 -0.12511485799248054 
38.5 -0.09540329615726892 
38.51 -0.06568219407194406 
38.52 -0.035954523821947 
38.53 -0.006223258149529742 
38.54 0.023508629843516433 
38.550000000000004 0.05323816699316871 
38.56 0.08296238037048667 
38.57 0.11267829757890266 
38.58 0.142382947051459 
38.59 0.17207335834796228 
38.6 0.20174656245202474 
38.61 0.23139959206796357 
38.62 0.26102948191752795 
38.63 0.2906332690364244 
38.64 0.32020799307061076 
38.65 0.3497506965723292 
38.660000000000004 0.3792584252958484 
38.67 0.4087282284928856 
38.68 0.4381571592076792 
38.69 0.46754227457168185 
38.7 0.49688063609784455 
38.71 0.5261693099744633 
38.72 0.5554053673585575 
38.730000000000004 0.5845858846687522 
38.74 0.6137079438776332 
38.75 0.642768632803548 
38.76 0.6717650454018212 
38.77 0.7006942820553566 
38.78 0.7295534498645964 
38.79 0.7583396629368089 
38.800000000000004 0.7870500426746754 
38.81 0.8156817180641471 
38.82 0.844231825961545 
38.83 0.872697511379871 
38.84 0.9010759277743045 
38.85 0.9293642373268546 
38.86 0.9575596112301396 
38.87 0.9856592299702653 
38.88 1.0136602836087738 
38.89 1.0415599720636357 
38.9 1.069355505389255 
38.910000000000004 1.097044104055462 
38.92 1.1246229992254635 
38.93 1.1520894330327254 
38.94 1.1794406588567552 
38.95 1.2066739415977634 
38.96 1.2337865579501701 
38.97 1.260775796674934 
38.980000000000004 1.2876389588706731 
38.99 1.3143733582435542 
39.0 1.3409763213759185 
39.01 1.3674451879936216 
39.02 1.393777311232059 
39.03 1.4199700579008507 
39.04 1.4460208087471567 
39.050000000000004 1.4719269587176014 
39.06 1.497685917218776 
39.07 1.523295108376296 
39.08 1.5487519712923867 
39.09 1.5740539603019705 
39.1 1.5991985452272315 
39.11 1.6241832116306307 
39.12 1.6490054610663483 
39.13 1.673662811330126 
39.14 1.698152796707485 
39.15 1.7224729682202957 
39.160000000000004 1.7466208938716739 
39.17 1.7705941588891774 
39.18 1.7943903659662823 
39.19 1.818007135502111 
39.2 1.8414421058393902 
39.21 1.8646929335006155 
39.22 1.8877572934223963 
39.230000000000004 1.9106328791879605 
39.24 1.9333174032577949 
39.25 1.955808597198396 
39.26 1.9781042119091123 
39.27 2.0002020178470525 
39.28 2.022099805250037 
39.29 2.0437953843575745 
39.300000000000004 2.065286585629833 
39.31 2.086571259964595 
39.32 2.107647278912164 
39.33 2.128512534888209 
39.34 2.14916494138452 
39.35 2.169602433177657 
39.36 2.189822966535472 
39.37 2.2098245194214803 
39.38 2.2296050916970604 
39.39 2.249162705321469 
39.4 2.268495404549641 
39.410000000000004 2.287601256127765 
39.42 2.3064783494866044 
39.43 2.325124796932554 
39.44 2.3435387338364073 
39.45 2.36171831881982 
39.46 2.3796617339394426 
39.47 2.397367184868716 
39.480000000000004 2.4148329010773018 
39.49 2.432057136008134 
39.5 2.449038167252073 
39.51 2.465774296720145 
39.52 2.4822638508133505 
39.53 2.4985051805900205 
39.54 2.5144966619307123 
39.550000000000004 2.530236695700618 
39.56 2.545723707909477 
39.57 2.5609561498689746 
39.58 2.575932498347608 
39.59 2.59065125572301 
39.6 2.6051109501317087 
39.61 2.619310135616313 
39.62 2.6332473922701065 
39.63 2.6469213263790388 
39.64 2.660330570561093 
39.65 2.6734737839030265 
39.660000000000004 2.686349652094457 
39.67 2.6989568875592953 
39.68 2.711294229584501 
39.69 2.7233604444461523 
39.7 2.7351543255328186 
39.71 2.746674693466219 
39.72 2.7579203962191614 
39.730000000000004 2.768890309230741 
39.74 2.7795833355187978 
39.75 2.7899984057896146 
39.76 2.8001344785448437 
39.77 2.8099905401856557 
39.78 2.8195656051141 
39.79 2.828858715831663 
39.800000000000004 2.8378689430350175 
39.81 2.846595385708951 
39.82 2.855037171216469 
39.83 2.863193455386055 
39.84 2.871063422596089 
39.85 2.8786462858564086 
39.86 2.885941286887006 
39.87 2.8929476961938576 
39.88 2.8996648131418716 
39.89 2.9060919660249507 
39.9 2.912228512133163 
39.910000000000004 2.91807383781701 
39.92 2.923627358548796 
39.93 2.9288885189810756 
39.94 2.933856793002189 
39.95 2.9385316837888746 
39.96 2.9429127238559496 
39.97 2.946999475103058 
39.980000000000004 2.9507915288584807 
39.99 2.9542885059200024 


==> y0ref2.dat <==
0.0 -0.5
0.01 -0.4949750835412493
0.02 -0.48990066998662235
0.03 -0.48477726677324595
0.04 -0.4796053862371719
0.05 -0.47438554556214396
0.06 -0.46911826672787976
0.07 -0.4638040764578734
0.08 -0.45844350616672336
0.09 -0.45303709190699165
0.1 -0.44758537431559886
0.11 -0.4420888985597611
0.12 -0.4365482142824735
0.13 -0.4309638755475466
0.14 -0.42533644078420035
0.15 -0.41966647273122154
0.16 -0.4139545383806905
0.17 -0.40820120892128237
0.18 -0.40240705968114865
0.19 -0.39657267007038494
0.2 -0.39069862352309026
0.21 -0.3847855074390244
0.22 -0.37883391312486814
0.23 -0.3728444357350933
0.24 -0.3668176742124476
0.25 -0.36075423122806105
0.26 -0.3546547131211792
0.27 -0.34851972983852986
0.28 -0.3423498948733288
0.29 -0.336145825203931
0.3 -0.3299081412321334
0.31 -0.32363746672113514
0.32 -0.31733442873316176
0.33 -0.3109996575667595
0.34 -0.3046337866937661
0.35000000000000003 -0.298237452695964
0.36 -0.29181129520142274
0.37 -0.28535595682053655
0.38 -0.2788720830817641
0.39 -0.2723603223670761
0.4 -0.2658213258471176
0.41000000000000003 -0.2592557474160915
0.42 -0.25266424362636947
0.43 -0.24604747362283763
0.44 -0.2394060990769824
0.45 -0.23274078412072388
0.46 -0.2260521952800033
0.47000000000000003 -0.21934100140813093
0.48 -0.21260787361890127
0.49 -0.20585348521948238
0.5 -0.19907851164308554
0.51 -0.1922836303814226
0.52 -0.18546952091695734
0.53 -0.17863686465495782
0.54 -0.17178634485535632
0.55 -0.16491864656442415
0.56 -0.15803445654626727
0.5700000000000001 -0.1511344632141507
0.58 -0.14421935656165766
0.59 -0.13728982809369086
0.6 -0.1303465707573225
0.61 -0.1233902788725002
0.62 -0.11642164806261554
0.63 -0.10944137518494233
0.64 -0.10245015826095148
0.65 -0.09544869640650938
0.66 -0.08843768976196695
0.67 -0.08141783942214614
0.68 -0.0743898473662311
0.6900000000000001 -0.06735441638757077
0.7000000000000001 -0.06031225002340017
0.71 -0.053264052484487276
0.72 -0.0462105285847125
0.73 -0.039152383670587904
0.74 -0.032090323550723124
0.75 -0.025025054425245122
0.76 -0.017957282815178735
0.77 -0.010887715491795184
0.78 -0.00381705940593552
0.79 0.0032539783826838653
0.8 0.01032469077617662
0.81 0.01739437070919564
0.8200000000000001 0.024462311219638995
0.8300000000000001 0.03152780551934558
0.84 0.03859014706477331
0.85 0.04564862962765291
0.86 0.05270254736561015
0.87 0.059751194892749465
0.88 0.066793867350192
0.89 0.07382986047656089
0.9 0.08085847067840679
0.91 0.0878789951005667
0.92 0.0948907316964488
0.93 0.10189297929823658
0.9400000000000001 0.10888503768700508
0.9500000000000001 0.11586620766274211
0.96 0.12283579111426772
0.97 0.12979309108904472
0.98 0.13673741186287336
0.99 0.1436680590094632
1.0 0.15058433946987504
1.01 0.15748556162182645
1.02 0.1643710353488532
1.03 0.17124007210932043
1.04 0.17809198500527634
1.05 0.18492608885114123
1.06 0.19174170024222553
1.07 0.19853813762306985
1.08 0.20531472135559975
1.09 0.21207077378708913
1.1 0.21880561931792486
1.11 0.2255185844691662
1.12 0.23220899794989214
1.1300000000000001 0.23887619072432995
1.1400000000000001 0.24551949607875814
1.1500000000000001 0.2521382496881774
1.16 0.2587317896827423
1.17 0.265299456713948
1.18 0.2718405940205645
1.19 0.278354547494312
1.2 0.28484066574527145
1.21 0.2912983001670228
1.22 0.29772680500150517
1.23 0.30412553740359227
1.24 0.31049385750537606
1.25 0.3168311284801534
1.26 0.32313671660610777
1.27 0.3294099913296812
1.28 0.3356503253286291
1.29 0.3418570945747518
1.3 0.34802967839629695
1.31 0.35416745954002626
1.32 0.3602698242329402
1.33 0.3663361622436546
1.34 0.3723658669434238
1.35 0.37835833536680247
1.36 0.38431296827194206
1.37 0.39022917020051423
1.3800000000000001 0.3961063495372562
1.3900000000000001 0.401943918569132
1.4000000000000001 0.40774129354410293
1.41 0.4134978947295028
1.42 0.4192131464700102
1.43 0.42488647724521367
1.44 0.4305173197267635
1.45 0.4361051108351039
1.46 0.44164929179578044
1.47 0.4471493081953173
1.48 0.4526046100366578
1.49 0.4580146517941639
1.5 0.46337889246816816
1.51 0.4686967956390734
1.52 0.4739678295209941
1.53 0.4791914670149346
1.54 0.48436718576149845
1.55 0.48949446819312414
1.56 0.49457280158584127
1.57 0.4996016781105424
1.58 0.5045805948837658
1.59 0.5095090540179833
1.6 0.5143865626713884
1.61 0.5192126330971805
1.62 0.5239867826923386
1.6300000000000001 0.5287085340458817
1.6400000000000001 0.5333774149866092
1.6500000000000001 0.5379929586303176
1.6600000000000001 0.542554703426489
1.67 0.5470621932044453
1.68 0.5515149772189646
1.69 0.5559126101953563
1.7 0.5602546523739874
1.71 0.5645406695542585
1.72 0.5687702331380232
1.73 0.5729429201724476
1.74 0.5770583133923057
1.75 0.5811160012617049
1.76 0.5851155780152397
1.77 0.5890566436985676
1.78 0.5929388042084045
1.79 0.5967616713319346
1.8 0.6005248627856312
1.81 0.6042280022534849
1.82 0.607870719424635
1.83 0.6114526500303998
1.84 0.6149734358807039
1.85 0.618432724899896
1.86 0.621830171161957
1.87 0.6251654349250919
1.8800000000000001 0.6284381826657037
1.8900000000000001 0.6316480871117457
1.9000000000000001 0.6347948272754482
1.9100000000000001 0.637878088485417
1.92 0.6408975624181007
1.93 0.643852947128622
1.94 0.6467439470809728
1.95 0.649570273177567
1.96 0.6523316427881501
1.97 0.6550277797780624
1.98 0.6576584145358515
1.99 0.6602232840002339
2.0 0.6627221316864005
2.0100000000000002 0.6651547077116651
2.02 0.6675207688204523
2.0300000000000002 0.6698200784086229
2.04 0.672052406547134
2.05 0.6742175300050324
2.06 0.6763152322717763
2.07 0.6783453035788871
2.08 0.6803075409209259
2.09 0.6822017480757938
2.1 0.6840277356243536
2.11 0.6857853209693722
2.12 0.6874743283537796
2.13 0.689094588878245
2.14 0.6906459405180663
2.15 0.692128228139372
2.16 0.6935413035146355
2.17 0.6948850253374966
2.18 0.6961592592368929
2.19 0.6973638777904964
2.2 0.6984987605374554
2.21 0.699563793990441
2.22 0.7005588716469954
2.23 0.7014838940001822
2.24 0.7023387685485369
2.25 0.7031234098053173
2.2600000000000002 0.7038377393070513
2.27 0.7044816856213841
2.2800000000000002 0.7050551843542209
2.29 0.7055581781561663
2.3000000000000003 0.7059906167282591
2.31 0.7063524568270028
2.32 0.7066436622686888
2.33 0.7068642039330157
2.34 0.707014059766001
2.35 0.707093214782186
2.36 0.7071016610661351
2.37 0.7070393977732271
2.38 0.7069064311297393
2.39 0.7067027744322253
2.4 0.706428448046185
2.41 0.7060834794040285
2.42 0.7056679030023326
2.43 0.7051817603983911
2.44 0.7046251002060592
2.45 0.7039979780908923
2.46 0.7033004567645793
2.47 0.7025326059786716
2.48 0.701694502517608
2.49 0.7007862301910361
2.5 0.6998078798254317
2.5100000000000002 0.698759549255016
2.52 0.6976413433119726
2.5300000000000002 0.6964533738159637
2.54 0.6951957595629492
2.5500000000000003 0.6938686263133063
2.56 0.6924721067792539
2.57 0.6910063406115817
2.58 0.6894714743856851
2.59 0.6878676615869076
2.6 0.6861950625951925
2.61 0.6844538446690451
2.62 0.6826441819288073
2.63 0.6807662553392448
2.64 0.6788202526914517
2.65 0.6768063685840711
2.66 0.6747248044038355
2.67 0.6725757683054283
2.68 0.6703594751906685
2.69 0.6680761466870206
2.7 0.6657260111254324
2.71 0.6633093035175015
2.72 0.6608262655319747
2.73 0.6582771454705814
2.74 0.6556621982432035
2.75 0.6529816853423847
2.7600000000000002 0.6502358748171811
2.77 0.6474250412463574
2.7800000000000002 0.644549465710928
2.79 0.6416094357660502
2.8000000000000003 0.6386052454122687
2.81 0.6355371950661153
2.82 0.6324055915300677
2.83 0.62921074796187
2.84 0.6259529838432167
2.85 0.6226326249478049
2.86 0.619250003308757
2.87 0.6158054571854182
2.88 0.6122993310295305
2.89 0.6087319754507874
2.9 0.6051037471817742
2.91 0.6014150090422943
2.92 0.5976661299030877
2.93 0.5938574846489442
2.94 0.5899894541412154
2.95 0.5860624251797286
2.96 0.5820767904641077
2.97 0.5780329485545027
2.98 0.5739313038317347
2.99 0.5697722664568581
3.0 0.5655562523301445
3.0100000000000002 0.5612836830494932
3.02 0.5569549858682717
3.0300000000000002 0.5525705936525911
3.04 0.5481309448380192
3.0500000000000003 0.5436364833857377
3.06 0.5390876587381466
3.0700000000000003 0.5344849257739198
3.08 0.5298287447625183
3.09 0.5251195813181629
3.1 0.5203579063532741
3.11 0.5155441960313799
3.12 0.5106789317195014
3.13 0.5057625999400154
3.14 0.5007956923220027
3.15 0.49577870555208625
3.16 0.4907121413247621
3.17 0.48559650629223083
3.18 0.4804323120137328
3.19 0.47522007490439233
3.2 0.4699603161835768
3.21 0.4646535618227752
3.22 0.4593003424930013
3.23 0.45390119351172714
3.24 0.44845665478935154
3.25 0.44296727077520964
3.2600000000000002 0.4374335904031284
3.27 0.4318561670365336
3.2800000000000002 0.42623555841311417
3.29 0.4205723265890485
3.3000000000000003 0.41486703788279966
3.31 0.40912026281848396
3.3200000000000003 0.4033325760688188
3.33 0.3975045563976561
3.34 0.3916367866021063
3.35 0.38572985345425925
3.36 0.37978434764250724
3.37 0.3738008637124769
3.38 0.36778000000757494
3.39 0.3617223586091545
3.4 0.35562854527630755
3.41 0.3494991693852891
3.42 0.34333484386858043
3.43 0.3371361851535963
3.44 0.33090381310104267
3.45 0.32463835094293125
3.46 0.3183404252202566
3.47 0.31201066572034264
3.48 0.3056497054138647
3.49 0.29925818039155266
3.5 0.2928367298005824
3.5100000000000002 0.28638599578066193
3.52 0.27990662339981753
3.5300000000000002 0.2733992605898879
3.54 0.2668645580817313
3.5500000000000003 0.2603031693401529
3.56 0.25371575049855905
3.5700000000000003 0.24710296029334444
3.58 0.24046545999801897
3.59 0.2338039133570809
3.6 0.22711898651964305
3.61 0.22041134797281844
3.62 0.21368166847487205
3.63 0.20693062098814563
3.64 0.200158880611762
3.65 0.19336712451411575
3.66 0.1865560318651568
3.67 0.1797262837684742
3.68 0.17287856319318612
3.69 0.16601355490564373
3.7 0.15913194540095493
3.71 0.15223442283433555
3.72 0.14532167695229434
3.73 0.1383943990236589
3.74 0.13145328177044938
3.75 0.12449901929860686
3.7600000000000002 0.11753230702858332
3.77 0.11055384162580018
3.7800000000000002 0.10356432093098235
3.79 0.09656444389037475
3.8000000000000003 0.0895549104858482
3.81 0.08253642166490191
3.8200000000000003 0.07550967927056926
3.83 0.06847538597123407
3.84 0.061434245190364396
3.85 0.05438696103617072
3.86 0.047334238231195744
3.87 0.04027678204184272
3.88 0.03321529820784938
3.89 0.02615049287171458
3.9 0.019083072508084616
3.91 0.012013743853106352
3.92 0.004943213833754197
3.93 -0.002127810502862001
3.94 -0.00919862206020108
3.95 -0.01626851376299963
3.96 -0.023336778627978932
3.97 -0.030402709834542685
3.98 -0.037465600795458485
3.99 -0.04452474522751597
4.0 -0.05157943722215453
4.01 -0.058628971316053595
4.0200000000000005 -0.06567264256167837
4.03 -0.07270974659777399
4.04 -0.07973957971980108
4.05 -0.08676143895030564
4.0600000000000005 -0.09377462210921611
4.07 -0.10077842788406091
4.08 -0.10777215590009906
4.09 -0.11475510679035703
4.1 -0.1217265822655649
4.11 -0.1286858851839847
4.12 -0.13563231962112396
4.13 -0.14256519093932765
4.14 -0.14948380585724136
4.15 -0.1563874725191388
4.16 -0.16327550056410675
4.17 -0.17014720119508076
4.18 -0.17700188724772412
4.19 -0.18383887325914378
4.2 -0.19065747553643608
4.21 -0.19745701222505546
4.22 -0.20423680337699926
4.23 -0.21099617101880214
4.24 -0.2177344392193327
4.25 -0.2244509341573861
4.26 -0.23114498418906557
4.2700000000000005 -0.2378159199149463
4.28 -0.24446307424701483
4.29 -0.25108578247537716
4.3 -0.2576833823347295
4.3100000000000005 -0.2642552140705837
4.32 -0.27080062050524284
4.33 -0.2773189471035179
4.34 -0.28380954203818093
4.3500000000000005 -0.29027175625514734
4.36 -0.2967049435383805
4.37 -0.3031084605745131
4.38 -0.30948166701717783
4.39 -0.3158239255510414
4.4 -0.32213460195553556
4.41 -0.3284130651682788
4.42 -0.3346586873481818
4.43 -0.34087084393823136
4.44 -0.3470489137279451
4.45 -0.35319227891549254
4.46 -0.35930032516947435
4.47 -0.36537244169035515
4.48 -0.37140802127154293
4.49 -0.3774064603601092
4.5 -0.3833671591171438
4.51 -0.38928952147773827
4.5200000000000005 -0.3951729552105918
4.53 -0.40101687197723396
4.54 -0.406820687390858
4.55 -0.41258382107475916
4.5600000000000005 -0.4183056967203715
4.57 -0.42398574214489865
4.58 -0.4296233893485316
4.59 -0.43521807457124806
4.6000000000000005 -0.4407692383491879
4.61 -0.44627632557059926
4.62 -0.4517387855313493
4.63 -0.45715607198999386
4.64 -0.4625276432224016
4.65 -0.4678529620759255
4.66 -0.473131496023118
4.67 -0.4783627172149831
4.68 -0.48354610253376096
4.69 -0.4886811336452392
4.7 -0.4937672970505858
4.71 -0.4988040841376988
4.72 -0.5037909912320666
4.73 -0.5087275196471358
4.74 -0.5136131757341783
4.75 -0.518447470931657
4.76 -0.5232299218140807
4.7700000000000005 -0.5279600501403464
4.78 -0.5326373829015633
4.79 -0.537261452368353
4.8 -0.5418317961376223
4.8100000000000005 -0.5463479571788028
4.82 -0.5508094838795539
4.83 -0.5552159300909234
4.84 -0.5595668551719623
4.8500000000000005 -0.563861824033788
4.86 -0.5681004071830937
4.87 -0.5722821807650966
4.88 -0.5764067266059232
4.89 -0.5804736322544264
4.9 -0.5844824910234306
4.91 -0.5884329020303997
4.92 -0.5923244702375248
4.93 -0.5961568064912283
4.94 -0.5999295275610783
4.95 -0.6036422561781117
4.96 -0.607294621072561
4.97 -0.6108862570109802
4.98 -0.6144168048327684
4.99 -0.6178859114860856
5.0 -0.6212932300631574
5.01 -0.6246384198349655
5.0200000000000005 -0.6279211462853205
5.03 -0.6311410811443128
5.04 -0.6342979024211397
5.05 -0.6373912944363044
5.0600000000000005 -0.6404209478531832
5.07 -0.6433865597089589
5.08 -0.6462878334449174
5.09 -0.6491244789361028
5.1000000000000005 -0.6518962125203298
5.11 -0.6546027570265499
5.12 -0.6572438418025679
5.13 -0.6598192027421069
5.14 -0.6623285823112193
5.15 -0.6647717295740391
5.16 -0.6671484002178761
5.17 -0.6694583565776465
5.18 -0.6717013676596393
5.19 -0.6738772091646154
5.2 -0.6759856635102375
5.21 -0.678026519852828
5.22 -0.6799995741084535
5.23 -0.6819046289733325
5.24 -0.6837414939435662
5.25 -0.6855099853341883
5.26 -0.6872099262975333
5.2700000000000005 -0.6888411468409216
5.28 -0.6904034838436581
5.29 -0.6918967810733446
5.3 -0.6933208892015026
5.3100000000000005 -0.6946756658185058
5.32 -0.6959609754478217
5.33 -0.6971766895595582
5.34 -0.6983226865833175
5.3500000000000005 -0.6993988519203521
5.36 -0.7004050779550252
5.37 -0.7013412640655716
5.38 -0.7022073166341606
5.39 -0.7030031490562569
5.4 -0.7037286817492817
5.41 -0.7043838421605702
5.42 -0.7049685647746271
5.43 -0.7054827911196785
5.44 -0.7059264697735181
5.45 -0.7062995563686507
5.46 -0.7066020135967274
5.47 -0.7068338112122774
5.48 -0.7069949260357323
5.49 -0.7070853419557442
5.5 -0.7071050499307964
5.51 -0.7070540479901076
5.5200000000000005 -0.7069323412338296
5.53 -0.7067399418325366
5.54 -0.7064768690260083
5.55 -0.706143149121306
5.5600000000000005 -0.7057388154901425
5.57 -0.7052639085655436
5.58 -0.7047184758378061
5.59 -0.7041025718497483
5.6000000000000005 -0.7034162581912557
5.61 -0.7026596034931222
5.62 -0.701832683420187
5.63 -0.7009355806637685
5.64 -0.6999683849333946
5.65 -0.6989311929478326
5.66 -0.6978241084254164
5.67 -0.6966472420736758
5.68 -0.6954007115782653
5.69 -0.6940846415911957
5.7 -0.6926991637183688
5.71 -0.6912444165064175
5.72 -0.6897205454288506
5.73 -0.6881277028715062
5.74 -0.6864660481173124
5.75 -0.68473574733036
5.76 -0.6829369735392858
5.7700000000000005 -0.6810699066199699
5.78 -0.6791347332775484
5.79 -0.6771316470277429
5.8 -0.675060848177509
5.8100000000000005 -0.6729225438050062
5.82 -0.6707169477388898
5.83 -0.6684442805369284
5.84 -0.6661047694639484
5.8500000000000005 -0.6636986484691074
5.86 -0.6612261581625
5.87 -0.6586875457910961
5.88 -0.6560830652140177
5.89 -0.6534129768771519
5.9 -0.6506775477871075
5.91 -0.6478770514845138
5.92 -0.6450117680166674
5.93 -0.6420819839095273
5.94 -0.6390879921390629
5.95 -0.6360300921019562
5.96 -0.6329085895856624
5.97 -0.6297237967378322
5.98 -0.6264760320350963
5.99 -0.6231656202512185
6.0 -0.6197928924246185
6.01 -0.6163581858252685
6.0200000000000005 -0.612861843920966
6.03 -0.6093042163429879
6.04 -0.6056856588511274
6.05 -0.602006533298118
6.0600000000000005 -0.5982672075934493
6.07 -0.5944680556665756
6.08 -0.5906094574295236
6.09 -0.5866917987389018
6.1000000000000005 -0.5827154713573142
6.11 -0.5786808729141854
6.12 -0.5745884068659977
6.13 -0.5704384824559454
6.140000000000001 -0.5662315146730114
6.15 -0.561967924210468
6.16 -0.5576481374238087
6.17 -0.5532725862881123
6.18 -0.5488417083548459
6.19 -0.5443559467081107
6.2 -0.5398157499203331
6.21 -0.5352215720074085
6.22 -0.5305738723832996
6.23 -0.5258731158140957
6.24 -0.5211197723715366
6.25 -0.5163143173860054
6.26 -0.511457231398996
6.2700000000000005 -0.5065490001150597
6.28 -0.5015901143532346
6.29 -0.49658106999796464
6.3 -0.491522367949511
6.3100000000000005 -0.486414514073863
6.32 -0.4812580191521517
6.33 -0.47605339882957226
6.34 -0.4708011735638197
6.3500000000000005 -0.4655018685730437
6.36 -0.4601560137833274
6.37 -0.4547641437756948
6.38 -0.4493267977326535
6.390000000000001 -0.44384451938427666
6.4 -0.43831785695383063
6.41 -0.43274736310295286
6.42 -0.42713359487638636
6.43 -0.4214771136462757
6.44 -0.4157784850560302
6.45 -0.41003827896376
6.46 -0.4042570693852908
6.47 -0.39843543443676294
6.48 -0.3925739562768198
6.49 -0.3866732210483928
6.5 -0.3807338188200876
6.51 -0.3747563435271775
6.5200000000000005 -0.36874139291221064
6.53 -0.362689568465236
6.54 -0.3566014753636551
6.55 -0.3504777224117048
6.5600000000000005 -0.3443189219795771
6.57 -0.3381256899421829
6.58 -0.331898645617565
6.59 -0.3256384117049666
6.6000000000000005 -0.31934561422256214
6.61 -0.3130208824448559
6.62 -0.306664848839755
6.63 -0.30027814900532335
6.640000000000001 -0.2938614216062221
6.65 -0.2874153083098439
6.66 -0.28094045372214677
6.67 -0.2744375053231936
6.68 -0.26790711340240536
6.69 -0.26134993099353204
6.7 -0.2547666138093503
6.71 -0.24815782017609236
6.72 -0.2415242109676143
6.73 -0.23486644953930902
6.74 -0.22818520166177117
6.75 -0.22148113545422085
6.76 -0.2147549213176921
6.7700000000000005 -0.20800723186799344
6.78 -0.20123874186844673
6.79 -0.19445012816241158
6.8 -0.18764206960560142
6.8100000000000005 -0.1808152469981986
6.82 -0.17397034301677483
6.83 -0.16710804214602415
6.84 -0.1602290306103151
6.8500000000000005 -0.1533339963050688
6.86 -0.1464236287279699
6.87 -0.1394986189100175
6.88 -0.13255965934642253
6.890000000000001 -0.12560744392735895
6.9 -0.11864266786857515
6.91 -0.11166602764187306
6.92 -0.10467822090546149
6.93 -0.09767994643419092
6.94 -0.09067190404967664
6.95 -0.08365479455031705
6.96 -0.07662931964121453
6.97 -0.06959618186400543
6.98 -0.06255608452660656
6.99 -0.05550973163288493
7.0 -0.04845782781225797
7.01 -0.04140107824923118
7.0200000000000005 -0.03434018861288025
7.03 -0.027275864986284752
7.04 -0.020208813795920443
7.05 -0.013139741741017164
7.0600000000000005 -0.006069355722889534
7.07 0.0010016372257526055
7.08 0.008072530011506863
7.09 0.015142615550987054
7.1000000000000005 0.02221118684153095
7.11 0.029277537031899954
7.12 0.036340959492963634
7.13 0.04340074788836205
7.140000000000001 0.05045619624513879
7.15 0.05750659902433771
7.16 0.0645512511915562
7.17 0.07158944828744807
7.18 0.07862048649816886
7.19 0.08564366272575669
7.2 0.09265827465844143
7.21 0.0996636208408753
7.22 0.10665900074427781
7.23 0.11364371483648811
7.24 0.12061706465191753
7.25 0.12757835286139566
7.26 0.13452688334190258
7.2700000000000005 0.14146196124618066
7.28 0.1483828930722187
7.29 0.1552889867326015
7.3 0.1621795516237181
7.3100000000000005 0.16905389869482151
7.32 0.17591134051693322
7.33 0.18275119135158552
7.34 0.1895727672193948
7.3500000000000005 0.19637538596845894
7.36 0.20315836734257184
7.37 0.20992103304924856
7.38 0.21666270682755398
7.390000000000001 0.22338271451572828
7.4 0.23008038411860265
7.41 0.23675504587479818
7.42 0.24340603232370145
7.43 0.25003267837221005
7.44 0.25663432136124126
7.45 0.26321030113199756
7.46 0.26975996009198183
7.47 0.27628264328075613
7.48 0.28277769843543715
7.49 0.28924447605592196
7.5 0.2956823294698374
7.51 0.302090614897207
7.5200000000000005 0.3084686915148282
7.53 0.3148159215203543
7.54 0.3211316701960741
7.55 0.3274153059723831
7.5600000000000005 0.33366620049094003
7.57 0.3398837286675021
7.58 0.34606726875443294
7.59 0.3522162024028767
7.6000000000000005 0.3583299147245928
7.61 0.36440779435344367
7.62 0.3704492335065313
7.63 0.37645362804497495
7.640000000000001 0.38242037753432445
7.65 0.3883488853046031
7.66 0.39423855850997425
7.67 0.40008880818802545
7.68 0.40589904931866405
7.69 0.41166870088261887
7.7 0.41739718591954156
7.71 0.4230839315857021
7.72 0.4287283692112729
7.73 0.43432993435719497
7.74 0.43988806687162174
7.75 0.4454022109459335
7.76 0.45087181517031794
7.7700000000000005 0.4562963325889106
7.78 0.4616752207544901
7.79 0.46700794178272215
7.8 0.47229396240594795
7.8100000000000005 0.47753275402651013
7.82 0.4827237927696123
7.83 0.487866559535706
7.84 0.4929605400524002
7.8500000000000005 0.4980052249258883
7.86 0.5030001096918867
7.87 0.5079446948660813
7.88 0.5128384859940751
7.890000000000001 0.5176809937008335
7.9 0.5224717337396212
7.91 0.5272102270404266
7.92 0.5318959997578685
7.930000000000001 0.5365285833185797
7.94 0.5411075144680646
7.95 0.5456323353170243
7.96 0.5501025933871443
7.97 0.5545178416563429
7.98 0.5588776386034725
7.99 0.5631815482524717
8.0 0.5674291402159619
8.01 0.5716199897382866
8.02 0.5757536777379859
8.03 0.5798297908497044
8.040000000000001 0.5838479214655279
8.05 0.5878076677757431
8.06 0.591708633809019
8.07 0.5955504294720027
8.08 0.5993326705883295
8.09 0.6030549789370397
8.1 0.6067169822904005
8.11 0.610318314451128
8.120000000000001 0.6138586152890073
8.13 0.6173375307769048
8.14 0.6207547130261708
8.15 0.6241098203214281
8.16 0.627402517154743
8.17 0.6306324742591762
8.18 0.6337993686417087
8.19 0.6369028836155415
8.2 0.6399427088317633
8.21 0.6429185403103858
8.22 0.6458300804707409
8.23 0.6486770381612389
8.24 0.6514591286884831
8.25 0.6541760738457393
8.26 0.6568276019407558
8.27 0.6594134478229329
8.28 0.6619333529098369
8.290000000000001 0.6643870652130592
8.3 0.6667743393634143
8.31 0.6690949366354766
8.32 0.6713486249714525
8.33 0.6735351790043866
8.34 0.6756543800806977
8.35 0.6777060162820441
8.36 0.6796898824465154
8.370000000000001 0.6816057801891484
8.38 0.6834535179217655
8.39 0.685232910872133
8.4 0.6869437811024389
8.41 0.6885859575270857
8.42 0.6901592759297996
8.43 0.6916635789800514
8.44 0.6930987162487895
8.45 0.6944645442234831
8.46 0.6957609263224729
8.47 0.6969877329086293
8.48 0.6981448413023159
8.49 0.6992321357936578
8.5 0.7002495076541119
8.51 0.7011968551473399
8.52 0.7020740835393818
8.53 0.7028811051081295
8.540000000000001 0.7036178391520989
8.55 0.7042842119984991
8.56 0.7048801570106011
8.57 0.7054056145944003
8.58 0.7058605322045761
8.59 0.7062448643497465
8.6 0.7065585725970174
8.61 0.7068016255758254
8.620000000000001 0.7069739989810753
8.63 0.70707567557557
8.64 0.7071066451917349
8.65 0.7070669047326342
8.66 0.7069564581722808
8.67 0.7067753165552385
8.68 0.7065234979955182
8.69 0.7062010276747659
8.700000000000001 0.705807937839745
8.71 0.7053442677991115
8.72 0.7048100639194831
8.73 0.7042053796208025
8.74 0.7035302753709957
8.75 0.702784818679925
8.76 0.7019690840926384
8.77 0.7010831531819147
8.78 0.7001271145401069
8.790000000000001 0.6991010637702825
8.8 0.6980051034766632
8.81 0.6968393432543654
8.82 0.6956038996784395
8.83 0.6942988962922138
8.84 0.6929244635949393
8.85 0.6914807390287405
8.86 0.6899678669648709
8.870000000000001 0.6883859986892761
8.88 0.6867352923874654
8.89 0.6850159131286936
8.9 0.6832280328494535
8.91 0.6813718303362833
8.92 0.6794474912078874
8.93 0.677455207896575
8.94 0.6753951796290171
8.950000000000001 0.6732676124063238
8.96 0.6710727189834443
8.97 0.6688107188478919
8.98 0.666481838197795
8.99 0.6640863099192782
9.0 0.6616243735631728
9.01 0.659096275321063
9.02 0.656502268000666
9.03 0.6538426110005524
9.040000000000001 0.6511175702842058
9.05 0.6483274183534269
9.06 0.6454724342210837
9.07 0.6425529033832102
9.08 0.6395691177904574
9.09 0.6365213758188981
9.1 0.6334099822401896
9.11 0.630235248191097
9.120000000000001 0.6269974911423796
9.13 0.623697034867044
9.14 0.6203342094079676
9.15 0.6169093510448939
9.16 0.613422802260805
9.17 0.6098749117076742
9.18 0.6062660341715999
9.19 0.6025965305373283
9.200000000000001 0.5988667677521653
9.21 0.5950771187892809
9.22 0.5912279626104137
9.23 0.5873196841279736
9.24 0.5833526741665523
9.25 0.5793273294238399
9.26 0.5752440524309562
9.27 0.5711032515121979
9.28 0.5669053407442062
9.290000000000001 0.5626507399145595
9.3 0.5583398744797955
9.31 0.5539731755228652
9.32 0.5495510797100254
9.33 0.5450740292471723
9.34 0.5405424718356213
9.35 0.5359568606273373
9.36 0.5313176541796197
9.370000000000001 0.5266253164092475
9.38 0.5218803165460874
9.39 0.5170831290861714
9.4 0.5122342337442479
9.41 0.5073341154058105
9.42 0.5023832640786096
9.43 0.4973821748436521
9.44 0.492331347805694
9.450000000000001 0.48723128804323007
9.46 0.48208250555798654
9.47 0.4768855152239213
9.48 0.4716408367357369
9.49 0.46634899455691176
9.5 0.4610105178672537
9.51 0.4556259405099831
9.52 0.45019580093834854
9.53 0.44472064216178203
9.540000000000001 0.43920101169159864
9.55 0.4336374614862457
9.56 0.4280305478961075
9.57 0.42238083160787065
9.58 0.41668887758845585
9.59 0.4109552550285218
9.6 0.4051805372855465
9.61 0.3993653018264919
9.620000000000001 0.393510130170058
9.63 0.3876156078285311
9.64 0.38168232424923326
9.65 0.3757108727555781
9.66 0.3697018504877387
9.67 0.36365585834293435
9.68 0.3575735009153413
9.69 0.35145538643563357
9.700000000000001 0.3453021267101608
9.71 0.33911433705976785
9.72 0.33289263625826326
9.73 0.32663764647054244
9.74 0.3203499931903717
9.75 0.3140303051778394
9.76 0.3076792143964804
9.77 0.30129735595008017
9.78 0.2948853680191652
9.790000000000001 0.2884438917971853
9.8 0.28197357142639484
9.81 0.2754750539334389
9.82 0.26894898916465143
9.83 0.26239602972107084
9.84 0.25581683089318086
9.85 0.24921205059538148
9.86 0.24258234930019862
9.870000000000001 0.23592838997223703
9.88 0.22925083800188456
9.89 0.2225503611387736
9.9 0.2158276294250068
9.91 0.20908331512815323
9.92 0.2023180926740224
9.93 0.195532638579222
9.94 0.188727631383507
9.950000000000001 0.18190375158192615
9.96 0.17506168155677307
9.97 0.16820210550934855
9.98 0.16132570939154106
9.99 0.15443318083723206
10.0 0.14752520909353323
10.01 0.14060248495186228
10.02 0.13366570067886452
10.03 0.1267155499471866
10.040000000000001 0.11975272776610989
10.05 0.11277793041205017
10.06 0.10579185535893054
10.07 0.0987952012084346
10.08 0.09178866762014688
10.09 0.08477295524158746
10.1 0.07774876563814777
10.11 0.0707168012229347
10.120000000000001 0.06367776518652979
10.13 0.05663236142667086
10.14 0.04958129447786274
10.15 0.04252526944092444
10.16 0.03546499191247966
10.17 0.028401167914397698
10.18 0.021334503823191853
10.19 0.014265706299382383
10.200000000000001 0.007195482216831027
10.21 0.0001245385920542021
10.22 -0.006946417486478045
10.23 -0.014016678929050305
10.24 -0.021085538715410187
10.25 -0.02815228996546975
10.26 -0.035216226009992926
10.27 -0.04227664046126186
10.28 -0.04933282728371508
10.290000000000001 -0.05638408086455049
10.3 -0.06342969608428602
10.31 -0.07046896838727101
10.32 -0.07750119385214123
10.33 -0.08452566926221033
10.34 -0.09154169217579106
10.35 -0.09854856099643869
10.36 -0.1055455750431102
10.370000000000001 -0.11253203462023176
10.38 -0.11950724108766766
10.39 -0.12647049693058385
10.4 -0.1334211058291987
10.41 -0.1403583727284145
10.42 -0.14728160390732237
10.43 -0.1541901070485738
10.44 -0.1610831913076117
10.450000000000001 -0.16796016738175437
10.46 -0.1748203475791252
10.47 -0.18166304588742124
10.48 -0.18848757804251393
10.49 -0.1952932615968748
10.5 -0.20207941598781984
10.51 -0.20884536260556505
10.52 -0.2155904248610869
10.53 -0.22231392825378077
10.540000000000001 -0.22901520043891022
10.55 -0.23569357129484114
10.56 -0.24234837299005324
10.57 -0.24897894004992263
10.58 -0.25558460942326877
10.59 -0.262164720548659
10.6 -0.2687186154204643
10.61 -0.275245638654659
10.620000000000001 -0.28174513755435887
10.63 -0.2882164621750901
10.64 -0.2946589653897834
10.65 -0.301072002953486
10.66 -0.3074549335677858
10.67 -0.3138071189449404
10.68 -0.3201279238717056
10.69 -0.32641671627285596
10.700000000000001 -0.3326728672743921
10.71 -0.33889575126642724
10.72 -0.34508474596574795
10.73 -0.35123923247804173
10.74 -0.35735859535978604
10.75 -0.3634422226797922
10.76 -0.36948950608039793
10.77 -0.3754998408383025
10.78 -0.3814726259250388
10.790000000000001 -0.3874072640670753
10.8 -0.3933031618055434
10.81 -0.39915972955558254
10.82 -0.4049763816652981
10.83 -0.4107525364743263
10.84 -0.4164876163719997
10.85 -0.4221810478551078
10.86 -0.42783226158524673
10.870000000000001 -0.43344069244575284
10.88 -0.43900577959821374
10.89 -0.4445269665385518
10.9 -0.45000370115267385
10.91 -0.4554354357716825
10.92 -0.4608216272266422
10.93 -0.46616173690289603
10.94 -0.47145523079392637
10.950000000000001 -0.4767015795547554
10.96 -0.4819002585548789
10.97 -0.4870507479307291
10.98 -0.4921525326376605
10.99 -0.49720510250145394
11.0 -0.5022079522693333
11.01 -0.5071605816604912
11.02 -0.5120624954161153
11.03 -0.5169132033489151
11.040000000000001 -0.5217122203921396
11.05 -0.5264590666480836
11.06 -0.5311532674360773
11.07 -0.5357943533399535
11.08 -0.5403818602549896
11.09 -0.5449153294343169
11.1 -0.5493943075347953
11.11 -0.5538183466623473
11.120000000000001 -0.5581870044167468
11.13 -0.5624998439358591
11.14 -0.566756433939326
11.15 -0.5709563487716944
11.16 -0.575099168444981
11.17 -0.5791844786806708
11.18 -0.5832118709511447
11.19 -0.5871809425205317
11.200000000000001 -0.5910912964849825
11.21 -0.5949425418123593
11.22 -0.5987342933813385
11.23 -0.6024661720199233
11.24 -0.6061378045433595
11.25 -0.6097488237914546
11.26 -0.6132988686652928
11.27 -0.6167875841633452
11.28 -0.6202146214169691
11.290000000000001 -0.6235796377252952
11.3 -0.6268822965894968
11.31 -0.6301222677464395
11.32 -0.6332992272017078
11.33 -0.6364128572620035
11.34 -0.6394628465669152
11.35 -0.6424488901200541
11.36 -0.6453706893195533
11.370000000000001 -0.6482279519879277
11.38 -0.6510203924012915
11.39 -0.6537477313179303
11.4 -0.6564096960062253
11.41 -0.6590060202719259
11.42 -0.6615364444847692
11.43 -0.6640007156044425
11.44 -0.6663985872058875
11.450000000000001 -0.6687298195039422
11.46 -0.6709941793773194
11.47 -0.6731914403919189
11.48 -0.6753213828234703
11.49 -0.6773837936795052
11.5 -0.6793784667206567
11.51 -0.6813052024812831
11.52 -0.6831638082894138
11.53 -0.6849540982860168
11.540000000000001 -0.6866758934435844
11.55 -0.6883290215840356
11.56 -0.6899133173959341
11.57 -0.6914286224510189
11.58 -0.6928747852200471
11.59 -0.694251661087947
11.6 -0.6955591123682793
11.61 -0.6967970083170054
11.620000000000001 -0.697965225145562
11.63 -0.6990636460332398
11.64 -0.7000921611388653
11.65 -0.7010506676117852
11.66 -0.7019390696021509
11.67 -0.7027572782705037
11.68 -0.7035052117966585
11.69 -0.704182795387886
11.700000000000001 -0.7047899612863917
11.71 -0.7053266487760919
11.72 -0.7057928041886846
11.73 -0.7061883809090173
11.74 -0.7065133393797473
11.75 -0.7067676471052985
11.76 -0.7069512786551103
11.77 -0.7070642156661807
11.78 -0.7071064468449028
11.790000000000001 -0.7070779679681937
11.8 -0.7069787818839174
11.81 -0.7068088985105998
11.82 -0.7065683348364366
11.83 -0.7062571149175947
11.84 -0.7058752698758067
11.85 -0.7054228378952585
11.86 -0.7048998642187712
11.870000000000001 -0.7043064011432766
11.88 -0.7036425080145877
11.89 -0.7029082512214643
11.9 -0.7021037041889736
11.91 -0.7012289473711485
11.92 -0.7002840682429418
11.93 -0.6992691612914789
11.94 -0.6981843280066091
11.950000000000001 -0.697029676870757
11.96 -0.695805323348074
11.97 -0.694511389872892
11.98 -0.6931480058374803
11.99 -0.6917153075791062
12.0 -0.6902134383664017
12.01 -0.6886425483850366
12.02 -0.6870027947226999
12.030000000000001 -0.6852943413533913
12.040000000000001 -0.6835173591210241
12.05 -0.6816720257223406
12.06 -0.6797585256891431
12.07 -0.6777770503698402
12.08 -0.6757277979103126
12.09 -0.6736109732340986
12.1 -0.6714267880219018
12.11 -0.6691754606904233
12.120000000000001 -0.6668572163705202
12.13 -0.6644722868846924
12.14 -0.6620209107239012
12.15 -0.6595033330237199
12.16 -0.6569198055398205
12.17 -0.6542705866227985
12.18 -0.6515559411923378
12.19 -0.6487761407107195
12.200000000000001 -0.6459314631556751
12.21 -0.6430221929925894
12.22 -0.6400486211460547
12.23 -0.6370110449707773
12.24 -0.6339097682218436
12.25 -0.6307451010243441
12.26 -0.6275173598423613
12.27 -0.6242268674473237
12.280000000000001 -0.6208739528857287
12.290000000000001 -0.6174589514462383
12.3 -0.6139822046261507
12.31 -0.6104440600972507
12.32 -0.6068448716710426
12.33 -0.6031849992633698
12.34 -0.5994648088584231
12.35 -0.595684672472143
12.36 -0.5918449681150177
12.370000000000001 -0.5879460797542836
12.38 -0.5839883972755274
12.39 -0.5799723164436991
12.4 -0.575898238863535
12.41 -0.5717665719393982
12.42 -0.567577728834538
12.43 -0.5633321284297743
12.44 -0.5590301952816095
12.450000000000001 -0.5546723595797733
12.46 -0.5502590571042048
12.47 -0.5457907291814734
12.48 -0.541267822640648
12.49 -0.5366907897686135
12.5 -0.532060088264843
12.51 -0.5273761811956279
12.52 -0.522639536947772
12.530000000000001 -0.5178506291817528
12.540000000000001 -0.5130099367843562
12.55 -0.5081179438207881
12.56 -0.503175139486268
12.57 -0.4981820180571106
12.58 -0.4931390788412977
12.59 -0.48804682612854855
12.6 -0.48290576913989086
12.61 -0.47771642197673936
12.620000000000001 -0.4724793035694858
12.63 -0.46719493762560677
12.64 -0.461863852577293
12.65 -0.4564865815286068
12.66 -0.4510636622021719
12.67 -0.44559563688540194
12.68 -0.4400830523762719
12.69 -0.43452645992863886
12.700000000000001 -0.42892641519711716
12.71 -0.42328347818151324
12.72 -0.41759821317082624
12.73 -0.4118711886868195
12.74 -0.40610297742716894
12.75 -0.40029415620819364
12.76 -0.3944453059071749
12.77 -0.3885570114042688
12.780000000000001 -0.3826298615240186
12.790000000000001 -0.3766644489764733
12.8 -0.37066137029791624
12.81 -0.36462122579121287
12.82 -0.3585446194657804
12.83 -0.35243215897718755
12.84 -0.3462844555663894
12.85 -0.3401021239986041
12.86 -0.3338857825018364
12.870000000000001 -0.32763605270505575
12.88 -0.32135355957603373
12.89 -0.3150389313588478
12.9 -0.3086927995110576
12.91 -0.3023157986405594
12.92 -0.29590856644212615
12.93 -0.28947174363363837
12.94 -0.2830059738920129
12.950000000000001 -0.2765119037888357
12.96 -0.2699901827257055
12.97 -0.26344146286929376
12.98 -0.2568663990861289
12.99 -0.25026564887711006
13.0 -0.24363987231175752
13.01 -0.23698973196220635
13.02 -0.23031589283694975
13.030000000000001 -0.22361902231433872
13.040000000000001 -0.21689979007584484
13.05 -0.21015886803909256
13.06 -0.2033969302906682
13.07 -0.19661465301871164
13.08 -0.18981271444529824
13.09 -0.18299179475861702
13.1 -0.1761525760449526
13.11 -0.16929574222047702
13.120000000000001 -0.1624219789628587
13.13 -0.1555319736426953
13.14 -0.14862641525477716
13.15 -0.14170599434918849
13.16 -0.13477140296225282
13.17 -0.12782333454733008
13.18 -0.1208624839054717
13.19 -0.11388954711594117
13.200000000000001 -0.10690522146660668
13.21 -0.09991020538421293
13.22 -0.09290519836453898
13.23 -0.08589090090244932
13.24 -0.0788680144218449
13.25 -0.07183724120552146
13.26 -0.06479928432494161
13.27 -0.0577548475699285
13.280000000000001 -0.050704635378287274
13.290000000000001 -0.04364935276536194
13.3 -0.03658970525353442
13.31 -0.029526398801672862
13.32 -0.02246013973453639
13.33 -0.015391634672143184
13.34 -0.008321590459109084
13.35 -0.001250714093963711
13.36 0.005820287341548799
13.370000000000001 0.012890706753177376
13.38 0.019959837104872855
13.39 0.027026971489490986
13.4 0.03409140319948257
13.41 0.04115242579756361
13.42 0.048209333187358476
13.43 0.05526141968400891
13.44 0.06230798008474197
13.450000000000001 0.0693483097393897
13.46 0.07638170462085356
13.47 0.08340746139550653
13.48 0.09042487749352594
13.49 0.0974332511791498
13.5 0.10443188162084988
13.51 0.11142006896141413
13.52 0.11839711438793199
13.530000000000001 0.12536232020167498
13.540000000000001 0.13231498988786605
13.55 0.13925442818533046
13.56 0.14617994115602131
13.57 0.15309083625441278
13.58 0.15998642239675406
13.59 0.16686601003017726
13.6 0.173728911201652
13.61 0.18057443962678016
13.620000000000001 0.18740191075842383
13.63 0.1942106418551594
13.64 0.20099995204955112
13.65 0.20776916241623727
13.66 0.2145175960398222
13.67 0.2212445780825672
13.68 0.22794943585187383
13.69 0.23463149886755247
13.700000000000001 0.24129009892886996
13.71 0.247924570181369
13.72 0.254534249183453
13.73 0.26111847497272983
13.74 0.2676765891321074
13.75 0.2742079358556348
13.76 0.2807118620140825
13.77 0.2871877172202546
13.780000000000001 0.29363485389402694
13.790000000000001 0.3000526273271048
13.8 0.306440395747493
13.81 0.31279752038367253
13.82 0.3191233655284775
13.83 0.3254172986026648
13.84 0.331678690218172
13.85 0.3379069142410554
13.86 0.34410134785410285
13.870000000000001 0.350261371619115
13.88 0.35638636953884884
13.89 0.3624757291186164
13.9 0.3685288414275342
13.91 0.3745451011594156
13.92 0.38052390669330094
13.93 0.38646466015361913
13.94 0.3923667674699748
13.950000000000001 0.3982296384365547
13.96 0.4040526867711478
13.97 0.40983533017377327
13.98 0.4155769903849097
13.99 0.4212770932433206
14.0 0.4269350687434702
14.01 0.43255035109252354
14.02 0.43812237876692506
14.030000000000001 0.44365059456855066
14.040000000000001 0.449134445680427
14.05 0.45457338372201267
14.06 0.45996686480403604
14.07 0.46531434958288354
14.08 0.4706153033145334
14.09 0.4758691959080299
14.1 0.4810755019784919
14.11 0.486233700899651
14.120000000000001 0.4913432768559135
14.13 0.4964037188939418
14.14 0.5014145209737491
14.15 0.5063751820193031
14.16 0.511285205968633
14.17 0.5161441018234357
14.18 0.5209513836981747
14.19 0.5257065708686686
14.200000000000001 0.5304091878201629
14.21 0.5350587642948814
14.22 0.5396548353390513
14.23 0.5441969413493981
14.24 0.5486846281191059
14.25 0.5531174468832374
14.26 0.5574949543636103
14.27 0.5618167128131244
14.280000000000001 0.5660822900595361
14.290000000000001 0.5702912595486757
14.3 0.5744432003871014
14.31 0.5785376973841896
14.32 0.5825743410936525
14.33 0.586552727854483
14.34 0.5904724598313204
14.35 0.5943331450542334
14.36 0.598134397457917
14.370000000000001 0.6018758369202984
14.38 0.6055570893005493
14.39 0.6091777864764993
14.4 0.6127375663814483
14.41 0.616236073040372
14.42 0.6196729566055199
14.43 0.6230478733913998
14.44 0.6263604859091454
14.450000000000001 0.6296104629002653
14.46 0.6327974793697689
14.47 0.6359212166186651
14.48 0.6389813622758319
14.49 0.6419776103292538
14.5 0.6449096611566224
14.51 0.6477772215552982
14.52 0.6505800047716309
14.530000000000001 0.6533177305296348
14.540000000000001 0.6559901250590153
14.55 0.6585969211225465
14.56 0.6611378580427945
14.57 0.6636126817281846
14.58 0.6660211446984104
14.59 0.6683630061091823
14.6 0.6706380317763107
14.61 0.6728459941991244
14.620000000000001 0.6749866725832213
14.63 0.677059852862547
14.64 0.6790653277208011
14.65 0.681002896612169
14.66 0.6828723657813761
14.67 0.6846735482830636
14.68 0.6864062640004821
14.69 0.688070339663504
14.700000000000001 0.6896656088659495
14.71 0.6911919120822279
14.72 0.6926490966832893
14.73 0.6940370169518881
14.74 0.6953555340971539
14.75 0.696604516268471
14.76 0.6977838385686631
14.77 0.6988933830664829
14.780000000000001 0.6999330388084053
14.790000000000001 0.7009027018297224
14.8 0.7018022751649401
14.81 0.7026316688574747
14.82 0.7033907999686481
14.83 0.7040795925859815
14.84 0.7046979778307875
14.85 0.7052458938650568
14.86 0.7057232858976424
14.870000000000001 0.7061301061897391
14.88 0.7064663140596567
14.89 0.7067318758868881
14.9 0.7069267651154721
14.91 0.7070509622566483
14.92 0.707104454890806
14.93 0.7070872376687263
14.94 0.7069993123121172
14.950000000000001 0.706840687613441
14.96 0.7066113794350354
14.97 0.7063114107075271
14.98 0.7059408114275391
14.99 0.7054996186546902
15.0 0.7049878765078904
15.01 0.7044056361609277
15.02 0.7037529558373515
15.030000000000001 0.7030299008046506
15.040000000000001 0.7022365433677255
15.05 0.7013729628616587
15.06 0.7004392456437812
15.07 0.699435485085037
15.08 0.698361781560645
15.09 0.6972182424400633
15.1 0.6960049820762507
15.11 0.6947221217942328
15.120000000000001 0.6933697898789686
15.13 0.6919481215625227
15.14 0.6904572590105421
15.15 0.6888973513080396
15.16 0.6872685544444855
15.17 0.6855710312982088
15.18 0.6838049516201097
15.19 0.681970492016684
15.200000000000001 0.6800678359323635
15.21 0.6780971736311712
15.22 0.6760587021776947
15.23 0.673952625417381
15.24 0.6717791539561507
15.25 0.669538505139339
15.26 0.6672309030299602
15.27 0.6648565783863023
15.280000000000001 0.6624157686388511
15.290000000000001 0.6599087178665473
15.3 0.6573356767723789
15.31 0.6546969026583113
15.32 0.6519926593995568
15.33 0.6492232174181877
15.34 0.6463888536560943
15.35 0.643489851547291
15.36 0.6405265009895726
15.370000000000001 0.6374990983155256
15.38 0.6344079462628945
15.39 0.6312533539443087
15.4 0.6280356368163711
15.41 0.6247551166481131
15.42 0.6214121214888179
15.43 0.6180069856352155
15.44 0.6145400495980536
15.450000000000001 0.611011660068047
15.46 0.6074221698812082
15.47 0.6037719379835648
15.48 0.6000613293952646
15.49 0.5962907151740743
15.5 0.5924604723782739
15.51 0.5885709840289511
15.52 0.5846226390716996
15.530000000000001 0.580615832337725
15.540000000000001 0.5765509645043614
15.55 0.5724284420550049
15.56 0.568248677238465
15.57 0.5640120880277402
15.58 0.5597190980782212
15.59 0.5553701366853254
15.6 0.550965638741568
15.610000000000001 0.546506044693073
15.620000000000001 0.5419918004955288
15.63 0.5374233575695933
15.64 0.5328011727557521
15.65 0.5281257082686349
15.66 0.5233974316507942
15.67 0.5186168157259514
15.68 0.5137843385517153
15.69 0.5089004833717763
15.700000000000001 0.5039657385675823
15.71 0.49898059760950164
15.72 0.49394555900747583
15.73 0.4888611262611692
15.74 0.4837278078096193
15.75 0.4785461169803936
15.76 0.473316571938257
15.77 0.46803969563335573
15.780000000000001 0.4627160157489229
15.790000000000001 0.4573460646485106
15.8 0.4519303793227539
15.81 0.4464695013356723
15.82 0.44096397677051385
15.83 0.4354143561751471
15.84 0.4298211945070069
15.85 0.42418505107759913
15.860000000000001 0.41850648949656993
15.870000000000001 0.41278607761534536
15.88 0.40702438747034647
15.89 0.40122199522578644
15.9 0.3953794811160544
15.91 0.38949742938769255
15.92 0.38357642824097204
15.93 0.3776170697710734
15.94 0.3716199499088775
15.950000000000001 0.3655856683613729
15.96 0.3595148285516859
15.97 0.35340803755873845
15.98 0.34726590605654084
15.99 0.34108904825312486
16.0 0.3348780818291235
16.01 0.32863362787600336
16.02 0.3223563108339561
16.03 0.3160467584294548
16.04 0.30970560161248195
16.05 0.303333474493435
16.06 0.2969310142797158
16.07 0.2904988612120103
16.080000000000002 0.2840376585002652
16.09 0.2775480522593673
16.1 0.27103069144453273
16.11 0.26448622778641184
16.12 0.2579153157259168
16.13 0.25131861234877784
16.14 0.24469677731983552
16.15 0.23805047281707453
16.16 0.23138036346540655
16.17 0.22468711627020838
16.18 0.2179714005506218
16.19 0.21123388787262237
16.2 0.20447525198186337
16.21 0.19769616873630164
16.22 0.19089731603861254
16.23 0.18407937376840017
16.240000000000002 0.1772430237142099
16.25 0.17038894950535027
16.26 0.1635178365435304
16.27 0.15663037193432056
16.28 0.14972724441844218
16.29 0.14280914430289426
16.3 0.13587676339192326
16.31 0.12893079491784334
16.32 0.1219719334717136
16.330000000000002 0.11500087493387963
16.34 0.10801831640438601
16.35 0.10102495613326692
16.36 0.0940214934507217
16.37 0.08700862869718237
16.38 0.07998706315328027
16.39 0.07295749896971852
16.4 0.0659206390970575
16.41 0.05887718721542048
16.42 0.05182784766412607
16.43 0.044773325371254974
16.44 0.03771432578315773
16.45 0.030651554793910678
16.46 0.02358571867472711
16.47 0.01651752400333077
16.48 0.009447677593298655
16.490000000000002 0.00237688642338025
16.5 -0.004694142433199759
16.51 -0.01176470187944822
16.52 -0.01883408486531262
16.53 -0.02590158445838551
16.54 -0.03296649391459714
16.55 -0.04002810674888929
16.56 -0.0470857168058632
16.57 -0.05413861833039449
16.580000000000002 -0.0611861060382081
16.59 -0.06822747518640614
16.6 -0.07526202164394158
16.61 -0.08228904196203075
16.62 -0.0893078334444977
16.63 -0.09631769421804316
16.64 -0.1033179233024313
16.65 -0.11030782068058716
16.66 -0.11728668736859783
16.67 -0.12425382548561023
16.68 -0.1312085383236186
16.69 -0.13815013041713467
16.7 -0.14507790761273373
16.71 -0.15199117713846938
16.72 -0.15888924767315007
16.73 -0.16577142941547074
16.740000000000002 -0.17263703415299222
16.75 -0.17948537533096215
16.76 -0.18631576812096962
16.77 -0.19312752948942763
16.78 -0.19991997826587574
16.79 -0.2066924352110967
16.8 -0.21344422308503966
16.81 -0.22017466671454372
16.82 -0.2268830930608546
16.830000000000002 -0.233568831286928
16.84 -0.2402312128245128
16.85 -0.2468695714410071
16.86 -0.2534832433060813
16.87 -0.26007156705806017
16.88 -0.2666338838700588
16.89 -0.27316953751586465
16.9 -0.27967787443555936
16.91 -0.28615824380087473
16.92 -0.29260999758027434
16.93 -0.2990324906037568
16.94 -0.3054250806273718
16.95 -0.3117871283974441
16.96 -0.3181179977144984
16.97 -0.3244170554968787
16.98 -0.33068367184405595
16.990000000000002 -0.3369172200996176
17.0 -0.34311707691393273
17.01 -0.3492826223064864
17.02 -0.35541323972787725
17.03 -0.36150831612147205
17.04 -0.36756724198471064
17.05 -0.37358941143005575
17.06 -0.37957422224558135
17.07 -0.3855210759551932
17.080000000000002 -0.391429377878476
17.09 -0.397298537190161
17.1 -0.40312796697920805
17.11 -0.408917084307496
17.12 -0.41466531026811637
17.13 -0.42037207004326316
17.14 -0.4260367929617145
17.150000000000002 -0.4316589125558991
17.16 -0.4372378666185427
17.17 -0.44277309725888814
17.18 -0.448264050958484
17.19 -0.4537101786265361
17.2 -0.4591109356548162
17.21 -0.46446578197212196
17.22 -0.46977418209828403
17.23 -0.4750356051977135
17.240000000000002 -0.48024952513248487
17.25 -0.48541542051494957
17.26 -0.4905327747598742
17.27 -0.4956010761360989
17.28 -0.5006198178177095
17.29 -0.50558849793472
17.3 -0.5105066196232595
17.31 -0.5153736910752573
17.32 -0.5201892255876243
17.330000000000002 -0.5249527416109221
17.34 -0.5296637627975179
17.35 -0.5343218180492191
17.36 -0.5389264415643821
17.37 -0.5434771728844924
17.38 -0.5479735569402104
17.39 -0.5524151440968775
17.400000000000002 -0.5568014901994793
17.41 -0.561132156617061
17.42 -0.5654067102865894
17.43 -0.5696247237562598
17.44 -0.5737857752282404
17.45 -0.5778894486008513
17.46 -0.5819353335101752
17.47 -0.5859230253710925
17.48 -0.5898521254177403
17.490000000000002 -0.5937222407433881
17.5 -0.5975329843397285
17.51 -0.6012839751355773
17.52 -0.6049748380349809
17.53 -0.608605203954725
17.54 -0.6121747098612429
17.55 -0.6156829988069186
17.56 -0.619129719965781
17.57 -0.6225145286685867
17.580000000000002 -0.6258370864372859
17.59 -0.6290970610188704
17.6 -0.632294126418599
17.61 -0.6354279629325956
17.62 -0.6384982571798206
17.63 -0.6415047021334076
17.64 -0.6444469971513667
17.650000000000002 -0.647324848006648
17.66 -0.6501379669165643
17.67 -0.6528860725715688
17.68 -0.655568890163386
17.69 -0.6581861514124925
17.7 -0.6607375945949443
17.71 -0.6632229645685495
17.72 -0.6656420127983818
17.73 -0.6679944973816341
17.740000000000002 -0.6702801830718084
17.75 -0.6724988413022405
17.76 -0.6746502502089562
17.77 -0.6767341946528577
17.78 -0.6787504662412371
17.79 -0.6806988633486161
17.8 -0.6825791911369072
17.81 -0.6843912615748988
17.82 -0.686134893457057
17.830000000000002 -0.6878099124216467
17.84 -0.6894161509681672
17.85 -0.6909534484741026
17.86 -0.6924216512109831
17.87 -0.6938206123597587
17.88 -0.6951501920254801
17.89 -0.6964102572512889
17.900000000000002 -0.6976006820317125
17.91 -0.6987213473252649
17.92 -0.6997721410663507
17.93 -0.7007529581764713
17.94 -0.7016637005747332
17.95 -0.7025042771876553
17.96 -0.703274603958277
17.97 -0.7039746038545631
17.98 -0.7046042068771072
17.990000000000002 -0.7051633500661318
18.0 -0.7056519775077841
18.01 -0.7060700403397269
18.02 -0.7064174967560255
18.03 -0.7066943120113277
18.04 -0.7069004584243388
18.05 -0.7070359153805891
18.06 -0.707100669334496
18.07 -0.7070947138107181
18.080000000000002 -0.7070180494048027
18.09 -0.7068706837831266
18.1 -0.7066526316821291
18.11 -0.7063639149068387
18.12 -0.7060045623286921
18.13 -0.7055746098826479
18.14 -0.7050741005635922
18.150000000000002 -0.70450308442204
18.16 -0.7038616185591297
18.17 -0.7031497671209127
18.18 -0.7023676012919399
18.19 -0.7015151992881422
18.2 -0.7005926463490099
18.21 -0.6996000347290678
18.22 -0.6985374636886509
18.23 -0.6974050394839778
18.240000000000002 -0.6962028753565251
18.25 -0.694931091521704
18.26 -0.693589815156838
18.27 -0.6921791803884461
18.28 -0.6906993282788292
18.29 -0.6891504068119653
18.3 -0.6875325708787102
18.31 -0.6858459822613092
18.32 -0.6840908096172186
18.330000000000002 -0.68226722846224
18.34 -0.6803754211529692
18.35 -0.6784155768685608
18.36 -0.67638789159181
18.37 -0.6742925680895547
18.38 -0.6721298158923992
18.39 -0.6698998512737606
18.400000000000002 -0.6676028972282426
18.41 -0.6652391834493357
18.42 -0.6628089463064482
18.43 -0.6603124288212688
18.44 -0.6577498806434658
18.45 -0.6551215580257216
18.46 -0.6524277237981077
18.47 -0.6496686473418017
18.48 -0.6468446045621505
18.490000000000002 -0.6439558778610784
18.5 -0.6410027561088483
18.51 -0.6379855346151745
18.52 -0.6349045150996919
18.53 -0.6317600056617848
18.54 -0.6285523207497765
18.55 -0.6252817811294851
18.56 -0.621948713852147
18.57 -0.6185534522217127
18.580000000000002 -0.6150963357615156
18.59 -0.6115777101803209
18.6 -0.6079979273377547
18.61 -0.6043573452091179
18.62 -0.6006563278495896
18.63 -0.5968952453578216
18.64 -0.5930744738389289
18.650000000000002 -0.5891943953668793
18.66 -0.5852553979462869
18.67 -0.581257875473611
18.68 -0.5772022276977675
18.69 -0.5730888601801547
18.7 -0.5689181842540962
18.71 -0.5646906169837093
18.72 -0.5604065811221979
18.73 -0.5560665050695782
18.740000000000002 -0.5516708228298388
18.75 -0.5472199739675406
18.76 -0.5427144035638607
18.77 -0.5381545621720849
18.78 -0.5335409057725526
18.79 -0.528873895727059
18.8 -0.5241539987327195
18.81 -0.5193816867753002
18.82 -0.51455743708202
18.830000000000002 -0.5096817320738279
18.84 -0.5047550593171619
18.85 -0.49977791147519207
18.86 -0.4947507862585549
18.87 -0.48967418637558285
18.88 -0.48454861948203365
18.89 -0.47937459813032546
18.900000000000002 -0.4741526397182817
18.91 -0.468883266437392
18.92 -0.4635670052205933
18.93 -0.4582043876895771
18.94 -0.4527959501016277
18.95 -0.4473422332959968
18.96 -0.44184378263982027
18.97 -0.43630114797358166
18.98 -0.4307148835561288
18.990000000000002 -0.42508554800924814
19.0 -0.41941370426180336
19.01 -0.4136999194934427
19.02 -0.40794476507788147
19.03 -0.40214881652576523
19.04 -0.39631265342711935
19.05 -0.3904368593933902
19.06 -0.3845220219990847
19.07 -0.3785687327230132
19.080000000000002 -0.37257758688914233
19.09 -0.36654918360706285
19.1 -0.3604841257120793
19.11 -0.35438301970492697
19.12 -0.3482464756911223
19.13 -0.342075107319953
19.14 -0.3358695317231133
19.150000000000002 -0.3296303694529916
19.16 -0.3233582444206157
19.17 -0.3170537838332621
19.18 -0.31071761813173576
19.19 -0.3043503809273267
19.2 -0.2979527089384494
19.21 -0.2915252419269713
19.22 -0.2850686226342375
19.23 -0.2785834967167966
19.240000000000002 -0.2720705126818362
19.25 -0.26553032182233227
19.26 -0.25896357815192067
19.27 -0.2523709383394961
19.28 -0.245753061643546
19.29 -0.23911060984622506
19.3 -0.2324442471871777
19.31 -0.2257546402971145
19.32 -0.21904245813114984
19.330000000000002 -0.21230837190190685
19.34 -0.2055530550123967
19.35 -0.19877718298867897
19.36 -0.19198143341230947
19.37 -0.18516648585258275
19.38 -0.17833302179857566
19.39 -0.17148172459099906
19.400000000000002 -0.16461327935386433
19.41 -0.1577283729259715
19.42 -0.15082769379222594
19.43 -0.1439119320147905
19.44 -0.13698177916407978
19.45 -0.13003792824960372
19.46 -0.12308107365066731
19.47 -0.11611191104693305
19.48 -0.10913113734885371
19.490000000000002 -0.1021394506279818
19.5 -0.09513755004716301
19.51 -0.08812613579062054
19.52 -0.08110590899393719
19.53 -0.07407757167394248
19.54 -0.0670418266585115
19.55 -0.05999937751628266
19.56 -0.052950928486301514
19.57 -0.045897184407597366
19.580000000000002 -0.03883885064869998
19.59 -0.031776633037103326
19.6 -0.024711237788683404
19.61 -0.01764337143707724
19.62 -0.010573740763030132
19.63 -0.003503052723718144
19.64 0.0035679856179470135
19.650000000000002 0.010638667164023688
19.66 0.017708284852249484
19.67 0.024776131726746912
19.68 0.03184150100871837
19.69 0.03890368616712345
19.7 0.04596198098933145
19.71 0.05301567965174204
19.72 0.06006407679036704
19.73 0.06710646757136622
19.740000000000002 0.07414214776153015
19.75 0.08117041379870284
19.76 0.08819056286213743
19.77 0.09520189294277771
19.78 0.10220370291345836
19.79 0.10919529259901713
19.8 0.11617596284631176
19.81 0.12314501559413475
19.82 0.13010175394301882
19.830000000000002 0.13704548222492638
19.84 0.14397550607281562
19.85 0.15089113249007677
19.86 0.1577916699198311
19.87 0.16467642831408605
19.88 0.1715447192027395
19.89 0.17839585576242614
19.900000000000002 0.18522915288519926
19.91 0.19204392724704095
19.92 0.198839497376194
19.93 0.20561518372130846
19.94 0.21237030871939622
19.95 0.2191041968635867
19.96 0.22581617477067706
19.97 0.23250557124846985
19.98 0.23917171736289178
19.990000000000002 0.24581394650488653
20.0 0.252431594457075
20.01 0.2590239994601768
20.02 0.2655905022791852
20.03 0.27213044626929034
20.04 0.27864317744154316
20.05 0.2851280445282537
20.06 0.29158439904811734
20.07 0.29801159537106237
20.080000000000002 0.3044089907828124
20.09 0.3107759455491575
20.1 0.3171118229799268
20.11 0.32341598949265704
20.12 0.32968781467595043
20.13 0.3359266713525152
20.14 0.3421319356418826
20.150000000000002 0.3483029870227949
20.16 0.3544392083952564
20.17 0.3605399861422434
20.18 0.36660471019106516
20.19 0.37263277407437073
20.2 0.37862357499079513
20.21 0.38457651386523906
20.22 0.39049099540877585
20.23 0.3963664281781798
20.240000000000002 0.40220222463507016
20.25 0.40799780120466445
20.26 0.41375257833413526
20.27 0.41946598055056533
20.28 0.42513743651849417
20.29 0.4307663790970512
20.3 0.4363522453966693
20.31 0.4418944768353734
20.32 0.4473925191946381
20.330000000000002 0.4528458226748093
20.34 0.4582538419500832
20.35 0.463616036223039
20.36 0.46893186927871794
20.37 0.47420080953824423
20.38 0.47942233011198276
20.39 0.48459590885222736
20.400000000000002 0.4897210284054153
20.41 0.4947971762638622
20.42 0.49982384481701236
20.43 0.5048005314021993
20.44 0.5097267383549117
20.45 0.5146019730585594
20.46 0.5194257479937348
20.47 0.5241975807869642
20.48 0.5289169942589448
20.490000000000002 0.5335835164722621
20.5 0.5381966807785836
20.51 0.5427560258653231
20.52 0.5472610958017712
20.53 0.5517114400846885
20.54 0.5561066136833555
20.55 0.5604461770840746
20.56 0.5647296963341224
20.57 0.5689567430851432
20.580000000000002 0.5731268946359844
20.59 0.5772397339749663
20.6 0.5812948498215822
20.61 0.5852918366676266
20.62 0.5892302948177459
20.63 0.593109830429407
20.64 0.5969300555522817
20.650000000000002 0.6006905881670414
20.66 0.604391052223558
20.67 0.60803107767851
20.68 0.6116103005323847
20.69 0.6151283628658799
20.7 0.6185849128756937
20.71 0.6219796049097057
20.72 0.6253120995015413
20.73 0.6285820634045185
20.740000000000002 0.6317891696249718
20.75 0.6349330974549519
20.76 0.6380135325042955
20.77 0.6410301667320649
20.78 0.6439826984773512
20.79 0.6468708324894402
20.8 0.6496942799573375
20.81 0.6524527585386491
20.82 0.6551459923878158
20.830000000000002 0.6577737121836967
20.84 0.6603356551565023
20.85 0.66283156511407
20.86 0.6652611924674843
20.87 0.6676242942560342
20.88 0.6699206341715103
20.89 0.6721499825818344
20.900000000000002 0.6743121165540236
20.91 0.6764068198764822
20.92 0.6784338830806236
20.93 0.6803931034618167
20.94 0.682284285099656
20.95 0.6841072388775536
20.96 0.6858617825016511
20.97 0.6875477405190479
20.98 0.6891649443353474
20.990000000000002 0.6907132322315155
21.0 0.6921924493800529
21.01 0.6936024478604774
21.02 0.694943086674116
21.03 0.6962142317582044
21.04 0.6974157559992936
21.05 0.6985475392459607
21.06 0.6996094683208243
21.07 0.7006014370318617
21.080000000000002 0.7015233461830286
21.09 0.702375103584178
21.1 0.7031566240602796
21.11 0.7038678294599371
21.12 0.7045086486632031
21.13 0.7050790175886913
21.14 0.7055788791999846
21.150000000000002 0.7060081835113384
21.16 0.7063668875926792
21.17 0.7066549555738978
21.18 0.7068723586484362
21.19 0.7070190750761681
21.2 0.707095090185573
21.21 0.7071003963752033
21.22 0.7070349931144444
21.23 0.706898886943568
21.240000000000002 0.7066920914730777
21.25 0.7064146273823481
21.26 0.7060665224175572
21.27 0.7056478113889114
21.28 0.7051585361671646
21.29 0.7045987456794311
21.3 0.7039684959042934
21.31 0.7032678498662037
21.32 0.702496877629182
21.330000000000002 0.7016556562898095
21.34 0.7007442699695192
21.35 0.6997628098061834
21.36 0.6987113739450008
21.37 0.6975900675286812
21.38 0.696399002686932
21.39 0.6951382985252446
21.400000000000002 0.6938080811129845
21.41 0.6924084834707847
21.42 0.6909396455572429
21.43 0.6894017142549265
21.44 0.6877948433556841
21.45 0.6861191935452666
21.46 0.6843749323872587
21.47 0.6825622343063226
21.48 0.6806812805707558
21.490000000000002 0.6787322592743645
21.5 0.6767153653176541
21.51 0.6746308003883396
21.52 0.6724787729411765
21.53 0.6702594981771166
21.54 0.6679731980217867
21.55 0.665620101103297
21.56 0.6632004427293786
21.57 0.6607144648638524
21.580000000000002 0.6581624161024334
21.59 0.6555445516478711
21.6 0.6528611332844293
21.61 0.6501124293517081
21.62 0.6472987147178103
21.63 0.6444202707518546
21.64 0.6414773852958388
21.650000000000002 0.638470352635856
21.66 0.6353994734726666
21.67 0.6322650548916277
21.68 0.6290674103319854
21.69 0.6258068595555311
21.7 0.6224837286146251
21.71 0.6190983498195923
21.72 0.6156510617054912
21.73 0.6121422089982604
21.740000000000002 0.6085721425802466
21.75 0.6049412194551165
21.76 0.6012498027121569
21.77 0.5974982614899659
21.78 0.5936869709395394
21.79 0.5898163121867565
21.8 0.5858866722942668
21.81 0.5818984442227851
21.82 0.5778520267917948
21.830000000000002 0.5737478246396671
21.84 0.569586248183197
21.85 0.5653677135765621
21.86 0.5610926426697079
21.87 0.5567614629661624
21.88 0.5523746075802866
21.89 0.5479325151939632
21.900000000000002 0.5434356300127294
21.91 0.5388844017213559
21.92 0.534279285438879
21.93 0.5296207416730896
21.94 0.5249092362744819
21.95 0.5201452403896698
21.96 0.5153292304142717
21.97 0.5104616879452717
21.98 0.5055430997328604
21.990000000000002 0.5005739576317604
22.0 0.49555475855204073
22.01 0.49048600440942686
22.02 0.485368202075109
22.03 0.4802018633250558
22.04 0.474987504788837
22.05 0.4697256478979609
22.06 0.46441681883373176
22.07 0.45906154847463193
22.080000000000002 0.45366037234323464
22.09 0.44821383055265207
22.1 0.44272246775252455
22.11 0.43718683307455597
22.12 0.4316074800776011
22.13 0.4259849666923101
22.14 0.4203198551653362
22.150000000000002 0.4146127120031111
22.16 0.4088641079151952
22.17 0.40307461775720665
22.18 0.3972448204733368
22.19 0.3913752990384559
22.2 0.38546664039981615
22.21 0.37951943541835753
22.22 0.3735342788096222
22.23 0.36751176908428346
22.240000000000002 0.3614525084882951
22.25 0.35535710294266726
22.26 0.34922616198287515
22.27 0.3430602986979056
22.28 0.33686012966894885
22.29 0.33062627490774105
22.3 0.3243593577945635
22.31 0.318060005015905
22.32 0.311728846501794
22.330000000000002 0.305366515362806
22.34 0.298973647826753
22.35 0.2925508831750612
22.36 0.2860988636788436
22.37 0.27961823453467294
22.38 0.27310964380006325
22.39 0.26657374232866415
22.400000000000002 0.26001118370517623
22.41 0.25342262417999306
22.42 0.2468087226035767
22.43 0.24017014036057321
22.44 0.2335075413036748
22.45 0.22682159168723498
22.46 0.22011296010064382
22.47 0.21338231740146946
22.48 0.20663033664837296
22.490000000000002 0.199857693033803
22.5 0.19306506381647717
22.51 0.18625312825365672
22.52 0.1794225675332213
22.53 0.1725740647055509
22.54 0.16570830461522115
22.55 0.1588259738325197
22.56 0.15192776058478955
22.57 0.14501435468760696
22.580000000000002 0.13808644747580048
22.59 0.1311447317343181
22.6 0.12418990162894919
22.61 0.11722265263690862
22.62 0.11024368147728958
22.63 0.10325368604139223
22.64 0.0962533653229352
22.650000000000002 0.08924341934815676
22.66 0.08222454910581277
22.67 0.07519745647707841
22.68 0.0681628441653607
22.69 0.06112141562602862
22.7 0.0540738749960683
22.71 0.04702092702366977
22.72 0.03996327699775286
22.73 0.032901630677438794
22.740000000000002 0.025836694221474915
22.75 0.0187691741176194
22.76 0.01169977711199305
22.77 0.0046292101384052846
22.78 -0.0024418197523386597
22.79 -0.009512605463142212
22.8 -0.016582439921326592
22.81 -0.023650616149337493
22.82 -0.03071642733544224
22.830000000000002 -0.03777916690441038
22.84 -0.044838128588170614
22.85 -0.05189260649643701
22.86 -0.058941895187297456
22.87 -0.06598528973775725
22.88 -0.07302208581423084
22.89 -0.08005157974297453
22.900000000000002 -0.08707306858045336
22.91 -0.09408585018363477
22.92 -0.10108922328020245
22.93 -0.10808248753868284
22.94 -0.1150649436384778
22.95 -0.12203589333979604
22.96 -0.12899463955347654
22.97 -0.13594048641069686
22.98 -0.14287273933255948
22.990000000000002 -0.14979070509954906
23.0 -0.15669369192085383
23.01 -0.16358100950354418
23.02 -0.17045196912160124
23.03 -0.17730588368478897
23.04 -0.1841420678073626
23.05 -0.19095983787660673
23.06 -0.19775851212119586
23.07 -0.20453741067937106
23.080000000000002 -0.2112958556669256
23.09 -0.21803317124499277
23.1 -0.22474868368762912
23.11 -0.23144172144918668
23.12 -0.23811161523146676
23.13 -0.2447576980506494
23.14 -0.251379305303991
23.150000000000002 -0.25797577483628426
23.16 -0.264546447006073
23.17 -0.27109066475161575
23.18 -0.2776077736565915
23.19 -0.28409712201554066
23.2 -0.290558060899035
23.21 -0.2969899442185704
23.22 -0.3033921287911747
23.23 -0.30976397440372583
23.240000000000002 -0.31610484387697235
23.25 -0.322414103129251
23.26 -0.3286911212398943
23.27 -0.33493527051232197
23.28 -0.3411459265368102
23.29 -0.347322468252932
23.3 -0.35346427801166297
23.31 -0.35957074163714536
23.32 -0.36564124848810536
23.330000000000002 -0.37167519151891654
23.34 -0.3776719673403041
23.35 -0.3836309762796833
23.36 -0.38955162244112584
23.37 -0.39543331376494956
23.38 -0.40127546208692344
23.39 -0.40707748319708376
23.400000000000002 -0.4128387968981545
23.41 -0.41855882706356656
23.42 -0.4242370016950701
23.43 -0.4298727529799338
23.44 -0.43546551734772565
23.45 -0.4410147355266694
23.46 -0.4465198525995716
23.47 -0.45198031805931244
23.48 -0.45739558586389634
23.490000000000002 -0.4627651144910556
23.5 -0.4680883669924021
23.51 -0.47336481104712164
23.52 -0.47859391901520587
23.53 -0.48377516799021547
23.54 -0.4889080398515707
23.55 -0.4939920213163628
23.56 -0.4990266039906818
23.57 -0.504011284420456
23.580000000000002 -0.508945564141796
23.59 -0.5138289497308418
23.6 -0.5186609528531039
23.61 -0.5234410903122967
23.62 -0.5281688840986577
23.63 -0.5328438614367481
23.64 -0.53746555483273
23.650000000000002 -0.5420335021211149
23.66 -0.5465472465109809
23.67 -0.5510063366316502
23.68 -0.5554103265778269
23.69 -0.5597587759541861
23.7 -0.564051249919414
23.71 -0.5682873192296912
23.72 -0.5724665602816166
23.73 -0.5765885551545676
23.740000000000002 -0.580652891652492
23.75 -0.584659163345127
23.76 -0.5886069696086418
23.77 -0.5924959156656999
23.78 -0.5963256126249364
23.79 -0.6000956775198468
23.8 -0.6038057333470833
23.81 -0.6074554091041547
23.82 -0.6110443398265271
23.830000000000002 -0.6145721666241186
23.84 -0.6180385367171894
23.85 -0.621443103471619
23.86 -0.6247855264335689
23.87 -0.6280654713635283
23.88 -0.6312826102697375
23.89 -0.6344366214409869
23.900000000000002 -0.6375271894787875
23.91 -0.6405540053289112
23.92 -0.6435167663122952
23.93 -0.6464151761553101
23.94 -0.649248945019387
23.95 -0.652017789530001
23.96 -0.6547214328050084
23.97 -0.6573596044823347
23.98 -0.6599320407470105
23.990000000000002 -0.6624384843575533
24.0 -0.6648786846716904
24.01 -0.6672523976714242
24.02 -0.6695593859874326
24.03 -0.6717994189228065
24.04 -0.6739722724761191
24.05 -0.6760777293638258
24.060000000000002 -0.6781155790419924
24.07 -0.6800856177273491
24.080000000000002 -0.6819876484176692
24.09 -0.6838214809114688
24.1 -0.6855869318270265
24.11 -0.687283824620722
24.12 -0.6889119896046901
24.13 -0.6904712639637891
24.14 -0.6919614917718826
24.150000000000002 -0.6933825240074316
24.16 -0.6947342185683967
24.17 -0.6960164402864482
24.18 -0.6972290609404828
24.19 -0.6983719592694455
24.2 -0.699445020984456
24.21 -0.700448138780237
24.22 -0.7013812123458448
24.23 -0.7022441483747005
24.240000000000002 -0.7030368605739202
24.25 -0.7037592696729446
24.26 -0.7044113034314657
24.27 -0.7049928966466513
24.28 -0.7055039911596643
24.29 -0.7059445358614794
24.3 -0.7063144866979935
24.310000000000002 -0.7066138066744311
24.32 -0.7068424658590442
24.330000000000002 -0.7070004413861047
24.34 -0.7070877174581919
24.35 -0.7071042853477709
24.36 -0.7070501433980668
24.37 -0.7069252970232294
24.38 -0.7067297587077921
24.39 -0.7064635480054235
24.400000000000002 -0.7061266915369722
24.41 -0.705719222987804
24.42 -0.7052411831044343
24.43 -0.7046926196904533
24.44 -0.7040735876017451
24.45 -0.7033841487410029
24.46 -0.7026243720515379
24.47 -0.7017943335103862
24.48 -0.7008941161207102
24.490000000000002 -0.6999238099034986
24.5 -0.6988835118885645
24.51 -0.6977733261048424
24.52 -0.6965933635699858
24.53 -0.6953437422792648
24.54 -0.6940245871937669
24.55 -0.6926360302279015
24.560000000000002 -0.6911782102362082
24.57 -0.6896512729994712
24.580000000000002 -0.6880553712101417
24.59 -0.6863906644570688
24.6 -0.6846573192095404
24.61 -0.682855508800637
24.62 -0.6809854134098978
24.63 -0.6790472200453037
24.64 -0.6770411225245758
24.650000000000002 -0.6749673214557945
24.66 -0.6728260242173385
24.67 -0.6706174449371473
24.68 -0.6683418044713083
24.69 -0.6659993303819719
24.7 -0.6635902569145948
24.71 -0.6611148249745163
24.72 -0.6585732821028676
24.73 -0.6559658824518179
24.740000000000002 -0.6532928867591593
24.75 -0.6505545623222339
24.76 -0.647751182971203
24.77 -0.6448830290416661
24.78 -0.6419503873466257
24.79 -0.6389535511478074
24.8 -0.6358928201263339
24.810000000000002 -0.6327685003527567
24.82 -0.6295809042564495
24.830000000000002 -0.6263303505943657
24.84 -0.6230171644191627
24.85 -0.6196416770466969
24.86 -0.6162042260228929
24.87 -0.6127051550899884
24.88 -0.6091448141521607
24.89 -0.6055235592405369
24.900000000000002 -0.6018417524775903
24.91 -0.5980997620409291
24.92 -0.5942979621264786
24.93 -0.5904367329110621
24.94 -0.5865164605143836
24.95 -0.5825375369604155
24.96 -0.5785003601381978
24.97 -0.5744053337620483
24.98 -0.5702528673311922
24.990000000000002 -0.5660433760888121
25.0 -0.5617772809805243
25.01 -0.5574550086122846
25.02 -0.5530769912077279
25.03 -0.5486436665649466
25.04 -0.5441554780127101
25.05 -0.5396128743661338
25.060000000000002 -0.5350163098817968
25.07 -0.530366244212317
25.080000000000002 -0.5256631423603865
25.09 -0.5209074746322709
25.1 -0.5160997165907804
25.11 -0.5112403490077124
25.12 -0.5063298578157759
25.13 -0.5013687340599979
25.14 -0.4963574738486199
25.150000000000002 -0.4912965783034868
25.16 -0.4861865535099358
25.17 -0.4810279104661879
25.18 -0.4758211650322487
25.19 -0.47056683787832254
25.2 -0.4652654544327463
25.21 -0.4599175448294467
25.22 -0.4545236438549275
25.23 -0.4490842908947912
25.240000000000002 -0.4436000298798011
25.25 -0.4380714092314886
25.26 -0.4324989818073111
25.27 -0.4268833048453675
25.28 -0.4212249399086743
25.29 -0.41552445282900985
25.3 -0.40978241365033174
25.310000000000002 -0.40399939657177275
25.32 -0.39817597989022163
25.330000000000002 -0.3923127459424937
25.34 -0.38641028104709774
25.35 -0.38046917544560455
25.36 -0.3744900232436234
25.37 -0.3684734223513919
25.38 -0.3624199744239854
25.39 -0.3563302848011521
25.400000000000002 -0.3502049624467796
25.41 -0.344044619887999
25.42 -0.3378498731539325
25.43 -0.3316213417140912
25.44 -0.32535964841642867
25.45 -0.3190654194250566
25.46 -0.312739284157629
25.47 -0.3063818752224009
25.48 -0.2999938283549679
25.490000000000002 -0.29357578235469345
25.5 -0.2871283790208292
25.51 -0.28065226308833574
25.52 -0.2741480821634095
25.53 -0.2676164866587229
25.54 -0.26105812972838344
25.55 -0.2544736672026188
25.560000000000002 -0.24786375752219467
25.57 -0.24122906167257074
25.580000000000002 -0.23457024311780308
25.59 -0.2278879677341982
25.6 -0.2211829037437259
25.61 -0.21445572164719773
25.62 -0.20770709415721733
25.63 -0.2009376961309099
25.64 -0.19414820450243686
25.650000000000002 -0.18733929821530323
25.66 -0.18051165815446363
25.67 -0.17366596707823445
25.68 -0.1668029095500186
25.69 -0.15992317186984975
25.7 -0.15302744200576276
25.71 -0.14611640952499763
25.72 -0.13919076552504328
25.73 -0.13225120256452835
25.740000000000002 -0.12529841459396593
25.75 -0.11833309688635911
25.76 -0.11135594596767424
25.77 -0.10436765954718892
25.78 -0.09736893644772164
25.79 -0.09036047653575009
25.8 -0.08334298065142512
25.810000000000002 -0.07631715053848726
25.82 -0.06928368877409297
25.830000000000002 -0.062243298698557485
25.84 -0.05519668434502138
25.85 -0.04814455036904787
25.86 -0.04108760197815778
25.87 -0.03402654486130942
25.88 -0.026962085118330294
25.89 -0.019894929189307665
25.900000000000002 -0.01282578378394516
25.91 -0.005755355810892379
25.92 0.001315647692945377
25.93 0.008386519633110205
25.94 0.015456552928300463
25.95 0.022525040581078307
25.96 0.029591275748568846
25.97 0.036654551813143844
25.98 0.04371416245308289
25.990000000000002 0.05076940171320497
26.0 0.057819564075463424
26.01 0.06486394452949713
26.02 0.071901838643131
26.03 0.07893254263281856
26.04 0.08595535343401974
26.05 0.09296956877150672
26.060000000000002 0.09997448722959094
26.07 0.10696940832226401
26.080000000000002 0.11395363256324571
26.09 0.12092646153593214
26.1 0.1278871979632367
26.11 0.13483514577731723
26.12 0.1417696101891823
26.13 0.14868989775816938
26.14 0.15559531646128846
26.150000000000002 0.16248517576242377
26.16 0.16935878668138668
26.17 0.1762154618628133
26.18 0.18305451564489936
26.19 0.18987526412796585
26.2 0.1966770252428484
26.21 0.20345911881910367
26.22 0.2102208666530257
26.23 0.2169615925754659
26.240000000000002 0.2236806225194493
26.25 0.23037728458758064
26.26 0.23705090911923365
26.27 0.2437008287575165
26.28 0.2503263785160069
26.29 0.25692689584525036
26.3 0.26350172069901434
26.310000000000002 0.2700501956002925
26.32 0.2765716657070516
26.330000000000002 0.28306547887771566
26.34 0.28953098573637903
26.35 0.2959675397377438
26.36 0.3023744972317736
26.37 0.3087512175280581
26.38 0.31509706295988166
26.39 0.3214113989479892
26.400000000000002 0.3276935940640439
26.41 0.3339430200937693
26.42 0.3401590520997702
26.43 0.34634106848402607
26.44 0.35248845105005017
26.45 0.35860058506470865
26.46 0.36467685931969346
26.47 0.37071666619264265
26.48 0.37671940170790214
26.490000000000002 0.3826844655969226
26.5 0.38861126135828605
26.51 0.3944991963173553
26.52 0.400347681685541
26.53 0.4061561326191802
26.54 0.41192396827801975
26.55 0.4176506118833003
26.560000000000002 0.4233354907754336
26.57 0.4289780364712677
26.580000000000002 0.4345776847209352
26.59 0.44013387556427747
26.6 0.4456460533868403
26.61 0.4511136669754349
26.62 0.4565361695732588
26.63 0.46191301893457093
26.64 0.4672436773789158
26.650000000000002 0.4725276118448912
26.66 0.4777642939434539
26.67 0.4829532000107577
26.68 0.48809381116052014
26.69 0.49318561333591004
26.7 0.498228097360953
26.71 0.5032207589914486
26.72 0.5081630989653942
26.73 0.5130546230529112
26.740000000000002 0.5178948421056668
26.75 0.5226832721057896
26.76 0.5274194342142697
26.77 0.5321028548188432
26.78 0.5367330655813524
26.79 0.5413096034845793
26.8 0.5458320108785477
26.810000000000002 0.5502998355262868
26.82 0.5547126306490548
26.830000000000002 0.559069954971017
26.84 0.5633713727633721
26.85 0.5676164538879256
26.86 0.5718047738401023
26.87 0.5759359137913974
26.88 0.5800094606312584
26.89 0.5840250070083958
26.900000000000002 0.5879821513715182
26.91 0.591880498009487
26.92 0.595719657090887
26.93 0.5994992447030093
26.94 0.6032188828902424
26.95 0.6068781996918671
26.96 0.6104768291792527
26.97 0.6140144114924495
26.98 0.6174905928761739
26.990000000000002 0.6209050257151846
27.0 0.6242573685690428
27.01 0.6275472862062569
27.02 0.6307744496378046
27.03 0.6339385361500323
27.04 0.6370392293369253
27.05 0.6400762191317488
27.060000000000002 0.6430492018380543
27.07 0.6459578801600484
27.080000000000002 0.648801963232323
27.09 0.6515811666489408
27.1 0.6542952124918763
27.11 0.6569438293588068
27.12 0.6595267523902527
27.13 0.6620437232960634
27.14 0.6644944903812459
27.150000000000002 0.6668788085711337
27.16 0.6691964394358948
27.17 0.6714471512143741
27.18 0.6736307188372697
27.19 0.6757469239496384
27.2 0.6777955549327328
27.21 0.6797764069251616
27.22 0.6816892818433764
27.23 0.6835339884014794
27.240000000000002 0.6853103421303519
27.25 0.6870181653961015
27.26 0.6886572874178247
27.27 0.6902275442846854
27.28 0.6917287789723051
27.29 0.6931608413584665
27.3 0.694523588238124
27.310000000000002 0.6958168833377254
27.32 0.6970405973288386
27.330000000000002 0.6981946078410841
27.34 0.6992787994743724
27.35 0.7002930638104437
27.36 0.7012372994237095
27.37 0.7021114118913954
27.38 0.702915313802983
27.39 0.7036489247689511
27.400000000000002 0.7043121714288145
27.41 0.70490498745846
27.42 0.7054273135767783
27.43 0.7058790975515932
27.44 0.7062602942048836
27.45 0.7065708654173017
27.46 0.7068107801319853
27.47 0.7069800143576626
27.48 0.7070785511710522
27.490000000000002 0.7071063807185549
27.5 0.7070635002172392
27.51 0.7069499139551193
27.52 0.7067656332907268
27.53 0.7065106766519748
27.54 0.7061850695343144
27.55 0.705788844498186
27.560000000000002 0.7053220411657634
27.57 0.7047847062169905
27.580000000000002 0.7041768933849146
27.59 0.7034986634503124
27.6 0.702750084235612
27.61 0.7019312305981112
27.62 0.7010421844224914
27.63 0.7000830346126292
27.64 0.6990538770827063
27.650000000000002 0.697954814747618
27.66 0.696785957512682
27.67 0.6955474222626479
27.68 0.6942393328500083
27.69 0.6928618200826145
27.7 0.6914150217105955
27.71 0.6898990824125827
27.72 0.6883141537812426
27.73 0.6866603943081176
27.740000000000002 0.684937969367777
27.75 0.6831470512012793
27.76 0.6812878188989487
27.77 0.6793604583824663
27.78 0.6773651623862774
27.79 0.675302130438319
27.8 0.6731715688400667
27.810000000000002 0.6709736906459047
27.82 0.6687087156418211
27.830000000000002 0.6663768703234286
27.84 0.663978387873316
27.85 0.6615135081377295
27.86 0.6589824776025887
27.87 0.6563855493688379
27.88 0.6537229831271364
27.89 0.6509950451318894
27.900000000000002 0.6482020081746234
27.91 0.6453441515567063
27.92 0.6424217610614187
27.93 0.6394351289253745
27.94 0.6363845538092986
27.95 0.6332703407681606
27.96 0.6300928012206692
27.97 0.6268522529181314
27.98 0.623549019912677
27.990000000000002 0.6201834325248536
28.0 0.6167558273105956
28.01 0.613266547027568
28.02 0.6097159406008914
28.03 0.6061043630882497
28.04 0.6024321756443844
28.05 0.5986997454849798
28.060000000000002 0.5949074458499415
28.07 0.5910556559660728
28.080000000000002 0.5871447610091522
28.09 0.5831751520654164
28.1 0.5791472260924516
28.11 0.5750613858794987
28.12 0.5709180400071742
28.13 0.5667176028066122
28.14 0.5624604943180327
28.150000000000002 0.558147140248737
28.16 0.5537779719305375
28.17 0.549353426276625
28.18 0.5448739457378778
28.19 0.540339978258617
28.2 0.5357519772318121
28.21 0.5311104014537426
28.22 0.5264157150781181
28.23 0.5216683875696643
28.240000000000002 0.5168688936571756
28.25 0.5120177132860438
28.26 0.5071153315702636
28.27 0.5021622387439209
28.28 0.49715893011217094
28.29 0.4921059060017075
28.3 0.4870036717107308
28.310000000000002 0.48185273745841806
28.32 0.4766536183339021
28.330000000000002 0.4714068342447627
28.34 0.4661129098650366
28.35 0.4607723745827501
28.36 0.4553857624469811
28.37 0.4499536121144542
28.38 0.44447646679567604
28.39 0.4389548742006141
28.400000000000002 0.43338938648392655
28.41 0.42778056018974725
28.42 0.4221289561960316
28.43 0.4164351396584693
28.44 0.4106996799539692
28.45 0.4049231506237224
28.46 0.39910612931584805
28.47 0.39324919772762945
28.48 0.3873529415473446
28.490000000000002 0.3814179503956981
28.5 0.37544481776685923
28.51 0.3694341409691133
28.52 0.3633865210651313
28.53 0.35730256281186384
28.54 0.35118287460006636
28.55 0.3450280683934603
28.560000000000002 0.3388387596675373
28.57 0.33261556734801223
28.580000000000002 0.3263591137489311
28.59 0.3200700245104401
28.6 0.31374892853622216
28.61 0.3073964579306072
28.62 0.30101324793536205
28.63 0.2945999368661669
28.64 0.2881571660487843
28.650000000000002 0.2816855797549269
28.66 0.2751858251378313
28.67 0.26865855216754264
28.68 0.2621044135659186
28.69 0.2555240647413576
28.7 0.24891816372325842
28.71 0.24228737109621806
28.72 0.23563234993397353
28.73 0.22895376573309525
28.740000000000002 0.22225228634643784
28.75 0.2155285819163554
28.76 0.20878332480768788
28.77 0.2020171895405251
28.78 0.1952308527227554
28.79 0.18842499298240523
28.8 0.18160029089977714
28.810000000000002 0.17475742893939217
28.82 0.16789709138174394
28.830000000000002 0.1610199642548713
28.84 0.15412673526575604
28.85 0.14721809373155273
28.86 0.1402947305106576
28.87 0.13335733793362328
28.88 0.12640660973392634
28.89 0.11944324097859452
28.900000000000002 0.11246792799870053
28.91 0.10548136831972965
28.92 0.09848426059182763
28.93 0.09147730451993638
28.94 0.08446120079382397
28.95 0.07743665101801626
28.96 0.07040435764163709
28.97 0.06336502388816385
28.98 0.05631935368510582
28.990000000000002 0.04926805159361192
29.0 0.04221182273801523
29.01 0.03515137273532114
29.02 0.02808740762464623
29.03 0.021020633796614948
29.04 0.013951757922721143
29.05 0.006881486884661494
29.060000000000002 -0.00018947229635206658
29.07 -0.007260412530293885
29.080000000000002 -0.014330626729032996
29.09 -0.02139940787704135
29.1 -0.02846604910209478
29.11 -0.035529843745959626
29.12 -0.04259008543505798
29.13 -0.04964606815110446
29.14 -0.0566970863017074
29.150000000000002 -0.06374243479092759
29.16 -0.07078140908978721
29.17 -0.07781330530672215
29.18 -0.08483742025797063
29.19 -0.09185305153789092
29.2 -0.09885949758920137
29.21 -0.10585605777313556
29.22 -0.11284203243950551
29.23 -0.11981672299666621
29.240000000000002 -0.12677943198137417
29.25 -0.13372946312853318
29.26 -0.1406661214408202
29.27 -0.1475887132581845
29.28 -0.15449654632721319
29.29 -0.1613889298703558
29.3 -0.16826517465500174
29.310000000000002 -0.1751245930624027
29.32 -0.18196649915643406
29.330000000000002 -0.18879020875218805
29.34 -0.19559503948439144
29.35 -0.20238031087564173
29.36 -0.20914534440445415
29.37 -0.21588946357311334
29.38 -0.2226119939753225
29.39 -0.2293122633636435
29.400000000000002 -0.235989601716721
29.41 -0.24264334130628423
29.42 -0.24927281676391894
29.43 -0.2558773651476039
29.44 -0.26245632600800456
29.45 -0.26900904145451726
29.46 -0.27553485622105794
29.47 -0.2820331177315882
29.48 -0.288503176165372
29.490000000000002 -0.29494438452195787
29.5 -0.30135609868587765
29.51 -0.3077376774910581
29.52 -0.31408848278493673
29.53 -0.32040787949227634
29.54 -0.3266952356786724
29.55 -0.33294992261374573
29.560000000000002 -0.33917131483401497
29.57 -0.3453587902054427
29.580000000000002 -0.35151172998564784
29.59 -0.35762951888577993
29.6 -0.36371154513204706
29.61 -0.3697572005268929
29.62 -0.3757658805098161
29.63 -0.38173698421782537
29.64 -0.387669914545526
29.650000000000002 -0.39356407820482925
29.66 -0.39941888578428103
29.67 -0.4052337518080023
29.68 -0.41100809479423644
29.69 -0.4167413373134968
29.7 -0.42243290604630906
29.71 -0.428082231840543
29.72 -0.43368874976832683
29.73 -0.43925189918253993
29.740000000000002 -0.4447711237728768
29.75 -0.4502458716214778
29.76 -0.45567559525812024
29.77 -0.46105975171496527
29.78 -0.466397802580854
29.79 -0.4716892140551482
29.8 -0.47693345700110984
29.810000000000002 -0.48213000699881464
29.82 -0.48727834439759327
29.830000000000002 -0.49237795436799603
29.84 -0.4974283269532756
29.85 -0.502428957120382
29.86 -0.5073793448104659
29.87 -0.5122789949888834
29.88 -0.5171274176946997
29.89 -0.5219241280896846
29.900000000000002 -0.5266686465067958
29.91 -0.5313604984981455
29.92 -0.5359992148824443
29.93 -0.5405843317919194
29.94 -0.5451153907187007
29.95 -0.5495919385606716
29.96 -0.554013527666778
29.97 -0.5583797158817942
29.98 -0.5626900665905371
29.990000000000002 -0.5669441487615278
30.0 -0.5711415369900942
30.01 -0.5752818115409112
30.02 -0.579364558389974
30.03 -0.583389369266
30.04 -0.5873558416912558
30.05 -0.5912635790218038
30.060000000000002 -0.5951121904871678
30.07 -0.5989012912294082
30.080000000000002 -0.6026305023416084
30.09 -0.6062994509057649
30.1 -0.6099077700300787
30.11 -0.6134550988856442
30.12 -0.616941082742532
30.13 -0.6203653730052614
30.14 -0.6237276272476597
30.150000000000002 -0.6270275092471045
30.16 -0.6302646890181457
30.17 -0.633438842845504
30.18 -0.6365496533164418
30.19 -0.6395968093525041
30.2 -0.6425800062406267
30.21 -0.6454989456636068
30.22 -0.6483533357299345
30.23 -0.651142891002982
30.240000000000002 -0.6538673325295463
30.25 -0.6565263878677454
30.26 -0.6591197911142612
30.27 -0.6616472829309303
30.28 -0.6641086105706772
30.29 -0.6665035279027889
30.3 -0.6688317954375281
30.310000000000002 -0.6710931803500815
30.32 -0.6732874565038424
30.330000000000002 -0.6754144044730239
30.34 -0.6774738115646016
30.35 -0.6794654718395825
30.36 -0.6813891861335987
30.37 -0.6832447620768239
30.38 -0.6850320141132104
30.39 -0.6867507635190435
30.400000000000002 -0.6884008384208152
30.41 -0.6899820738124102
30.42 -0.691494311571607
30.43 -0.6929374004758901
30.44 -0.6943111962175715
30.45 -0.6956155614182219
30.46 -0.6968503656424082
30.47 -0.6980154854107369
30.48 -0.6991108042122022
30.490000000000002 -0.7001362125158367
30.5 -0.7010916077816645
30.51 -0.7019768944709551
30.52 -0.7027919840557775
30.53 -0.7035367950278523
30.54 -0.7042112529067031
30.55 -0.7048152902471039
30.560000000000002 -0.7053488466458241
30.57 -0.7058118687476684
30.580000000000002 -0.7062043102508127
30.59 -0.7065261319114334
30.6 -0.7067773015476329
30.61 -0.7069577940426567
30.62 -0.7070675913474058
30.63 -0.7071066824822412
30.64 -0.7070750635380819
30.650000000000002 -0.706972737676796
30.66 -0.7067997151308845
30.67 -0.7065560132024576
30.68 -0.7062416562615053
30.69 -0.7058566757434596
30.7 -0.7054011101460513
30.71 -0.7048750050254609
30.72 -0.7042784129917617
30.73 -0.7036113937036601
30.740000000000002 -0.7028740138625291
30.75 -0.7020663472057382
30.76 -0.70118847449928
30.77 -0.7002404835296937
30.78 -0.6992224690952862
30.79 -0.6981345329966526
30.8 -0.6969767840264962
30.810000000000002 -0.6957493379587492
30.82 -0.6944523175369955
30.830000000000002 -0.6930858524621966
30.84 -0.6916500793797209
30.85 -0.6901451418656804
30.86 -0.6885711904125724
30.87 -0.6869283824142306
30.88 -0.6852168821500857
30.89 -0.683436860768738
30.900000000000002 -0.6815884962708423
30.91 -0.6796719734913079
30.92 -0.6776874840808159
30.93 -0.6756352264866534
30.94 -0.6735154059328698
30.95 -0.671328234399754
30.96 -0.6690739306026364
30.970000000000002 -0.6667527199700183
30.98 -0.6643648346210286
30.990000000000002 -0.6619105133422123
31.0 -0.6593900015636521
31.01 -0.6568035513344254
31.02 -0.6541514212973997
31.03 -0.6514338766633686
31.04 -0.6486511891845309
31.05 -0.6458036371273156
31.060000000000002 -0.6428915052445555
31.07 -0.6399150847470121
31.080000000000002 -0.6368746732742547
31.09 -0.6337705748648971
31.1 -0.6306030999261933
31.11 -0.6273725652029979
31.12 -0.6240792937460908
31.13 -0.6207236148798735
31.14 -0.617305864169436
31.150000000000002 -0.6138263833870015
31.16 -0.6102855204777485
31.17 -0.6066836295250174
31.18 -0.6030210707149019
31.19 -0.5992982103002306
31.2 -0.5955154205639428
31.21 -0.5916730797818599
31.220000000000002 -0.587771572184858
31.23 -0.5838112879204457
31.240000000000002 -0.5797926230137491
31.25 -0.5757159793279101
31.26 -0.5715817645238999
31.27 -0.5673903920197539
31.28 -0.5631422809492297
31.29 -0.5588378561198942
31.3 -0.5544775479706434
31.310000000000002 -0.5500617925286586
31.32 -0.5455910313658043
31.330000000000002 -0.5410657115544711
31.34 -0.5364862856228692
31.35 -0.5318532115097752
31.36 -0.5271669525187398
31.37 -0.5224279772717568
31.38 -0.517636759662402
31.39 -0.5127937788084433
31.400000000000002 -0.5078995190039306
31.41 -0.5029544696707657
31.42 -0.497959125309761
31.43 -0.49291398545118986
31.44 -0.4878195546048339
31.45 -0.48267634220953237
31.46 -0.4774848625822389
31.470000000000002 -0.4722456348665899
31.48 -0.46695918298099093
31.490000000000002 -0.4616260355662252
31.5 -0.45624672593259
31.51 -0.45082179200656586
31.52 -0.4453517762770246
31.53 -0.43983722574098094
31.54 -0.434278691848893
31.55 -0.4286767304495178
31.560000000000002 -0.4230319017343271
31.57 -0.41734477018148836
31.580000000000002 -0.41161590449941765
31.59 -0.40584587756990914
31.6 -0.40003526639084735
31.61 -0.3941846520185081
31.62 -0.38829461950945315
31.63 -0.38236575786202504
31.64 -0.37639865995744776
31.650000000000002 -0.3703939225005392
31.66 -0.3643521459600412
31.67 -0.3582739345085729
31.68 -0.3521598959622145
31.69 -0.3460106417197254
31.7 -0.3398267867014056
31.71 -0.33360894928760365
31.720000000000002 -0.3273577512568795
31.73 -0.32107381772382687
31.740000000000002 -0.3147577770765625
31.75 -0.30841026091388773
31.76 -0.3020319039821293
31.77 -0.2956233441116651
31.78 -0.2891852221531417
31.79 -0.2827181819133898
31.8 -0.2762228700910443
31.810000000000002 -0.2696999362118746
31.82 -0.26315003256383296
31.830000000000002 -0.2565738141318259
31.84 -0.24997193853221644
31.85 -0.243345065947063
31.86 -0.23669385905810178
31.87 -0.23001898298047896
31.88 -0.2233211051962399
31.89 -0.21660089548758157
31.900000000000002 -0.2098590258698746
31.91 -0.20309617052446258
31.92 -0.19631300573124436
31.93 -0.18951020980104663
31.94 -0.18268846300779346
31.95 -0.1758484475204794
31.96 -0.16899084733495318
31.970000000000002 -0.16211634820551868
31.98 -0.15522563757636015
31.990000000000002 -0.14831940451279824
32.0 -0.14139833963238416
32.01 -0.1344631350358384
32.02 -0.12751448423784129
32.03 -0.12055308209768212
32.04 -0.11357962474977373
32.05 -0.10659480953403974
32.06 -0.09959933492618106
32.07 -0.09259390046782894
32.08 -0.08557920669659136
32.09 -0.0785559550759999
32.1 -0.0715248479253639
32.11 -0.06448658834953921
32.12 -0.05744188016861823
32.13 -0.05039142784754845
32.14 -0.04333593642568663
32.15 -0.0362761114462954
32.160000000000004 -0.02921265888598954
32.17 -0.02214628508413888
32.18 -0.015077696672234988
32.19 -0.008007600503228577
32.2 -0.0009367035808448224
32.21 0.006134287011116432
32.22 0.013204664179488464
32.230000000000004 0.020273720892446397
32.24 0.02734075025020979
32.25 0.034405045555732046
32.26 0.0414659003853695
32.27 0.04852260865952322
32.28 0.05557446471324637
32.29 0.06262076336681008
32.3 0.0696607999962209
32.31 0.07669387060368257
32.32 0.08371927188799523
32.33 0.09073630131488492
32.34 0.09774425718725645
32.35 0.10474243871536253
32.36 0.11173014608688213
32.37 0.1187066805369012
32.38 0.12567134441778846
32.39 0.13262344126895972
32.4 0.13956227588652326
32.410000000000004 0.14648715439279966
32.42 0.15339738430570898
32.43 0.16029227460801848
32.44 0.1671711358164436
32.45 0.1740332800505959
32.46 0.1808780211017704
32.47 0.1877046745015659
32.480000000000004 0.19451255759033126
32.49 0.20130098958543086
32.5 0.2080692916493222
32.51 0.2148167869574391
32.52 0.22154280076587365
32.53 0.22824666047885
32.54 0.23492769571598338
32.55 0.24158523837931756
32.56 0.24821862272013417
32.57 0.25482718540552696
32.58 0.26141026558473446
32.59 0.26796720495522464
32.6 0.27449734782852453
32.61 0.28100004119578864
32.62 0.2874746347930991
32.63 0.2939204811664916
32.64 0.3003369357367004
32.65 0.30672335686361546
32.660000000000004 0.3130791059104461
32.67 0.3194035473075841
32.68 0.3256960486161601
32.69 0.3319559805912869
32.7 0.3381827172449836
32.71 0.34437563590877385
32.72 0.35053411729595196
32.730000000000004 0.35665754556351126
32.74 0.36274530837372787
32.75 0.3687967969553938
32.76 0.37481140616469383
32.77 0.3807885345457192
32.78 0.3867275843906127
32.79 0.39262796179933906
32.8 0.39848907673907435
32.81 0.4043103431032089
32.82 0.4100911787699573
32.83 0.41583100566057024
32.84 0.42152924979714174
32.85 0.42718534136000674
32.86 0.43279871474472237
32.87 0.4383688086186279
32.88 0.4438950659769777
32.89 0.4493769341986411
32.9 0.4548138651013642
32.910000000000004 0.4602053149965874
32.92 0.46555074474381414
32.93 0.47084961980452417
32.94 0.4761014102956271
32.95 0.4813055910424503
32.96 0.4864616416312559
32.97 0.4915690464612817
32.980000000000004 0.4966272947963009
32.99 0.5016358808156952
33.0 0.5065943036650364
33.01 0.5115020675061717
33.02 0.5163586815668066
33.03 0.5211636601895824
33.04 0.5259165228806407
33.05 0.5306167943576734
33.06 0.5352640045974494
33.07 0.5398576888828175
33.08 0.5443973878491772
33.09 0.5488826475304149
33.1 0.5533130194043004
33.11 0.5576880604373381
33.12 0.5620073331290706
33.13 0.566270405555828
33.14 0.5704768514139201
33.15 0.5746262500622668
33.160000000000004 0.5787181865644607
33.17 0.5827522517302618
33.18 0.5867280421565151
33.19 0.5906451602674911
33.2 0.5945032143546432
33.21 0.5983018186157774
33.22 0.6020405931936332
33.230000000000004 0.6057191642138686
33.24 0.6093371638224468
33.25 0.6128942302224221
33.26 0.6163900077101185
33.27 0.6198241467107006
33.28 0.6231963038131301
33.29 0.6265061418045068
33.3 0.6297533297037897
33.31 0.6329375427948949
33.32 0.6360584626591668
33.33 0.6391157772072197
33.34 0.6421091807101467
33.35 0.6450383738300919
33.36 0.6479030636501842
33.37 0.650702963703829
33.38 0.6534377940033539
33.39 0.6561072810680082
33.4 0.65871115795131
33.410000000000004 0.6612491642677407
33.42 0.6637210462187838
33.43 0.6661265566183041
33.44 0.6684654549172663
33.45 0.6707375072277894
33.46 0.6729424863465358
33.47 0.675080171777431
33.480000000000004 0.6771503497537134
33.49 0.6791528132593104
33.5 0.6810873620495403
33.51 0.6829538026711363
33.52 0.6847519484815914
33.53 0.6864816196678231
33.54 0.688142643264154
33.55 0.6897348531696088
33.56 0.6912580901645238
33.57 0.6927122019264688
33.58 0.6940970430454794
33.59 0.6954124750385977
33.6 0.6966583663637207
33.61 0.697834592432754
33.62 0.698941035624071
33.63 0.6999775852942745
33.64 0.7009441377892611
33.65 0.7018405964545871
33.660000000000004 0.7026668716451328
33.67 0.7034228807340677
33.68 0.704108548121113
33.69 0.7047238052401015
33.7 0.7052685905658337
33.71 0.7057428496202313
33.72 0.7061465349777839
33.730000000000004 0.7064796062702922
33.74 0.7067420301909044
33.75 0.7069337804974474
33.76 0.7070548380150501
33.77 0.7071051906380617
33.78 0.7070848333312618
33.79 0.7069937681303643
33.8 0.7068320041418132
33.81 0.7065995575418728
33.82 0.706296451575009
33.83 0.7059227165515661
33.84 0.7054783898447351
33.85 0.7049635158868163
33.86 0.7043781461647765
33.87 0.7037223392151
33.88 0.7029961606179354
33.89 0.702199682990537
33.9 0.7013329859800042
33.910000000000004 0.7003961562553155
33.92 0.6993892874986628
33.93 0.6983124803960827
33.94 0.6971658426273882
33.95 0.6959494888554005
33.96 0.6946635407144833
33.97 0.6933081267983789
33.980000000000004 0.6918833826473496
33.99 0.6903894507346231
34.0 0.6888264804521458
34.01 0.6871946280956434
34.02 0.6854940568489917
34.03 0.6837249367678981
34.04 0.6818874447628969
34.05 0.6799817645816568
34.06 0.6780080867906082
34.07 0.6759666087558854
34.08 0.6738575346235907
34.09 0.6716810752993796
34.1 0.669437448427371
34.11 0.6671268783683824
34.12 0.6647495961774941
34.13 0.6623058395809442
34.14 0.659795852952356
34.15 0.6572198872883005
34.160000000000004 0.6545782001831977
34.17 0.6518710558035565
34.18 0.6490987248615591
34.19 0.6462614845879893
34.2 0.6433596187045101
34.21 0.6403934173952917
34.22 0.6373631772779931
34.230000000000004 0.6342692013741009
34.24 0.6311117990786272
34.25 0.6278912861291704
34.26 0.6246079845743417
34.27 0.6212622227415606
34.28 0.6178543352042221
34.29 0.61438466274824
34.300000000000004 0.6108535523379686
34.31 0.6072613570815063
34.32 0.6036084361953853
34.33 0.5998951549686501
34.34 0.596121884726329
34.35 0.5922890027923019
34.36 0.5883968924515681
34.37 0.5844459429119183
34.38 0.5804365492650139
34.39 0.5763691124468785
34.4 0.5722440391978044
34.410000000000004 0.568061742021679
34.42 0.5638226391447346
34.43 0.5595271544737265
34.44 0.555175717553542
34.45 0.550768763524247
34.46 0.546306733077572
34.47 0.5417900724128434
34.480000000000004 0.5372192331923638
34.49 0.532594672496246
34.5 0.5279168527767062
34.51 0.5231862418118178
34.52 0.5184033126587354
34.53 0.5135685436063884
34.54 0.5086824181276531
34.550000000000004 0.5037454248310057
34.56 0.49875805741166157
34.57 0.4937208146022067
34.58 0.4886342001227242
34.59 0.4834987226304232
34.6 0.47831489566877344
34.61 0.47308323761615123
34.62 0.4678042716340021
34.63 0.46247852561452524
34.64 0.4571065321278844
34.65 0.4516888283689516
34.660000000000004 0.446225956103588
34.67 0.44071846161446776
34.68 0.4351668956464502
34.69 0.4295718133515059
34.7 0.4239337742332018
34.71 0.4182533420907513
34.72 0.412531084962635
34.730000000000004 0.4067675750697972
34.74 0.4009633887584243
34.75 0.3951191064423106
34.76 0.38923531254481747
34.77 0.38331259544043156
34.78 0.3773515473959277
34.79 0.3713527645111428
34.800000000000004 0.3653168466593664
34.81 0.35924439742735376
34.82 0.3531360240549677
34.83 0.34699233737445523
34.84 0.3408139517493646
34.85 0.33460148501310966
34.86 0.32835555840718716
34.87 0.32207679651905263
34.88 0.3157658272196627
34.89 0.30942328160068805
34.9 0.3030497939114052
34.910000000000004 0.29664600149527187
34.92 0.2902125447261932
34.93 0.28375006694448485
34.94 0.27725921439253964
34.95 0.27074063615020383
34.96 0.2641949840698694
34.97 0.2576229127112898
34.980000000000004 0.25102507927612405
34.99 0.24440214354221756
35.0 0.23775476779762464
35.01 0.23108361677438027
35.02 0.22438935758202752
35.03 0.21767265964090704
35.04 0.21093419461521576
35.050000000000004 0.20417463634584088
35.06 0.19739466078297638
35.07 0.19059494591852857
35.08 0.18377617171831753
35.09 0.17693902005408094
35.1 0.17008417463528763
35.11 0.16321232094076712
35.12 0.15632414615016235
35.13 0.14942033907521227
35.14 0.14250159009087118
35.15 0.13556859106627195
35.160000000000004 0.12862203529553953
35.17 0.12166261742846225
35.18 0.11469103340102729
35.19 0.10770798036582778
35.2 0.10071415662234803
35.21 0.09371026154713423
35.22 0.08669699552385735
35.230000000000004 0.07967505987327533
35.24 0.07264515678310166
35.25 0.0656079892377871
35.26 0.058564260948221904
35.27 0.051514676281365274
35.28 0.04445994018980927
35.29 0.0374007581412841
35.300000000000004 0.030337836048112004
35.31 0.023271880196616544
35.32 0.016203597176494593
35.33 0.009133693810157946
35.34 0.0020628770820516704
35.35 -0.00500814593204375
35.36 -0.012078668135719405
35.37 -0.01914798248264701
35.38 -0.026215382047282947
35.39 -0.033280160095560236
35.4 -0.04034161015556134
35.410000000000004 -0.047399026088164785
35.42 -0.05445170215765847
35.43 -0.06149893310231265
35.44 -0.06854001420490555
35.45 -0.07557424136319443
35.46 -0.08260091116032534
35.47 -0.08961932093517407
35.480000000000004 -0.09662876885261179
35.49 -0.10362855397368796
35.5 -0.1106179763257236
35.51 -0.117596336972308
35.52 -0.12456293808319178
35.53 -0.13151708300406936
35.54 -0.13845807632624374
35.550000000000004 -0.14538522395616685
35.56 -0.15229783318484827
35.57 -0.15919521275712564
35.58 -0.16607667294078954
35.59 -0.17294152559555612
35.6 -0.17978908424188061
35.61 -0.18661866412960465
35.62 -0.19342958230643076
35.63 -0.200221157686217
35.64 -0.20699271111708506
35.65 -0.21374356544933473
35.660000000000004 -0.2204730456031585
35.67 -0.22718047863614887
35.68 -0.2338651938105921
35.69 -0.24052652266054125
35.7 -0.24716379905866245
35.71 -0.2537763592828469
35.72 -0.26036354208258267
35.730000000000004 -0.2669246887450791
35.74 -0.2734591431611375
35.75 -0.2799662518907617
35.76 -0.2864453642285012
35.77 -0.29289583226852156
35.78 -0.2993170109693941
35.79 -0.3057082582185997
35.800000000000004 -0.3120689348967395
35.81 -0.31839840494144617
35.82 -0.3246960354109898
35.83 -0.3309611965475715
35.84 -0.3371932618402985
35.85 -0.343391608087835
35.86 -0.34955561546072134
35.87 -0.35568466756335704
35.88 -0.36177815149563924
35.89 -0.3678354579142527
35.9 -0.37385598109360324
35.910000000000004 -0.37983911898639006
35.92 -0.38578427328380976
35.93 -0.3916908494753869
35.94 -0.39755825690842445
35.95 -0.4033859088470686
35.96 -0.4091732225309819
35.97 -0.4149196192336186
35.980000000000004 -0.4206245243200971
35.99 -0.42628736730466293
36.0 -0.4319075819077366
36.01 -0.4374846061125412
36.02 -0.44301788222130384
36.03 -0.4485068569110247
36.04 -0.45395098128880895
36.050000000000004 -0.45934971094675553
36.06 -0.4647025060163976
36.07 -0.4700088312226888
36.08 -0.47526815593753047
36.09 -0.48047995423283385
36.1 -0.4856437049331126
36.11 -0.4907588916675998
36.12 -0.4958250029218846
36.13 -0.5008415320890633
36.14 -0.5058079775203997
36.15 -0.5107238425754893
36.160000000000004 -0.5155886356719231
36.17 -0.5204018703344455
36.18 -0.5251630652436011
36.19 -0.5298717442838669
36.2 -0.5345274365912626
36.21 -0.5391296766004371
36.22 -0.5436780040912248
36.230000000000004 -0.548171964234667
36.24 -0.5526111076384941
36.25 -0.5569949903920651
36.26 -0.5613231741107578
36.27 -0.5655952259798073
36.28 -0.5698107187975865
36.29 -0.5739692310183266
36.300000000000004 -0.578070346794271
36.31 -0.5821136560172597
36.32 -0.5860987543597398
36.33 -0.5900252433151978
36.34 -0.5938927302380105
36.35 -0.5977008283827082
36.36 -0.6014491569426501
36.37 -0.6051373410881037
36.38 -0.6087650120037278
36.39 -0.6123318069254542
36.4 -0.6158373691767628
36.410000000000004 -0.6192813482043498
36.42 -0.6226633996131824
36.43 -0.6259831852009381
36.44 -0.6292403729918247
36.45 -0.6324346372697773
36.46 -0.6355656586110301
36.47 -0.6386331239160581
36.480000000000004 -0.6416367264408869
36.49 -0.6445761658277671
36.5 -0.6474511481352095
36.51 -0.6502613858673794
36.52 -0.653006598002845
36.53 -0.6556865100226807
36.54 -0.6583008539379178
36.550000000000004 -0.6608493683163433
36.56 -0.6633317983086432
36.57 -0.6657478956738868
36.58 -0.6680974188043511
36.59 -0.6703801327496811
36.6 -0.6725958092403842
36.61 -0.674744226710658
36.62 -0.6768251703205457
36.63 -0.6788384319774203
36.64 -0.6807838103567941
36.65 -0.6826611109224502
36.660000000000004 -0.6844701459458963
36.67 -0.6862107345251378
36.68 -0.6878827026027671
36.69 -0.6894858829833698
36.7 -0.6910201153502438
36.71 -0.6924852462814309
36.72 -0.6938811292650591
36.730000000000004 -0.695207624713993
36.74 -0.6964645999797934
36.75 -0.697651929365981
36.76 -0.6987694941406066
36.77 -0.6998171825481242
36.78 -0.700794889820566
36.79 -0.7017025181880195
36.800000000000004 -0.7025399768884044
36.81 -0.7033071821765485
36.82 -0.7040040573325623
36.83 -0.7046305326695109
36.84 -0.7051865455403827
36.85 -0.705672040344354
36.86 -0.706086968532349
36.87 -0.7064312886118945
36.88 -0.7067049661512697
36.89 -0.7069079737829486
36.9 -0.7070402912063372
36.910000000000004 -0.7071019051898034
36.92 -0.7070928095720003
36.93 -0.707013005262482
36.94 -0.706862500241613
36.95 -0.70664130955977
36.96 -0.7063494553358368
36.97 -0.7059869667549926
36.980000000000004 -0.7055538800657933
36.99 -0.7050502385765471
37.0 -0.7044760926509832
37.01 -0.7038314997032156
37.02 -0.703116524192002
37.03 -0.7023312376142976
37.04 -0.701475718498106
37.050000000000004 -0.7005500523946256
37.06 -0.6995543318696956
37.07 -0.6984886564945386
37.08 -0.6973531328358041
37.09 -0.6961478744449118
37.1 -0.6948730018466961
37.11 -0.6935286425273547
37.12 -0.6921149309216992
37.13 -0.6906320083997121
37.14 -0.6890800232524097
37.15 -0.6874591306770136
37.160000000000004 -0.6857694927614304
37.17 -0.6840112784680438
37.18 -0.6821846636168178
37.19 -0.6802898308677156
37.2 -0.6783269697024328
37.21 -0.6762962764054504
37.22 -0.6741979540444059
37.230000000000004 -0.6720322124497865
37.24 -0.6697992681939472
37.25 -0.6674993445694527
37.26 -0.6651326715667488
37.27 -0.6626994858511637
37.28 -0.6602000307392412
37.29 -0.6576345561744095
37.300000000000004 -0.6550033187019875
37.31 -0.6523065814435295
37.32 -0.6495446140705141
37.33 -0.6467176927773771
37.34 -0.6438261002538921
37.35 -0.6408701256569016
37.36 -0.637850064581402
37.37 -0.6347662190309842
37.38 -0.6316188973876334
37.39 -0.6284084143808912
37.4 -0.6251350910563828
37.410000000000004 -0.6217992547437129
37.42 -0.618401239023733
37.43 -0.6149413836951835
37.44 -0.6114200347407138
37.45 -0.6078375442922851
37.46 -0.6041942705959568
37.47 -0.6004905779760623
37.480000000000004 -0.5967268367987774
37.49 -0.5929034234350833
37.5 -0.5890207202231302
37.51 -0.5850791154300038
37.52 -0.5810790032128987
37.53 -0.5770207835797033
37.54 -0.5729048623489988
37.550000000000004 -0.5687316511094787
37.56 -0.564501567178789
37.57 -0.5602150335617978
37.58 -0.5558724789082947
37.59 -0.5514743374701264
37.6 -0.5470210490577715
37.61 -0.5425130589963602
37.62 -0.537950818081142
37.63 -0.5333347825324064
37.64 -0.5286654139498618
37.65 -0.5239431792664753
37.660000000000004 -0.5191685507017799
37.67 -0.5143420057146535
37.68 -0.5094640269555725
37.69 -0.5045351022183477
37.7 -0.49955572439134577
37.71 -0.4945263914081997
37.72 -0.48944760619801675
37.730000000000004 -0.4843198766350857
37.74 -0.47914371548808965
37.75 -0.47391964036882994
37.76 -0.468648173680465
37.77 -0.4633298425652709
37.78 -0.4579651788519271
37.79 -0.45255471900233457
37.800000000000004 -0.44709900405796943
37.81 -0.4415985795857798
37.82 -0.43605399562362923
37.83 -0.4304658066252933
37.84 -0.42483457140501524
37.85 -0.4191608530816243
37.86 -0.41344521902222475
37.87 -0.4076882407854595
37.88 -0.40189049406435473
37.89 -0.39605255862875116
37.9 -0.3901750182673274
37.910000000000004 -0.3842584607292217
37.92 -0.3783034776652574
37.93 -0.3723106645687784
37.94 -0.36628062071610046
37.95 -0.3602139491065837
37.96 -0.3541112564023336
37.97 -0.347973152867535
37.980000000000004 -0.3418002523074263
37.99 -0.33559317200691935
38.0 -0.3293525326688718
38.01 -0.32307895835201694
38.02 -0.3167730764085584
38.03 -0.3104355174214357
38.04 -0.3040669151412663
38.050000000000004 -0.29766790642297103
38.06 -0.29123913116208916
38.07 -0.2847812322307896
38.08 -0.27829485541358384
38.09 -0.2717806493427483
38.1 -0.26523926543346166
38.11 -0.2586713578186636
38.12 -0.2520775832836425
38.13 -0.24545860120035695
38.14 -0.2388150734614995
38.15 -0.2321476644143078
38.160000000000004 -0.22545704079413043
38.17 -0.21874387165775389
38.18 -0.21200882831649753
38.19 -0.20525258426908294
38.2 -0.1984758151342847
38.21 -0.191679198583369
38.22 -0.18486341427232708
38.230000000000004 -0.17802914377391027
38.24 -0.1711770705094732
38.25 -0.16430787968063226
38.26 -0.15742225820074604
38.27 -0.15052089462622453
38.28 -0.14360447908767407
38.29 -0.13667370322088482
38.300000000000004 -0.12972926009766786
38.31 -0.12277184415654849
38.32 -0.115802151133323
38.33 -0.10882087799148565
38.34 -0.10182872285253292
38.35 -0.09482638492615192
38.36 -0.08781456444030003
38.37 -0.08079396257118267
38.38 -0.07376528137313626
38.39 -0.06672922370842341
38.4 -0.059686493176947214
38.410000000000004 -0.0526377940458919
38.42 -0.04558383117929669
38.43 -0.03852530996756994
38.44 -0.03146293625695076
38.45 -0.02439741627892491
38.46 -0.017329456579602283
38.47 -0.010259763949062861
38.480000000000004 -0.003189045350678308
38.49 0.003881992149583782
38.5 0.010952641453865895
38.51 0.018022195503129793
38.52 0.025089947347861824
38.53 0.03215519021876729
38.54 0.03921721759744678
38.550000000000004 0.04627532328704743
38.56 0.053328801482882014
38.57 0.06037694684300883
38.58 0.06741905455876529
38.59 0.07445442042524823
38.6 0.0814823409117338
38.61 0.0885021132320299
38.62 0.09551303541475434
38.63 0.10251440637353122
38.64 0.10950552597709914
38.65 0.11648569511932365
38.660000000000004 0.12345421578910731
38.67 0.13041039114019023
38.68 0.13735352556083408
38.69 0.14428292474338272
38.7 0.15119789575369244
38.71 0.1580977471004246
38.72 0.16498178880419437
38.730000000000004 0.17184933246656808
38.74 0.17869969133890246
38.75 0.18553218039101885
38.76 0.19234611637970578
38.77 0.19914081791704263
38.78 0.2059156055385379
38.79 0.2126698017710751
38.800000000000004 0.21940273120065942
38.81 0.2261137205399587
38.82 0.23280209869563145
38.83 0.23946719683543571
38.84 0.2461083484551118
38.85 0.25272488944503196
38.86 0.25931615815661097
38.87 0.2658814954684704
38.88 0.27242024485235017
38.89 0.2789317524387608
38.9 0.2854153670823699
38.910000000000004 0.2918704404271162
38.92 0.29829632697104425
38.93 0.30469238413085464
38.94 0.31105797230616145
38.95 0.31739245494345175
38.96 0.32369519859974055
38.97 0.3299655730059145
38.980000000000004 0.33620295112975823
38.99 0.3424067092386572
39.0 0.3485762269619702
39.01 0.3547108873530663
39.02 0.3608100769510184
39.03 0.3668731858419495
39.04 0.37289960772002306
39.050000000000004 0.37888873994807326
39.06 0.3848399836178682
39.07 0.3907527436100003
39.08 0.3966264286533976
39.09 0.40246045138445047
39.1 0.40825422840574743
39.11 0.41400718034441464
39.12 0.4197187319100522
39.13 0.42538831195226323
39.14 0.43101535351776804
39.15 0.43659929390709934
39.160000000000004 0.4421395747308715
39.17 0.44763564196561895
39.18 0.45308694600919835
39.19 0.458492941735748
39.2 0.4638530885502003
39.21 0.46916685044234047
39.22 0.47443369604040747
39.230000000000004 0.47965309866423056
39.24 0.4848245363778968
39.25 0.4899474920419443
39.26 0.4950214533650759
39.27 0.5000459129553875
39.28 0.505020368371107
39.29 0.5099443221708383
39.300000000000004 0.5148172819633048
39.31 0.5196387604565879
39.32 0.5244082755068562
39.33 0.5291253501665792
39.34 0.5337895127322219
39.35 0.5384002967914145
39.36 0.5429572412695934
39.37 0.5474598904761082
39.38 0.5519077941497904
39.39 0.5563005075039793
39.4 0.560637591271
39.410000000000004 0.56491861174609
39.42 0.5691431408307694
39.43 0.5733107560756501
39.44 0.5774210407226805
39.45 0.5814735837468212
39.46 0.585467979897147
39.47 0.5894038297373715
39.480000000000004 0.5932807396857903
39.49 0.5970983220546395
39.5 0.6008561950888636
39.51 0.6045539830042906
39.52 0.6081913160252106
39.53 0.6117678304213524
39.54 0.6152831685442569
39.550000000000004 0.6187369788630412
39.56 0.6221289159995517
39.57 0.6254586407629013
39.58 0.6287258201833884
39.59 0.6319301275457936
39.6 0.6350712424220509
39.61 0.6381488507032903
39.62 0.6411626446312483
39.63 0.6441123228290435
39.64 0.6469975903313143
39.65 0.6498181586137148
39.660000000000004 0.6525737456217673
39.67 0.6552640757990672
39.68 0.6578888801148388
39.69 0.6604478960908379
39.7 0.6629408678275992
39.71 0.6653675460300267
39.72 0.6677276880323223
39.730000000000004 0.6700210578222526
39.74 0.6722474260647496
39.75 0.6744065701248445
39.76 0.6764982740899305
39.77 0.6785223287913541
39.78 0.6804785318253321
39.79 0.6823666875731911
39.800000000000004 0.6841866072209297
39.81 0.6859381087780999
39.82 0.6876210170960055
39.83 0.6892351638852171
39.84 0.6907803877324008
39.85 0.6922565341164597
39.86 0.6936634554239856
39.87 0.6950010109640199
39.88 0.6962690669821234
39.89 0.6974674966737511
39.9 0.6985961801969323
39.910000000000004 0.6996550046842553
39.92 0.7006438642541539
39.93 0.701562660021495
39.94 0.7024113001074676
39.95 0.7031896996487701
39.96 0.7038977808060972
39.97 0.7045354727719233
39.980000000000004 0.7051027117775831
39.99 0.7055994410996488
40.0 0.7060256110656021
40.01 0.7063811790588016
40.02 0.7066661095227441
40.03 0.7068803739646209
40.04 0.7070239509581663
40.050000000000004 0.7070968261458005
40.06 0.7070989922400654
40.07 0.7070304490243536
40.08 0.7068912033529295
40.09 0.7066812691502441
40.1 0.7064006674095427
40.11 0.7060494261907656
40.12 0.7056275806177421
40.13 0.7051351728746778
40.14 0.7045722522019366
40.15 0.7039388748911168
40.160000000000004 0.7032351042794217
40.17 0.702461010743326
40.18 0.7016166716915382
40.19 0.7007021715572599
40.2 0.6997176017897424
40.21 0.698663060845142
40.22 0.6975386541766742
40.230000000000004 0.6963444942240691
40.24 0.6950807004023267
40.25 0.6937473990897761
40.26 0.6923447236154374
40.27 0.6908728142456891
40.28 0.6893318181702418
40.29 0.6877218894874187
40.300000000000004 0.6860431891887465
40.31 0.6842958851428562
40.32 0.6824801520786964
40.33 0.6805961715680602
40.34 0.6786441320074287
40.35 0.6766242285991314
40.36 0.6745366633318258
40.37 0.6723816449602991
40.38 0.6701593889845925
40.39 0.6678701176284518
40.4 0.6655140598171049
40.410000000000004 0.6630914511543693
40.42 0.6606025338990926
40.43 0.6580475569409264
40.44 0.6554267757754373
40.45 0.6527404524785577
40.46 0.6499888556803788
40.47 0.6471722605382875
40.480000000000004 0.6442909487094508
40.49 0.6413452083226504
40.5 0.6383353339494703
40.51 0.6352616265748396
40.52 0.6321243935669344
40.53 0.6289239486464411
40.54 0.6256606118551846
40.550000000000004 0.6223347095241247
40.56 0.618946574240723
40.57 0.6154965448156842
40.58 0.611984966249076
40.59 0.6084121896958286
40.6 0.60477857243062
40.61 0.601084477812149
40.62 0.5973302752467988
40.63 0.5935163401516975
40.64 0.5896430539171764
40.65 0.5857108038686311
40.660000000000004 0.5817199832277895
40.67 0.5776709910733903
40.68 0.5735642323012746
40.69 0.5694001175838974
40.7 0.5651790633292604
40.71 0.5609014916392714
40.72 0.5565678302675348
40.730000000000004 0.5521785125765764
40.74 0.5477339774945076
40.75 0.5432346694711327
40.76 0.5386810384335049
40.77 0.5340735397409331
40.78 0.5294126341394471
40.79 0.5246987877157226
40.800000000000004 0.5199324718504743
40.81 0.5151141631713164
40.82 0.5102443435051018
40.83 0.505323499829739
40.84 0.5003521242254947
40.85 0.4953307138257865
40.86 0.4902597707674699
40.87 0.4851398021406251
40.88 0.479971319937848
40.89 0.4747548410030519
40.9 0.4694908869797832
40.910000000000004 0.4641799842590576
40.92 0.4588226639267215
40.93 0.45341946171034364
40.94 0.44797091792564303
40.95 0.4424775774224578
40.96 0.43693998953026036
40.97 0.43135870800322534
40.980000000000004 0.4257342909648544
40.99 0.4200673008521643
41.0 0.414358304359444
41.01 0.40860787238158514
41.02 0.40281657995699355
41.03 0.39698500621008564
41.04 0.3911137342933764
41.050000000000004 0.38520335132916494
41.06 0.3792544483508223
41.07 0.37326762024368887
41.08 0.36724346568558636
41.09 0.3611825870869505
41.1 0.35508559053059047
41.11 0.348953085711081
41.12 0.3427856858737937
41.13 0.33658400775357283
41.14 0.3303486715130623
41.15 0.32408030068069016
41.160000000000004 0.31777952208831595
41.17 0.31144696580854825
41.18 0.305083265091738
41.19 0.2986890563026538
41.2 0.292264978856846
41.21 0.2858116751567059
41.22 0.27932979052722573
41.230000000000004 0.2728199731514669
41.24 0.26628287400574213
41.25 0.25971914679451846
41.26 0.2531294478850472
41.27 0.24651443624172797
41.28 0.23987477336021257
41.29 0.23321112320125612
41.300000000000004 0.2265241521243215
41.31 0.21981452882094396
41.32 0.2130829242478625
41.33 0.20633001155992475
41.34 0.19955646604277213
41.35 0.1927629650453117
41.36 0.18595018791198203
41.37 0.17911881591481915
41.38 0.17226953218532998
41.39 0.1654030216461797
41.4 0.15851997094270023
41.410000000000004 0.151621068374226
41.42 0.14470700382526483
41.43 0.1377784686965099
41.44 0.13083615583570032
41.45 0.12388075946833695
41.46 0.11691297512826036
41.47 0.1099334995880981
41.480000000000004 0.10294303078958798
41.49 0.09594226777378448
41.5 0.08893191061115523
41.51 0.08191266033157453
41.52 0.074885218854221
41.53 0.06785028891738619
41.54 0.06080857400820136
41.550000000000004 0.053760778292289355
41.56 0.04670760654334862
41.57 0.03964976407267643
41.58 0.03258795665863833
41.59 0.02552289047609091
41.6 0.018455272025764885
41.61 0.011385808063615627
41.62 0.004315205530148151
41.63 -0.0027558285202763473
41.64 -0.009826586990145332
41.65 -0.016896362809504097
41.660000000000004 -0.02396444900666217
41.67 -0.031030138778889882
41.68 -0.03809272556309806
41.69 -0.04515150310649377
41.7 -0.05220576553720495
41.71 -0.059254807434867066
41.72 -0.06629792390116454
41.730000000000004 -0.07333441063031998
41.74 -0.08036356397952418
41.75 -0.08738468103929985
41.76 -0.0943970597037919
41.77 -0.10139999874097755
41.78 -0.10839279786278881
41.79 -0.11537475779514084
41.800000000000004 -0.12234518034785864
41.81 -0.12930336848449564
41.82 -0.13624862639203664
41.83 -0.14318025955047858
41.84 -0.15009757480228195
41.85 -0.156999880421686
41.86 -0.16388648618388066
41.87 -0.17075670343402855
41.88 -0.17760984515612982
41.89 -0.1844452260417232
41.9 -0.19126216255841622
41.910000000000004 -0.198059973018238
41.92 -0.20483797764580738
41.93 -0.21159549864630994
41.94 -0.21833186027327686
41.95 -0.22504638889615908
41.96 -0.2317384130676897
41.97 -0.23840726359102823
41.980000000000004 -0.24505227358667975
41.99 -0.25167277855918213
42.0 -0.25826811646355524
42.01 -0.26483762777150466
42.02 -0.2713806555373742
42.03 -0.27789654546383985
42.04 -0.2843846459673388
42.050000000000004 -0.29084430824322743
42.06 -0.2972748863306611
42.07 -0.30367573717719004
42.08 -0.31004622070306354
42.09 -0.3163856998652377
42.1 -0.32269354072107914
42.11 -0.3289691124917589
42.12 -0.33521178762532955
42.13 -0.34142094185947985
42.14 -0.34759595428396073
42.15 -0.3537362074026755
42.160000000000004 -0.3598410871954292
42.17 -0.36590998317932993
42.18 -0.3719422884698367
42.19 -0.37793739984144736
42.2 -0.38389471778802065
42.21 -0.3898136465827263
42.22 -0.39569359433761736
42.230000000000004 -0.40153397306281824
42.24 -0.40733419872532334
42.25 -0.4130936913073999
42.26 -0.4188118748645894
42.27 -0.4244881775833011
42.28 -0.43012203183799347
42.29 -0.43571287424793587
42.300000000000004 -0.4412601457335463
42.31 -0.44676329157229894
42.32 -0.45222176145419585
42.33 -0.4576350095367976
42.34 -0.46300249449980685
42.35 -0.4683236795992003
42.36 -0.47359803272090223
42.37 -0.4788250264339958
42.38 -0.4840041380434655
42.39 -0.48913484964246623
42.4 -0.49421664816411376
42.410000000000004 -0.4992490254327907
42.42 -0.5042314782149638
42.43 -0.509163508269507
42.44 -0.5140446223975247
42.45 -0.5188743324916718
42.46 -0.5236521555849635
42.47 -0.528377613899072
42.480000000000004 -0.5330502348921039
42.49 -0.5376695513058536
42.5 -0.5422351012125292
42.51 -0.5467464280609446
42.52 -0.5512030807221744
42.53 -0.5556046135346663
42.54 -0.5599505863488071
42.550000000000004 -0.564240564570937
42.56 -0.5684741192068087
42.57 -0.5726508269044865
42.58 -0.5767702699966814
42.59 -0.5808320365425168
42.6 -0.584835720368723
42.61 -0.5887809211102538
42.62 -0.5926672442503228
42.63 -0.5964943011598544
42.64 -0.6002617091363469
42.65 -0.6039690914421423
42.660000000000004 -0.6076160773420993
42.67 -0.6112023021406672
42.68 -0.6147274072183545
42.69 -0.6181910400675912
42.7 -0.6215928543279786
42.71 -0.6249325098209255
42.72 -0.6282096725836657
42.730000000000004 -0.6314240149026539
42.74 -0.6345752153463367
42.75 -0.6376629587972957
42.76 -0.6406869364837591
42.77 -0.6436468460104781
42.78 -0.6465423913889666
42.79 -0.6493732830670997
42.800000000000004 -0.6521392379580688
42.81 -0.6548399794686897
42.82 -0.6574752375270618
42.83 -0.6600447486095754
42.84 -0.6625482557672635
42.85 -0.6649855086514965
42.86 -0.6673562635390172
42.87 -0.6696602833563124
42.88 -0.6718973377033204
42.89 -0.6740672028764706
42.9 -0.6761696618910539
42.910000000000004 -0.6782045045029209
42.92 -0.6801715272295062
42.93 -0.6820705333701763
42.94 -0.6839013330258995
42.95 -0.685663743118236
42.96 -0.6873575874076452
42.97 -0.6889826965111098
42.980000000000004 -0.6905389079190736
42.99 -0.6920260660116927
43.0 -0.693444022074397
43.01 -0.6947926343127621
43.02 -0.6960717678666878
43.03 -0.6972812948238847
43.04 -0.698421094232665
43.050000000000004 -0.6994910521140376
43.06 -0.7004910614731061
43.07 -0.7014210223097679
43.08 -0.7022808416287143
43.09 -0.7030704334487299
43.1 -0.7037897188112907
43.11 -0.7044386257884598
43.12 -0.7050170894900804
43.13 -0.7055250520702642
43.14 -0.7059624627331765
43.15 -0.7063292777381157
43.160000000000004 -0.7066254604038867
43.17 -0.7068509811124701
43.18 -0.7070058173119828
43.19 -0.7070899535189337
43.2 -0.7071033813197724
43.21 -0.7070460993717299
43.22 -0.7069181134029534
43.230000000000004 -0.7067194362119331
43.24 -0.7064500876662225
43.25 -0.7061100947004517
43.26 -0.705699491313634
43.27 -0.7052183185657658
43.28 -0.704666624573721
43.29 -0.7040444645064392
43.300000000000004 -0.7033519005794084
43.31 -0.7025890020484444
43.32 -0.7017558452027644
43.33 -0.7008525133573587
43.34 -0.6998790968446591
43.35 -0.6988356930055056
43.36 -0.6977224061794127
43.37 -0.6965393476941353
43.38 -0.695286635854536
43.39 -0.6939643959307549
43.4 -0.6925727601456824
43.410000000000004 -0.6911118676617374
43.42 -0.6895818645669508
43.43 -0.6879829038603572
43.44 -0.6863151454366948
43.45 -0.6845787560704161
43.46 -0.6827739093990107
43.47 -0.6809007859056417
43.480000000000004 -0.6789595729010977
43.49 -0.6769504645050612
43.5 -0.6748736616266978
43.51 -0.6727293719445646
43.52 -0.6705178098858429
43.53 -0.6682391966048955
43.54 -0.6658937599611519
43.550000000000004 -0.6634817344963216
43.56 -0.6610033614109414
43.57 -0.6584588885402544
43.58 -0.6558485703294272
43.59 -0.6531726678081057
43.6 -0.6504314485643122
43.61 -0.6476251867176867
43.62 -0.6447541628920752
43.63 -0.6418186641874678
43.64 -0.6388189841512889
43.65 -0.6357554227490422
43.660000000000004 -0.632628286334315
43.67 -0.6294378876181429
43.68 -0.6261845456377387
43.69 -0.6228685857245896
43.7 -0.6194903394719233
43.71 -0.6160501447015502
43.72 -0.6125483454300802
43.730000000000004 -0.6089852918345224
43.74 -0.6053613402172674
43.75 -0.6016768529704567
43.76 -0.5979321985397447
43.77 -0.5941277513874538
43.78 -0.590263891955129
43.79 -0.5863410066254936
43.800000000000004 -0.5823594876838115
43.81 -0.578319733278659
43.82 -0.5742221473821102
43.83 -0.57006713974934
43.84 -0.5658551258776492
43.85 -0.5615865269649151
43.86 -0.5572617698674716
43.87 -0.5528812870574247
43.88 -0.5484455165794049
43.89 -0.5439549020067636
43.9 -0.5394098923972158
43.910000000000004 -0.534810942247935
43.92 -0.5301585114501037
43.93 -0.5254530652429248
43.94 -0.5206950741670977
43.95 -0.515885014017765
43.96 -0.5110233657969332
43.97 -0.5061106156653731
43.980000000000004 -0.5011472548940039
43.99 -0.49613377981476664
44.0 -0.49107069177099133
44.01 -0.48595849706726313
44.02 -0.4807977069187923
44.03 -0.475588837400293
44.04 -0.4703324093943764
44.050000000000004 -0.46502894853946275
44.06 -0.45967898517721795
44.07 -0.45428305429952
44.08 -0.44884169549496
44.09 -0.44335545289488404
44.1 -0.4378248751189803
44.11 -0.4322505152204174
44.12 -0.4266329306305401
44.13 -0.4209726831031259
44.14 -0.4152703386582109
44.15 -0.4095264675254875
44.160000000000004 -0.40374164408728247
44.17 -0.39791644682111893
44.18 -0.39205145824186927
44.19 -0.3861472648435038
44.2 -0.3802044570404424
44.21 -0.3742236291085129
44.22 -0.3682053791255246
44.230000000000004 -0.3621503089114605
44.24 -0.35605902396829614
44.25 -0.34993213341944984
44.26 -0.34377024994887073
44.27 -0.337573989739771
44.28 -0.33134397241300795
44.29 -0.3250808209651227
44.300000000000004 -0.3187851617060407
44.31 -0.3124576241964415
44.32 -0.3060988411848032
44.33 -0.2997094485441279
44.34 -0.29329008520835526
44.35 -0.2868413931084694
44.36 -0.2803640171083064
44.37 -0.2738586049400684
44.38 -0.26732580713955123
44.39 -0.26076627698109084
44.4 -0.2541806704122368
44.410000000000004 -0.24756964598815806
44.42 -0.24093386480578785
44.43 -0.23427399043771463
44.44 -0.2275906888658253
44.45 -0.22088462841470768
44.46 -0.2141564796848185
44.47 -0.20740691548542395
44.480000000000004 -0.2006366107673194
44.49 -0.19384624255533472
44.5 -0.1870364898806325
44.51 -0.18020803371280547
44.52 -0.17336155689178
44.53 -0.16649774405953285
44.54 -0.1596172815916274
44.550000000000004 -0.15272085752857675
44.56 -0.1458091615070402
44.57 -0.13888288469086016
44.58 -0.1319427197019464
44.59 -0.12498936055101435
44.6 -0.11802350256818464
44.61 -0.11104584233345072
44.62 -0.10405707760702135
44.63 -0.0970579072595452
44.64 -0.09004903120222443
44.65 -0.08303115031682405
44.660000000000004 -0.07600496638558438
44.67 -0.06897118202104341
44.68 -0.06193050059577613
44.69 -0.05488362617205785
44.7 -0.047831263431458576
44.71 -0.0407741176043754
44.72 -0.03371289439951011
44.730000000000004 -0.026648299933298862
44.74 -0.01958104065930112
44.75 -0.012511823297554934
44.76 -0.005441354763905476
44.77 0.0016296579006859248
44.78 0.0087005076008453
44.79 0.01577048725749499
44.800000000000004 0.02283888987856096
44.81 0.02990500862967142
44.82 0.03696813690483967
44.83 0.0440275683971241
44.84 0.051082597169258344
44.85 0.058132517724244354
44.86 0.06517662507590154
44.87 0.0722142148193648
44.88 0.07924458320152443
44.89 0.08626702719140085
44.9 0.09328084455044706
44.910000000000004 0.10028533390277203
44.92 0.10727979480527754
44.93 0.11426352781770205
44.94 0.12123583457256408
44.95 0.12819601784499837
44.96 0.13514338162247783
44.97 0.14207723117441415
44.980000000000004 0.14899687312163032
44.99 0.15590161550569798
45.0 0.16279076785813265
45.01 0.16966364126944
45.02 0.17651954845800633
45.03 0.183357803838826
45.04 0.19017772359205942
45.050000000000004 0.19697862573141456
45.06 0.20375983017234486
45.07 0.21052065880005721
45.08 0.21726043553732285
45.09 0.22397848641208454
45.1 0.23067413962485314
45.11 0.23734672561588704
45.12 0.24399557713214765
45.13 0.250620029294024
45.14 0.25721941966182027
45.15 0.26379308830199916
45.160000000000004 0.27034037785317466
45.17 0.27686063359184776
45.18 0.2833532034978781
45.19 0.28981743831968554
45.2 0.2962526916391747
45.21 0.30265831993637643
45.22 0.3090336826537989
45.230000000000004 0.3153781422604832
45.24 0.3216910643157557
45.25 0.3279718175326717
45.26 0.33421977384114326
45.27 0.3404343084507463
45.28 0.3466147999131986
45.29 0.35276063018450426
45.300000000000004 0.35887118468675766
45.31 0.3649458523696007
45.32 0.37098402577132733
45.33 0.3769851010796292
45.34 0.38294847819197625
45.35 0.3888735607756268
45.36 0.39475975632725996
45.37 0.4006064762322258
45.38 0.40641313582340605
45.39 0.4121791544396804
45.4 0.4179039554839923
45.410000000000004 0.42358696648100785
45.42 0.4292276191343633
45.43 0.4348253493834938
45.44 0.44037959746003924
45.45 0.44588980794382044
45.46 0.4513554298183809
45.47 0.45677591652608773
45.480000000000004 0.4621507260227873
45.49 0.4674793208320089
45.5 0.4727611680987121
45.51 0.47799573964257175
45.52 0.4831825120107956
45.53 0.48832096653046914
45.54 0.4934105893604224
45.550000000000004 0.49845087154261375
45.56 0.5034413090530252
45.57 0.5083814028520643
45.58 0.513270658934468
45.59 0.5181085883787023
45.6 0.5228947073958545
45.61 0.5276285373780113
45.62 0.5323096049461193
45.63 0.5369374419973225
45.64 0.5415115857517724
45.65 0.5460315787989052
45.660000000000004 0.5504969691431829
45.67 0.5549073102492923
45.68 0.5592621610867979
45.69 0.563561086174245
45.7 0.5678036556227075
45.71 0.5719894451787759
45.72 0.5761180362669827
45.730000000000004 0.5801890160316594
45.74 0.5842019773782222
45.75 0.5881565190138806
45.76 0.5920522454877664
45.77 0.5958887672304786
45.78 0.59966570059304
45.79 0.603382667885262
45.800000000000004 0.6070392974135126
45.81 0.6106352235178863
45.82 0.6141700866087693
45.83 0.617643533202798
45.84 0.6210552159582076
45.85 0.6244047937095657
45.86 0.6276919315018884
45.87 0.6309163006241358
45.88 0.6340775786420827
45.89 0.6371754494305616
45.9 0.6402096032050753
45.910000000000004 0.6431797365527746
45.92 0.6460855524628
45.93 0.648926760355982
45.94 0.6517030761138988
45.95 0.6544142221072883
45.96 0.6570599272238103
45.97 0.6596399268951583
45.980000000000004 0.6621539631235147
45.99 0.664601784507352
46.0 0.6669831462665714
46.01 0.6692978102669817
46.02 0.6715455450441115
46.03 0.6737261258263563
46.04 0.675839334557455
46.050000000000004 0.6778849599182957
46.06 0.6798627973480468
46.07 0.6817726490646134
46.08 0.6836143240844157
46.09 0.6853876382414862
46.1 0.687092414205887
46.11 0.6887284815014423
46.12 0.6902956765227859
46.13 0.6917938425517217
46.14 0.6932228297728953
46.15 0.6945824952887754
46.160000000000004 0.6958727031339434
46.17 0.6970933242886901
46.18 0.6982442366919169
46.19 0.699325325253343
46.2 0.7003364818650128
46.21 0.701277605412108
46.22 0.702148601783058
46.230000000000004 0.7029493838789516
46.24 0.7036798716222464
46.25 0.704339991964777
46.26 0.7049296788950591
46.27 0.7054488734448912
46.28 0.7058975236952508
46.29 0.706275584781487
46.300000000000004 0.7065830188978061
46.31 0.7068197953010524
46.32 0.7069858903137833
46.33 0.7070812873266358
46.34 0.7071059767999879
46.35 0.7070599562649131
46.36 0.7069432303234265
46.37 0.706755810648025
46.38 0.7064977159805198
46.39 0.7061689721301627
46.4 0.7057696119710648
46.410000000000004 0.7052996754389091
46.42 0.7047592095269574
46.43 0.7041482682813504
46.44 0.7034669127957035
46.45 0.7027152112049975
46.46 0.701893238678765
46.47 0.7010010774135736
46.480000000000004 0.7000388166248066
46.49 0.6990065525377409
46.5 0.6979043883779249
46.51 0.6967324343608562
46.52 0.6954908076809597
46.53 0.694179632499869
46.54 0.6927990399340094
46.550000000000004 0.6913491680414869
46.56 0.6898301618082827
46.57 0.6882421731337542
46.58 0.6865853608154456
46.59 0.6848598905332081
46.6 0.6830659348326319
46.61 0.6812036731077921
46.62 0.6792732915833093
46.63 0.6772749832957274
46.64 0.6752089480742098
46.65 0.6730753925205571
46.660000000000004 0.6708745299885467
46.67 0.6686065805625977
46.68 0.6662717710357627
46.69 0.6638703348870488
46.7 0.6614025122580696
46.71 0.6588685499290314
46.72 0.6562687012940557
46.730000000000004 0.6536032263358393
46.74 0.6508723915996569
46.75 0.6480764701667063
46.76 0.6452157416268011
46.77 0.6422904920504111
46.78 0.6393010139600565
46.79 0.6362476063010548
46.800000000000004 0.6331305744116277
46.81 0.6299502299923664
46.82 0.6267068910750626
46.83 0.6234008819909054
46.84 0.6200325333380481
46.85 0.616602181948549
46.86 0.6131101708546884
46.87 0.6095568492546659
46.88 0.6059425724776804
46.89 0.6022677019483974
46.9 0.5985326051508078
46.910000000000004 0.5947376555914784
46.92 0.590883232762203
46.93 0.5869697221020524
46.94 0.5829975149588315
46.95 0.5789670085499442
46.96 0.5748786059226729
46.97 0.5707327159138732
46.980000000000004 0.5665297531090913
46.99 0.5622701378011049
47.0 0.5579542959478953
47.01 0.5535826591300512
47.02 0.5491556645076116
47.03 0.5446737547763494
47.04 0.5401373781235028
47.050000000000004 0.5355469881829569
47.06 0.5309030439898803
47.07 0.5262060099348225
47.08 0.5214563557172747
47.09 0.5166545562987006
47.1 0.5118010918550407
47.11 0.5068964477286949
47.12 0.5019411143799885
47.13 0.49693558733812687
47.14 0.4918803671516431
47.15 0.4867759593383431
47.160000000000004 0.4816228743347546
47.17 0.4764216274450836
47.18 0.47117273878968485
47.19 0.46587673325304974
47.2 0.4605341404313187
47.21 0.4551454945793217
47.22 0.4497113345571534
47.230000000000004 0.4442322037762875
47.24 0.43870865014523636
47.25 0.43314122601475996
47.26 0.4275304881226319
47.27 0.4218769975379658
47.28 0.4161813196051089
47.29 0.4104440238871081
47.300000000000004 0.40466568410875414
47.31 0.3988468780992096
47.32 0.3929881877342264
47.33 0.38709019887795887
47.34 0.38115350132437764
47.35 0.3751786887382908
47.36 0.369166358595978
47.37 0.36311711212544323
47.38 0.3570315542462925
47.39 0.35091029350924247
47.4 0.34475394203526577
47.410000000000004 0.3385631154543795
47.42 0.3323384328440828
47.43 0.32608051666744947
47.44 0.31978999271088226
47.45 0.3134674900215347
47.46 0.307113640844407
47.47 0.3007290805591221
47.480000000000004 0.29431444761638803
47.49 0.28787038347415356
47.5 0.28139753253346284
47.51 0.27489654207401587
47.52 0.2683680621894412
47.53 0.26181274572228697
47.54 0.25523124819873705
47.550000000000004 0.24862422776305926
47.56 0.2419923451117913
47.57 0.2353362634276718
47.58 0.22865664831332244
47.59 0.22195416772468832
47.6 0.2152294919042429
47.61 0.20848329331396437
47.62 0.20171624656808995
47.63 0.194929028365655
47.64 0.18812231742282384
47.65 0.18129679440501847
47.660000000000004 0.17445314185885277
47.67 0.16759204414387832
47.68 0.16071418736414902
47.69 0.15382025929961138
47.7 0.14691094933732687
47.71 0.13998694840253403
47.72 0.13304894888955635
47.730000000000004 0.12609764459256348
47.74 0.11913373063619237
47.75 0.1121579034060354
47.76 0.10517086047900244
47.77 0.09817330055356367
47.78 0.09116592337988036
47.79 0.08414942968983041
47.800000000000004 0.07712452112693577
47.81 0.07009190017619865
47.82 0.06305227009385364
47.83 0.05600633483704263
47.84 0.04895479899341971
47.85 0.041898367710692976
47.86 0.03483774662611037
47.870000000000005 0.027773641795896507
47.88 0.02070675962464768
47.89 0.013637806794691964
47.9 0.006567490195421581
47.910000000000004 -0.0005034831473954516
47.92 -0.007574406142317311
47.93 -0.014644571702936923
47.94 -0.021713272818590007
47.95 -0.028779802625055566
47.96 -0.03584345447524171
47.97 -0.04290352200984977
47.980000000000004 -0.049959299228009665
47.99 -0.05701008055787937
48.0 -0.06405516092720152
48.01 -0.07109383583381007
48.02 -0.0781254014160799
48.03 -0.08514915452331241
48.04 -0.09216439278604999
48.050000000000004 -0.09917041468631237
48.06 -0.10616651962774784
48.07 -0.11315200800569235
48.08 -0.12012618127712932
48.09 -0.12708834203054337
48.1 -0.134037794055661
48.11 -0.14097384241307082
48.120000000000005 -0.14789579350371715
48.13 -0.1548029551382592
48.14 -0.16169463660628944
48.15 -0.16857014874540413
48.160000000000004 -0.17542880401011895
48.17 -0.18226991654062294
48.18 -0.18909280223136396
48.19 -0.19589677879945863
48.2 -0.20268116585292015
48.21 -0.20944528495869677
48.22 -0.21618845971051467
48.230000000000004 -0.22291001579651798
48.24 -0.22960928106669937
48.25 -0.23628558560011453
48.26 -0.24293826177187366
48.27 -0.2495666443199035
48.28 -0.2561700704114728
48.29 -0.26274787970947533
48.300000000000004 -0.2692994144384627
48.31 -0.27582401945042173
48.32 -0.2823210422902883
48.33 -0.28878983326119256
48.34 -0.2952297454894281
48.35 -0.30164013498913866
48.36 -0.3080203607267163
48.370000000000005 -0.314369784684904
48.38 -0.3206877719265972
48.39 -0.3269736906583366
48.4 -0.33322691229348733
48.410000000000004 -0.3394468115150969
48.42 -0.3456327663384264
48.43 -0.35178415817314834
48.44 -0.35790037188520546
48.45 -0.3639807958583234
48.46 -0.3700248220551718
48.47 -0.3760318460781677
48.480000000000004 -0.3820012672299146
48.49 -0.38793248857327184
48.5 -0.39382491699104777
48.51 -0.3996779632453109
48.52 -0.4054910420363133
48.53 -0.4112635720610202
48.54 -0.41699497607123953
48.550000000000004 -0.42268468093134637
48.56 -0.42833211767559615
48.57 -0.4339367215650206
48.58 -0.43949793214390126
48.59 -0.44501519329581457
48.6 -0.45048795329924307
48.61 -0.455915664882747
48.620000000000005 -0.4612977852796911
48.63 -0.46663377628252084
48.64 -0.47192310429658246
48.65 -0.47716524039348235
48.660000000000004 -0.4823596603639793
48.67 -0.4875058447704049
48.68 -0.4926032789986069
48.69 -0.49765145330941046
48.7 -0.5026498628895912
48.71 -0.5075980079023565
48.72 -0.5124953935373285
48.730000000000004 -0.5173415300600248
48.74 -0.5221359328608317
48.75 -0.5268781225034643
48.76 -0.5315676247729102
48.77 -0.5362039707228503
48.78 -0.5407866967225533
48.79 -0.5453153445032382
48.800000000000004 -0.5497894612039006
48.81 -0.5542085994165991
48.82 -0.5585723172311948
48.83 -0.5628801782795427
48.84 -0.567131751779128
48.85 -0.5713266125761436
48.86 -0.5754643411880055
48.870000000000005 -0.5795445238453005
48.88 -0.5835667525331633
48.89 -0.5875306250320766
48.9 -0.5914357449580941
48.910000000000004 -0.5952817218024772
48.92 -0.5990681709707465
48.93 -0.6027947138211406
48.94 -0.6064609777024798
48.95 -0.6100665959914312
48.96 -0.6136112081291706
48.97 -0.617094459657438
48.980000000000004 -0.6205160022539834
48.99 -0.6238754937673984
49.0 -0.627172598251331
49.01 -0.6304069859980805
49.02 -0.6335783335715678
49.03 -0.636686323839678
49.04 -0.6397306460059745
49.050000000000004 -0.6427109956407775
49.06 -0.6456270747116071
49.07 -0.6484785916129863
49.08 -0.6512652611956011
49.09 -0.6539868047948157
49.1 -0.656642950258538
49.11 -0.6592334319744352
49.120000000000005 -0.6617579908964942
49.13 -0.6642163745709267
49.14 -0.6666083371614139
49.15 -0.66893363947369
49.160000000000004 -0.6711920489794616
49.17 -0.6733833398396601
49.18 -0.6755072929270256
49.19 -0.6775636958480192
49.2 -0.6795523429640626
49.21 -0.6814730354121014
49.22 -0.6833255811244912
49.230000000000004 -0.6851097948482047
49.24 -0.6868254981633563
49.25 -0.688472519501044
49.26 -0.6900506941605069
49.27 -0.6915598643255942
49.28 -0.6929998790805468
49.29 -0.6943705944250894
49.300000000000004 -0.6956718732888297
49.31 -0.6969035855449658
49.32 -0.6980656080232984
49.33 -0.699157824522548
49.34 -0.700180125821975
49.35 -0.7011324096923013
49.36 -0.7020145809059334
49.370000000000005 -0.7028265512464851
49.38 -0.703568239517599
49.39 -0.704239571551066
49.4 -0.7048404802142423
49.410000000000004 -0.7053709054167622
49.42 -0.7058307941165477
49.43 -0.7062201003251118
49.44 -0.7065387851121583
49.45 -0.706786816609474
49.46 -0.7069641700141156
49.47 -0.7070708275908907
49.480000000000004 -0.7071067786741304
49.49 -0.7070720196687564
49.5 -0.7069665540506404
49.51 -0.706790392366256
49.52 -0.706543552231625
49.53 -0.7062260583305553
49.54 -0.7058379424121722
49.550000000000004 -0.7053792432877443
49.56 -0.7048500068268017
49.57 -0.7042502859525493
49.58 -0.703580140636575
49.59 -0.702839637892852
49.6 -0.7020288517710374
49.61 -0.7011478633490676
49.620000000000005 -0.700196760725051
49.63 -0.6991756390084573
49.64 -0.698084600310607
49.65 -0.6969237537344609
49.660000000000004 -0.6956932153637092
49.67 -0.6943931082511636
49.68 -0.6930235624064519
49.69 -0.6915847147830172
49.7 -0.6900767092644229
49.71 -0.6884996966499641
49.72 -0.6868538346395883
49.730000000000004 -0.6851392878181247
49.74 -0.6833562276388269
49.75 -0.6815048324062268
49.76 -0.6795852872583049
49.77 -0.6775977841479763
49.78 -0.6755425218238958
49.79 -0.6734197058105832
49.800000000000004 -0.6712295483878707
49.81 -0.6689722685696756
49.82 -0.6666480920820985
49.83 -0.6642572513408515
49.84 -0.6617999854280161
49.85 -0.6592765400681362
49.86 -0.6566871676036448
49.870000000000005 -0.6540321269696304
49.88 -0.651311683667944
49.89 -0.6485261097406487
49.9 -0.645675683742816
49.910000000000004 -0.6427606907146703
49.92 -0.6397814221530853
49.93 -0.6367381759824344
49.94 -0.6336312565247986
49.95 -0.6304609744695345
49.96 -0.627227646842206
49.97 -0.6239315969728813
49.980000000000004 -0.6205731544638005
49.99 -0.6171526551564158


==> y0tl.dat <==
0.0 -2.2 
0.01 -2.16016823128967 
0.02 -2.084597682366052 
0.03 -2.018777344607457 
0.04 -1.951606993847673 
0.05 -1.8857274945789482 
0.06 -1.8204504610053702 
0.07 -1.7558977046580164 
0.08 -1.6919978225273833 
0.09 -1.6287289791968003 
0.1 -1.5660599483824855 
0.11 -1.5039641881992067 
0.12 -1.442416270114986 
0.13 -1.381392586528669 
0.14 -1.3208710374975954 
0.15 -1.2608309752748788 
0.16 -1.2012530969817325 
0.17 -1.1421193591698882 
0.18 -1.0834128956448386 
0.19 -1.0251179422773549 
0.2 -0.9672197672209235 
0.21 -0.9097046062994101 
0.22 -0.8525596030657253 
0.23 -0.7957727531496002 
0.24 -0.7393328525325099 
0.25 -0.683229449426032 
0.26 -0.6274527994591984 
0.27 -0.5719938239078693 
0.28 -0.5168440707234877 
0.29 -0.4619956781405227 
0.3 -0.40744134066161947 
0.31 -0.3531742772372492 
0.32 -0.2991882014726654 
0.33 -0.24547729370943527 
0.34 -0.19203617484187563 
0.35000000000000003 -0.13885988174056152 
0.36 -0.08594384416575941 
0.37 -0.03328386306337319 
0.38 0.019123909855229826 
0.39 0.07128299134011226 
0.4 0.1231965847197258 
0.41000000000000003 0.17486759698464022 
0.42 0.22629865490871906 
0.43 0.2774921202729176 
0.44 0.32845010425184196 
0.45 0.37917448101863577 
0.46 0.4296669006195568 
0.47000000000000003 0.47992880116575554 
0.48 0.5299614203862735 
0.49 0.579765806583033 
0.5 0.6293428290256458 
0.51 0.6786931878211442 
0.52 0.7278174232912565 
0.53 0.7767159248875298 
0.54 0.8253889396725281 
0.55 0.8738365803933463 
0.56 0.9220588331719355 
0.5700000000000001 0.9700555648350371 
0.58 1.0178265299050424 
0.59 1.0653713772716449 
0.6 1.1126896565628945 
0.61 1.1597808242330183 
0.62 1.206644249383292 
0.63 1.2532792193312026 
0.64 1.2996849449421894 
0.65 1.3458605657373666 
0.66 1.3918051547898176 
0.67 1.4375177234212813 
0.68 1.482997225710354 
0.6900000000000001 1.5282425628226655 
0.7000000000000001 1.5732525871728966 
0.71 1.618026106427912 
0.72 1.662561887359794 
0.73 1.7068586595570339 
0.74 1.750915119001719 
0.75 1.7947299315201046 
0.76 1.8383017361135867 
0.77 1.8816291481767027 
0.78 1.9247107626084807 
0.79 1.967545156823097 
0.8 2.0101308936655586 
0.81 2.052466524237796 
0.8200000000000001 2.0945505906403636 
0.8300000000000001 2.1363816286346333 
0.84 2.17795817023023 
0.85 2.219278746202171 
0.86 2.260341888542056 
0.87 2.3011461328474283 
0.88 2.341690020653299 
0.89 2.38197210170965 
0.9 2.4219909362086347 
0.91 2.4617450969650174 
0.92 2.5012331715533365 
0.93 2.540453764405113 
0.9400000000000001 2.579405498869396 
0.9500000000000001 2.6180870192397867 
0.96 2.656496992751066 
0.97 2.6946341115484365 
0.98 2.7324970946323797 
0.99 2.7700846897820144 
1.0 2.8073956754598917 
1.01 2.8444288627010272 
1.02 2.8811830969890395 
1.03 2.917657260122165 
1.04 2.9538502720719912 
1.05 2.98976109283766 
1.06 3.025388724298391 
1.07 3.0607322120671 
1.08 3.0957906473479992 
1.09 3.130563168800995 
1.1 3.165048964415852 
1.11 3.1992472733990303 
1.12 3.2331573880762385 
1.1300000000000001 3.26677865581376 
1.1400000000000001 3.3001104809617243 
1.1500000000000001 3.3331523268225265 
1.16 3.3659037176477664 
1.17 3.3983642406670893 
1.18 3.430533548152526 
1.19 3.462411359521965 
1.2 3.4939974634856075 
1.21 3.525291720239336 
1.22 3.556294063709171 
1.23 3.587004503851086 
1.24 3.6174231290107324 
1.25 3.6475501083477555 
1.26 3.6773856943297036 
1.27 3.7069302253006744 
1.28 3.736184128130235 
1.29 3.7651479209483134 
1.3 3.7938222159722015 
1.31 3.8222077224320223 
1.32 3.8503052496015076 
1.33 3.878115709941202 
1.34 3.9056401223617496 
1.35 3.932879615615272 
1.36 3.9598354318234508 
1.37 3.9865089301513486 
1.3800000000000001 4.012901590636694 
1.3900000000000001 4.039015018184861 
1.4000000000000001 4.064850946740581 
1.41 4.090411243647992 
1.42 4.115697914211591 
1.43 4.140713106471329 
1.44 4.16545911620618 
1.45 4.18993839218133 
1.46 4.21415343616268 
1.47 4.238101653662354 
1.48 4.261772968646269 
1.49 4.285158225076096 
1.5 4.308247971894481 
1.51 4.331032755534859 
1.52 4.353503068735566 
1.53 4.375649378152323 
1.54 4.397462134222425 
1.55 4.41893178528931 
1.56 4.440048790899036 
1.57 4.460803635376289 
1.58 4.4811868413693805 
1.59 4.501188983378294 
1.6 4.520800701205834 
1.61 4.540012713289446 
1.62 4.558815829868274 
1.6300000000000001 4.577200965941914 
1.6400000000000001 4.595159153978525 
1.6500000000000001 4.612681556331438 
1.6600000000000001 4.629759477325335 
1.67 4.64638437497485 
1.68 4.662547872300798 
1.69 4.678241768211385 
1.7 4.693458047918414 
1.71 4.708188892860876 
1.72 4.72242669011127 
1.73 4.7361640412425405 
1.74 4.749393770636561 
1.75 4.762108933217832 
1.76 4.774302821599077 
1.77 4.78596897262821 
1.78 4.797101173329137 
1.79 4.807693466231558 
1.8 4.817740154087838 
1.81 4.827235803977573 
1.82 4.836175250803196 
1.83 4.844553600182343 
1.84 4.852366230745182 
1.85 4.859608795847001 
1.86 4.866277224708611 
1.87 4.872367722998886 
1.8800000000000001 4.877876772875714 
1.8900000000000001 4.882801132503103 
1.9000000000000001 4.887137835063797 
1.9100000000000001 4.890884187287906 
1.92 4.894037767519317 
1.93 4.8965964233425 
1.94 4.898558268793221 
1.95 4.899921681177225 
1.96 4.9006852975215365 
1.97 4.90084801068325 
1.98 4.900408965140984 
1.99 4.899367552494135 
2.0 4.897723406695083 
2.0100000000000002 4.895476399039212 
2.02 4.8926266329373975 
2.0300000000000002 4.8891744384951235 
2.04 4.88512036692195 
2.05 4.880465184794409 
2.06 4.875209868194786 
2.07 4.869355596747463 
2.08 4.862903747573751 
2.09 4.855855889185255 
2.1 4.848213775334956 
2.11 4.839979338844232 
2.12 4.831154685423175 
2.13 4.821742087500461 
2.14 4.811743978078197 
2.15 4.801162944626054 
2.16 4.790001723028103 
2.17 4.778263191594704 
2.18 4.76595036515093 
2.19 4.753066389211921 
2.2 4.739614534254752 
2.21 4.725598190095379 
2.22 4.711020860378413 
2.23 4.6958861571865524 
2.24 4.680197795775717 
2.25 4.663959589441079 
2.2600000000000002 4.647175444518496 
2.27 4.629849355525005 
2.2800000000000002 4.611985400441501 
2.29 4.593587736139886 
2.3000000000000003 4.574660593956544 
2.31 4.555208275413228 
2.32 4.535235148086087 
2.33 4.514745641622882 
2.34 4.493744243908126 
2.35 4.472235497375293 
2.36 4.450223995465015 
2.37 4.427714379227629 
2.38 4.404711334068301 
2.39 4.3812195866324695 
2.4 4.35724390182923 
2.41 4.332789079989935 
2.42 4.30785995415915 
2.43 4.282461387514843 
2.44 4.256598270914618 
2.45 4.230275520564546 
2.46 4.203498075807166 
2.47 4.176270897025005 
2.48 4.148598963656019 
2.49 4.120487272317158 
2.5 4.09194083503238 
2.5100000000000002 4.062964677561258 
2.52 4.033563837824442 
2.5300000000000002 4.0037433644221645 
2.54 3.9735083152420345 
2.5500000000000003 3.9428637561523576 
2.56 3.9118147597773136 
2.57 3.8803664043503 
2.58 3.8485237726418675 
2.59 3.8162919509586857 
2.6 3.783676028210101 
2.61 3.750681095038843 
2.62 3.7173122430126124 
2.63 3.6835745638732824 
2.64 3.649473148840571 
2.65 3.6150130879671343 
2.66 3.5801994695421127 
2.67 3.545037379540235 
2.68 3.5095319011137254 
2.69 3.473688114124313 
2.7 3.4375110947127547 
2.71 3.4010059149033753 
2.72 3.364177642241244 
2.73 3.3270313394596367 
2.74 3.2895720641756343 
2.75 3.2518048686116794 
2.7600000000000002 3.2137347993411027 
2.77 3.1753668970556572 
2.7800000000000002 3.1367061963532366 
2.79 3.09775772554397 
2.8000000000000003 3.058526506473064 
2.81 3.019017554358754 
2.82 2.9792358776438648 
2.83 2.939186477859536 
2.84 2.898874349499753 
2.85 2.858304479905372 
2.86 2.817481849156446 
2.87 2.776411429971676 
2.88 2.7350981876139064 
2.89 2.6935470798006453 
2.9 2.6517630566186505 
2.91 2.609751060441655 
2.92 2.5675160258504244 
2.93 2.5250628795543086 
2.94 2.482396540313588 
2.95 2.4395219188618853 
2.96 2.3964439178280403 
2.97 2.3531674316568045 
2.98 2.3096973465278428 
2.99 2.266038540272498 
3.0 2.2221958822878576 
3.0100000000000002 2.1781742334476863 
3.02 2.1339784460098215 
3.0300000000000002 2.089613363519654 
3.04 2.045083820709379 
3.0500000000000003 2.0003946433926902 
3.06 1.955550648354654 
3.0700000000000003 1.9105566432365035 
3.08 1.8654174264151457 
3.09 1.8201377868771502 
3.1 1.7747225040870784 
3.11 1.7291763478499649 
3.12 1.6835040781678325 
3.13 1.6377104450901145 
3.14 1.5918001885578903 
3.15 1.54577803824184 
3.16 1.4996487133738574 
3.17 1.4534169225722584 
3.18 1.407087363660555 
3.19 1.3606647234797447 
3.2 1.3141536776941207 
3.21 1.2675588905905741 
3.22 1.2208850148714014 
3.23 1.1741366914406217 
3.24 1.1273185491838216 
3.25 1.0804352047415577 
3.2600000000000002 1.0334912622763441 
3.27 0.9864913132332578 
3.2800000000000002 0.939439936094219 
3.29 0.892341696125977 
3.3000000000000003 0.8452011451218677 
3.31 0.7980228211373825 
3.3200000000000003 0.7508112482196276 
3.33 0.7035709361307121 
3.34 0.656306380065142 
3.35 0.6090220603612865 
3.36 0.5617224422069644 
3.37 0.5144119753392422 
3.38 0.46709509373849095 
3.39 0.41977621531678283 
3.4 0.37245974160068074 
3.41 0.32515005740850444 
3.42 0.27785153052212275 
3.43 0.2305685113533441 
3.44 0.18330533260497345 
3.45 0.13606630892658234 
3.46 0.0888557365650651 
3.47 0.04167789301003284 
3.48 -0.005462963365903059 
3.49 -0.0525625936719029 
3.5 -0.09961677886867537 
3.5100000000000002 -0.14662132014322055 
3.52 -0.19357203928849007 
3.5300000000000002 -0.24046477908793268 
3.54 -0.287295403704885 
3.5500000000000003 -0.3340597990767771 
3.56 -0.3807538733141402 
3.5700000000000003 -0.42737355710437275 
3.58 -0.47391480412026554 
3.59 -0.5203735914332728 
3.6 -0.5667459199315129 
3.61 -0.613027814742508 
3.62 -0.6592153256606612 
3.63 -0.7053045275794853 
3.64 -0.7512915209285967 
3.65 -0.7971724321154996 
3.66 -0.8429434139721899 
3.67 -0.8886006462066111 
3.68 -0.9341403358590111 
3.69 -0.9795587177632468 
3.7 -1.0248520550130962 
3.71 -1.0700166394336383 
3.72 -1.11504879205779 
3.73 -1.1599448636080611 
3.74 -1.2047012349836363 
3.75 -1.249314317752876 
3.7600000000000002 -1.29378055465135 
3.77 -1.338096420085516 
3.7800000000000002 -1.3822584206421877 
3.79 -1.4262630956039137 
3.8000000000000003 -1.4701070174704356 
3.81 -1.5137867924863757 
3.8200000000000003 -1.557299061175344 
3.83 -1.600640498880627 
3.84 -1.6438078163126932 
3.85 -1.6867977601036899 
3.86 -1.7296071133691984 
3.87 -1.7722326962774526 
3.88 -1.8146713666263143 
3.89 -1.8569200204282437 
3.9 -1.89897559250359 
3.91 -1.9408350570824815 
3.92 -1.9824954284156602 
3.93 -2.0239537613945946 
3.94 -2.0652071521812463 
3.95 -2.1062527388478625 
3.96 -2.1470877020272248 
3.97 -2.1877092655737536 
3.98 -2.2281146972359624 
3.99 -2.268301309340699 
4.0 -2.3082664594897304 
4.01 -2.348007551269153 
4.0200000000000005 -2.3875220349722426 
4.03 -2.4268074083362956 
4.04 -2.4658612172941354 
4.05 -2.50468105674089 
4.0600000000000005 -2.5432645713168016 
4.07 -2.581609456206738 
4.08 -2.6197134579572507 
4.09 -2.6575743753119276 
4.1 -2.6951900600659617 
4.11 -2.7325584179407993 
4.12 -2.769677409479865 
4.13 -2.80654505096633 
4.14 -2.843159415364037 
4.15 -2.8795186332826552 
4.16 -2.9156208939683026 
4.17 -2.9514644463208257 
4.18 -2.9870475999391233 
4.19 -3.022368726195833 
4.2 -3.05742625934292 
4.21 -3.092218697649653 
4.22 -3.1267446045746663 
4.23 -3.1610026099737767 
4.24 -3.1949914113454367 
4.25 -3.228709775115708 
4.26 -3.262156537964836 
4.2700000000000005 -3.295330608197538 
4.28 -3.3282309671593375 
4.29 -3.3608566707013017 
4.3 -3.39320685069579 
4.3100000000000005 -3.4252807166058643 
4.32 -3.4570775571112766 
4.33 -3.4885967417940074 
4.34 -3.5198377228866273 
4.3500000000000005 -3.55080003708683 
4.36 -3.5814833074417987 
4.37 -3.611887245306192 
4.38 -3.6420116523778523 
4.39 -3.671856422815513 
4.4 -3.701421545443138 
4.41 -3.7307071060456987 
4.42 -3.759713289761639 
4.43 -3.7884403835774587 
4.44 -3.81688877893034 
4.45 -3.8450589744249926 
4.46 -3.872951578671406 
4.47 -3.9005673132505385 
4.48 -3.9279070158155194 
4.49 -3.954971643336367 
4.5 -3.981762275496843 
4.51 -4.008280118252552 
4.5200000000000005 -4.03452650756012 
4.53 -4.060502913287851 
4.54 -4.086210943319088 
4.55 -4.111652347860195 
4.5600000000000005 -4.136829023965988 
4.57 -4.1617430202962975 
4.58 -4.186396542544449 
4.59 -4.210791525239921 
4.6000000000000005 -4.234922347121297 
4.61 -4.258779322962846 
4.62 -4.282353409150397 
4.63 -4.305635329123843 
4.64 -4.328615787577066 
4.65 -4.35128543650462 
4.66 -4.373634898242599 
4.67 -4.395654775751511 
4.68 -4.417335666031455 
4.69 -4.438668172982496 
4.7 -4.459642920500117 
4.71 -4.480250565570467 
4.72 -4.5004818113647955 
4.73 -4.5203274202787735 
4.74 -4.53977822687522 
4.75 -4.5588251506865465 
4.76 -4.5774592088348705 
4.7700000000000005 -4.59567152842866 
4.78 -4.613453358696308 
4.79 -4.630796082818491 
4.8 -4.647691229423108 
4.8100000000000005 -4.664130483708417 
4.82 -4.680105698162272 
4.83 -4.695608902847535 
4.84 -4.710632315226251 
4.8500000000000005 -4.725168349497602 
4.86 -4.7392096254273826 
4.87 -4.752748976649282 
4.88 -4.7657794584211315 
4.89 -4.77829435482189 
4.9 -4.790287185378012 
4.91 -4.801751711110496 
4.92 -4.812681939996709 
4.93 -4.823072131843656 
4.94 -4.832916802572063 
4.95 -4.842210727913047 
4.96 -4.850948946521684 
4.97 -4.859126762513983 
4.98 -4.866739747436081 
4.99 -4.873783741676417 
5.0 -4.880254855333704 
5.01 -4.886149468555162 
5.0200000000000005 -4.891464231361227 
5.03 -4.896196062974328 
5.04 -4.9003421506707365 
5.05 -4.903899948175588 
5.0600000000000005 -4.906867173622218 
5.07 -4.909241807097796 
5.08 -4.911022087797957 
5.09 -4.912206510813648 
5.1000000000000005 -4.912793823573853 
5.11 -4.912783021968092 
5.12 -4.912173346172753 
5.13 -4.910964276205281 
5.14 -4.90915552723021 
5.15 -4.906747044640691 
5.16 -4.903738998938977 
5.17 -4.900131780438754 
5.18 -4.895925993811861 
5.19 -4.891122452501191 
5.2 -4.885722173021053 
5.21 -4.879726369165436 
5.22 -4.873136446143961 
5.23 -4.865953994664361 
5.24 -4.858180784979617 
5.25 -4.849818760916833 
5.26 -4.840870033904205 
5.2700000000000005 -4.831336877011333 
5.28 -4.821221719017343 
5.29 -4.810527138520232 
5.3 -4.799255858100012 
5.3100000000000005 -4.787410738547178 
5.32 -4.774994773167245 
5.33 -4.762011082171066 
5.34 -4.74846290715983 
5.3500000000000005 -4.734353605712747 
5.36 -4.719686646084618 
5.37 -4.704465602019589 
5.38 -4.688694147686743 
5.39 -4.672376052742286 
5.4 -4.655515177522475 
5.41 -4.638115468370674 
5.42 -4.620180953101339 
5.43 -4.601715736603042 
5.44 -4.582723996582153 
5.45 -4.563209979448144 
5.46 -4.543177996341095 
5.47 -4.522632419301381 
5.48 -4.5015776775812 
5.49 -4.480018254097064 
5.5 -4.457958682022151 
5.51 -4.435403541516917 
5.5200000000000005 -4.412357456596193 
5.53 -4.388825092130614 
5.54 -4.36481115098004 
5.55 -4.340320371256337 
5.5600000000000005 -4.315357523712788 
5.57 -4.289927409257086 
5.58 -4.264034856584874 
5.59 -4.237684719930533 
5.6000000000000005 -4.210881876931897 
5.61 -4.183631226605435 
5.62 -4.155937687428416 
5.63 -4.127806195524481 
5.64 -4.0992417029490475 
5.65 -4.070249176070903 
5.66 -4.04083359404641 
5.67 -4.010999947382654 
5.68 -3.9807532365859895 
5.69 -3.9500984708923674 
5.7 -3.9190406670759415 
5.71 -3.8875848483324407 
5.72 -3.855736043233893 
5.73 -3.823499284751299 
5.74 -3.7908796093419643 
5.75 -3.757882056098234 
5.76 -3.724511665954479 
5.7700000000000005 -3.69077348094922 
5.78 -3.6566725435394245 
5.79 -3.6222138959640082 
5.8 -3.5874025796537525 
5.8100000000000005 -3.5522436346848516 
5.82 -3.5167420992734755 
5.83 -3.4809030093087365 
5.84 -3.4447313979216405 
5.8500000000000005 -3.4082322950875747 
5.86 -3.371410727260104 
5.87 -3.334271717033816 
5.88 -3.2968202828341453 
5.89 -3.259061438632111 
5.9 -3.2210001936820714 
5.91 -3.1826415522805926 
5.92 -3.1439905135447095 
5.93 -3.105052071207846 
5.94 -3.0658312134318235 
5.95 -3.0263329226333973 
5.96 -2.9865621753238916 
5.97 -2.946523941960531 
5.98 -2.9062231868081776 
5.99 -2.8656648678102252 
6.0 -2.8248539364674823 
6.01 -2.783795337723931 
6.0200000000000005 -2.742494009858341 
6.03 -2.700954884380721 
6.04 -2.659182885932719 
6.05 -2.6171829321910756 
6.0600000000000005 -2.574959933773336 
6.07 -2.532518794145045 
6.08 -2.4898644095277254 
6.09 -2.4470016688069602 
6.1000000000000005 -2.4039354534399764 
6.11 -2.3606706373621336 
6.12 -2.3172120868918062 
6.13 -2.273564660633142 
6.140000000000001 -2.2297332093762616 
6.15 -2.1857225759944536 
6.16 -2.141537595338002 
6.17 -2.0971830941242677 
6.18 -2.0526638908237205 
6.19 -2.007984795541605 
6.2 -1.9631506098949998 
6.21 -1.9181661268849863 
6.22 -1.873036130763761 
6.23 -1.8277653968964456 
6.24 -1.7823586916174616 
6.25 -1.7368207720812883 
6.26 -1.6911563861074932 
6.2700000000000005 -1.645370272019898 
6.28 -1.5994671584797988 
6.29 -1.5534517643131462 
6.3 -1.5073287983316201 
6.3100000000000005 -1.4611029591475446 
6.32 -1.4147789349826052 
6.33 -1.3683614034703218 
6.34 -1.3218550314522801 
6.3500000000000005 -1.275264474768095 
6.36 -1.2285943780391058 
6.37 -1.1818493744458247 
6.38 -1.135034085499141 
6.390000000000001 -1.0881531208053052 
6.4 -1.0412110778247268 
6.41 -0.9942125416246204 
6.42 -0.9471620846255299 
6.43 -0.9000642663417893 
6.44 -0.8529236331159602 
6.45 -0.8057447178472936 
6.46 -0.758532039714283 
6.47 -0.7112901038913548 
6.48 -0.6640234012597577 
6.49 -0.6167364081127176 
6.5 -0.5694335858549139 
6.51 -0.5221193806963411 
6.5200000000000005 -0.47479822334062183 
6.53 -0.42747452866783286 
6.54 -0.3801526954119049 
6.55 -0.3328371058326653 
6.5600000000000005 -0.2855321253825812 
6.57 -0.238242102368261 
6.58 -0.19097136760678052 
6.59 -0.14372423407688772 
6.6000000000000005 -0.09650499656513906 
6.61 -0.04931793130702583 
6.62 -0.0021672956231387625 
6.63 0.044942672449580646 
6.640000000000001 0.0920077545314574 
6.65 0.13902375227852332 
6.66 0.185986487765748 
6.67 0.23289180387501968 
6.68 0.279735564687844 
6.69 0.32651365588274106 
6.7 0.37322198513730914 
6.71 0.4198564825349388 
6.72 0.46641310097616917 
6.73 0.512887816594669 
6.74 0.559276629177841 
6.75 0.6055755625920588 
6.76 0.6517806652125284 
6.7700000000000005 0.6978880103577977 
6.78 0.7438936967289377 
6.79 0.7897938488533975 
6.8 0.8355846175335926 
6.8100000000000005 0.8812621803002428 
6.82 0.9268227418705183 
6.83 0.9722625346110338 
6.84 1.0175778190057636 
6.8500000000000005 1.062764884128933 
6.86 1.1078200481229703 
6.87 1.1527396586815915 
6.88 1.197520093538128 
6.890000000000001 1.2421577609591772 
6.9 1.2866491002437053 
6.91 1.3309905822277086 
6.92 1.3751787097945731 
6.93 1.419210018391267 
6.94 1.4630810765505236 
6.95 1.506788486419167 
6.96 1.550328884292774 
6.97 1.5936989411568383 
6.98 1.6368953632346503 
6.99 1.6799148925421001 
7.0 1.7227543074496403 
7.01 1.7654104232516292 
7.0200000000000005 1.807880092743341 
7.03 1.8501602068058836 
7.04 1.8922476949993448 
7.05 1.934139526164443 
7.0600000000000005 1.975832709033037 
7.07 2.0173242928478063 
7.08 2.0586113679915012 
7.09 2.0996910666261104 
7.1000000000000005 2.1405605633423823 
7.11 2.181217075820107 
7.12 2.22165786549963 
7.13 2.261880238265052 
7.140000000000001 2.301881545139647 
7.15 2.3416591829940043 
7.16 2.381210595267478 
7.17 2.420533272703504 
7.18 2.4596247540994605 
7.19 2.4984826270716556 
7.2 2.5371045288362164 
7.21 2.575488147006535 
7.22 2.613631220408102 
7.23 2.6515315399114914 
7.24 2.6891869492843954 
7.25 2.726595346063563 
7.26 2.7637546824476447 
7.2700000000000005 2.800662966211898 
7.28 2.837318261645851 
7.29 2.8737186905149987 
7.3 2.909862433047752 
7.3100000000000005 2.9457477289488305 
7.32 2.981372878440456 
7.33 3.016736243332677 
7.34 3.0518362481243324 
7.3500000000000005 3.0866713811361426 
7.36 3.121240195677591 
7.37 3.1555413112492805 
7.38 3.1895734147826054 
7.390000000000001 3.2233352619186144 
7.4 3.256825678328131 
7.41 3.2900435610752283 
7.42 3.322987880026352 
7.43 3.3556576793074577 
7.44 3.3880520788117146 
7.45 3.420170275760431 
7.46 3.4520115463200707 
7.47 3.483575247278319 
7.48 3.514860817782433 
7.49 3.5458677811432016 
7.5 3.5765957467081346 
7.51 3.6070444118076344 
7.5200000000000005 3.6372135637782232 
7.53 3.6671030820670474 
7.54 3.696712940422256 
7.55 3.7260432091740183 
7.5600000000000005 3.7550940576113616 
7.57 3.7838657564602296 
7.58 3.812358680468609 
7.59 3.8405733111048512 
7.6000000000000005 3.8685102393758015 
7.61 3.896170168771697 
7.62 3.923553918345345 
7.63 3.9506624259334755 
7.640000000000001 3.9774967515288306 
7.65 4.004058080811983 
7.66 4.030347728852619 
7.67 4.056367143990585 
7.68 4.082117911907788 
7.69 4.107601759902751 
7.7 4.132820561380515 
7.71 4.157776340571394 
7.72 4.182471277493196 
7.73 4.206907517581129 
7.74 4.231081210993528 
7.75 4.254982479550325 
7.76 4.278602338691414 
7.7700000000000005 4.301931511123151 
7.78 4.3249607120927305 
7.79 4.347680599154618 
7.8 4.3700817988831275 
7.8100000000000005 4.3921549162772635 
7.82 4.413890548346251 
7.83 4.435279296909011 
7.84 4.45631178169029 
7.8500000000000005 4.476978653411203 
7.86 4.497270606888911 
7.87 4.517178394087547 
7.88 4.536692837079706 
7.890000000000001 4.555804840874399 
7.9 4.574505406069375 
7.91 4.592785641286438 
7.92 4.610636775349914 
7.930000000000001 4.628050169169864 
7.94 4.6450173272935436 
7.95 4.66152990909037 
7.96 4.677579739537994 
7.97 4.693158819579123 
7.98 4.708259336021325 
7.99 4.722873670954411 
8.0 4.736994410662701 
8.01 4.75061435401205 
8.02 4.763726520294333 
8.03 4.776324156514733 
8.040000000000001 4.788400744110041 
8.05 4.799950005088801 
8.06 4.810965907587013 
8.07 4.8214426708355855 
8.08 4.831374769538548 
8.09 4.840756937663363 
8.1 4.849584171647289 
8.11 4.857851733025936 
8.120000000000001 4.865555150492483 
8.13 4.872690221398008 
8.14 4.879253012705435 
8.15 4.885239861411296 
8.16 4.890647374451277 
8.17 4.895472428106902 
8.18 4.899712166932186 
8.19 4.903364002220136 
8.2 4.906425610030143 
8.21 4.908894928798092 
8.22 4.910770156551797 
8.23 4.912049747754896 
8.24 4.912732409802841 
8.25 4.912817099194793 
8.26 4.912303017405528 
8.27 4.911189606481349 
8.28 4.909476544384017 
8.290000000000001 4.9071637401064265 
8.3 4.904251328583504 
8.31 4.9007396654213355 
8.32 4.896629321467111 
8.33 4.891921077241816 
8.34 4.886615917257031 
8.35 4.880715024236422 
8.36 4.8742197732618076 
8.370000000000001 4.867131725862807 
8.38 4.859452624068304 
8.39 4.851184384436997 
8.4 4.84232909208348 
8.41 4.8328889947153 
8.42 4.822866496695597 
8.43 4.812264153144858 
8.44 4.801084664094558 
8.45 4.789330868704342 
8.46 4.777005739553613 
8.47 4.7641123770174225 
8.48 4.750654003735694 
8.49 4.736633959183897 
8.5 4.722055694352521 
8.51 4.7069227665417985 
8.52 4.691238834277398 
8.53 4.675007652352018 
8.540000000000001 4.658233066997117 
8.55 4.6409190111882594 
8.56 4.62306950008701 
8.57 4.604688626621568 
8.58 4.585780557207832 
8.59 4.566349527611983 
8.6 4.546399838955222 
8.61 4.525935853860702 
8.620000000000001 4.5049619927424045 
8.63 4.4834827302351545 
8.64 4.461502591764675 
8.65 4.439026150256204 
8.66 4.416058022979903 
8.67 4.392602868530943 
8.68 4.368665383942 
8.69 4.344250301925528 
8.700000000000001 4.319362388243118 
8.71 4.294006439198946 
8.72 4.268187279254264 
8.73 4.241909758759662 
8.74 4.215178751801807 
8.75 4.187999154161216 
8.76 4.160375881377555 
8.77 4.132313866918937 
8.78 4.103818060451623 
8.790000000000001 4.074893426206486 
8.8 4.045544941438679 
8.81 4.015777594976812 
8.82 3.9855963858581074 
8.83 3.955006322045903 
8.84 3.924012419226006 
8.85 3.8926196996783524 
8.86 3.8608331912205776 
8.870000000000001 3.828657926220062 
8.88 3.796098940671176 
8.89 3.763161273334415 
8.9 3.7298499649343193 
8.91 3.6961700574129934 
8.92 3.6621265932362843 
8.93 3.6277246147496283 
8.94 3.59296916358075 
8.950000000000001 3.5578652800864385 
8.96 3.5224180028407415 
8.97 3.486632368161985 
8.98 3.4505134096761445 
8.99 3.4140661579141542 
9.0 3.377295639940858 
9.01 3.3402068790133757 
9.02 3.30280489426677 
9.03 3.2650947004249504 
9.040000000000001 3.2270813075348888 
9.05 3.188769720722253 
9.06 3.1501649399666953 
9.07 3.111271959895075 
9.08 3.0720957695910176 
9.09 3.0326413524192404 
9.1 2.9929136858632033 
9.11 2.9529177413746712 
9.120000000000001 2.9126584842338907 
9.13 2.872140873419106 
9.14 2.8313698614842617 
9.15 2.7903503944437418 
9.16 2.749087411663127 
9.17 2.7075858457549495 
9.18 2.6658506224785308 
9.19 2.623886660643013 
9.200000000000001 2.581698872012776 
9.21 2.5392921612144526 
9.22 2.496671425644836 
9.23 2.453841555378999 
9.24 2.410807433078005 
9.25 2.367573933895617 
9.26 2.3241459253834824 
9.27 2.2805282673942653 
9.28 2.2367258119822977 
9.290000000000001 2.192743403301285 
9.3 2.148585877498704 
9.31 2.1042580626065153 
9.32 2.059764778427867 
9.33 2.0151108364194847 
9.34 1.9703010395694895 
9.35 1.9253401822703724 
9.36 1.8802330501869289 
9.370000000000001 1.8349844201189374 
9.38 1.7895990598584195 
9.39 1.7440817280413081 
9.4 1.698437173993407 
9.41 1.6526701375705066 
9.42 1.6067853489925645 
9.43 1.5607875286718553 
9.44 1.5146813870350402 
9.450000000000001 1.468471624339063 
9.46 1.4221629304808685 
9.47 1.3757599848008792 
9.48 1.3292674558802262 
9.49 1.2826900013317168 
9.5 1.2360322675845408 
9.51 1.1892988896627126 
9.52 1.1424944909572772 
9.53 1.09562368299229 
9.540000000000001 1.048691065184603 
9.55 1.0017012245974921 
9.56 0.9546587356881636 
9.57 0.9075681600491796 
9.58 0.8604340461438562 
9.59 0.813260929035682 
9.6 0.7660533301118118 
9.61 0.718815756800688 
9.620000000000001 0.6715527022838619 
9.63 0.6242686452020588 
9.64 0.5769680493555576 
9.65 0.5296553633989494 
9.66 0.48233502053033306 
9.67 0.43501143817501375 
9.68 0.38768901766377073 
9.69 0.3403721439057493 
9.700000000000001 0.29306518505604817 
9.71 0.24577249217805874 
9.72 0.1984983989006095 
9.73 0.15124722106999205 
9.74 0.10402325639689979 
9.75 0.05683078409835551 
9.76 0.00967406453466356 
9.77 -0.037442661158554956 
9.78 -0.08451517144320336 
9.790000000000001 -0.1315392647563852 
9.8 -0.17851075989286638 
9.81 -0.22542549639230217 
9.82 -0.27227933493118417 
9.83 -0.3190681577194861 
9.84 -0.3657878689019847 
9.85 -0.4124343949642337 
9.86 -0.459003685143174 
9.870000000000001 -0.5054917118423802 
9.88 -0.5518944710519281 
9.89 -0.5982079827728846 
9.9 -0.6444282914464378 
9.91 -0.6905514663876597 
9.92 -0.7365736022239372 
9.93 -0.7824908193380836 
9.94 -0.8282992643161675 
9.950000000000001 -0.8739951104000877 
9.96 -0.9195745579449505 
9.97 -0.965033834881288 
9.98 -1.0103691971821782 
9.99 -1.055576929335344 
10.0 -1.1006533448202869 
10.01 -1.1455947865905498 
10.02 -1.1903976275612016 
10.03 -1.2350582711016314 
10.040000000000001 -1.279573151533773 
10.05 -1.3239387346358718 
10.06 -1.3681515181519281 
10.07 -1.4122080323069455 
10.08 -1.4561048403281531 
10.09 -1.499838538972337 
10.1 -1.5434057590594823 
10.11 -1.5868031660128818 
10.120000000000001 -1.6300274604059415 
10.13 -1.673075378515856 
10.14 -1.7159436928844178 
10.15 -1.7586292128861685 
10.16 -1.801128785304167 
10.17 -1.8434392949136307 
10.18 -1.885557665073748 
10.19 -1.9274808583279528 
10.200000000000001 -1.969205877013002 
10.21 -2.010729763877168 
10.22 -2.052049602707944 
10.23 -2.0931625189695944 
10.24 -2.134065680451013 
10.25 -2.1747562979242474 
10.26 -2.2152316258142 
10.27 -2.25548896287993 
10.28 -2.295525652908093 
10.290000000000001 -2.3353390854190135 
10.3 -2.3749266963859808 
10.31 -2.4142859689683163 
10.32 -2.4534144342588693 
10.33 -2.492309672046554 
10.34 -2.5309693115946574 
10.35 -2.5693910324355924 
10.36 -2.6075725651829176 
10.370000000000001 -2.6455116923613664 
10.38 -2.6832062492557913 
10.39 -2.7206541247798692 
10.4 -2.757853262365554 
10.41 -2.7948016608742265 
10.42 -2.8314973755306276 
10.43 -2.8679385188806545 
10.44 -2.904123261774202 
10.450000000000001 -2.940049834374259 
10.46 -2.9757165271935846 
10.47 -3.0111216921602946 
10.48 -3.0462637437138484 
10.49 -3.081141159932912 
10.5 -3.1157524836967485 
10.51 -3.150096323881806 
10.52 -3.1841713565953182 
10.53 -3.2179763264477947 
10.540000000000001 -3.2515100478664314 
10.55 -3.284771406451528 
10.56 -3.3177593603781905 
10.57 -3.3504729418456476 
10.58 -3.3829112585767325 
10.59 -3.4150734953701427 
10.6 -3.446958915708326 
10.61 -3.478566863423935 
10.620000000000001 -3.5098967644280363 
10.63 -3.540948128503386 
10.64 -3.571720551166345 
10.65 -3.6022137156011644 
10.66 -3.63242739467066 
10.67 -3.662361453007476 
10.68 -3.692015849190469 
10.69 -3.721390638010958 
10.700000000000001 -3.7504859728339404 
10.71 -3.779302108059657 
10.72 -3.8078394016912576 
10.73 -3.836098318014666 
10.74 -3.8640794303971724 
10.75 -3.891783424211653 
10.76 -3.919211099893843 
10.77 -3.946363376140491 
10.78 -3.973241293256851 
10.790000000000001 -3.9998460166624286 
10.8 -4.026178840564602 
10.81 -4.05224119181031 
10.82 -4.078034633926798 
10.83 -4.103560871363059 
10.84 -4.128821753944559 
10.85 -4.153819281554604 
10.86 -4.178555609056758 
10.870000000000001 -4.203032980854965 
10.88 -4.227249187094141 
10.89 -4.25119443411387 
10.9 -4.274859733514211 
10.91 -4.298235822066295 
10.92 -4.3213134226487195 
10.93 -4.344083199520484 
10.94 -4.366535783725709 
10.950000000000001 -4.388661782757382 
10.96 -4.410451794051528 
10.97 -4.43189641778405 
10.98 -4.452986269952508 
10.99 -4.473711995463649 
11.0 -4.49406428123619 
11.01 -4.514033869262094 
11.02 -4.533611569585296 
11.03 -4.552788273153777 
11.040000000000001 -4.571554964502657 
11.05 -4.589902734226769 
11.06 -4.6078227912026595 
11.07 -4.625306474521313 
11.08 -4.642345265094822 
11.09 -4.658930796901961 
11.1 -4.675054867839863 
11.11 -4.690709450151148 
11.120000000000001 -4.705886700398271 
11.13 -4.7205789689593285 
11.14 -4.734778809022188 
11.15 -4.748478985056396 
11.16 -4.761672480745123 
11.17 -4.774352506362057 
11.18 -4.786512505581001 
11.19 -4.798146161708603 
11.200000000000001 -4.809247403333446 
11.21 -4.819810409387338 
11.22 -4.829829613617333 
11.23 -4.839299708469477 
11.24 -4.848215648387823 
11.25 -4.8565726525344965 
11.26 -4.8643662069389455 
11.27 -4.8715920660864915 
11.28 -4.87824625395839 
11.290000000000001 -4.884325064537322 
11.3 -4.889825061794034 
11.31 -4.8947430791722475 
11.32 -4.899076218590455 
11.33 -4.902821848980328 
11.34 -4.9059776043826036 
11.35 -4.908541381622155 
11.36 -4.9105113375847464 
11.370000000000001 -4.91188588611854 
11.38 -4.912663694583888 
11.39 -4.912843680075252 
11.4 -4.9124250053392675 
11.41 -4.9114070744130025 
11.42 -4.909789528006433 
11.43 -4.90757223865288 
11.44 -4.904755305650977 
11.450000000000001 -4.901339049821218 
11.46 -4.897324008099776 
11.47 -4.892710927991594 
11.48 -4.88750076190426 
11.49 -4.881694661383314 
11.5 -4.875293971269039 
11.51 -4.868300223793852 
11.52 -4.860715132638668 
11.53 -4.852540586965652 
11.540000000000001 -4.8437786454439635 
11.55 -4.834431530284058 
11.56 -4.824501621295316 
11.57 -4.813991449980704 
11.58 -4.802903693681333 
11.59 -4.791241169782772 
11.6 -4.779006829994108 
11.61 -4.766203754709772 
11.620000000000001 -4.75283514746334 
11.63 -4.7389043294815325 
11.64 -4.724414734345909 
11.65 -4.709369902768825 
11.66 -4.693773477489526 
11.67 -4.677629198295376 
11.68 -4.660940897172607 
11.69 -4.643712493590184 
11.700000000000001 -4.625947989919781 
11.71 -4.60765146699419 
11.72 -4.588827079805941 
11.73 -4.569479053347285 
11.74 -4.549611678592275 
11.75 -4.529229308621064 
11.76 -4.508336354886211 
11.77 -4.486937283620282 
11.78 -4.465036612383697 
11.790000000000001 -4.442638906751388 
11.8 -4.41974877713655 
11.81 -4.396370875749434 
11.82 -4.372509893688909 
11.83 -4.348170558164257 
11.84 -4.3233576298444785 
11.85 -4.298075900332183 
11.86 -4.272330189759013 
11.870000000000001 -4.246125344499368 
11.88 -4.219466234999148 
11.89 -4.192357753716057 
11.9 -4.164804813168036 
11.91 -4.13681234408622 
11.92 -4.108385293668893 
11.93 -4.0795286239327915 
11.94 -4.05024731015816 
11.950000000000001 -4.02054633942392 
11.96 -3.9904307092293707 
11.97 -3.9599054261988176 
11.98 -3.928975504865597 
11.99 -3.897645966531984 
12.0 -3.8659218382015275 
12.01 -3.8338081515804214 
12.02 -3.801309942144584 
12.030000000000001 -3.768432248269151 
12.040000000000001 -3.7351801104172404 
12.05 -3.701558570384824 
12.06 -3.667572670598716 
12.07 -3.6332274534646984 
12.08 -3.598527960762957 
12.09 -3.5634792330880027 
12.1 -3.528086309330458 
12.11 -3.4923542261980547 
12.120000000000001 -3.4562880177733817 
12.13 -3.419892715105939 
12.14 -3.3831733458362123 
12.15 -3.346134933849488 
12.16 -3.308782498957319 
12.17 -3.271121056604535 
12.18 -3.2331556175998797 
12.19 -3.194891187868346 
12.200000000000001 -3.156332768223462 
12.21 -3.117485354157757 
12.22 -3.0783539356498304 
12.23 -3.0389434969864237 
12.24 -2.9992590165980437 
12.25 -2.9593054669067174 
12.26 -2.9190878141845675 
12.27 -2.8786110184219167 
12.280000000000001 -2.837880033203766 
12.290000000000001 -2.796899805593486 
12.3 -2.7556752760226804 
12.31 -2.714211378186209 
12.32 -2.6725130389414415 
12.33 -2.6305851782108283 
12.34 -2.5884327088869963 
12.35 -2.546060536739556 
12.36 -2.503473560322916 
12.370000000000001 -2.460676670884407 
12.38 -2.417674752272103 
12.39 -2.3744726808417234 
12.4 -2.331075325362097 
12.41 -2.287487546918655 
12.42 -2.243714198814502 
12.43 -2.1997601264686186 
12.44 -2.155630167310819 
12.450000000000001 -2.1113291506730603 
12.46 -2.0668618976768176 
12.47 -2.0222332211161738 
12.48 -1.9774479253363817 
12.49 -1.9325108061076273 
12.5 -1.8874266504937838 
12.51 -1.8422002367159351 
12.52 -1.7968363340105118 
12.530000000000001 -1.7513397024818602 
12.540000000000001 -1.7057150929491183 
12.55 -1.6599672467872677 
12.56 -1.6141008957622711 
12.57 -1.5681207618601827 
12.58 -1.522031557110192 
12.59 -1.4758379834015067 
12.6 -1.4295447322940584 
12.61 -1.3831564848229694 
12.620000000000001 -1.3366779112967888 
12.63 -1.29011367108945 
12.64 -1.2434684124259776 
12.65 -1.1967467721619265 
12.66 -1.1499533755565787 
12.67 -1.103092836039912 
12.68 -1.056169754973373 
12.69 -1.009188721404483 
12.700000000000001 -0.9621543118153122 
12.71 -0.9150710898648764 
12.72 -0.8679436061254877 
12.73 -0.8207763978131224 
12.74 -0.7735739885118555 
12.75 -0.7263408878924152 
12.76 -0.6790815914249198 
12.77 -0.631800580085858 
12.780000000000001 -0.5845023200593696 
12.790000000000001 -0.5371912624328943 
12.8 -0.48987184288725033 
12.81 -0.44254848138120334 
12.82 -0.3952255818305946 
12.83 -0.3479075317820864 
12.84 -0.3005987020815887 
12.85 -0.2533034465374287 
12.86 -0.20602610157832474 
12.870000000000001 -0.1587709859062154 
12.88 -0.11154240014401226 
12.89 -0.06434462647831718 
12.9 -0.017181928297165902 
12.91 0.02994145017715924 
12.92 0.07702128426019356 
12.93 0.12405336918219888 
12.94 0.17103352046987041 
12.950000000000001 0.21795757433280039 
12.96 0.26482138805468014 
12.97 0.3116208403891989 
12.98 0.358351831960619 
12.99 0.4050102856690096 
13.0 0.4515921471001253 
13.01 0.4980933849399056 
13.02 0.5445099913936141 
13.030000000000001 0.5908379826095892 
13.040000000000001 0.6370733991076329 
13.05 0.6832123062120361 
13.06 0.7292507944892683 
13.07 0.7751849801903334 
13.08 0.8210110056978527 
13.09 0.866725039977879 
13.1 0.9123232790365038 
13.11 0.9578019463813015 
13.120000000000001 1.0031572934876685 
13.13 1.0483856002701173 
13.14 1.093483175558611 
13.15 1.1384463575799975 
13.16 1.1832715144446584 
13.17 1.2279550446384502 
13.18 1.272493377520056 
13.19 1.316882973823861 
13.200000000000001 1.3611203261684852 
13.21 1.4052019595710927 
13.22 1.4491244319676577 
13.23 1.4928843347393068 
13.24 1.5364782932449463 
13.25 1.5799029673603295 
13.26 1.623155052023776 
13.27 1.666231277788747 
13.280000000000001 1.7091284113834948 
13.290000000000001 1.7518432562780324 
13.3 1.7943726532586715 
13.31 1.8367134810103856 
13.32 1.8788626567073083 
13.33 1.9208171366116342 
13.34 1.9625739166812746 
13.35 2.004130033186574 
13.36 2.0454825633364724 
13.370000000000001 2.086628625914467 
13.38 2.127565381924798 
13.39 2.1682900352492425 
13.4 2.208799833315009 
13.41 2.2490920677741544 
13.42 2.289164075195061 
13.43 2.329013237766455 
13.44 2.3686369840145636 
13.450000000000001 2.408032789533942 
13.46 2.447198177732637 
13.47 2.486130720592272 
13.48 2.5248280394438076 
13.49 2.5632878057596185 
13.5 2.6015077419627097 
13.51 2.6394856222538263 
13.52 2.677219273457324 
13.530000000000001 2.714706575886666 
13.540000000000001 2.7519454642305043 
13.55 2.788933928460307 
13.56 2.825670014760593 
13.57 2.862151826482844 
13.58 2.8983775251242836 
13.59 2.934345331332704 
13.6 2.970053525938659 
13.61 3.005500451016354 
13.620000000000001 3.0406845109746907 
13.63 3.0756041736799435 
13.64 3.110257971611709 
13.65 3.144644503053757 
13.66 3.1787624333216233 
13.67 3.212610496028769 
13.68 3.246187494393337 
13.69 3.2794923025875713 
13.700000000000001 3.3125238671321564 
13.71 3.345281208337779 
13.72 3.3777634217964545 
13.73 3.4099696799251893 
13.74 3.4418992335648206 
13.75 3.473551413636926 
13.76 3.5049256328619927 
13.77 3.5360213875420823 
13.780000000000001 3.5668382594115844 
13.790000000000001 3.5973759175597 
13.8 3.627634120428686 
13.81 3.657612717891977 
13.82 3.687311653416714 
13.83 3.7167309663153376 
13.84 3.7458707940913354 
13.85 3.7747313748844444 
13.86 3.8033130500210204 
13.870000000000001 3.831616266675609 
13.88 3.8596415806501767 
13.89 3.88738965927784 
13.9 3.914861284458431 
13.91 3.942057355833669 
13.92 3.9689788941102826 
13.93 3.9956270445399213 
13.94 4.02200308056538 
13.950000000000001 4.04810840764321 
13.96 4.07394456725359 
13.97 4.09951324110899 
13.98 4.124816255574053 
13.99 4.149855586309926 
14.0 4.174633363157288 
14.01 4.1991518721410666 
14.02 4.223410307792992 
14.030000000000001 4.247399313077137 
14.040000000000001 4.271109815790412 
14.05 4.294532585387238 
14.06 4.31765834850246 
14.07 4.340477777370604 
14.08 4.362981507607682 
14.09 4.385160149575939 
14.1 4.407004301455529 
14.11 4.428504562113125 
14.120000000000001 4.449651544150924 
14.13 4.470435886994023 
14.14 4.490848269994249 
14.15 4.510879425500889 
14.16 4.530520151855507 
14.17 4.549761326267055 
14.18 4.568593917524691 
14.19 4.5870089985066 
14.200000000000001 4.604997758444529 
14.21 4.622551514905102 
14.22 4.639661725450804 
14.23 4.656319998945321 
14.24 4.6725181064700765 
14.25 4.688247991820901 
14.26 4.703501781556305 
14.27 4.718271794571107 
14.280000000000001 4.73255055117191 
14.290000000000001 4.746330781633432 
14.3 4.759605434217545 
14.31 4.772367682639442 
14.32 4.784610932968309 
14.33 4.7963288299524445 
14.34 4.8075152627616555 
14.35 4.818164370142328 
14.36 4.828270544983291 
14.370000000000001 4.837828438293085 
14.38 4.846832962591774 
14.39 4.855279294722728 
14.4 4.863162878092161 
14.41 4.8704794243462075 
14.42 4.877224914497464 
14.43 4.883395599514599 
14.44 4.888988000390518 
14.450000000000001 4.893998907705973 
14.46 4.89842538070701 
14.47 4.902264745915803 
14.48 4.9055145952955925 
14.49 4.908172783991283 
14.5 4.910237427668112 
14.51 4.911706899471347 
14.52 4.912579826630512 
14.530000000000001 4.912855086731908 
14.540000000000001 4.912531803683479 
14.55 4.911609343396007 
14.56 4.910087309204734 
14.57 4.907965537055171 
14.58 4.905244090476708 
14.59 4.901923255367164 
14.6 4.898003534611032 
14.61 4.893485642553529 
14.620000000000001 4.888370499352052 
14.63 4.882659225225828 
14.64 4.8763531346239 
14.65 4.869453730330731 
14.66 4.861962697527915 
14.67 4.853881897829554 
14.68 4.845213363308047 
14.69 4.835959290526027 
14.700000000000001 4.826122034589319 
14.71 4.815704103234826 
14.72 4.80470815096633 
14.73 4.793136973250189 
14.74 4.780993500782141 
14.75 4.768280793835295 
14.76 4.7550020366987145 
14.77 4.741160532214933 
14.780000000000001 4.72675969642404 
14.790000000000001 4.711803053321027 
14.8 4.69629422973239 
14.81 4.680236950317117 
14.82 4.663635032696556 
14.83 4.646492382716855 
14.84 4.628812989847097 
14.85 4.610600922715521 
14.86 4.591860324785723 
14.870000000000001 4.572595410174067 
14.88 4.552810459609106 
14.89 4.532509816533234 
14.9 4.511697883346425 
14.91 4.490379117791374 
14.92 4.468558029479106 
14.93 4.446239176553632 
14.94 4.4234271624939945 
14.950000000000001 4.400126633051692 
14.96 4.376342273321279 
14.97 4.3520788049415735 
14.98 4.327340983424865 
14.99 4.302133595611151 
15.0 4.276461457244424 
15.01 4.25032941066777 
15.02 4.223742322634022 
15.030000000000001 4.196705082228531 
15.040000000000001 4.169222598900603 
15.05 4.14129980060006 
15.06 4.112941632015346 
15.07 4.084153052909563 
15.08 4.054939036550848 
15.09 4.025304568233422 
15.1 3.995254643885762 
15.11 3.964794268762246 
15.120000000000001 3.933928456214781 
15.13 3.9026622265408433 
15.14 3.8710006059045274 
15.15 3.838948625327131 
15.16 3.806511319743996 
15.17 3.773693727124276 
15.18 3.740500887650472 
15.19 3.706937842954571 
15.200000000000001 3.6730096354077792 
15.21 3.638721307460852 
15.22 3.604077901032183 
15.23 3.569084456940827 
15.24 3.5337460143817907 
15.25 3.4980676104409523 
15.26 3.4620542796471288 
15.27 3.425711053558819 
15.280000000000001 3.3890429603833288 
15.290000000000001 3.352055024625999 
15.3 3.314752266767403 
15.31 3.277139702966425 
15.32 3.2392223447872652 
15.33 3.201005198948435 
15.34 3.162493267091988 
15.35 3.1236915455712015 
15.36 3.084605025255104 
15.370000000000001 3.04523869134826 
15.38 3.005597523224333 
15.39 2.9656864942719974 
15.4 2.925510571751877 
15.41 2.8850747166632136 
15.42 2.8443838836190887 
15.43 2.803443020729035 
15.44 2.7622570694879953 
15.450000000000001 2.7208309646705766 
15.46 2.6791696342296993 
15.47 2.637277999198693 
15.48 2.5951609735960455 
15.49 2.5528234643319823 
15.5 2.510270371116175 
15.51 2.467506586365854 
15.52 2.42453699511372 
15.530000000000001 2.3813664749150343 
15.540000000000001 2.3379998957533386 
15.55 2.294442119944299 
15.56 2.2506980020371943 
15.57 2.2067723887136004 
15.58 2.162670118682889 
15.59 2.1183960225741467 
15.6 2.073954922824189 
15.610000000000001 2.029351633561358 
15.620000000000001 1.9845909604848233 
15.63 1.9396777007391224 
15.64 1.894616642783728 
15.65 1.8494125662574177 
15.66 1.804070241837277 
15.67 1.7585944310921664 
15.68 1.712989886330514 
15.69 1.6672613504423002 
15.700000000000001 1.621413556735143 
15.71 1.575451228764378 
15.72 1.5293790801570657 
15.73 1.4832018144298638 
15.74 1.4369241248007187 
15.75 1.3905506939943284 
15.76 1.3440861940413689 
15.77 1.297535286071456 
15.780000000000001 1.2509026200998454 
15.790000000000001 1.2041928348078677 
15.8 1.1574105573171225 
15.81 1.1105604029574336 
15.82 1.0636469750286102 
15.83 1.0166748645560284 
15.84 0.9696486500400826 
15.85 0.9225728971995448 
15.860000000000001 0.8754521587088763 
15.870000000000001 0.8282909739295459 
15.88 0.7810938686354021 
15.89 0.7338653547321645 
15.9 0.6866099299710804 
15.91 0.6393320776568168 
15.92 0.5920362663496496 
15.93 0.5447269495619992 
15.94 0.49740856544939693 
15.950000000000001 0.450085536495924 
15.96 0.40276226919420405 
15.97 0.3554431537199981 
15.98 0.3081325636014787 
15.99 0.2608348553832313 
16.0 0.2135543682850492 
16.01 0.16629542385558269 
16.02 0.11906232562089153 
16.03 0.0718593587279639 
16.04 0.024690789583248197 
16.05 -0.022439134513750583 
16.06 -0.06952618574176586 
16.07 -0.11656615613390475 
16.080000000000002 -0.16355485795859492 
16.09 -0.21048812410529572 
16.1 -0.25736180847494217 
16.11 -0.3041717863751019 
16.12 -0.35091395491980504 
16.13 -0.39758423343403815 
16.14 -0.4441785638628827 
16.15 -0.490692911185281 
16.16 -0.5371232638324346 
16.17 -0.5834656341108196 
16.18 -0.6297160586298421 
16.19 -0.6758705987341155 
16.2 -0.7219253409404118 
16.21 -0.7678763973792718 
16.22 -0.813719906241331 
16.23 -0.8594520322283785 
16.240000000000002 -0.9050689670091993 
16.25 -0.9505669296802408 
16.26 -0.9959421672311726 
16.27 -1.0411909550153835 
16.28 -1.0863095972255095 
16.29 -1.1312944273740488 
16.3 -1.176141808779177 
16.31 -1.2208481350558327 
16.32 -1.2654098306122072 
16.330000000000002 -1.3098233511517263 
16.34 -1.3540851841806743 
16.35 -1.3981918495215757 
16.36 -1.4421398998325006 
16.37 -1.4859259211324265 
16.38 -1.529546533332858 
16.39 -1.5729983907758471 
16.4 -1.6162781827786512 
16.41 -1.6593826341851876 
16.42 -1.7023085059245553 
16.43 -1.7450525955768104 
16.44 -1.7876117379462884 
16.45 -1.8299828056427005 
16.46 -1.8721627096703155 
16.47 -1.9141484000255036 
16.48 -1.9559368663029733 
16.490000000000002 -1.9975251383110206 
16.5 -2.038910286696171 
16.51 -2.0800894235775393 
16.52 -2.121059703191374 
16.53 -2.161818322546122 
16.54 -2.202362522088533 
16.55 -2.2426895863811995 
16.56 -2.2827968447920877 
16.57 -2.3226816721965173 
16.580000000000002 -2.3623414896921884 
16.59 -2.4017737653277935 
16.6 -2.4409760148458517 
16.61 -2.479945802440377 
16.62 -2.5186807415300922 
16.63 -2.5571784955478556 
16.64 -2.5954367787471027 
16.65 -2.633453357026042 
16.66 -2.6712260487704853 
16.67 -2.7087527257161543 
16.68 -2.7460313138314234 
16.69 -2.78305979422144 
16.7 -2.8198362040546945 
16.71 -2.856358637513079 
16.72 -2.8926252467666322 
16.73 -2.9286342429741277 
16.740000000000002 -2.9643838973108236 
16.75 -2.9998725420246855 
16.76 -3.0350985715225316 
16.77 -3.0700604434875656 
16.78 -3.104756680029915 
16.79 -3.139185868871811 
16.8 -3.1733466645692023 
16.81 -3.2072377897716438 
16.82 -3.2408580365224506 
16.830000000000002 -3.274206267601175 
16.84 -3.307281417910639 
16.85 -3.340082495910812 
16.86 -3.3726085851020415 
16.87 -3.404858845560192 
16.88 -3.43683251552651 
16.89 -3.4685289130550787 
16.9 -3.499947437721011 
16.91 -3.531087572392618 
16.92 -3.561948885071069 
16.93 -3.592531030801197 
16.94 -3.622833753657399 
16.95 -3.652856888808749 
16.96 -3.682600364667772 
16.97 -3.7120642051275206 
16.98 -3.741248531891986 
16.990000000000002 -3.7701535669050763 
17.0 -3.798779634883857 
17.01 -3.8271271659619766 
17.02 -3.855196698449717 
17.03 -3.8829888817174165 
17.04 -3.910504479209529 
17.05 -3.9377443715970166 
17.06 -3.964709560076332 
17.07 -3.991401169823738 
17.080000000000002 -4.0178204536143864 
17.09 -4.043968795616129 
17.1 -4.069847715368808 
17.11 -4.095458871960452 
17.12 -4.120804068412659 
17.13 -4.145885256288247 
17.14 -4.1707045405352785 
17.150000000000002 -4.19526419303719 
17.16 -4.219564576519274 
17.17 -4.243597120077961 
17.18 -4.267352589696191 
17.19 -4.290821805677651 
17.2 -4.3139954946411745 
17.21 -4.336864338042571 
17.22 -4.359418976176402 
17.23 -4.381650022647322 
17.240000000000002 -4.40354807669655 
17.25 -4.425103736214733 
17.26 -4.446307610740193 
17.27 -4.467150334548896 
17.28 -4.487622579757319 
17.29 -4.507715069401696 
17.3 -4.527418590447816 
17.31 -4.546724006688066 
17.32 -4.565622271482933 
17.330000000000002 -4.5841044403050315 
17.34 -4.602161683045209 
17.35 -4.619785296041484 
17.36 -4.636966713793474 
17.37 -4.653697520326649 
17.38 -4.669969460172921 
17.39 -4.685774448936172 
17.400000000000002 -4.701104583413751 
17.41 -4.715952151247338 
17.42 -4.7303096400792395 
17.43 -4.744169746192684 
17.44 -4.757525382617544 
17.45 -4.770369686685476 
17.46 -4.782696027021398 
17.47 -4.794498009960826 
17.48 -4.805769485385454 
17.490000000000002 -4.816504551971955 
17.5 -4.826697561851719 
17.51 -4.836343124681706 
17.52 -4.8454361111291995 
17.53 -4.8539716557755055 
17.54 -4.861945159446029 
17.55 -4.86935229097618 
17.56 -4.87618898842473 
17.57 -4.882451459747941 
17.580000000000002 -4.888136182949695 
17.59 -4.893239905724251 
17.6 -4.897759644609853 
17.61 -4.901692683672515 
17.62 -4.905036572740553 
17.63 -4.907789125211282 
17.64 -4.909948415452185 
17.650000000000002 -4.911512775819384 
17.66 -4.912480793316919 
17.67 -4.91285130592048 
17.68 -4.9126233985896635 
17.69 -4.911796398992737 
17.7 -4.910369872968004 
17.71 -4.908343619745574 
17.72 -4.905717666953219 
17.73 -4.90249226542949 
17.740000000000002 -4.8986678838669535 
17.75 -4.894245203307751 
17.76 -4.88922511151316 
17.77 -4.883608697228094 
17.78 -4.877397244360785 
17.79 -4.870592226097061 
17.8 -4.863195298967849 
17.81 -4.855208296887599 
17.82 -4.846633225180532 
17.830000000000002 -4.837472254610558 
17.84 -4.827727715429961 
17.85 -4.817402091460802 
17.86 -4.806498014222271 
17.87 -4.795018257116079 
17.88 -4.782965729681226 
17.89 -4.770343471928415 
17.900000000000002 -4.757154648763629 
17.91 -4.743402544509353 
17.92 -4.729090557531218 
17.93 -4.7142221949768945 
17.94 -4.698801067633326 
17.95 -4.682830884907597 
17.96 -4.666315449936007 
17.97 -4.649258654825168 
17.98 -4.631664476028358 
17.990000000000002 -4.613536969859602 
18.0 -4.594880268147485 
18.01 -4.575698574030007 
18.02 -4.555996157891355 
18.03 -4.535777353440913 
18.04 -4.515046553934392 
18.05 -4.493808208536513 
18.06 -4.47206681882433 
18.07 -4.449826935429835 
18.080000000000002 -4.427093154820262 
18.09 -4.403870116214085 
18.1 -4.38016249863057 
18.11 -4.355975018070362 
18.12 -4.331312424824489 
18.13 -4.306179500908886 
18.14 -4.280581057621464 
18.150000000000002 -4.254521933218489 
18.16 -4.22800699070707 
18.17 -4.201041115750298 
18.18 -4.173629214681612 
18.19 -4.145776212624856 
18.2 -4.117487051716456 
18.21 -4.088766689426098 
18.22 -4.059620096972327 
18.23 -4.030052257829392 
18.240000000000002 -4.000068166321783 
18.25 -3.969672826302824 
18.26 -3.9388712499137983 
18.27 -3.9076684564200517 
18.28 -3.876069471120641 
18.29 -3.844079324328075 
18.3 -3.8117030504148173 
18.31 -3.778945686923253 
18.32 -3.7458122737359187 
18.330000000000002 -3.712307852302825 
18.34 -3.678437464922862 
18.35 -3.6442061540762616 
18.36 -3.609618961805271 
18.37 -3.5746809291401975 
18.38 -3.5393970955681513 
18.39 -3.5037724985418204 
18.400000000000002 -3.467812173025789 
18.41 -3.431521151077913 
18.42 -3.3949044614634443 
18.43 -3.357967129299605 
18.44 -3.3207141757284826 
18.45 -3.2831506176161094 
18.46 -3.24528146727579 
18.47 -3.2071117322137237 
18.48 -3.1686464148951217 
18.490000000000002 -3.1298905125290624 
18.5 -3.0908490168704534 
18.51 -3.0515269140374754 
18.52 -3.0119291843430567 
18.53 -2.972060802138905 
18.54 -2.9319267356707788 
18.55 -2.8915319469436844 
18.56 -2.8508813915958218 
18.57 -2.8099800187800863 
18.580000000000002 -2.7688327710520846 
18.59 -2.727444584263618 
18.6 -2.6858203874606836 
18.61 -2.643965102785085 
18.62 -2.6018836453788117 
18.63 -2.559580923290377 
18.64 -2.517061837382394 
18.650000000000002 -2.4743312812396683 
18.66 -2.431394141077182 
18.67 -2.38825529564735 
18.68 -2.344919616146002 
18.69 -2.3013919661165483 
18.7 -2.2576772013518807 
18.71 -2.2137801697935275 
18.72 -2.169705711427687 
18.73 -2.1254586581777355 
18.740000000000002 -2.0810438337928954 
18.75 -2.0364660537327115 
18.76 -1.9917301250470942 
18.77 -1.9468408462516325 
18.78 -1.9018030071979637 
18.79 -1.8566213889389869 
18.8 -1.811300763588734 
18.81 -1.7658458941767248 
18.82 -1.720261534496674 
18.830000000000002 -1.674552428949409 
18.84 -1.6287233123798992 
18.85 -1.5827789099082978 
18.86 -1.5367239367549252 
18.87 -1.4905630980591178 
18.88 -1.4443010886919057 
18.89 -1.3979425930624731 
18.900000000000002 -1.3514922849183775 
18.91 -1.304954827139508 
18.92 -1.2583348715257867 
18.93 -1.2116370585785972 
18.94 -1.164866017275973 
18.95 -1.1180263648415465 
18.96 -1.0711227065072908 
18.97 -1.0241596352700848 
18.98 -0.9771417316421409 
18.990000000000002 -0.9300735633953271 
19.0 -0.8829596852994426 
19.01 -0.8358046388544833 
19.02 -0.7886129520169609 
19.03 -0.7413891389203232 
19.04 -0.6941376995895396 
19.05 -0.6468631196499063 
19.06 -0.5995698700301372 
19.07 -0.5522624066598002 
19.080000000000002 -0.5049451701611601 
19.09 -0.4576225855354991 
19.1 -0.4102990618439698 
19.11 -0.36297899188304744 
19.12 -0.3156667518546459 
19.13 -0.26836670103095467 
19.14 -0.2210831814140599 
19.150000000000002 -0.17382051739040755 
19.16 -0.12658301538016725 
19.17 -0.07937496348154649 
19.18 -0.032200631110113995 
19.19 0.014935731366821178 
19.2 0.06202989300072756 
19.21 0.10907764263722111 
19.22 0.15607478929624435 
19.23 0.20301716255702357 
19.240000000000002 0.249900612947763 
19.25 0.29672101234004655 
19.26 0.343474254347933 
19.27 0.39015625473170235 
19.28 0.43676295180625796 
19.29 0.483290306854155 
19.3 0.5297343045432634 
19.31 0.5760909533490441 
19.32 0.6223562859814687 
19.330000000000002 0.6685263598165581 
19.34 0.7145972573325868 
19.35 0.7605650865509512 
19.36 0.8064259814817442 
19.37 0.8521761025740503 
19.38 0.8978116371710325 
19.39 0.9433287999698211 
19.400000000000002 0.9887238334862917 
19.41 1.0339930085247693 
19.42 1.0791326246527544 
19.43 1.1241390106807172 
19.44 1.169008525147082 
19.45 1.213737556808465 
19.46 1.258322525135295 
19.47 1.3027598808129135 
19.48 1.3470461062482926 
19.490000000000002 1.391177716082487 
19.5 1.4351512577089884 
19.51 1.4789633117981105 
19.52 1.5226104928275992 
19.53 1.5660894496196245 
19.54 1.6093968658843634 
19.55 1.6525294607703596 
19.56 1.6954839894219058 
19.57 1.738257243543645 
19.580000000000002 1.7808460519726763 
19.59 1.823247281258389 
19.6 1.865457836250347 
19.61 1.9074746606944681 
19.62 1.949294737837865 
19.63 1.9909150910426328 
19.64 2.0323327844089634 
19.650000000000002 2.0735449234079453 
19.66 2.114548655524445 
19.67 2.155341170910477 
19.68 2.195919703049514 
19.69 2.2362815294321767 
19.7 2.2764239722438178 
19.71 2.3163443990644845 
19.72 2.3560402235818327 
19.73 2.3955089063175308 
19.740000000000002 2.4347479553677895 
19.75 2.473754927158622 
19.76 2.512527427216537 
19.77 2.551063110955332 
19.78 2.589359684479774 
19.79 2.6274149054069134 
19.8 2.6652265837058886 
19.81 2.70279258255707 
19.82 2.7401108192314827 
19.830000000000002 2.7771792659914563 
19.84 2.813995951013547 
19.85 2.850558959334782 
19.86 2.886866433823392 
19.87 2.922916576175196 
19.88 2.9587076479369476 
19.89 2.9942379715579186 
19.900000000000002 3.029505931471187 
19.91 3.0645099752060654 
19.92 3.0992486145332734 
19.93 3.133720426644484 
19.94 3.167924055368015 
19.95 3.2018582124224877 
19.96 3.2355216787104375 
19.97 3.268913305653903 
19.98 3.302032016574211 
19.990000000000002 3.3348768081182296 
20.0 3.3674467517335698 
20.01 3.399740995195279 
20.02 3.431758764186795 
20.03 3.463499363938026 
20.04 3.49496218092366 
20.05 3.526146684624908 
20.06 3.5570524293581838 
20.07 3.5876790561743137 
20.080000000000002 3.6180262948322124 
20.09 3.6480939658510843 
20.1 3.677881982645574 
20.11 3.7073903537484476 
20.12 3.736619185125798 
20.13 3.7655686825899535 
20.14 3.794239154315723 
20.150000000000002 3.822631013465855 
20.16 3.850744780932074 
20.17 3.878581088198373 
20.18 3.9061406803337757 
20.19 3.9334244191221472 
20.2 3.9604332863372673 
20.21 3.9871683871717902 
20.22 4.013630953829434 
20.23 4.039822349290262 
20.240000000000002 4.0657440712596875 
20.25 4.091397756312511 
20.26 4.1167851842441285 
20.27 4.141908282641868 
20.28 4.1667691316903905 
20.29 4.191369972891819 
20.3 4.215712054066241 
20.31 4.239787909019746 
20.32 4.263588110932515 
20.330000000000002 4.287103538385879 
20.34 4.310324916662037 
20.35 4.333242937122226 
20.36 4.355848244973685 
20.37 4.37813145740669 
20.38 4.400083175046786 
20.39 4.421693995140028 
20.400000000000002 4.442954524492685 
20.41 4.463855392564182 
20.42 4.484387264567535 
20.43 4.504540854556097 
20.44 4.524306938447166 
20.45 4.543676366939925 
20.46 4.56264007828452 
20.47 4.581189110860315 
20.48 4.599314615522527 
20.490000000000002 4.617007867677869 
20.5 4.634260279051504 
20.51 4.6510634091093594 
20.52 4.6674089761019895 
20.53 4.683288867698199 
20.54 4.6986951511791135 
20.55 4.713620083165668 
20.56 4.728056118855163 
20.57 4.74199592074507 
20.580000000000002 4.7554323668250165 
20.59 4.768358558220579 
20.6 4.7807678262752935 
20.61 4.792653739060016 
20.62 4.80401010730156 
20.63 4.814830989725177 
20.64 4.825110697808152 
20.650000000000002 4.834843799944334 
20.66 4.844025125021953 
20.67 4.852649765419421 
20.68 4.860713079426182 
20.69 4.868210693097752 
20.7 4.875138501556226 
20.71 4.88149266974931 
20.72 4.887269632682837 
20.73 4.892466095143137 
20.740000000000002 4.8970790309272925 
20.75 4.901105681600398 
20.76 4.904543554800232 
20.77 4.907390422110614 
20.78 4.9096443165256485 
20.79 4.911303529527593 
20.8 4.912366607801751 
20.81 4.912832349612053 
20.82 4.912699800861306 
20.830000000000002 4.9119682508601334 
20.84 4.9106372278286905 
20.85 4.908706494155004 
20.86 4.906176041433646 
20.87 4.9030460853080156 
20.88 4.899317060139119 
20.89 4.894989613523185 
20.900000000000002 4.890064600679877 
20.91 4.884543078732144 
20.92 4.878426300898099 
20.93 4.871715710614434 
20.94 4.864412935610176 
20.95 4.856519781948577 
20.96 4.848038228054226 
20.97 4.8389704187413445 
20.98 4.829318659258516 
20.990000000000002 4.8190854093639865 
21.0 4.808273277444846 
21.01 4.796885014692404 
21.02 4.784923509345197 
21.03 4.772391781010059 
21.04 4.759292975070899 
21.05 4.745630357193838 
21.06 4.731407307936586 
21.07 4.716627317469018 
21.080000000000002 4.701293980411202 
21.09 4.685410990794239 
21.1 4.66898213714865 
21.11 4.652011297724221 
21.12 4.634502435844614 
21.13 4.616459595399384 
21.14 4.5978868964754245 
21.150000000000002 4.578788531129286 
21.16 4.5591687593013255 
21.17 4.539031904872043 
21.18 4.518382351860611 
21.19 4.497224540765067 
21.2 4.475562965043316 
21.21 4.453402167733652 
21.22 4.430746738213257 
21.23 4.407601309092727 
21.240000000000002 4.383970553244515 
21.25 4.359859180962811 
21.26 4.3352719372523 
21.27 4.310213599242878 
21.28 4.284688973727414 
21.29 4.258702894819355 
21.3 4.232260221726933 
21.31 4.205365836640595 
21.32 4.178024642730218 
21.330000000000002 4.150241562248562 
21.34 4.1220215347374225 
21.35 4.093369515332872 
21.36 4.064290473165975 
21.37 4.03478938985534 
21.38 4.004871258087948 
21.39 3.974541080284579 
21.400000000000002 3.9438038673463582 
21.41 3.9126646374788305 
21.42 3.8811284150901275 
21.43 3.849200229759764 
21.44 3.8168851152747436 
21.45 3.784188108729623 
21.46 3.7511142496873626 
21.47 3.7176685793977597 
21.48 3.683856140070445 
21.490000000000002 3.649681974199403 
21.5 3.615151123936166 
21.51 3.5802686305088085 
21.52 3.545039533684074 
21.53 3.5094688712699424 
21.54 3.473561678656134 
21.55 3.4373229883900627 
21.56 3.400757829785901 
21.57 3.363871228564449 
21.580000000000002 3.326668206521661 
21.59 3.2891537812236904 
21.6 3.2513329657264887 
21.61 3.2132107683179933 
21.62 3.1747921922811084 
21.63 3.136082235675686 
21.64 3.0970858911378674 
21.650000000000002 3.0578081456951702 
21.66 3.01825398059582 
21.67 2.9784283711508768 
21.68 2.9383362865878055 
21.69 2.897982689914176 
21.7 2.857372537790289 
21.71 2.816510780409554 
21.72 2.7754023613855336 
21.73 2.734052217644624 
21.740000000000002 2.692465279323399 
21.75 2.6506464696697036 
21.76 2.6086007049466446 
21.77 2.566332894338673 
21.78 2.5238479398590044 
21.79 2.4811507362576757 
21.8 2.438246170929593 
21.81 2.395139123821936 
21.82 2.35183446734038 
21.830000000000002 2.3083370662535905 
21.84 2.264651777595504 
21.85 2.2207834505649586 
21.86 2.176736926422246 
21.87 2.1325170383822067 
21.88 2.0881286115035285 
21.89 2.043576462573914 
21.900000000000002 1.9988653999908474 
21.91 1.95400022363767 
21.92 1.9089857247547641 
21.93 1.8638266858055905 
21.94 1.8185278803374274 
21.95 1.7730940728366122 
21.96 1.727530018578158 
21.97 1.6818404634695971 
21.98 1.6360301438889628 
21.990000000000002 1.590103786516784 
22.0 1.544066108162039 
22.01 1.4979218155819871 
22.02 1.4516756052958313 
22.03 1.4053321633921685 
22.04 1.3588961653302085 
22.05 1.312372275734726 
22.06 1.2657651481847592 
22.07 1.2190794249960415 
22.080000000000002 1.1723197369971763 
22.09 1.1254907032995796 
22.1 1.078596931061213 
22.11 1.0316430152441247 
22.12 0.9846335383658554 
22.13 0.9375730702447297 
22.14 0.8904661677390887 
22.150000000000002 0.8433173744805105 
22.16 0.7961312206010762 
22.17 0.7489122224547207 
22.18 0.7016648823327455 
22.19 0.654393688173543 
22.2 0.6071031132665886 
22.21 0.5597976159507756 
22.22 0.512481639307147 
22.23 0.4651596108460872 
22.240000000000002 0.41783594218904385 
22.25 0.3705150287448368 
22.26 0.3232012493806176 
22.27 0.2758989660875431 
22.28 0.22861252364122622 
22.29 0.1813462492570146 
22.3 0.1341044522401624 
22.31 0.08689142363094604 
22.32 0.03971143584477903 
22.330000000000002 -0.007431257692625516 
22.34 -0.05453242291499475 
22.35 -0.10158784549009638 
22.36 -0.14859333119915558 
22.37 -0.19554470632105142 
22.38 -0.24243781802125947 
22.39 -0.2892685347455105 
22.400000000000002 -0.33603274661812915 
22.41 -0.3827263658450517 
22.42 -0.42934532712147955 
22.43 -0.47588558804417813 
22.44 -0.5223431295283947 
22.45 -0.5687139562294097 
22.46 -0.6149940969687029 
22.47 -0.6611796051647695 
22.48 -0.7072665592685708 
22.490000000000002 -0.7532510632036621 
22.5 -0.799129246811012 
22.51 -0.8448972662985521 
22.52 -0.8905513046954838 
22.53 -0.9360875723114123 
22.54 -0.9815023072003317 
22.55 -1.0267917756295488 
22.56 -1.071952272553596 
22.57 -1.1169801220932203 
22.580000000000002 -1.161871678019528 
22.59 -1.2066233242433866 
22.6 -1.2512314753101719 
22.61 -1.2956925768999967 
22.62 -1.3400031063335174 
22.63 -1.3841595730834688 
22.64 -1.4281585192920643 
22.650000000000002 -1.4719965202944139 
22.66 -1.515670185148127 
22.67 -1.5591761571692775 
22.68 -1.6025111144749227 
22.69 -1.6456717705323736 
22.7 -1.688654874715434 
22.71 -1.7314572128678483 
22.72 -1.7740756078741833 
22.73 -1.8165069202384232 
22.740000000000002 -1.858748048670543 
22.75 -1.9007959306813556 
22.76 -1.9426475431859438 
22.77 -1.984299903116005 
22.78 -2.0257500680414524 
22.79 -2.066995136801651 
22.8 -2.10803225014666 
22.81 -2.1488585913889104 
22.82 -2.1894713870657365 
22.830000000000002 -2.229867907613226 
22.84 -2.2700454680518733 
22.85 -2.310001428684538 
22.86 -2.3497331958072514 
22.87 -2.3892382224334447 
22.88 -2.4285140090321744 
22.89 -2.467558104281002 
22.900000000000002 -2.506368105834176 
22.91 -2.544941661106819 
22.92 -2.583276468075861 
22.93 -2.6213702760984945 
22.94 -2.659220886748975 
22.95 -2.696826154674627 
22.96 -2.7341839884719694 
22.97 -2.771292351583923 
22.98 -2.80814926321911 
22.990000000000002 -2.844752799294312 
23.0 -2.881101093401221 
23.01 -2.917192337798663 
23.02 -2.9530247844315514 
23.03 -2.988596745977892 
23.04 -3.0239065969252374 
23.05 -3.0589527746780525 
23.06 -3.0937337806975638 
23.07 -3.128248181675722 
23.080000000000002 -3.1624946107450054 
23.09 -3.1964717687259157 
23.1 -3.2301784254140786 
23.11 -3.2636134209090155 
23.12 -3.296775666986726 
23.13 -3.329664148518396 
23.14 -3.362277924937618 
23.150000000000002 -3.3946161317587187 
23.16 -3.426677982148869 
23.17 -3.458462768556878 
23.18 -3.489969864401684 
23.19 -3.5211987258237807 
23.2 -3.5521488935029883 
23.21 -3.582819994546187 
23.22 -3.613211744448848 
23.23 -3.6433239491344627 
23.240000000000002 -3.673156507076159 
23.25 -3.702709411505136 
23.26 -3.731982752710778 
23.27 -3.7609767204376503 
23.28 -3.7896916063848862 
23.29 -3.8181278068138496 
23.3 -3.846285825270317 
23.31 -3.874166275427841 
23.32 -3.9017698840593793 
23.330000000000002 -3.9290974941447634 
23.34 -3.9561500681220516 
23.35 -3.982928691291391 
23.36 -4.009434575380551 
23.37 -4.035669062281951 
23.38 -4.0616336279716645 
23.39 -4.08732988662161 
23.400000000000002 -4.112759594916906 
23.41 -4.137924656591252 
23.42 -4.162827127194077 
23.43 -4.187469219956252 
23.44 -4.211852763670755 
23.45 -4.235971700245577 
23.46 -4.259816400978934 
23.47 -4.283377805154872 
23.48 -4.306646636539554 
23.490000000000002 -4.32961359682156 
23.5 -4.352269336413678 
23.51 -4.374604476420567 
23.52 -4.396609619177846 
23.53 -4.418275361617242 
23.54 -4.439592308144663 
23.55 -4.460551083735426 
23.56 -4.481142347031055 
23.57 -4.501356803432398 
23.580000000000002 -4.521185218135959 
23.59 -4.540618429071625 
23.6 -4.559647359698278 
23.61 -4.578263031615211 
23.62 -4.596456576948324 
23.63 -4.614219250471498 
23.64 -4.631542441425165 
23.650000000000002 -4.648417684995831 
23.66 -4.664836673422398 
23.67 -4.680791266697151 
23.68 -4.696273502831705 
23.69 -4.711275607660496 
23.7 -4.7257900041570675 
23.71 -4.739809321240871 
23.72 -4.7533264020551345 
23.73 -4.766334311698925 
23.740000000000002 -4.778826344399448 
23.75 -4.7907960301132135 
23.76 -4.8022371405475965 
23.77 -4.813143694596919 
23.78 -4.823509963189921 
23.79 -4.833330473548005 
23.8 -4.842600012856249 
23.81 -4.851313631351482 
23.82 -4.859466644834151 
23.830000000000002 -4.867054636612764 
23.84 -4.874073458891894 
23.85 -4.880519233616495 
23.86 -4.886388352787197 
23.87 -4.8916774782627845 
23.88 -4.896383541067552 
23.89 -4.900503740222566 
23.900000000000002 -4.904035541121027 
23.91 -4.906976673468837 
23.92 -4.909325128812507 
23.93 -4.9110791576769985 
23.94 -4.912237266336854 
23.95 -4.912798213244214 
23.96 -4.9127610051376855 
23.97 -4.912124892856058 
23.98 -4.910889366880982 
23.990000000000002 -4.909054152632472 
24.0 -4.9066192055409985 
24.01 -4.903584705919498 
24.02 -4.899951053658287 
24.03 -4.895718862765269 
24.04 -4.890888955773333 
24.05 -4.88546235803608 
24.060000000000002 -4.879440291932386 
24.07 -4.872824170999432 
24.080000000000002 -4.865615594013163 
24.09 -4.857816339034093 
24.1 -4.849428357435656 
24.11 -4.840453767931291 
24.12 -4.830894850615572 
24.13 -4.820754041033719 
24.14 -4.810033924292959 
24.150000000000002 -4.798737229228149 
24.16 -4.786866822633295 
24.17 -4.774425703569516 
24.18 -4.761416997759262 
24.19 -4.7478439520755416 
24.2 -4.733709929134219 
24.21 -4.719018401996439 
24.22 -4.7037729489875675 
24.23 -4.687977248638141 
24.240000000000002 -4.671635074751657 
24.25 -4.6547502916032375 
24.26 -4.6373268492726005 
24.27 -4.619368779114024 
24.28 -4.600880189365484 
24.29 -4.5818652608984625 
24.3 -4.5623282431094605 
24.310000000000002 -4.542273449953686 
24.32 -4.521705256120958 
24.330000000000002 -4.500628093353388 
24.34 -4.479046446904029 
24.35 -4.456964852135276 
24.36 -4.4343878912555095 
24.37 -4.411320190192091 
24.38 -4.387766415598643 
24.39 -4.3637312719941574 
24.400000000000002 -4.339219499031419 
24.41 -4.314235868891852 
24.42 -4.288785183803898 
24.43 -4.262872273681743 
24.44 -4.236501993881183 
24.45 -4.209679223069251 
24.46 -4.182408861204175 
24.47 -4.154695827622154 
24.48 -4.1265450592273965 
24.490000000000002 -4.09796150878181 
24.5 -4.0689501432907695 
24.51 -4.039515942481277 
24.52 -4.009663897368968 
24.53 -3.9793990089103124 
24.54 -3.9487262867364743 
24.55 -3.9176507479652694 
24.560000000000002 -3.886177416087771 
24.57 -3.854311319926077 
24.580000000000002 -3.8220574926589235 
24.59 -3.789420970911777 
24.6 -3.7564067939082175 
24.61 -3.7230200026794096 
24.62 -3.6892656393286103 
24.63 -3.655148746347682 
24.64 -3.620674365982721 
24.650000000000002 -3.585847539645948 
24.66 -3.5506733073711407 
24.67 -3.515156707309931 
24.68 -3.47930277526644 
24.69 -3.443116544267742 
24.7 -3.4066030441678126 
24.71 -3.3697673012826357 
24.72 -3.3326143380543165 
24.73 -3.295149172742031 
24.740000000000002 -3.257376819137853 
24.75 -3.219302286305464 
24.76 -3.1809305783399453 
24.77 -3.142266694146844 
24.78 -3.103315627238861 
24.79 -3.064082365548532 
24.8 -3.0245718912553903 
24.810000000000002 -2.9847891806261457 
24.82 -2.9447392038665283 
24.830000000000002 -2.904426924983446 
24.84 -2.8638573016562825 
24.85 -2.823035285116102 
24.86 -2.7819658200317168 
24.87 -2.740653844401521 
24.88 -2.699104289450169 
24.89 -2.6573220795291173 
24.900000000000002 -2.615312132020222 
24.91 -2.5730793572415265 
24.92 -2.530628658354529 
24.93 -2.4879649312721748 
24.94 -2.4450930645669513 
24.95 -2.4020179393784313 
24.96 -2.358744429319726 
24.97 -2.3152774003822754 
24.98 -2.271621710838529 
24.990000000000002 -2.2277822111420136 
25.0 -2.1837637438244126 
25.01 -2.1395711433892246 
25.02 -2.095209236201701 
25.03 -2.050682840374679 
25.04 -2.005996765650079 
25.05 -1.961155813275736 
25.060000000000002 -1.9161647758773823 
25.07 -1.871028437325513 
25.080000000000002 -1.8257515725969868 
25.09 -1.7803389476311462 
25.1 -1.7347953191803467 
25.11 -1.6891254346547222 
25.12 -1.6433340319611112 
25.13 -1.597425839336007 
25.14 -1.5514055751724805 
25.150000000000002 -1.5052779478409908 
25.16 -1.4590476555040315 
25.17 -1.4127193859245768 
25.18 -1.3662978162682873 
25.19 -1.3197876128994683 
25.2 -1.2731934311707607 
25.21 -1.226519915206569 
25.22 -1.1797716976802344 
25.23 -1.1329533995849699 
25.240000000000002 -1.0860696299985744 
25.25 -1.0391249858419644 
25.26 -0.9921240516315505 
25.27 -0.9450713992254997 
25.28 -0.89797158756393 
25.29 -0.8508291624030886 
25.3 -0.8036486560435578 
25.310000000000002 -0.7564345870525466 
25.32 -0.7091914599803278 
25.330000000000002 -0.6619237650708818 
25.34 -0.6146359779667956 
25.35 -0.567332559408498 
25.36 -0.5200179549278741 
25.37 -0.4726965945363414 
25.38 -0.4253728924074324 
25.39 -0.37805124655396666 
25.400000000000002 -0.33073603849985356 
25.41 -0.28343163294660856 
25.42 -0.23614237743462596 
25.43 -0.18887260199928518 
25.44 -0.14162661882192168 
25.45 -0.09440872187575557 
25.46 -0.04722318656679 
25.47 -7.426936976712845e-05 
25.48 0.04703379254080067 
25.490000000000002 0.09409678166445637 
25.5 0.14111050055345087 
25.51 0.18807077219618226 
25.52 0.2349734404053837 
25.53 0.28181437021102984 
25.54 0.3285894482579395 
25.55 0.3752945832080393 
25.560000000000002 0.4219257061472907 
25.57 0.4684787709972402 
25.580000000000002 0.5149497549312081 
25.59 0.5613346587950966 
25.6 0.6076295075328292 
25.61 0.6538303506164138 
25.62 0.699933262480666 
25.63 0.7459343429625782 
25.64 0.7918297177454019 
25.650000000000002 0.8376155388074324 
25.66 0.8832879848755609 
25.67 0.9288432618836308 
25.68 0.9742776034356533 
25.69 1.0195872712739336 
25.7 1.0647685557521878 
25.71 1.1098177763137174 
25.72 1.1547312819747255 
25.73 1.1995054518128776 
25.740000000000002 1.244136695461187 
25.75 1.2886214536073646 
25.76 1.3329561984987275 
25.77 1.3771374344528122 
25.78 1.4211616983738327 
25.79 1.4650255602751237 
25.8 1.5087256238077558 
25.810000000000002 1.5522585267954663 
25.82 1.595620941776126 
25.830000000000002 1.638809576549918 
25.84 1.6818211747344525 
25.85 1.7246525163270512 
25.86 1.7673004182744283 
25.87 1.8097617350500352 
25.88 1.8520333592393523 
25.89 1.894112222133387 
25.900000000000002 1.9359952943307273 
25.91 1.9776795863484369 
25.92 2.019162149242163 
25.93 2.0604400752358094 
25.94 2.101510498361159 
25.95 2.1423705951078613 
25.96 2.183017585084205 
25.97 2.2234487316891354 
25.98 2.2636613427959915 
25.990000000000002 2.30365277144847 
26.0 2.343420416569356 
26.01 2.3829617236825555 
26.02 2.4222741856490755 
26.03 2.461355343417503 
26.04 2.5002027867897234 
26.05 2.53881415520249 
26.060000000000002 2.577187138525662 
26.07 2.615319477877792 
26.080000000000002 2.653208966459969 
26.09 2.6908534504086865 
26.1 2.7282508296687196 
26.11 2.7653990588868917 
26.12 2.802296148327797 
26.13 2.8389401648124872 
26.14 2.875329232681289 
26.150000000000002 2.9114615347818695 
26.16 2.947335313483864 
26.17 2.98294887172131 
26.18 3.0183005740643205 
26.19 3.05338884782142 
26.2 3.088212184174124 
26.21 3.1227691393453347 
26.22 3.157058335803339 
26.23 3.1910784635031537 
26.240000000000002 3.2248282811672038 
26.25 3.258306617607296 
26.26 3.291512373090095 
26.27 3.3244445207483033 
26.28 3.3571021080400127 
26.29 3.3894842582586926 
26.3 3.4215901720965634 
26.310000000000002 3.453419129264149 
26.32 3.4849704901690663 
26.330000000000002 3.5162436976571843 
26.34 3.547238278819613 
26.35 3.577953846869022 
26.36 3.608390103089175 
26.37 3.6385468388616427 
26.38 3.6684239377740555 
26.39 3.69802137781437 
26.400000000000002 3.727339233656059 
26.41 3.7563776790393018 
26.42 3.7851369892536963 
26.43 3.8136175437282507 
26.44 3.8418198287349092 
26.45 3.8697444402121373 
26.46 3.897392086715641 
26.47 3.9247635925036604 
26.48 3.951859900764868 
26.490000000000002 3.9786820769973135 
26.5 4.005231312547593 
26.51 4.031508928319865 
26.52 4.057516378665151 
26.53 4.083255255461963 
26.54 4.108727292400162 
26.55 4.133934369480707 
26.560000000000002 4.158878517744939 
26.57 4.183561924247923 
26.580000000000002 4.2079866965680015 
26.59 4.232148485433176 
26.6 4.256037452093646 
26.61 4.279644598750393 
26.62 4.3029606475206865 
26.63 4.325976310830105 
26.64 4.348682244591278 
26.650000000000002 4.371069074150436 
26.66 4.393127403878359 
26.67 4.41484783072201 
26.68 4.436220957018127 
26.69 4.457237403590023 
26.7 4.477887822839498 
26.71 4.498162911845261 
26.72 4.518053425410852 
26.73 4.537550189021066 
26.740000000000002 4.55664411166304 
26.75 4.575326198469772 
26.76 4.593587563144894 
26.77 4.611419440128804 
26.78 4.628813196467932 
26.79 4.6457603433506165 
26.8 4.662252547275064 
26.810000000000002 4.678281640816944 
26.82 4.693839632966524 
26.830000000000002 4.708918719007543 
26.84 4.723511289912646 
26.85 4.737609941232708 
26.86 4.7512074814601375 
26.87 4.764296939848887 
26.88 4.7768715736767176 
26.89 4.788924874937982 
26.900000000000002 4.800450576457955 
26.91 4.811442657422435 
26.92 4.821895348319076 
26.93 4.831803135289408 
26.94 4.841160763893137 
26.95 4.849963242288687 
26.96 4.858205843836296 
26.97 4.865884109132149 
26.98 4.872993847484197 
26.990000000000002 4.879531137842127 
27.0 4.885492329195873 
27.01 4.890874040458606 
27.02 4.8956731598517225 
27.03 4.899886843810598 
27.04 4.90351251543116 
27.05 4.906547862478269 
27.060000000000002 4.908990834977822 
27.07 4.910839642415187 
27.080000000000002 4.912092750563158 
27.09 4.912748877963021 
27.1 4.912806992082647 
27.11 4.912266305175601 
27.12 4.911126269865382 
27.13 4.909386574478697 
27.14 4.9070471381515635 
27.150000000000002 4.904108105731631 
27.16 4.9005698424997925 
27.17 4.896432928733541 
27.18 4.891698154134096 
27.19 4.886366512138513 
27.2 4.880439194137436 
27.21 4.873917583618232 
27.22 4.866803250252594 
27.23 4.859097943946691 
27.240000000000002 4.850803588871194 
27.25 4.8419222774875115 
27.26 4.832456264585698 
27.27 4.822407961348523 
27.28 4.811779929455301 
27.29 4.800574875238078 
27.3 4.788795643901922 
27.310000000000002 4.776445213820035 
27.32 4.763526690913616 
27.330000000000002 4.7500433031254055 
27.34 4.735998394995066 
27.35 4.721395422343622 
27.36 4.7062379470734514 
27.37 4.690529632089466 
27.38 4.674274236346406 
27.39 4.657475610026419 
27.400000000000002 4.640137689850437 
27.41 4.62226449452617 
27.42 4.603860120334952 
27.43 4.584928736859067 
27.44 4.565474582850655 
27.45 4.5455019622427315 
27.46 4.525015240302467 
27.47 4.504018839926326 
27.48 4.482517238076342 
27.490000000000002 4.46051496235635 
27.5 4.438016587726731 
27.51 4.415026733355823 
27.52 4.391550059605976 
27.53 4.367591265151821 
27.54 4.343155084228291 
27.55 4.31824628400552 
27.560000000000002 4.292869662087755 
27.57 4.267030044133133 
27.580000000000002 4.240732281591108 
27.59 4.213981249554187 
27.6 4.186781844720555 
27.61 4.159138983464069 
27.62 4.131057600008094 
27.63 4.10254264469957 
27.64 4.073599082379701 
27.650000000000002 4.044231890847663 
27.66 4.014446059413691 
27.67 3.984246587537952 
27.68 3.953638483551638 
27.69 3.9226267634567216 
27.7 3.891216449800902 
27.71 3.859412570624265 
27.72 3.8272201584743213 
27.73 3.794644249486033 
27.740000000000002 3.7616898825236693 
27.75 3.728362098381216 
27.76 3.694665939038334 
27.77 3.6606064469687802 
27.78 3.626188664498408 
27.79 3.5914176332098733 
27.8 3.5562983933913155 
27.810000000000002 3.520835983526319 
27.82 3.485035439822609 
27.830000000000002 3.4489017957769703 
27.84 3.4124400817740206 
27.85 3.3756553247165053 
27.86 3.3385525476849285 
27.87 3.301136769624372 
27.88 3.2634130050564893 
27.89 3.2253862638146993 
27.900000000000002 3.1870615508007365 
27.91 3.1484438657607696 
27.92 3.1095382030793863 
27.93 3.0703495515898327 
27.94 3.03088289439897 
27.95 2.991143208725476 
27.96 2.951135465749913 
27.97 2.9108646304753387 
27.98 2.8703356615972178 
27.990000000000002 2.82955351138145 
28.0 2.7885231255494105 
28.01 2.747249443168938 
28.02 2.7057373965502998 
28.03 2.6639919111461827 
28.04 2.622017905454852 
28.05 2.579820290925654 
28.060000000000002 2.537403971866083 
28.07 2.4947738453497155 
28.080000000000002 2.451934801124325 
28.09 2.4088917215195553 
28.1 2.36564948135358 
28.11 2.322212947838198 
28.12 2.278586980481877 
28.13 2.2347764309902693 
28.14 2.1907861431637885 
28.150000000000002 2.146620952791845 
28.16 2.1022856875433926 
28.17 2.0577851668534413 
28.18 2.013124201805255 
28.19 1.9683075950079554 
28.2 1.923340140469278 
28.21 1.8782266234632785 
28.22 1.832971820392775 
28.23 1.7875804986463597 
28.240000000000002 1.7420574164498193 
28.25 1.6964073227118368 
28.26 1.6506349568638432 
28.27 1.6047450486939359 
28.28 1.5587423181747597 
28.29 1.512631475285296 
28.3 1.466417219826498 
28.310000000000002 1.4201042412307205 
28.32 1.3736972183649256 
28.330000000000002 1.327200819327635 
28.34 1.2806197012396212 
28.35 1.23395851002833 
28.36 1.1872218802060504 
28.37 1.1404144346418408 
28.38 1.093540784327236 
28.39 1.046605528135755 
28.400000000000002 0.9996132525762588 
28.41 0.9525685315401864 
28.42 0.9054759260427088 
28.43 0.8583399839578606 
28.44 0.8111652397476963 
28.45 0.763956214185522 
28.46 0.7167174140732571 
28.47 0.6694533319529983 
28.48 0.6221684458128298 
28.490000000000002 0.5748672187869551 
28.5 0.5275540988502045 
28.51 0.4802335185069875 
28.52 0.43290989447474476 
28.53 0.3855876273619825 
28.54 0.3382711013409208 
28.55 0.29096468381485 
28.560000000000002 0.24367272508023724 
28.57 0.19639955798364475 
28.580000000000002 0.14914949757352153 
28.59 0.10192684074693037 
28.6 0.05473586589124055 
28.61 0.007580832520870981 
28.62 -0.039534019090899965 
28.63 -0.08660446828498686 
28.64 -0.13362631439438477 
28.650000000000002 -0.18059537712685014 
28.66 -0.22750749695233152 
28.67 -0.2743585354951279 
28.68 -0.32114437593074396 
28.69 -0.36786092338741944 
28.7 -0.41450410535230264 
28.71 -0.4610698720822738 
28.72 -0.5075541970193953 
28.73 -0.5539530772109766 
28.740000000000002 -0.6002625337342861 
28.75 -0.6464786121258684 
28.76 -0.6925973828155282 
28.77 -0.7386149415649607 
28.78 -0.7845274099110758 
28.79 -0.8303309356140323 
28.8 -0.876021693110033 
28.810000000000002 -0.9215958839689069 
28.82 -0.9670497373565492 
28.830000000000002 -1.0123795105022593 
28.84 -1.0575814891710669 
28.85 -1.1026519881410768 
28.86 -1.147587351685985 
28.87 -1.192383954062772 
28.88 -1.2370382000047568 
28.89 -1.2815465252200477 
28.900000000000002 -1.3259053968955736 
28.91 -1.3701113142067682 
28.92 -1.4141608088330953 
28.93 -1.4580504454795213 
28.94 -1.5017768224041403 
28.95 -1.545336571952086 
28.96 -1.5887263610959446 
28.97 -1.6319428919828471 
28.98 -1.6749829024884748 
28.990000000000002 -1.7178431667781688 
29.0 -1.7605204958754352 
29.01 -1.8030117382380362 
29.02 -1.8453137803420065 
29.03 -1.8874235472738194 
29.04 -1.929338003331061 
29.05 -1.9710541526318859 
29.060000000000002 -2.0125690397336493 
29.07 -2.053879750261008 
29.080000000000002 -2.0949834115439576 
29.09 -2.1358771932661247 
29.1 -2.1765583081237962 
29.11 -2.2170240124961134 
29.12 -2.257271607126912 
29.13 -2.2972984378187027 
29.14 -2.3371018961393295 
29.150000000000002 -2.3766794201418477 
29.16 -2.4160284950982422 
29.17 -2.455146654247551 
29.18 -2.494031479559111 
29.19 -2.5326806025115607 
29.2 -2.5710917048883646 
29.21 -2.609262519590589 
29.22 -2.6471908314677832 
29.23 -2.6848744781677514 
29.240000000000002 -2.7223113510061894 
29.25 -2.75949939585705 
29.26 -2.7964366140647035 
29.27 -2.833121063378897 
29.28 -2.8695508589136414 
29.29 -2.9057241741311852 
29.3 -2.941639241852322 
29.310000000000002 -2.9772943552943003 
29.32 -3.0126878691377508 
29.330000000000002 -3.0478182006240355 
29.34 -3.0826838306845854 
29.35 -3.117283305103797 
29.36 -3.151615235717242 
29.37 -3.185678301646939 
29.38 -3.2194712505756313 
29.39 -3.252992900062051 
29.400000000000002 -3.286242138899307 
29.41 -3.319217928518641 
29.42 -3.351919304440932 
29.43 -3.384345377778446 
29.44 -3.4164953367895223 
29.45 -3.448368448488981 
29.46 -3.4799640603172683 
29.47 -3.5112816018714645 
29.48 -3.542320586701547 
29.490000000000002 -3.5730806141754257 
29.5 -3.6035613714165438 
29.51 -3.6337626353180315 
29.52 -3.663684274637661 
29.53 -3.6933262521781036 
29.54 -3.7226886270573085 
29.55 -3.751771557074035 
29.560000000000002 -3.780575301174023 
29.57 -3.809100222022492 
29.580000000000002 -3.8373467886891577 
29.59 -3.86531557945223 
29.6 -3.8930072847284056 
29.61 -3.920422710136199 
29.62 -3.9475627797005766 
29.63 -3.9744285392072496 
29.64 -4.001021159715699 
29.650000000000002 -4.0273419412404525 
29.66 -4.05339231661096 
29.67 -4.079173855520967 
29.68 -4.104688268779185 
29.69 -4.129937412773764 
29.7 -4.154923294164073 
29.71 -4.179648074814154 
29.72 -4.204113977309762 
29.73 -4.228318358250129 
29.740000000000002 -4.252251364937525 
29.75 -4.275904018099055 
29.76 -4.299267048708133 
29.77 -4.322331177906033 
29.78 -4.345087067954277 
29.79 -4.367525348640422 
29.8 -4.389636626724293 
29.810000000000002 -4.411411499490981 
29.82 -4.4328405675409455 
29.830000000000002 -4.453914447877614 
29.84 -4.474623786995515 
29.85 -4.494959273982343 
29.86 -4.514911653577497 
29.87 -4.53447173914606 
29.88 -4.553630425524306 
29.89 -4.572378701694278 
29.900000000000002 -4.590707663246111 
29.91 -4.608608524587957 
29.92 -4.626072630865034 
29.93 -4.6430914695509555 
29.94 -4.65965668167652 
29.95 -4.675760072663149 
29.96 -4.691393622730502 
29.97 -4.706549496850089 
29.98 -4.721220054219288 
29.990000000000002 -4.735397857232672 
30.0 -4.749075679930331 
30.01 -4.7622465159054315 
30.02 -4.774903585656188 
30.03 -4.78704034337 
30.04 -4.79865048313041 
30.05 -4.809727944540139 
30.060000000000002 -4.820266917756245 
30.07 -4.830261847935948 
30.080000000000002 -4.839707439094352 
30.09 -4.848598657377577 
30.1 -4.856930733757318 
30.11 -4.864699166154937 
30.12 -4.87189972100541 
30.13 -4.878528434273316 
30.14 -4.884581611934969 
30.150000000000002 -4.890055829942374 
30.16 -4.8949479336863 
30.17 -4.899255036977059 
30.18 -4.902974520562823 
30.19 -4.90610403020634 
30.2 -4.908641474341858 
30.21 -4.910585021334697 
30.22 -4.9119330963666545 
30.23 -4.912684377970715 
30.240000000000002 -4.912837794238979 
30.25 -4.91239251872778 
30.26 -4.911347966084088 
30.27 -4.909703787417161 
30.28 -4.907459865439249 
30.29 -4.904616309398819 
30.3 -4.901173449829422 
30.310000000000002 -4.897131833136768 
30.32 -4.892492216046118 
30.330000000000002 -4.8872555599312975 
30.34 -4.8814230250461375 
30.35 -4.874995964678202 
30.36 -4.867975919243993 
30.37 -4.860364610343883 
30.38 -4.852163934794235 
30.39 -4.843375958653174 
30.400000000000002 -4.834002911255648 
30.41 -4.824047179272391 
30.42 -4.813511300806556 
30.43 -4.8023979595407535 
30.44 -4.790709978946382 
30.45 -4.778450316566147 
30.46 -4.7656220583798 
30.47 -4.7522284132621895 
30.48 -4.7382727075419275 
30.490000000000002 -4.723758379667991 
30.5 -4.708688974990927 
30.51 -4.693068140664373 
30.52 -4.676899620671968 
30.53 -4.660187250983937 
30.54 -4.642934954846945 
30.55 -4.625146738210165 
30.560000000000002 -4.6068266852898985 
30.57 -4.587978954274426 
30.580000000000002 -4.568607773170323 
30.59 -4.54871743579082 
30.6 -4.528312297886444 
30.61 -4.507396773417602 
30.62 -4.485975330968442 
30.63 -4.46405249030089 
30.64 -4.441632819047444 
30.650000000000002 -4.418720929540957 
30.66 -4.395321475779383 
30.67 -4.3714391505231776 
30.68 -4.347078682522816 
30.69 -4.3222448338736825 
30.7 -4.296942397495443 
30.71 -4.2711761947327735 
30.72 -4.2449510730742785 
30.73 -4.218271903986246 
30.740000000000002 -4.191143580857846 
30.75 -4.163571017054258 
30.76 -4.135559144074211 
30.77 -4.1071129098083246 
30.78 -4.078237276894661 
30.79 -4.048937221167844 
30.8 -4.019217730198172 
30.810000000000002 -3.989083801917053 
30.82 -3.958540443325251 
30.830000000000002 -3.9275926692803407 
30.84 -3.8962455013599144 
30.85 -3.864503966797051 
30.86 -3.8323730974846795 
30.87 -3.799857929045486 
30.88 -3.7669634999641253 
30.89 -3.733694850778523 
30.900000000000002 -3.700057023327188 
30.91 -3.6660550600494726 
30.92 -3.631694003335875 
30.93 -3.5969788949254897 
30.94 -3.5619147753478693 
30.95 -3.52650668340658 
30.96 -3.490759655701906 
30.970000000000002 -3.4546787261901524 
30.98 -3.4182689257771908 
30.990000000000002 -3.3815352819438784 
31.0 -3.3444828184011652 
31.01 -3.307116554772723 
31.02 -3.2694415063030573 
31.03 -3.2314626835891356 
31.04 -3.1931850923336604 
31.05 -3.154613733118181 
31.060000000000002 -3.11575360119435 
31.07 -3.0766096862916736 
31.080000000000002 -3.037186972440227 
31.09 -2.9974904378068414 
31.1 -2.95752505454337 
31.11 -2.9172957886457054 
31.12 -2.8768075998222944 
31.13 -2.8360654413709456 
31.14 -2.7950742600628242 
31.150000000000002 -2.7538389960325635 
31.16 -2.7123645826735 
31.17 -2.6706559465370843 
31.18 -2.62871800723559 
31.19 -2.5865556773472926 
31.2 -2.5441738623233485 
31.21 -2.5015774603956205 
31.220000000000002 -2.4587713624848226 
31.23 -2.415760452108291 
31.240000000000002 -2.3725496052868493 
31.25 -2.32914369045019 
31.26 -2.2855475683402675 
31.27 -2.2417660919122513 
31.28 -2.1978041062326015 
31.29 -2.153666448373855 
31.3 -2.1093579473057833 
31.310000000000002 -2.0648834237825735 
31.32 -2.020247690225726 
31.330000000000002 -1.9754555506024098 
31.34 -1.9305118002990085 
31.35 -1.8854212259896388 
31.36 -1.84018860549945 
31.37 -1.7948187076625062 
31.38 -1.7493162921741103 
31.39 -1.703686109437423 
31.400000000000002 -1.6579329004042538 
31.41 -1.6120613964099302 
31.42 -1.5660763190021476 
31.43 -1.5199823797637304 
31.44 -1.47378428012925 
31.45 -1.4274867111954481 
31.46 -1.381094353525433 
31.470000000000002 -1.3346118769466297 
31.48 -1.2880439403424704 
31.490000000000002 -1.24139519143781 
31.5 -1.1946702665780975 
31.51 -1.1478737905022922 
31.52 -1.1010103761095562 
31.53 -1.0540846242197555 
31.54 -1.0071011233277871 
31.55 -0.960064449351792 
31.560000000000002 -0.9129791653752687 
31.57 -0.865849821383171 
31.580000000000002 -0.818680953992003 
31.59 -0.7714770861739937 
31.6 -0.7242427269753892 
31.61 -0.6769823712289395 
31.62 -0.6297004992606159 
31.63 -0.5824015765906461 
31.64 -0.5350900536289125 
31.650000000000002 -0.4877703653647845 
31.66 -0.44044693105144367 
31.67 -0.3931241538847766 
31.68 -0.3458064206768723 
31.69 -0.29849810152422634 
31.7 -0.25120354947067036 
31.71 -0.203927100165118 
31.720000000000002 -0.1566730715141703 
31.73 -0.10944576332963907 
31.740000000000002 -0.06224945697104523 
31.75 -0.015088414983142298 
31.76 0.032033119271488365 
31.77 0.07911092198471739 
31.78 0.12614078927999742 
31.79 0.17311853759426618 
31.8 0.22004000406464036 
31.810000000000002 0.2669010469198097 
31.82 0.3136975458761558 
31.830000000000002 0.3604254025385268 
31.84 0.4070805408056865 
31.85 0.4536589072803855 
31.86 0.5001564716840825 
31.87 0.5465692272762717 
31.88 0.5928931912784559 
31.89 0.6391244053027236 
31.900000000000002 0.6852589357850026 
31.91 0.7312928744229272 
31.92 0.7772223386184366 
31.93 0.823043471925039 
31.94 0.8687524444998547 
31.95 0.9143454535604295 
31.96 0.9598187238463975 
31.970000000000002 1.0051685080860362 
31.98 1.0503910874677898 
31.990000000000002 1.0954827721168174 
32.0 1.1404399015766684 
32.01 1.1852588452961539 
32.02 1.2299360031215347 
32.03 1.274467805794108 
32.04 1.3188507154533395 
32.05 1.363081226145639 
32.06 1.407155864338945 
32.07 1.4510711894432404 
32.08 1.4948237943371878 
32.09 1.538410305901023 
32.1 1.581827385555927 
32.11 1.6250717298100306 
32.12 1.668140070811315 
32.13 1.7110291769075678 
32.14 1.7537358532136929 
32.15 1.796256942186582 
32.160000000000004 1.838589324207843 
32.17 1.8807299181746513 
32.18 1.9226756820990458 
32.19 1.964423613715971 
32.2 2.005970751100412 
32.21 2.047314173293972 
32.22 2.0884510009413 
32.230000000000004 2.129378396936713 
32.24 2.1700935670814956 
32.25 2.210593760752281 
32.26 2.250876271581006 
32.27 2.2909384381469136 
32.28 2.330777644681171 
32.29 2.3703913217845916 
32.3 2.4097769471591115 
32.31 2.448932046353579 
32.32 2.4878541935245435 
32.33 2.5265410122127023 
32.34 2.5649901761357423 
32.35 2.60319940999832 
32.36 2.6411664903199936 
32.37 2.678889246281939 
32.38 2.7163655605933528 
32.39 2.753593370378452 
32.4 2.790570668085101 
32.410000000000004 2.8272955024160566 
32.42 2.863765979283975 
32.43 2.8999802627913103 
32.44 2.9359365762363354 
32.45 2.9716332031465718 
32.46 3.0070684883410017 
32.47 3.042240839022466 
32.480000000000004 3.077148725901804 
32.49 3.1117906843552965 
32.5 3.146165315617131 
32.51 3.1802712880086434 
32.52 3.2141073382062593 
32.53 3.24767227255008 
32.54 3.2809649683952706 
32.55 3.3139843755084155 
32.56 3.3467295175112723 
32.57 3.3791994933743315 
32.58 3.411393478962896 
32.59 3.443310728638414 
32.6 3.474950576918062 
32.61 3.5063124401956833 
32.62 3.537395818527431 
32.63 3.5682002974855846 
32.64 3.5987255500843607 
32.65 3.628971338781566 
32.660000000000004 3.6589375175604166 
32.67 3.688624034095877 
32.68 3.7180309320103606 
32.69 3.747158353223751 
32.7 3.7760065404031717 
32.71 3.8045758395181477 
32.72 3.832866702507275 
32.730000000000004 3.8608796900628164 
32.74 3.8886154745401402 
32.75 3.9160748429993095 
32.76 3.9432587003866466 
32.77 3.9701680728646163 
32.78 3.996804111298939 
32.79 4.023168094912397 
32.8 4.049261435115558 
32.81 4.0750856795251975 
32.82 4.100642516182091 
32.83 4.12593377798056 
32.84 4.150961447323111 
32.85 4.175727661014387 
32.86 4.2002346992246915 
32.87 4.224481388530489 
32.88 4.248458214844429 
32.89 4.272156137347334 
32.9 4.295565914514168 
32.910000000000004 4.318678272320795 
32.92 4.34148388065053 
32.93 4.3639733738343125 
32.94 4.3861373613967 
32.95 4.40796644127848 
32.96 4.429451212677856 
32.97 4.450582289110397 
32.980000000000004 4.471350311496211 
32.99 4.49174596126365 
33.0 4.511759973417529 
33.01 4.531383149529546 
33.02 4.550606370607096 
33.03 4.5694206097978896 
33.04 4.587816944888792 
33.05 4.605786570558569 
33.06 4.62332081034578 
33.07 4.640411128294675 
33.08 4.657049140243987 
33.09 4.673226624725425 
33.1 4.688935533441069 
33.11 4.704168001291055 
33.12 4.718916355925603 
33.13 4.73317312679782 
33.14 4.746931053696588 
33.15 4.760183094741309 
33.160000000000004 4.772922433823256 
33.17 4.785142487480832 
33.18 4.796836911198991 
33.19 4.807999605125586 
33.2 4.818624719200332 
33.21 4.828706657694475 
33.22 4.838240083161992 
33.230000000000004 4.847219919805504 
33.24 4.855641356262471 
33.25 4.863499847819527 
33.26 4.870791118064845 
33.27 4.877511159990522 
33.28 4.883656236558709 
33.29 4.889222880746983 
33.3 4.894207895089986 
33.31 4.898608350735705 
33.32 4.902421586036082 
33.33 4.905645204692625 
33.34 4.908277073478692 
33.35 4.910315319560826 
33.36 4.91175832744217 
33.37 4.9126047355514615 
33.38 4.912853432501377 
33.39 4.912503553040284 
33.4 4.911554473721413 
33.410000000000004 4.91000580831349 
33.42 4.907857402976638 
33.43 4.905109331227087 
33.44 4.901761888713879 
33.45 4.897815587830226 
33.46 4.893271152181675 
33.47 4.888129510932604 
33.480000000000004 4.882391793051821 
33.49 4.876059321477378 
33.5 4.869133607219847 
33.51 4.861616343422477 
33.52 4.853509399395819 
33.53 4.844814814643449 
33.54 4.8355347928945225 
33.55 4.8256716961580155 
33.56 4.815228038812452 
33.57 4.804206481744122 
33.58 4.792609826545717 
33.59 4.780441009786504 
33.6 4.767703097364183 
33.61 4.75439927894766 
33.62 4.7405328625191645 
33.63 4.72610726902321 
33.64 4.711126027129127 
33.65 4.695592768113081 
33.660000000000004 4.679511220864692 
33.67 4.662885207022717 
33.68 4.645718636243464 
33.69 4.628015501604993 
33.7 4.609779875149535 
33.71 4.591015903565934 
33.72 4.571727804013353 
33.730000000000004 4.551919860087004 
33.74 4.531596417926133 
33.75 4.510761882464031 
33.76 4.489420713819459 
33.77 4.4675774238284465 
33.78 4.4452365727151 
33.79 4.4224027658996885 
33.8 4.399080650942056 
33.81 4.375274914618049 
33.82 4.350990280126486 
33.83 4.326231504423969 
33.84 4.301003375684615 
33.85 4.275310710881677 
33.86 4.249158353487858 
33.87 4.222551171291005 
33.88 4.195494054321782 
33.89 4.167991912889855 
33.9 4.140049675725036 
33.910000000000004 4.111672288219814 
33.92 4.082864710769658 
33.93 4.053631917207496 
33.94 4.023978893328715 
33.95 3.9939106355031035 
33.96 3.9634321493701363 
33.97 3.932548448614063 
33.980000000000004 3.90126455381527 
33.99 3.869585491374477 
34.0 3.8375162925063497 
34.01 3.805061992299189 
34.02 3.7722276288374346 
34.03 3.7390182423837706 
34.04 3.7054388746177107 
34.05 3.671494567927641 
34.06 3.6371903647533332 
34.07 3.60253130697608 
34.08 3.567522435353662 
34.09 3.532168788997444 
34.1 3.496475404889004 
34.11 3.4604473174337853 
34.12 3.4240895580493333 
34.13 3.3874071547857945 
34.14 3.3504051319764416 
34.15 3.3130885099160587 
34.160000000000004 3.2754623045651257 
34.17 3.2375315272778336 
34.18 3.1993011845520267 
34.19 3.1607762777992794 
34.2 3.1219618031333627 
34.21 3.0828627511754876 
34.22 3.043484106874724 
34.230000000000004 3.0038308493421484 
34.24 2.9639079516972693 
34.25 2.923720380925426 
34.26 2.8832730977448646 
34.27 2.842571056482303 
34.28 2.8016192049558577 
34.29 2.7604224843642506 
34.300000000000004 2.718985829181283 
34.31 2.6773141670546536 
34.32 2.6354124187081887 
34.33 2.5932854978466913 
34.34 2.550938311062588 
34.35 2.508375757743662 
34.36 2.46560272998118 
34.37 2.4226241124777683 
34.38 2.3794447824544664 
34.39 2.3360696095563607 
34.4 2.292503455756346 
34.410000000000004 2.2487511752564893 
34.42 2.2048176143865885 
34.43 2.1607076114995123 
34.44 2.116425996862957 
34.45 2.071977592547278 
34.46 2.0273672123091 
34.47 1.9825996614703991 
34.480000000000004 1.9376797367928402 
34.49 1.8926122263471075 
34.5 1.8474019093770448 
34.51 1.802053556158417 
34.52 1.7565719278521248 
34.53 1.710961776351742 
34.54 1.6652278441252444 
34.550000000000004 1.619374864050824 
34.56 1.5734075592467076 
34.57 1.5273306428948863 
34.58 1.4811488180587207 
34.59 1.4348667774943495 
34.6 1.388489203455883 
34.61 1.3420207674943474 
34.62 1.295466130250367 
34.63 1.24882994124059 
34.64 1.2021168386378465 
34.65 1.1553314490450584 
34.660000000000004 1.1084783872629282 
34.67 1.061562256051415 
34.68 1.0145876458850536 
34.69 0.9675591347021243 
34.7 0.9204812876477524 
34.71 0.873358656810943 
34.72 0.8261957809556428 
34.730000000000004 0.7789971852458424 
34.74 0.7317673809648112 
34.75 0.6845108652284999 
34.76 0.6372321206931687 
34.77 0.5899356152573353 
34.78 0.5426258017580514 
34.79 0.49530711766163277 
34.800000000000004 0.4479839847488415 
34.81 0.400660808794653 
34.82 0.353341979242602 
34.83 0.30603186887382655 
34.84 0.25873483347083404 
34.85 0.21145521147606963 
34.86 0.1641973236453333 
34.87 0.11696547269611318 
34.88 0.06976394295087715 
34.89 0.022596999975387826 
34.9 -0.024531109787921446 
34.910000000000004 -0.07161615939145616 
34.92 -0.11865394175881117 
34.93 -0.16564027006593138 
34.94 -0.21257097812702527 
34.95 -0.25944192078523637 
34.96 -0.3062489743079869 
34.97 -0.3529880367870312 
34.980000000000004 -0.3996550285431507 
34.99 -0.44624589253549385 
35.0 -0.49275659477555706 
35.01 -0.5391831247457782 
35.02 -0.5855214958227695 
35.03 -0.6317677457051615 
35.04 -0.6779179368461077 
35.050000000000004 -0.7239681568904234 
35.06 -0.7699145191164192 
35.07 -0.8157531628824249 
35.08 -0.86148025407807 
35.09 -0.9070919855803277 
35.1 -0.9525845777144126 
35.11 -0.9979542787195445 
35.12 -1.0431973652196729 
35.13 -1.0883101426992274 
35.14 -1.1332889459839701 
35.15 -1.1781301397270236 
35.160000000000004 -1.2228301189002204 
35.17 -1.2673853092908074 
35.18 -1.3117921680036964 
35.19 -1.3560471839693293 
35.2 -1.400146878457324 
35.21 -1.4440878055960404 
35.22 -1.4878665528982278 
35.230000000000004 -1.5314797417929071 
35.24 -1.574924028163703 
35.25 -1.618196102893779 
35.26 -1.6612926924176157 
35.27 -1.7042105592798418 
35.28 -1.746946502701341 
35.29 -1.7894973591529166 
35.300000000000004 -1.8318600029367353 
35.31 -1.8740313467758827 
35.32 -1.9160083424122727 
35.33 -1.957787981213292 
35.34 -1.9993672947874526 
35.35 -2.0407433556094476 
35.36 -2.0819132776549787 
35.37 -2.122874217045729 
35.38 -2.1636233727049348 
35.39 -2.204157987023971 
35.4 -2.2444753465404195 
35.410000000000004 -2.2845727826281403 
35.42 -2.32444767219982 
35.43 -2.364097438422587 
35.44 -2.4035195514472485 
35.45 -2.4427115291517567 
35.46 -2.48167093789957 
35.47 -2.5203953933135543 
35.480000000000004 -2.5588825610661634 
35.49 -2.5971301576866415 
35.5 -2.6351359513860344 
35.51 -2.6728977629008654 
35.52 -2.7104134663563273 
35.53 -2.7476809901499517 
35.54 -2.7846983178567126 
35.550000000000004 -2.8214634891566 
35.56 -2.8579746007857714 
35.57 -2.8942298075123998 
35.58 -2.9302273231384484 
35.59 -2.9659654215286575 
35.6 -3.001442437668061 
35.61 -3.03665676874949 
35.62 -3.071606875292555 
35.63 -3.1062912822956594 
35.64 -3.1407085804227846 
35.65 -3.1748574272267427 
35.660000000000004 -3.208736548410828 
35.67 -3.24234473913079 
35.68 -3.275680865339255 
35.69 -3.308743865174779 
35.7 -3.341532750397869 
35.71 -3.3740466078764584 
35.72 -3.4062846011234185 
35.730000000000004 -3.4382459718889216 
35.74 -3.4699300418105157 
35.75 -3.501336214124101 
35.76 -3.532463975439008 
35.77 -3.5633128975807433 
35.78 -3.5938826395050456 
35.79 -3.624172949287211 
35.800000000000004 -3.6541836661908254 
35.81 -3.6839147228203597 
35.82 -3.7133661473622888 
35.83 -3.74253806591975 
35.84 -3.7714307049460487 
35.85 -3.8000443937826454 
35.86 -3.8283795673076315 
35.87 -3.856436768701106 
35.88 -3.884216652334252 
35.89 -3.9117199867893553 
35.9 -3.938947658018547 
35.910000000000004 -3.965900672649475 
35.92 -3.9925801614467584 
35.93 -4.018987382938581 
35.94 -4.045123727218533 
35.95 -4.070990719933379 
35.96 -4.09659002646829 
35.97 -4.121923456341792 
35.980000000000004 -4.146992967823637 
35.99 -4.171800672789638 
36.0 -4.196348851838455 
36.01 -4.220637566658891 
36.02 -4.244657992710911 
36.03 -4.268400947946841 
36.04 -4.291857236892567 
36.050000000000004 -4.315017586498865 
36.06 -4.337872675537058 
36.07 -4.360413142983807 
36.08 -4.382629601502838 
36.09 -4.404512650007541 
36.1 -4.426052886627269 
36.11 -4.447240921721318 
36.12 -4.468067390967964 
36.13 -4.488522968467769 
36.14 -4.508598379820572 
36.15 -4.528284415131194 
36.160000000000004 -4.547571941900512 
36.17 -4.566451917759023 
36.18 -4.58491540300121 
36.19 -4.60295357288011 
36.2 -4.620557729623099 
36.21 -4.637719314131492 
36.22 -4.654429917328467 
36.230000000000004 -4.670681291121859 
36.24 -4.686465358950579 
36.25 -4.701774225885745 
36.26 -4.71660018826009 
36.27 -4.730935742801751 
36.28 -4.744773595251231 
36.29 -4.758106668442959 
36.300000000000004 -4.770928109835682 
36.31 -4.783231298478627 
36.32 -4.795009851403167 
36.33 -4.806257629432407 
36.34 -4.8169687424038745 
36.35 -4.827137553803065 
36.36 -4.836758684808215 
36.37 -4.845827017749099 
36.38 -4.8543376989851135 
36.39 -4.862286141210048 
36.4 -4.869668025193227 
36.410000000000004 -4.8764793009685965 
36.42 -4.88271618848527 
36.43 -4.888375177734747 
36.44 -4.893453028371563 
36.45 -4.8979467688456015 
36.46 -4.901853695065502 
36.47 -4.905171368613713 
36.480000000000004 -4.907897614534721 
36.49 -4.910030518718715 
36.5 -4.9115684249036295 
36.51 -4.912509931318993 
36.52 -4.912853886995336 
36.53 -4.9125993877631595 
36.54 -4.911745771965502 
36.550000000000004 -4.910292615908148 
36.56 -4.908239729071326 
36.57 -4.905587149106499 
36.58 -4.902335136641477 
36.59 -4.898484169916602 
36.6 -4.8940349392742855 
36.61 -4.888988341523443 
36.62 -4.883345474199811 
36.63 -4.877107629742327 
36.64 -4.870276289604929 
36.65 -4.862853118322398 
36.660000000000004 -4.854839957547907 
36.67 -4.8462388200790745 
36.68 -4.837051883888434 
36.69 -4.827281486173249 
36.7 -4.816930117438717 
36.71 -4.806000415627619 
36.72 -4.794495160308581 
36.730000000000004 -4.782417266934154 
36.74 -4.769769781179001 
36.75 -4.756555873367626 
36.76 -4.742778833000135 
36.77 -4.728442063383709 
36.78 -4.713549076376641 
36.79 -4.6981034872509415 
36.800000000000004 -4.682109009678825 
36.81 -4.665569450847556 
36.82 -4.648488706706496 
36.83 -4.6308707573495225 
36.84 -4.612719662535281 
36.85 -4.59403955734723 
36.86 -4.574834647994796 
36.87 -4.555109207756443 
36.88 -4.534867573065016 
36.89 -4.514114139735155 
36.9 -4.492853359332263 
36.910000000000004 -4.471089735682029 
36.92 -4.4488278215192 
36.93 -4.4260722152739405 
36.94 -4.4028275579938185 
36.95 -4.379098530399232 
36.96 -4.3548898500697435 
36.97 -4.3302062687587375 
36.980000000000004 -4.305052569833442 
36.99 -4.279433565837363 
37.0 -4.253354096171896 
37.01 -4.226819024893882 
37.02 -4.199833238625677 
37.03 -4.172401644574284 
37.04 -4.144529168656022 
37.050000000000004 -4.116220753723151 
37.06 -4.087481357888851 
37.07 -4.058315952946933 
37.08 -4.028729522882674 
37.09 -3.998727062471147 
37.1 -3.968313575959479 
37.11 -3.9374940758294548 
37.12 -3.9062735816369725 
37.13 -3.874657118924869 
37.14 -3.8426497182056973 
37.15 -3.810256414011119 
37.160000000000004 -3.7774822440046196 
37.17 -3.744332248154321 
37.18 -3.710811467962797 
37.19 -3.676924945750786 
37.2 -3.6426777239918677 
37.21 -3.608074844695202 
37.22 -3.5731213488335385 
37.230000000000004 -3.5378222758137765 
37.24 -3.502182662987474 
37.25 -3.466207545198764 
37.26 -3.429901954367242 
37.27 -3.39327091910348 
37.28 -3.3563194643549186 
37.29 -3.3190526110799494 
37.300000000000004 -3.2814753759481268 
37.31 -3.243592771064524 
37.32 -3.205409803716299 
37.33 -3.1669314761396787 
37.34 -3.128162785305619 
37.35 -3.0891087227224743 
37.36 -3.049774274254108 
37.37 -3.0101644199519413 
37.38 -2.9702841338995234 
37.39 -2.9301383840682624 
37.4 -2.8897321321830494 
37.410000000000004 -2.8490703335965426 
37.42 -2.8081579371710013 
37.43 -2.7669998851665483 
37.44 -2.7256011131348914 
37.45 -2.683966549817488 
37.46 -2.6421011170473085 
37.47 -2.6000097296533085 
37.480000000000004 -2.557697295366848 
37.49 -2.5151687147292927 
37.5 -2.472428881000127 
37.51 -2.4294826800649085 
37.52 -2.3863349903424877 
37.53 -2.342990682690913 
37.54 -2.299454620311511 
37.550000000000004 -2.255731658650669 
37.56 -2.2118266452988675 
37.57 -2.1677444198865574 
37.58 -2.1234898139765117 
37.59 -2.079067650952304 
37.6 -2.0344827459026056 
37.61 -1.9897399055010137 
37.62 -1.9448439278811576 
37.63 -1.8997996025068362 
37.64 -1.8546117100370072 
37.65 -1.809285022185407 
37.660000000000004 -1.7638243015746642 
37.67 -1.7182343015847497 
37.68 -1.672519766195635 
37.69 -1.6266854298240583 
37.7 -1.5807360171543015 
37.71 -1.5346762429628935 
37.72 -1.4885108119371975 
37.730000000000004 -1.4422444184878058 
37.74 -1.395881746554726 
37.75 -1.3494274694073194 
37.76 -1.3028862494379874 
37.77 -1.2562627379495885 
37.78 -1.2095615749365958 
37.79 -1.1627873888599978 
37.800000000000004 -1.1159447964159814 
37.81 -1.0690384022983928 
37.82 -1.0220727989550331 
37.83 -0.9750525663378085 
37.84 -0.9279822716467889 
37.85 -0.8808664690682135 
37.86 -0.8337096995064865 
37.87 -0.7865164903102406 
37.88 -0.7392913549924927 
37.89 -0.6920387929449716 
37.9 -0.6447632891466669 
37.910000000000004 -0.5974693138666731 
37.92 -0.5501613223613672 
37.93 -0.5028437545660142 
37.94 -0.45552103478083766 
37.95 -0.4081975713516342 
37.96 -0.3608777563449845 
37.97 -0.31356596521813684 
37.980000000000004 -0.2662665564836079 
37.99 -0.21898387136857897 
38.0 -0.17172223346912632 
38.01 -0.12448594839935809 
38.02 -0.07727930343551484 
38.03 -0.030106567155060965 
38.04 0.017028010929146263 
38.050000000000004 0.06412020073959443 
38.06 0.11116579200970064 
38.07 0.15816059466420143 
38.08 0.20510043920432197 
38.09 0.25198117709768136 
38.1 0.29879868117290376 
38.11 0.34554884601891533 
38.12 0.39222758838890276 
38.13 0.4388308476089216 
38.14 0.4853545859911262 
38.15 0.5317947892516398 
38.160000000000004 0.5781474669330411 
38.17 0.6244086528314786 
38.18 0.6705744054284256 
38.19 0.7166408083270892 
38.2 0.7626039706934827 
38.21 0.8084600277022121 
38.22 0.8542051409869861 
38.230000000000004 0.8998354990959084 
38.24 0.9453473179515869 
38.25 0.9907368413161288 
38.26 1.0360003412610657 
38.27 1.0811341186423007 
38.28 1.1261345035801387 
38.29 1.1709978559444874 
38.300000000000004 1.2157205658453516 
38.31 1.260299054128677 
38.32 1.3047297728777087 
38.33 1.349009205919952 
38.34 1.3931338693398911 
38.35 1.437100311997604 
38.36 1.4809051160534206 
38.37 1.5245448974988116 
38.38 1.5680163066936754 
38.39 1.6113160289102009 
38.4 1.6544407848835598 
38.410000000000004 1.6973873313695789 
38.42 1.740152461709688 
38.43 1.7827330064033478 
38.44 1.825125833688255 
38.45 1.8673278501285644 
38.46 1.9093360012114695 
38.47 1.9511472719524172 
38.480000000000004 1.9927586875093082 
38.49 2.0341673138060354 
38.5 2.0753702581657194 
38.51 2.1163646699540437 
38.52 2.1571477412331146 
38.53 2.1977167074262454 
38.54 2.238068847994187 
38.550000000000004 2.278201487123231 
38.56 2.318111994425752 
38.57 2.3577977856536907 
38.58 2.3972563234255904 
38.59 2.4364851179677527 
38.6 2.47548172787018 
38.61 2.514243760857955 
38.62 2.552768874578785 
38.63 2.5910547774074293 
38.64 2.6290992292678363 
38.65 2.6669000424737686 
38.660000000000004 2.7044550825888427 
38.67 2.7417622693068666 
38.68 2.7788195773534583 
38.69 2.81562503740998 
38.7 2.852176737060842 
38.71 2.8884728217653546 
38.72 2.9245114958552825 
38.730000000000004 2.960291023559407 
38.74 2.9958097300564113 
38.75 3.0310660025575094 
38.76 3.0660582914202985 
38.77 3.100785111295424 
38.78 3.135245042307691 
38.79 3.1694367312733975 
38.800000000000004 3.2033588929557357 
38.81 3.2370103113602084 
38.82 3.2703898410721512 
38.83 3.3034964086385084 
38.84 3.3363290139962305 
38.85 3.3688867319496905 
38.86 3.4011687136997337 
38.87 3.4331741884271016 
38.88 3.464902464933132 
38.89 3.4963529333407983 
38.9 3.5275250668593627 
38.910000000000004 3.558418423616105 
38.92 3.589032648558756 
38.93 3.6193674754325653 
38.94 3.6494227288361065 
38.95 3.679198326360198 
38.96 3.7086942808145933 
38.97 3.7379107025474148 
38.980000000000004 3.7668478018625255 
38.99 3.795505891540492 
39.0 3.8238853894690545 
39.01 3.851986821389426 
39.02 3.879810823765196 
39.03 3.907358146781 
39.04 3.9346296574786184 
39.050000000000004 3.9616263430386787 
39.06 3.988349314216677 
39.07 4.014799808942627 
39.08 4.040979196094281 
39.09 4.066888979454538 
39.1 4.0925308018644335 
39.11 4.117906449583821 
39.12 4.143017856872818 
39.13 4.167867110807928 
39.14 4.192456461149905 
39.15 4.216786939564638 
39.160000000000004 4.240850741267505 
39.17 4.264638494113957 
39.18 4.288141060191144 
39.19 4.311349165172135 
39.2 4.334253497613756 
39.21 4.356844701323975 
39.22 4.379113392460215 
39.230000000000004 4.401050171229266 
39.24 4.422645635023697 
39.25 4.443890391378202 
39.26 4.464775071061779 
39.27 4.485290341178962 
39.28 4.5054269182546 
39.29 4.525175581253702 
39.300000000000004 4.544527184493689 
39.31 4.563472670405863 
39.32 4.582003082104242 
39.33 4.600109575720982 
39.34 4.617783432469103 
39.35 4.6350160703948795 
39.36 4.651799055784056 
39.37 4.668124114188148 
39.38 4.683983141039152 
39.39 4.699368211823453 
39.4 4.714271591788001 
39.410000000000004 4.728685745154547 
39.42 4.742603343820223 
39.43 4.756017275525491 
39.44 4.7689206514732785 
39.45 4.781306813385751 
39.46 4.7931693399880455 
39.47 4.8045020529109745 
39.480000000000004 4.815299022007388 
39.49 4.825554570079595 
39.5 4.8352632770177815 
39.51 4.844419983351849 
39.52 4.853019793221533 
39.53 4.861058076771901 
39.54 4.868530471983533 
39.550000000000004 4.875432885948663 
39.56 4.881761495606541 
39.57 4.887512747952891 
39.58 4.892683359740076 
39.59 4.897270316685896 
39.6 4.901270872210342 
39.61 4.90468254572063 
39.62 4.907503120465935 
39.63 4.909730640983971 
39.64 4.911363410162256 
39.65 4.912399985937422 
39.660000000000004 4.91283917765629 
39.67 4.912680042122661 
39.68 4.911921879353903 
39.69 4.910564228071319 
39.7 4.908606860948267 
39.71 4.9060497796395985 
39.72 4.902893209615751 
39.730000000000004 4.899137594824367 
39.74 4.894783592201688 
39.75 4.889832066055511 
39.76 4.884284082340721 
39.77 4.878140902847712 
39.78 4.871403979323201 
39.79 4.864074947542199 
39.800000000000004 4.856155621348902 
39.81 4.847647986683499 
39.82 4.838554195610903 
39.83 4.828876560366533 
39.84 4.818617547433291 
39.85 4.807779771662984 
39.86 4.796365990454473 
39.87 4.7843790979999135 
39.88 4.77182211960955 
39.89 4.758698206124572 
39.9 4.745010628426737 
39.910000000000004 4.730762772052523 
39.92 4.7159581319188195 
39.93 4.7006003071662725 
39.94 4.684692996125723 
39.95 4.668239991412331 
39.96 4.651245175151344 
39.97 4.6337125143387725 
39.980000000000004 4.615646056339543 
39.99 4.597049924525179 
40.0 4.577928314052409 
40.01 4.558285487783608 
40.02 4.538125772349469 
40.03 4.517453554353835 
40.04 4.496273276720155 
40.050000000000004 4.47458943517872 
40.06 4.45240657489335 
40.07 4.429729287225966 
40.08 4.406562206637121 
40.09 4.3829100077203265 
40.1 4.358777402367723 
40.11 4.334169137064472 
40.12 4.309089990309022 
40.13 4.283544770156252 
40.14 4.257538311880321 
40.15 4.231075475753982 
40.160000000000004 4.204161144940956 
40.17 4.176800223497942 
40.18 4.148997634482707 
40.19 4.120758318164713 
40.2 4.092087230334679 
40.21 4.062989340709439 
40.22 4.033469631428517 
40.230000000000004 4.003533095638756 
40.24 3.9731847361634456 
40.25 3.942429564252373 
40.26 3.9112725984092718 
40.27 3.8797188632931805 
40.28 3.847773388690325 
40.29 3.8154412085531053 
40.300000000000004 3.7827273601029487 
40.31 3.7496368829937694 
40.32 3.716174818532902 
40.33 3.6823462089564356 
40.34 3.6481560967559687 
40.35 3.6136095240538846 
40.36 3.578711532024332 
40.37 3.5434671603571863 
40.38 3.50788144676237 
40.39 3.4719594265119738 
40.4 3.435706132017733 
40.410000000000004 3.3991265924415046 
40.42 3.362225833336461 
40.43 3.325008876316827 
40.44 3.2874807387540756 
40.45 3.2496464334975426 
40.46 3.2115109686176084 
40.47 3.1730793471695278 
40.480000000000004 3.1343565669762428 
40.49 3.095347620428439 
40.5 3.0560574943003043 
40.51 3.016491169579457 
40.52 2.9766536213096146 
40.53 2.9365498184446253 
40.54 2.896184723712607 
40.550000000000004 2.855563293488935 
40.56 2.814690477676932 
40.57 2.773571219595196 
40.58 2.7322104558705003 
40.59 2.690613116335322 
40.6 2.6487841239290884 
40.61 2.6067283946022717 
40.62 2.5644508372225463 
40.63 2.5219563534822544 
40.64 2.479249837806478 
40.65 2.4363361772610603 
40.660000000000004 2.3932202514599843 
40.67 2.349906932471515 
40.68 2.306401084722615 
40.69 2.262707564901112 
40.7 2.2188312218552055 
40.71 2.1747768964898637 
40.72 2.130549421659773 
40.730000000000004 2.086153622058441 
40.74 2.041594314103189 
40.75 1.9968763058157073 
40.76 1.9520043966979241 
40.77 1.9069833776029599 
40.78 1.861818030600938 
40.79 1.8165131288394796 
40.800000000000004 1.7710734363986949 
40.81 1.7255037081405569 
40.82 1.6798086895524798 
40.83 1.6339931165850319 
40.84 1.5880617154836731 
40.85 1.5420192026144335 
40.86 1.4958702842834686 
40.87 1.4496196565504547 
40.88 1.4032720050357554 
40.89 1.3568320047213671 
40.9 1.310304319745589 
40.910000000000004 1.2636936031914503 
40.92 1.217004496868855 
40.93 1.1702416310904833 
40.94 1.123409624441463 
40.95 1.0765130835428163 
40.96 1.029556602808738 
40.97 0.9825447641977215 
40.980000000000004 0.9354821369575781 
40.99 0.8883732773644153 
41.0 0.8412227284555728 
41.01 0.7940350197566383 
41.02 0.7468146670025355 
41.03 0.6995661718527708 
41.04 0.6522940216009108 
41.050000000000004 0.6050026888783167 
41.06 0.5576966313522294 
41.07 0.5103802914182551 
41.08 0.4630580958873143 
41.09 0.4157344556671176 
41.1 0.3684137654382377 
41.11 0.32110040332483214 
41.12 0.27379873056008763 
41.13 0.22651309114643278 
41.14 0.1792478115105951 
41.15 0.13200720015354184 
41.160000000000004 0.08479554729537592 
41.17 0.037617124515229534 
41.18 -0.00952381561379459 
41.19 -0.05662303989457596 
41.2 -0.10367633488079676 
41.21 -0.15067950725656715 
41.22 -0.19762838422083615 
41.230000000000004 -0.24451881387654173 
41.24 -0.2913466656244815 
41.25 -0.33810783056185706 
41.26 -0.38479822188549645 
41.27 -0.4314137752997197 
41.28 -0.47795044942883835 
41.29 -0.524404226234283 
41.300000000000004 -0.5707711114363501 
41.31 -0.617047134940592 
41.32 -0.6632283512688192 
41.33 -0.7093108399947717 
41.34 -0.7552907061844523 
41.35 -0.8011640808411489 
41.36 -0.8469271213551987 
41.37 -0.892576011958514 
41.38 -0.9381069641839199 
41.39 -0.9835162173293664 
41.4 -1.0288000389270677 
41.410000000000004 -1.0739547252176385 
41.42 -1.1189766016293143 
41.43 -1.1638620232623218 
41.44 -1.2086073753785196 
41.45 -1.253209073896389 
41.46 -1.2976635658914988 
41.47 -1.341967330102574 
41.480000000000004 -1.3861168774432815 
41.49 -1.4301087515198934 
41.5 -1.4739395291549833 
41.51 -1.5176058209172991 
41.52 -1.5611042716580217 
41.53 -1.6044315610535747 
41.54 -1.6475844041551988 
41.550000000000004 -1.690559551945519 
41.56 -1.7333537919022943 
41.57 -1.775963948569658 
41.58 -1.8183868841370483 
41.59 -1.8606194990261475 
41.6 -1.9026587324861037 
41.61 -1.9445015631973488 
41.62 -1.9861450098843494 
41.63 -2.0275861319376314 
41.64 -2.0688220300454407 
41.65 -2.10984984683545 
41.660000000000004 -2.1506667675269093 
41.67 -2.191270020593661 
41.68 -2.2316568784385167 
41.69 -2.2718246580794332 
41.7 -2.3117707218480414 
41.71 -2.3514924781010254 
41.72 -2.3909873819449676 
41.730000000000004 -2.43025293597521 
41.74 -2.4692866910293976 
41.75 -2.508086246956354 
41.76 -2.5466492534009997 
41.77 -2.5849734106060467 
41.78 -2.623056470231246 
41.79 -2.660896236191031 
41.800000000000004 -2.6984905655113858 
41.81 -2.7358373692068985 
41.82 -2.772934613178918 
41.83 -2.809780319135862 
41.84 -2.8463725655367322 
41.85 -2.882709488558969 
41.86 -2.918789283091831 
41.87 -2.9546102037565762 
41.88 -2.990170565954731 
41.89 -3.0254687469458954 
41.9 -3.0605031869565185 
41.910000000000004 -3.095272390321216 
41.92 -3.1297749266582966 
41.93 -3.164009432081203 
41.94 -3.1979746104477105 
41.95 -3.2316692346488516 
41.96 -3.265092147939571 
41.97 -3.29824226531332 
41.980000000000004 -3.331118574922852 
41.99 -3.3637201395496765 
42.0 -3.396046098124697 
42.01 -3.4280956673027916 
42.02 -3.459868143094181 
42.03 -3.491362902555653 
42.04 -3.522579405544859 
42.050000000000004 -3.5535171965411125 
42.06 -3.584175906536313 
42.07 -3.6145552549998583 
42.08 -3.644655051921623 
42.09 -3.6744751999373304 
42.1 -3.704015696540957 
42.11 -3.733276636389037 
42.12 -3.7622582137020797 
42.13 -3.790960724768643 
42.14 -3.819384570557946 
42.15 -3.847530259447287 
42.160000000000004 -3.8753984100709515 
42.17 -3.9029897542977063 
42.18 -3.9303051403444877 
42.19 -3.957345536034341 
42.2 -3.9841120322072556 
42.21 -4.010605846293113 
42.22 -4.036828326056561 
42.230000000000004 -4.062780953524355 
42.24 -4.088465349106398 
42.25 -4.113883275922509 
42.26 -4.139036644347782 
42.27 -4.163927516790377 
42.28 -4.188558114154867 
42.29 -4.212930133774665 
42.300000000000004 -4.2370370946123455 
42.31 -4.26086942515845 
42.32 -4.2844180475375815 
42.33 -4.307673685961844 
42.34 -4.330627039203954 
42.35 -4.353268756201529 
42.36 -4.375589456940353 
42.37 -4.3975797432519155 
42.38 -4.419230212127623 
42.39 -4.440531468614361 
42.4 -4.461474138909145 
42.410000000000004 -4.482048883457012 
42.42 -4.502246410042496 
42.43 -4.522057486822475 
42.44 -4.541472955258498 
42.45 -4.56048374290508 
42.46 -4.579080876011968 
42.47 -4.597255491899383 
42.480000000000004 -4.614998851066746 
42.49 -4.632302348996905 
42.5 -4.6491575276198045 
42.51 -4.6655560864014545 
42.52 -4.681489893026186 
42.53 -4.696950993642629 
42.54 -4.711931622646049 
42.550000000000004 -4.726424211972461 
42.56 -4.7404213998823135 
42.57 -4.753916039214445 
42.58 -4.76690120509357 
42.59 -4.779370202077401 
42.6 -4.791316570732245 
42.61 -4.8027340936286524 
42.62 -4.813616800751403 
42.63 -4.823958974320781 
42.64 -4.833755153024696 
42.65 -4.8430001356636705 
42.660000000000004 -4.851688984213175 
42.67 -4.859817026310081 
42.68 -4.867379857172144 
42.69 -4.874373340961554 
42.7 -4.880793611605462 
42.71 -4.886637073088104 
42.72 -4.891900399230927 
42.730000000000004 -4.896580532978365 
42.74 -4.900674685208428 
42.75 -4.904180333088274 
42.76 -4.907095217996001 
42.77 -4.909417343030706 
42.78 -4.91114497013357 
42.79 -4.912276616843212 
42.800000000000004 -4.91281105270905 
42.81 -4.912747295386508 
42.82 -4.912084606438214 
42.83 -4.910822486865168 
42.84 -4.9089606723918235 
42.85 -4.90649912852879 
42.86 -4.903438045436494 
42.87 -4.899777832612736 
42.88 -4.895519113426534 
42.89 -4.8906627195201215 
42.9 -4.88520968510017 
42.910000000000004 -4.879161241138765 
42.92 -4.872518809503703 
42.93 -4.865283997037007 
42.94 -4.857458589599612 
42.95 -4.849044546099299 
42.96 -4.840043992518073 
42.97 -4.83045921595425 
42.980000000000004 -4.82029265869354 
42.99 -4.809546912322526 
43.0 -4.798224711896999 
43.01 -4.786328930176597 
43.02 -4.773862571936419 
43.03 -4.760828768365245 
43.04 -4.747230771559178 
43.050000000000004 -4.733071949118657 
43.06 -4.718355778855923 
43.07 -4.703085843619231 
43.08 -4.687265826239348 
43.09 -4.670899504603024 
43.1 -4.653990746857557 
43.11 -4.636543506749761 
43.12 -4.618561819102061 
43.13 -4.60004979542782 
43.14 -4.581011619687404 
43.15 -4.561451544185984 
43.160000000000004 -4.541373885613518 
43.17 -4.520783021226934 
43.18 -4.499683385174084 
43.19 -4.478079464958585 
43.2 -4.45597579804438 
43.21 -4.433376968598453 
43.22 -4.410287604369807 
43.230000000000004 -4.386712373702617 
43.24 -4.362655982681132 
43.25 -4.338123172403719 
43.26 -4.313118716383254 
43.27 -4.2876474180708675 
43.28 -4.261714108499928 
43.29 -4.2353236440469875 
43.300000000000004 -4.20848090430637 
43.31 -4.181190790074894 
43.32 -4.153458221443301 
43.33 -4.125288135990746 
43.34 -4.096685487078818 
43.35 -4.067655242241432 
43.36 -4.038202381666996 
43.37 -4.008331896769236 
43.38 -3.9780487888430636 
43.39 -3.9473580678019426 
43.4 -3.9162647509932103 
43.410000000000004 -3.884773862087861 
43.42 -3.8528904300413833 
43.43 -3.820619488122246 
43.44 -3.7879660730047626 
43.45 -3.7549352239230713 
43.46 -3.7215319818830808 
43.47 -3.687761388929312 
43.480000000000004 -3.6536284874636085 
43.49 -3.6191383196128486 
43.5 -3.584295926642775 
43.51 -3.549106348415265 
43.52 -3.5135746228863427 
43.53 -3.4777057856424043 
43.54 -3.44150486947219 
43.550000000000004 -3.404976903972111 
43.56 -3.3681269151826543 
43.57 -3.330959925253678 
43.58 -3.2934809521364756 
43.59 -3.255695009300605 
43.6 -3.2176071054735313 
43.61 -3.1792222444012657 
43.62 -3.140545424628203 
43.63 -3.101581639294506 
43.64 -3.0623358759494157 
43.65 -3.0228131163789693 
43.660000000000004 -2.983018336446685 
43.67 -2.9429565059458356 
43.68 -2.902632588461995 
43.69 -2.8620515412446546 
43.7 -2.821218315086716 
43.71 -2.7801378542107673 
43.72 -2.738815096161129 
43.730000000000004 -2.6972549717006427 
43.74 -2.6554624047113364 
43.75 -2.613442312098071 
43.76 -2.5711996036943665 
43.77 -2.5287391821696534 
43.78 -2.486065942937239 
43.79 -2.4431847740623307 
43.800000000000004 -2.400100556169492 
43.81 -2.356818162348974 
43.82 -2.313342458061374 
43.83 -2.2696783010401496 
43.84 -2.225830541191504 
43.85 -2.1818040204912728 
43.86 -2.1376035728783633 
43.87 -2.0932340241444574 
43.88 -2.048700191819612 
43.89 -2.004006885053483 
43.9 -1.9591589044919013 
43.910000000000004 -1.914161042148563 
43.92 -1.8690180812716168 
43.93 -1.8237347962049608 
43.94 -1.7783159522440641 
43.95 -1.7327663054861764 
43.96 -1.6870906026747847 
43.97 -1.641293581038209 
43.980000000000004 -1.5953799681222363 
43.99 -1.5493544816167053 
44.0 -1.5032218291759876 
44.01 -1.4569867082333006 
44.02 -1.4106538058088125 
44.03 -1.3642277983115194 
44.04 -1.3177133513348556 
44.050000000000004 -1.271115119446048 
44.06 -1.2244377459692086 
44.07 -1.1776858627621722 
44.08 -1.1308640899870817 
44.09 -1.0839770358747802 
44.1 -1.0370292964830001 
44.11 -0.9900254554484089 
44.12 -0.9429700837325383 
44.13 -0.895867739361655 
44.14 -0.8487229671606054 
44.15 -0.8015402984807003 
44.160000000000004 -0.7543242509216875 
44.17 -0.7070793280478682 
44.18 -0.6598100190984207 
44.19 -0.612520798691994 
44.2 -0.5652161265256265 
44.21 -0.5179004470680589 
44.22 -0.4705781892474962 
44.230000000000004 -0.4232537661339079 
44.24 -0.375931574615878 
44.25 -0.3286159950721388 
44.26 -0.2813113910377713 
44.27 -0.23402210886521338 
44.28 -0.18675247738005307 
44.29 -0.139506807531747 
44.300000000000004 -0.09228939203924469 
44.31 -0.045104505031624005 
44.32 0.0020435983162340257 
44.33 0.04915068215288065 
44.34 0.096212530324397 
44.35 0.1432249467533163 
44.36 0.19018375582231573 
44.37 0.23708480276268487 
44.38 0.28392395404747617 
44.39 0.33069709778937384 
44.4 0.3774001441432175 
44.410000000000004 0.42402902571317636 
44.42 0.4705796979645586 
44.43 0.5170481396402564 
44.44 0.563430353181799 
44.45 0.6097223651550514 
44.46 0.6559202266805223 
44.47 0.7020200138683423 
44.480000000000004 0.748017828257887 
44.49 0.7939097972621049 
44.5 0.8396920746165543 
44.51 0.8853608408332182 
44.52 0.9309123036591035 
44.53 0.9763426985397176 
44.54 1.0216482890874545 
44.550000000000004 1.066825367554966 
44.56 1.111870255313605 
44.57 1.1567793033370053 
44.58 1.2015488926899027 
44.59 1.2461754350223093 
44.6 1.2906553730691255 
44.61 1.334985181155334 
44.62 1.3791613657069057 
44.63 1.4231804657675378 
44.64 1.467039053521405 
44.65 1.5107337348220722 
44.660000000000004 1.5542611497277392 
44.67 1.5976179730430264 
44.68 1.6408009148674843 
44.69 1.6838067211510381 
44.7 1.7266321742566195 
44.71 1.7692740935302054 
44.72 1.8117293358785336 
44.730000000000004 1.8539947963547612 
44.74 1.8960674087523686 
44.75 1.9379441462076057 
44.76 1.9796220218108134 
44.77 2.0210980892269625 
44.78 2.0623694433257755 
44.79 2.1034332208218234 
44.800000000000004 2.1442866009249886 
44.81 2.184926806001751 
44.82 2.2253511022477293 
44.83 2.265556800371961 
44.84 2.305541256293445 
44.85 2.345301871850456 
44.86 2.384836095523217 
44.87 2.4241414231705005 
44.88 2.4632153987808167 
44.89 2.5020556152388105 
44.9 2.5406597151075974 
44.910000000000004 2.5790253914277512 
44.92 2.617150388533736 
44.93 2.6550325028885617 
44.94 2.6926695839375805 
44.95 2.730059534982265 
44.96 2.767200314074981 
44.97 2.8040899349357193 
44.980000000000004 2.840726467891873 
44.99 2.877108040842176 
45.0 2.913232840245972 
45.01 2.9490991121390757 
45.02 2.9847051631775297 
45.03 3.0200493617106487 
45.04 3.0551301388848184 
45.050000000000004 3.089945989779578 
45.06 3.124495474577646 
45.07 3.1587772197705815 
45.08 3.1927899194019203 
45.09 3.2265323363497074 
45.1 3.260003303650456 
45.11 3.2932017258666764 
45.12 3.326126580500251 
45.13 3.3587769194540704 
45.14 3.3911518705444554 
45.15 3.423250639067071 
45.160000000000004 3.455072509419179 
45.17 3.4866168467812426 
45.18 3.517883098861106 
45.19 3.548870797704099 
45.2 3.5795795615727153 
45.21 3.610009096899622 
45.22 3.6401592003181102 
45.230000000000004 3.670029760774222 
45.24 3.6996207617251704 
45.25 3.7289322834288634 
45.26 3.7579645053297135 
45.27 3.7867177085461883 
45.28 3.8151922784659646 
45.29 3.843388707454857 
45.300000000000004 3.8713075976861537 
45.31 3.8989496640973935 
45.32 3.926315737482084 
45.33 3.953406767724367 
45.34 3.9802238271851724 
45.35 4.006768114248951 
45.36 4.033040957040762 
45.37 4.05904381732408 
45.38 4.084778294590451 
45.39 4.110246130352897 
45.4 4.1354492126558124 
45.410000000000004 4.16038958081498 
45.42 4.1850694304336775 
45.43 4.209490830320643 
45.44 4.233648986056972 
45.45 4.2575341142812295 
45.46 4.281137204413102 
45.47 4.304448982019517 
45.480000000000004 4.327460159822468 
45.49 4.350161395340496 
45.5 4.372543315812098 
45.51 4.39459652802345 
45.52 4.416311631804357 
45.53 4.437679232851076 
45.54 4.45868995581499 
45.550000000000004 4.479334457387943 
45.56 4.4996034393913575 
45.57 4.519487661813092 
45.58 4.538977955750911 
45.59 4.558065236218772 
45.6 4.57674051477382 
45.61 4.594994911922919 
45.62 4.6128196692689345 
45.63 4.630206161358648 
45.64 4.647145907195836 
45.65 4.663630581385115 
45.660000000000004 4.67965202487422 
45.67 4.69520225526469 
45.68 4.710273476663345 
45.69 4.7248580890494125 
45.7 4.738948697134847 
45.71 4.752538118697965 
45.72 4.765619392373302 
45.730000000000004 4.778185784883369 
45.74 4.790230797700626 
45.75 4.801748173130902 
45.76 4.812731899812055 
45.77 4.823176217624431 
45.78 4.833075622012226 
45.79 4.842424867717429 
45.800000000000004 4.851218971930385 
45.81 4.859453216863384 
45.82 4.867123151755901 
45.83 4.874224594322099 
45.84 4.880753631653259 
45.85 4.886706620589476 
45.86 4.8920801875767035 
45.87 4.896871228026639 
45.88 4.901076905198328 
45.89 4.904694648621506 
45.9 4.907722152082753 
45.910000000000004 4.910157371196349 
45.92 4.911998520582473 
45.93 4.913244070675939 
45.94 4.913892744189063 
45.95 4.913943512252529 
45.96 4.913395590258325 
45.97 4.91224843342872 
45.980000000000004 4.910501732135278 
45.99 4.908155406991604 
46.0 4.905209603743219 
46.01 4.901664687977568 
46.02 4.897521239676634 
46.03 4.892780047634061 
46.04 4.887442103758048 
46.050000000000004 4.88150859728054 
46.06 4.874980908892508 
46.07 4.867860604824233 
46.08 4.8601494308887645 
46.09 4.85184930650571 
46.1 4.84296231872172 
46.11 4.83349071624304 
46.12 4.8234369034946 
46.13 4.812803434719157 
46.14 4.801593008129083 
46.15 4.789808460122441 
46.160000000000004 4.777452759574096 
46.17 4.764529002211667 
46.18 4.751040405085273 
46.19 4.7369903011391274 
46.2 4.722382133892243 
46.21 4.707219452234591 
46.22 4.691505905344444 
46.230000000000004 4.675245237731667 
46.24 4.658441284411195 
46.25 4.641097966210123 
46.26 4.623219285211213 
46.27 4.604809320335024 
46.28 4.585872223062291 
46.29 4.566412213297565 
46.300000000000004 4.546433575374729 
46.31 4.525940654204391 
46.32 4.504937851562861 
46.33 4.48342962252185 
46.34 4.461420472017823 
46.35 4.438914951559416 
46.36 4.415917656071191 
46.37 4.392433220871551 
46.38 4.368466318782539 
46.39 4.344021657368892 
46.4 4.319103976303588 
46.410000000000004 4.293718044856946 
46.42 4.26786865950615 
46.43 4.241560641661989 
46.44 4.214798835509443 
46.45 4.1875881059587 
46.46 4.159933336703114 
46.47 4.13183942838051 
46.480000000000004 4.10331129683431 
46.49 4.074353871470784 
46.5 4.044972093708889 
46.51 4.0151709155190325 
46.52 3.9849552980471636 
46.53 3.954330210320631 
46.54 3.923300628032284 
46.550000000000004 3.8918715323992754 
46.56 3.8600479090931885 
46.57 3.8278347472380565 
46.58 3.7952370384729894 
46.59 3.762259776076139 
46.6 3.72890795414686 
46.61 3.695186566842937 
46.62 3.6611006076699035 
46.63 3.626655068819499 
46.64 3.59185494055444 
46.65 3.556705210636752 
46.660000000000004 3.521210863796989 
46.67 3.485376881241785 
46.68 3.4492082401972577 
46.69 3.4127099134858465 
46.7 3.375886869134328 
46.71 3.3387440700107645 
46.72 3.301286473488283 
46.730000000000004 3.263519031133647 
46.74 3.2254466884186845 
46.75 3.1870743844526936 
46.76 3.1484070517340683 
46.77 3.1094496159194445 
46.78 3.0702069956087543 
46.79 3.0306841021446362 
46.800000000000004 2.990885839424781 
46.81 2.9508171037257873 
46.82 2.9104827835372378 
46.83 2.8698877594047505 
46.84 2.8290369037808225 
46.85 2.7879350808823635 
46.86 2.7465871465538685 
46.87 2.7049979481352544 
46.88 2.663172324333413 
46.89 2.621115105096631 
46.9 2.5788311114910485 
46.910000000000004 2.5363251555784 
46.92 2.493602040294312 
46.93 2.4506665593265033 
46.94 2.4075234969922596 
46.95 2.3641776281146107 
46.96 2.3206337178966643 
46.97 2.276896521793619 
46.980000000000004 2.232970785381976 
46.99 2.1888612442255457 
47.0 2.1445726237378637 
47.01 2.1001096390406295 
47.02 2.0554769948178944 
47.03 2.010679385165656 
47.04 1.965721493436627 
47.050000000000004 1.9206079920799035 
47.06 1.8753435424753608 
47.07 1.8299327947625312 
47.08 1.7843803876638349 
47.09 1.73869094830199 
47.1 1.6928690920114835 
47.11 1.6469194221439691 
47.12 1.6008465298675272 
47.13 1.5546549939596712 
47.14 1.508349380594068 
47.15 1.461934243120885 
47.160000000000004 1.4154141218407654 
47.17 1.3687935437723597 
47.18 1.322077022413444 
47.19 1.2752690574955676 
47.2 1.228374134732289 
47.21 1.1813967255609565 
47.22 1.134341286878094 
47.230000000000004 1.0872122607684087 
47.24 1.0400140742274309 
47.25 0.9927511388778604 
47.26 0.9454278506796326 
47.27 0.8980485896337786 
47.28 0.8506177194801071 
47.29 0.803139587388785 
47.300000000000004 0.7556185236458639 
47.31 0.7080588413328198 
47.32 0.6604648360001631 
47.33 0.6128407853351989 
47.34 0.5651909488239768 
47.35 0.5175195674075337 
47.36 0.469830863132467 
47.37 0.4221290387959212 
47.38 0.3744182775850483 
47.39 0.326702742711022 
47.4 0.278986577037646 
47.410000000000004 0.2312739027046561 
47.42 0.18356882074574293 
47.43 0.13587541070138276 
47.44 0.0881977302265275 
47.45 0.040539814693201205 
47.46 -0.00709432321192912 
47.47 -0.05470069389496281 
47.480000000000004 -0.10227533126711807 
47.49 -0.14981429316195718 
47.5 -0.1973136617574795 
47.51 -0.24476954400301235 
47.52 -0.2921780720508965 
47.53 -0.33953540369290774 
47.54 -0.3868377228014301 
47.550000000000004 -0.4340812397753239 
47.56 -0.4812621919905028 
47.57 -0.5283768442552053 
47.58 -0.5754214892699525 
47.59 -0.6223924480922103 
47.6 -0.6692860706057479 
47.61 -0.7160987359947358 
47.62 -0.7628268532225841 
47.63 -0.8094668615155609 
47.64 -0.8560152308512348 
47.65 -0.9024684624517832 
47.660000000000004 -0.9488230892822201 
47.67 -0.9950756765536047 
47.68 -1.0412228222313062 
47.69 -1.0872611575484108 
47.7 -1.1331873475243393 
47.71 -1.1789980914888 
47.72 -1.2246901236111656 
47.730000000000004 -1.2702602134354148 
47.74 -1.3157051664207484 
47.75 -1.3610218244880288 
47.76 -1.4062070665722095 
47.77 -1.4512578091809036 
47.78 -1.4961710069592749 
47.79 -1.540943653261448 
47.800000000000004 -1.5855727807286426 
47.81 -1.6300554618742418 
47.82 -1.6743888096760546 
47.83 -1.7185699781759827 
47.84 -1.7625961630874027 
47.85 -1.8064646024105204 
47.86 -1.850172577056002 
47.870000000000005 -1.8937174114772113 
47.88 -1.9370964743113792 
47.89 -1.9803071790300868 
47.9 -2.023346984599407 
47.910000000000004 -2.066213396150144 
47.92 -2.1089039656585706 
47.93 -2.151416292638119 
47.94 -2.1937480248424968 
47.95 -2.2358968589807415 
47.96 -2.277860541444713 
47.97 -2.3196368690495963 
47.980000000000004 -2.3612236897880114 
47.99 -2.4026189035983068 
48.0 -2.4438204631477265 
48.01 -2.48482637463111 
48.02 -2.5256346985858453 
48.03 -2.566243550723829 
48.04 -2.606651102781237 
48.050000000000004 -2.6468555833869276 
48.06 -2.686855278950359 
48.07 -2.726648534569948 
48.08 -2.766233754962834 
48.09 -2.805609405417058 
48.1 -2.844774012767253 
48.11 -2.883726166394929 
48.120000000000005 -2.9224645192545795 
48.13 -2.960987788926806 
48.14 -2.999294758699798 
48.15 -3.0373842786805105 
48.160000000000004 -3.0752552669369857 
48.17 -3.1129067106733452 
48.18 -3.1503376674389894 
48.19 -3.1875472663737283 
48.2 -3.2245347094905465 
48.21 -3.2612992729978516 
48.22 -3.2978403086631447 
48.230000000000004 -3.3341572452201125 
48.24 -3.3702495898212996 
48.25 -3.406116929538565 
48.26 -3.4417589329136815 
48.27 -3.477175351561549 
48.28 -3.5123660218285906 
48.29 -3.547330866509082 
48.300000000000004 -3.5820698966222375 
48.31 -3.616583213253079 
48.32 -3.650871009460236 
48.33 -3.6849335722539998 
48.34 -3.7187712846480925 
48.35 -3.7523846277888597 
48.36 -3.7857741831656884 
48.370000000000005 -3.818940634906739 
48.38 -3.8518847721642238 
48.39 -3.884607491593727 
48.4 -3.91710979993226 
48.410000000000004 -3.9493928166800143 
48.42 -3.9814577768910175 
48.43 -4.013306034078191 
48.44 -4.044939063238527 
48.45 -4.076358464004531 
48.46 -4.107565963928241 
48.47 -4.138563421904604 
48.480000000000004 -4.169352831741243 
48.49 -4.199936325882109 
48.5 -4.230316179292837 
48.51 -4.260494813516065 
48.52 -4.29047480090546 
48.53 -4.3202588690475645 
48.54 -4.349849905381175 
48.550000000000004 -4.379250962024405 
48.56 -4.408465260820148 
48.57 -4.437496198611301 
48.58 -4.4663473527575945 
48.59 -4.4950224869066515 
48.6 -4.523525481483003 
48.61 -4.551856066288988 
48.620000000000005 -4.580007025478221 
48.63 -4.607971523996603 
48.64 -4.635742617899127 
48.65 -4.663313343509566 
48.660000000000004 -4.690676714823411 
48.67 -4.717825735542431 
48.68 -4.744753408941623 
48.69 -4.771452748155268 
48.7 -4.797916786440821 
48.71 -4.824138587448597 
48.72 -4.850111255453235 
48.730000000000004 -4.875827945514264 
48.74 -4.901281873532132 
48.75 -4.9264663261668735 
48.76 -4.951374670587676 
48.77 -4.9760003640225765 
48.78 -5.000336963078823 
48.79 -5.0243781328058725 
48.800000000000004 -5.04811765547446 
48.81 -5.07154943904691 
48.82 -5.0946675253155735 
48.83 -5.117466097688188 
48.84 -5.139939488600816 
48.85 -5.162082186541125 
48.86 -5.18388884266673 
48.870000000000005 -5.205354277005459 
48.88 -5.22647348422648 
48.89 -5.247241638973312 
48.9 -5.267654100751923 
48.910000000000004 -5.28770641836904 
48.92 -5.307394333917989 
48.93 -5.32671378631124 
48.94 -5.345660914360823 
48.95 -5.364232059409627 
48.96 -5.382423767518319 
48.97 -5.400232791214396 
48.980000000000004 -5.417656090811386 
48.99 -5.434690835307748 
49.0 -5.451334402876414 
49.01 -5.467584380957191 
49.02 -5.483438565965373 
49.03 -5.498894962631034 
49.04 -5.513951782984356 
49.050000000000004 -5.528607445003186 
49.06 -5.542860570939776 
49.07 -5.556709985344201 
49.08 -5.5701547128024895 
49.09 -5.583193975407899 
49.1 -5.595827189984026 
49.11 -5.608053965078689 
49.120000000000005 -5.619874097747597 
49.13 -5.631287570146848 
49.14 -5.642294545953268 
49.15 -5.652895366631415 
49.160000000000004 -5.663090547565971 
49.17 -5.672880774077875 
49.18 -5.682266897342342 
49.19 -5.691249930226472 
49.2 -5.699831043063798 
49.21 -5.7080115593826815 
49.22 -5.715792951604948 
49.230000000000004 -5.723176836730746 
49.24 -5.730164972025009 
49.25 -5.736759250720468 
49.26 -5.742961697751544 
49.27 -5.748774465533012 
49.28 -5.754199829796707 
49.29 -5.759240185499102 
49.300000000000004 -5.763898042812031 
49.31 -5.768176023208352 
49.32 -5.772076855653888 
49.33 -5.775603372916519 
49.34 -5.778758508002888 
49.35 -5.781545290732814 
49.36 -5.783966844461112 
49.370000000000005 -5.786026382956248 
49.38 -5.7877272074449655 
49.39 -5.789072703831791 
49.4 -5.790066340102122 
49.410000000000004 -5.790711663917524 
49.42 -5.791012300411692 
49.43 -5.790971950195593 
49.44 -5.790594387580245 
49.45 -5.789883459025756 
49.46 -5.788843081825325 
49.47 -5.787477243033161 
49.480000000000004 -5.7857899986455354 
49.49 -5.783785473044571 
49.5 -5.781467858714712 
49.51 -5.778841416242462 
49.52 -5.775910474610423 
49.53 -5.772679431797448 
49.54 -5.7691527556974425 
49.550000000000004 -5.765334985370234 
49.56 -5.761230732638896 
49.57 -5.756844684049008 
49.58 -5.752181603206532 
49.59 -5.74724633351231 
49.6 -5.74204380131268 
49.61 -5.736579019487309 
49.620000000000005 -5.730857091497102 
49.63 -5.724883215917038 
49.64 -5.718662691480859 
49.65 -5.712200922666909 
49.660000000000004 -5.7055034258569615 
49.67 -5.698575836102622 
49.68 -5.691423914536994 
49.69 -5.684053556472545 
49.7 -5.676470800229777 
49.71 -5.668681836745232 
49.72 -5.660693020011681 
49.730000000000004 -5.652510878408053 
49.74 -5.644142126981777 
49.75 -5.635593680751838 
49.76 -5.626872669106975 
49.77 -5.617986451380109 
49.78 -5.608942633687474 
49.79 -5.59974908712892 
49.800000000000004 -5.590413967454852 
49.81 -5.580945736315244 
49.82 -5.571353184218062 
49.83 -5.561645455339378 
49.84 -5.551832074349475 
49.85 -5.541922975457783 
49.86 -5.531928533959771 
49.870000000000005 -5.521859600756852 
49.88 -5.511727540788496 
49.89 -5.50154427751737 
49.9 -5.491322348732246 
49.910000000000004 -5.4810749870992845 
49.92 -5.470816260277385 
49.93 -5.460561361403135 
49.94 -5.450327286924693 
49.95 -5.4401345171621225 
49.96 -5.4300112719455464 
49.97 -5.420004176562618 
49.980000000000004 -5.410203404962579 
49.99 -5.400789762221476 


==> y1.dat <==
0.0 2.0 
0.01 2.3670132844962506 
0.02 2.5242868470402673 
0.03 2.556546124971718 
0.04 2.5671061561603397 
0.05 2.578866211816844 
0.06 2.5955168695936046 
0.07 2.617548485862866 
0.08 2.644586586530246 
0.09 2.6759253524086315 
0.1 2.710325209059209 
0.11 2.746029979153193 
0.12 2.7809997796766392 
0.13 2.8136664940327543 
0.14 2.842501429382915 
0.15 2.8659286105418453 
0.16 2.885209535177009 
0.17 2.9032303499499363 
0.18 2.9213917611584623 
0.19 2.9413861949142257 
0.2 2.963838916756537 
0.21 2.9882947764404584 
0.22 3.01386019214529 
0.23 3.0395331935905405 
0.24 3.064353709921267 
0.25 3.0875057157788466 
0.26 3.1082337859661227 
0.27 3.126093819659366 
0.28 3.140921067622805 
0.29 3.152781341191079 
0.3 3.1620776024039325 
0.31 3.1692856040111774 
0.32 3.1748346801898326 
0.33 3.179110897170548 
0.34 3.1824459528498177 
0.35000000000000003 3.1850773212380967 
0.36 3.187176219129185 
0.37 3.1888934747982915 
0.38 3.1903540650897524 
0.39 3.1916571614770635 
0.4 3.192883341488922 
0.41000000000000003 3.1941024980872643 
0.42 3.195368680771477 
0.43 3.1967242561656892 
0.44 3.198203451844441 
0.45 3.1998379403349557 
0.46 3.201676932025888 
0.47000000000000003 3.203743584370815 
0.48 3.205958566359692 
0.49 3.2082978618296982 
0.5 3.2107697457833058 
0.51 3.2133911310076377 
0.52 3.2161634793039164 
0.53 3.218885733056074 
0.54 3.221439162567838 
0.55 3.22384878283103 
0.56 3.226164965615707 
0.5700000000000001 3.228439228847093 
0.58 3.2306391274552406 
0.59 3.232732298599557 
0.6 3.2347570064221842 
0.61 3.2367479136898156 
0.62 3.2387411224121223 
0.63 3.2407769099450476 
0.64 3.2428940245981592 
0.65 3.245129217202457 
0.66 3.2475156284230295 
0.67 3.2500217614296685 
0.68 3.2525436325983663 
0.6900000000000001 3.254848820864374 
0.7000000000000001 3.2566885946277373 
0.71 3.258014054387916 
0.72 3.2588208531824967 
0.73 3.259102541962328 
0.74 3.258826064257905 
0.75 3.2579779802435413 
0.76 3.256548306371763 
0.77 3.2545292623138664 
0.78 3.25193642967896 
0.79 3.2487574745924883 
0.8 3.244866092922138 
0.81 3.240161181090167 
0.8200000000000001 3.23459038961147 
0.8300000000000001 3.228085533936064 
0.84 3.220578602603869 
0.85 3.2120554938831294 
0.86 3.2025515518618213 
0.87 3.1921720056345095 
0.88 3.180979713287814 
0.89 3.1690248846205575 
0.9 3.156347914055319 
0.91 3.142984884588487 
0.92 3.1290068848997263 
0.93 3.1145063441572174 
0.9400000000000001 3.0995991178987583 
0.9500000000000001 3.084435042801301 
0.96 3.0690825235307075 
0.97 3.0535710788063306 
0.98 3.037915722330096 
0.99 3.0221236188081004 
1.0 3.0061959511609135 
1.01 2.9901303875171954 
1.02 2.9739230039820215 
1.03 2.9575553176545832 
1.04 2.941103861180337 
1.05 2.924850924337078 
1.06 2.908849268700611 
1.07 2.893043138930292 
1.08 2.877367109578814 
1.09 2.861763544760617 
1.1 2.846218246222713 
1.11 2.830756600830136 
1.12 2.815339750172978 
1.1300000000000001 2.799922031134334 
1.1400000000000001 2.784461021449345 
1.1500000000000001 2.768920565661389 
1.16 2.753268730093317 
1.17 2.7374860511960275 
1.18 2.7215690607477176 
1.19 2.7055022059107894 
1.2 2.689329213358976 
1.21 2.6731119419484366 
1.22 2.6568413813072356 
1.23 2.640480089918822 
1.24 2.623990691181905 
1.25 2.607348405309393 
1.26 2.590532976155772 
1.27 2.5735271988738364 
1.28 2.5563143193742643 
1.29 2.5388749358879554 
1.3 2.5211983305593475 
1.31 2.5032888885359363 
1.32 2.485155657740234 
1.33 2.466803768555766 
1.34 2.4482309739114196 
1.35 2.429427497998076 
1.36 2.4104129508129417 
1.37 2.3912170391460754 
1.3800000000000001 2.371864215974348 
1.3900000000000001 2.352365541883126 
1.4000000000000001 2.332726194420009 
1.41 2.3129492193745196 
1.42 2.2930368581871723 
1.43 2.2729778809391776 
1.44 2.2527528258770992 
1.45 2.232351894031204 
1.46 2.2117654647477583 
1.47 2.190980149989042 
1.48 2.1699845038848786 
1.49 2.1487727030836408 
1.5 2.127342067371975 
1.51 2.105695053304089 
1.52 2.083831809629571 
1.53 2.061753159161583 
1.54 2.039459877682149 
1.55 2.016950856333013 
1.56 1.9942243835292932 
1.57 1.9712750483900623 
1.58 1.948099605051734 
1.59 1.9247038335224063 
1.6 1.901110514819137 
1.61 1.8773321247735548 
1.62 1.8533725503057121 
1.6300000000000001 1.8292370187753364 
1.6400000000000001 1.8049284597997113 
1.6500000000000001 1.7804502284616492 
1.6600000000000001 1.7557965807095042 
1.67 1.7309554736655324 
1.68 1.7059187619891065 
1.69 1.6806783689184095 
1.7 1.6552270853333073 
1.71 1.6295592253724507 
1.72 1.6036902982757046 
1.73 1.577643410432437 
1.74 1.5514251526207776 
1.75 1.5250875151489038 
1.76 1.4986337611761824 
1.77 1.4720258440271368 
1.78 1.4452304619474476 
1.79 1.418286652617674 
1.8 1.3911897587583115 
1.81 1.3638761996923114 
1.82 1.3363645688953194 
1.83 1.3086936011999308 
1.84 1.2808336745324918 
1.85 1.2527774900799364 
1.86 1.224584128505651 
1.87 1.1962772205448158 
1.8800000000000001 1.1677953699613115 
1.8900000000000001 1.1391545210738636 
1.9000000000000001 1.1104488460341917 
1.9100000000000001 1.0816248992019823 
1.92 1.05258190762902 
1.93 1.0233815228573666 
1.94 0.9940463518140108 
1.95 0.9645670509951338 
1.96 0.9348058763241818 
1.97 0.9049006599064551 
1.98 0.8751835623696321 
1.99 0.8456540618846659 
2.0 0.8162261953932222 
2.0100000000000002 0.7867787006701291 
2.02 0.7572098655204992 
2.0300000000000002 0.7274633399758375 
2.04 0.6976486603357369 
2.05 0.6678033262654904 
2.06 0.6378766323151743 
2.07 0.6079180791003217 
2.08 0.5779671460628037 
2.09 0.5480149699489361 
2.1 0.5180146322309797 
2.11 0.4879374477466279 
2.12 0.45779678245392014 
2.13 0.42756314766358805 
2.14 0.39720125439123777 
2.15 0.36667669867022173 
2.16 0.3358869484836471 
2.17 0.30472487123182485 
2.18 0.2732380910849858 
2.19 0.24145566301385535 
2.2 0.20938227820917887 
2.21 0.17699019523019174 
2.22 0.1442469518550854 
2.23 0.11110713572441788 
2.24 0.07753719271241792 
2.25 0.0434906043542103 
2.2600000000000002 0.00889406767185836 
2.27 -0.026362586186635326 
2.2800000000000002 -0.062331296178366996 
2.29 -0.09903615274787977 
2.3000000000000003 -0.13639247543751157 
2.31 -0.17417115466504013 
2.32 -0.21220743643708467 
2.33 -0.2503121263561473 
2.34 -0.2884338312435784 
2.35 -0.3265204124216949 
2.36 -0.3644564284691309 
2.37 -0.4020912376837149 
2.38 -0.43926906223616513 
2.39 -0.47603101379656765 
2.4 -0.5123478618257986 
2.41 -0.54814992677455 
2.42 -0.5836366519261611 
2.43 -0.6183796401358779 
2.44 -0.652371405234721 
2.45 -0.6856105917775447 
2.46 -0.7179687290232202 
2.47 -0.7496410445971566 
2.48 -0.780781781421577 
2.49 -0.8114417252410611 
2.5 -0.8416405303727378 
2.5100000000000002 -0.8713653535403363 
2.52 -0.9006169537460782 
2.5300000000000002 -0.9295003086181669 
2.54 -0.9581496700205354 
2.5500000000000003 -0.9865618021522793 
2.56 -1.0146946173784617 
2.57 -1.042543786011787 
2.58 -1.0701420854500847 
2.59 -1.0974897250032694 
2.6 -1.1245754913978077 
2.61 -1.151437500648955 
2.62 -1.1781003310717093 
2.63 -1.2045617573650174 
2.64 -1.2308145004014557 
2.65 -1.2569005401452291 
2.66 -1.282841355034346 
2.67 -1.3086336110871037 
2.68 -1.3342675006993256 
2.69 -1.3597247862002915 
2.7 -1.3849939803433193 
2.71 -1.4100677622646958 
2.72 -1.4349403779455097 
2.73 -1.4596086109785291 
2.74 -1.4841005834538314 
2.75 -1.5084593315558776 
2.7600000000000002 -1.5327011419592855 
2.77 -1.5568354064119163 
2.7800000000000002 -1.5808545258709727 
2.79 -1.6047443623055908 
2.8000000000000003 -1.628477671366077 
2.81 -1.6519972122892483 
2.82 -1.675103008541241 
2.83 -1.6976906429198515 
2.84 -1.7196830240256398 
2.85 -1.740951779097224 
2.86 -1.7615411780148142 
2.87 -1.7816384915599077 
2.88 -1.801323855941819 
2.89 -1.8206282765954371 
2.9 -1.8395699964994554 
2.91 -1.8581575798330376 
2.92 -1.8763676145079797 
2.93 -1.8944653483592218 
2.94 -1.9129952061557949 
2.95 -1.9319061939810516 
2.96 -1.9510326458446179 
2.97 -1.9701651216379905 
2.98 -1.989103216185754 
2.99 -2.007957000359348 
3.0 -2.0268897724885147 
3.0100000000000002 -2.046147995256913 
3.02 -2.0658122028823915 
3.0300000000000002 -2.085856444358843 
3.04 -2.1062803931632783 
3.0500000000000003 -2.1271221490653636 
3.06 -2.1484047174860823 
3.0700000000000003 -2.1703219293976694 
3.08 -2.1930386554429546 
3.09 -2.216554419718452 
3.1 -2.240631704020908 
3.11 -2.264892336837593 
3.12 -2.289032870828125 
3.13 -2.3129122607495516 
3.14 -2.3365785271009374 
3.15 -2.360330546938024 
3.16 -2.3844508477161677 
3.17 -2.4092160851336715 
3.18 -2.4350714314006927 
3.19 -2.4631411893063295 
3.2 -2.4944631015514513 
3.21 -2.5299120568783207 
3.22 -2.566981386808893 
3.23 -2.5999753229096103 
3.24 -2.6248698194369697 
3.25 -2.6424596177889437 
3.2600000000000002 -2.6554304317076967 
3.27 -2.6666403051872867 
3.2800000000000002 -2.6769266221717207 
3.29 -2.6882936078892086 
3.3000000000000003 -2.7024725686273987 
3.31 -2.7190504768891333 
3.3200000000000003 -2.739033146817754 
3.33 -2.761531679336791 
3.34 -2.7857515365125787 
3.35 -2.8110629336515993 
3.36 -2.8368878347851756 
3.37 -2.8630332902402116 
3.38 -2.888542813736821 
3.39 -2.9130041172088563 
3.4 -2.9360843072645046 
3.41 -2.9579539663992707 
3.42 -2.978829892011178 
3.43 -2.99860757299395 
3.44 -3.017360361618984 
3.45 -3.035045501618331 
3.46 -3.0516025710110855 
3.47 -3.0670080055652496 
3.48 -3.0812576542336925 
3.49 -3.094377245642046 
3.5 -3.106460730787429 
3.5100000000000002 -3.117575488537555 
3.52 -3.1276739736805825 
3.5300000000000002 -3.136692553424055 
3.54 -3.1445898739049416 
3.5500000000000003 -3.151350634309482 
3.56 -3.1569816260149413 
3.5700000000000003 -3.161515245411526 
3.58 -3.165005065175721 
3.59 -3.1675211121872007 
3.6 -3.169142466063188 
3.61 -3.169950394123366 
3.62 -3.170019273503192 
3.63 -3.1694278875895643 
3.64 -3.168341763652868 
3.65 -3.166916142725212 
3.66 -3.165300207184903 
3.67 -3.163593662096966 
3.68 -3.161848223374682 
3.69 -3.160101098111528 
3.7 -3.1583862609674886 
3.71 -3.1567344455516957 
3.72 -3.1551713493378775 
3.73 -3.1537182992178048 
3.74 -3.1523940513333764 
3.75 -3.151216073970278 
3.7600000000000002 -3.1501877183101414 
3.77 -3.149301765746351 
3.7800000000000002 -3.1485202147259157 
3.79 -3.1477453760019314 
3.8000000000000003 -3.146830818003424 
3.81 -3.1456236488725153 
3.8200000000000003 -3.1440758269122813 
3.83 -3.142133878751645 
3.84 -3.1397677379552222 
3.85 -3.136981410998318 
3.86 -3.1337809450218908 
3.87 -3.1301779339571962 
3.88 -3.126175153902879 
3.89 -3.1217793325879186 
3.9 -3.1169926614133794 
3.91 -3.1118165071689377 
3.92 -3.1062341238982714 
3.93 -3.1002242228188606 
3.94 -3.0937424419174713 
3.95 -3.086796993605987 
3.96 -3.0794140222889315 
3.97 -3.0716539362556348 
3.98 -3.0635447521680024 
3.99 -3.0550591862285574 
4.0 -3.0461868818407445 
4.01 -3.036945120129534 
4.0200000000000005 -3.027360941994759 
4.03 -3.017463146150209 
4.04 -3.007276322277821 
4.05 -2.9968286978425147 
4.0600000000000005 -2.986144804905177 
4.07 -2.9752658126799885 
4.08 -2.964251974772223 
4.09 -2.9531248161315755 
4.1 -2.9418950874564267 
4.11 -2.930563363838279 
4.12 -2.919127206026458 
4.13 -2.907555212113241 
4.14 -2.895804446410677 
4.15 -2.88385915458481 
4.16 -2.871715872567098 
4.17 -2.8593747262012146 
4.18 -2.846838029231278 
4.19 -2.8341072747449494 
4.2 -2.8211827179144637 
4.21 -2.808062931120571 
4.22 -2.7947268992035372 
4.23 -2.781150648008594 
4.24 -2.76725904163266 
4.25 -2.7530980335005055 
4.26 -2.7387281769685106 
4.2700000000000005 -2.72418829078332 
4.28 -2.709476702633292 
4.29 -2.694549677390625 
4.3 -2.679388745438287 
4.3100000000000005 -2.6639880667877267 
4.32 -2.64834934935838 
4.33 -2.632473133641246 
4.34 -2.6163939171162767 
4.3500000000000005 -2.600158327905626 
4.36 -2.5837745393871834 
4.37 -2.5672370402226123 
4.38 -2.550542770388494 
4.39 -2.5337072738989677 
4.4 -2.516742958206251 
4.41 -2.4996507460997375 
4.42 -2.482417993318104 
4.43 -2.4650106632893305 
4.44 -2.447432219151925 
4.45 -2.4297147421593053 
4.46 -2.411868174000864 
4.47 -2.393904472294359 
4.48 -2.3758200562526524 
4.49 -2.3575986728447624 
4.5 -2.339224575870864 
4.51 -2.3206650637605493 
4.5200000000000005 -2.3018720680542666 
4.53 -2.2828335825489003 
4.54 -2.263578026139678 
4.55 -2.244136662690912 
4.5600000000000005 -2.2245196709275055 
4.57 -2.2047255927412825 
4.58 -2.18475375383416 
4.59 -2.1646006353355745 
4.6000000000000005 -2.1442541500949415 
4.61 -2.1237118236560213 
4.62 -2.102954112026652 
4.63 -2.081978328069016 
4.64 -2.0607925142097208 
4.65 -2.039400459859234 
4.66 -2.017804942327564 
4.67 -1.996016196743844 
4.68 -1.9740423365147075 
4.69 -1.9518878691580182 
4.7 -1.929559962062577 
4.71 -1.907070641847808 
4.72 -1.8843949615825342 
4.73 -1.8615044662078257 
4.74 -1.838391383621827 
4.75 -1.8150553283702928 
4.76 -1.7915019669231056 
4.7700000000000005 -1.767733710775813 
4.78 -1.7437529217185916 
4.79 -1.7195647584441964 
4.8 -1.6951713611443546 
4.8100000000000005 -1.670574947692748 
4.82 -1.6457787427696222 
4.83 -1.620778322197274 
4.84 -1.5955599135987721 
4.8500000000000005 -1.5701223540099458 
4.86 -1.5444684367847654 
4.87 -1.518586829233756 
4.88 -1.4924602294660976 
4.89 -1.46611235534994 
4.9 -1.4395533114337473 
4.91 -1.4127916318139533 
4.92 -1.3858316293460224 
4.93 -1.3586764522710164 
4.94 -1.331325304021034 
4.95 -1.303774703600909 
4.96 -1.2760212269751239 
4.97 -1.2480634916390458 
4.98 -1.2199495894846382 
4.99 -1.1916629128645588 
5.0 -1.163177764292815 
5.01 -1.134501939947407 
5.0200000000000005 -1.1056758246940148 
5.03 -1.0767438134569094 
5.04 -1.0477171761771025 
5.05 -1.0185786479765824 
5.0600000000000005 -0.9893242547359252 
5.07 -0.9599724535476255 
5.08 -0.9305221972947035 
5.09 -0.9009671904829514 
5.1000000000000005 -0.8713220196279416 
5.11 -0.8416620715365443 
5.12 -0.8119493243781302 
5.13 -0.7821494149880119 
5.14 -0.7522193085602012 
5.15 -0.7221614454067666 
5.16 -0.6919898107357237 
5.17 -0.6617186747873232 
5.18 -0.6314501195537944 
5.19 -0.6011261797888287 
5.2 -0.5707865434726904 
5.21 -0.5403268792549153 
5.22 -0.5096911755182606 
5.23 -0.4792742643935153 
5.24 -0.44904419349585245 
5.25 -0.41891048089723887 
5.26 -0.38873383357265856 
5.2700000000000005 -0.3584662987937159 
5.28 -0.32810590065617223 
5.29 -0.29764792452637917 
5.3 -0.26710352286035066 
5.3100000000000005 -0.23647027121322517 
5.32 -0.20576252775908846 
5.33 -0.17502178096229615 
5.34 -0.144224411325211 
5.3500000000000005 -0.11330698419942578 
5.36 -0.08225048546104807 
5.37 -0.051047828533186214 
5.38 -0.019696082412046692 
5.39 0.011821479473829277 
5.4 0.04351098378813183 
5.41 0.07537009545794784 
5.42 0.10742244269787135 
5.43 0.1395991812882266 
5.44 0.17181433020270093 
5.45 0.20413692058662705 
5.46 0.23663766693554877 
5.47 0.26937394332571807 
5.48 0.30230410629915017 
5.49 0.3354510375625218 
5.5 0.36867759564126396 
5.51 0.4017357219600084 
5.5200000000000005 0.43470838567349285 
5.53 0.4675546556218224 
5.54 0.5001980780762679 
5.55 0.5326728870328884 
5.5600000000000005 0.5649321312402533 
5.57 0.5969902767532397 
5.58 0.6289391544151913 
5.59 0.6605304790419486 
5.6000000000000005 0.6915850369617853 
5.61 0.7220235399406747 
5.62 0.7518749423356904 
5.63 0.7812038245506273 
5.64 0.8100510650545748 
5.65 0.8383382793605326 
5.66 0.8660641892244307 
5.67 0.893279156519926 
5.68 0.9200275071023587 
5.69 0.9463526737945819 
5.7 0.9723062968068065 
5.71 0.9979415399016015 
5.72 1.0233273555339841 
5.73 1.0485608145424352 
5.74 1.0737965874136846 
5.75 1.099271885661125 
5.76 1.125252840192824 
5.7700000000000005 1.1516790400735155 
5.78 1.178573021015885 
5.79 1.205563195084249 
5.8 1.2324431611662265 
5.8100000000000005 1.2592720400079207 
5.82 1.2861451724528163 
5.83 1.313046297092077 
5.84 1.339915321498225 
5.8500000000000005 1.3667756009241996 
5.86 1.3937633943663539 
5.87 1.4209702506577515 
5.88 1.4484909002807624 
5.89 1.4764032366918063 
5.9 1.5047820776029337 
5.91 1.5337605310306797 
5.92 1.5635585026935446 
5.93 1.5943179600070803 
5.94 1.6261219127071627 
5.95 1.6589824011078007 
5.96 1.6924686630263064 
5.97 1.7261231794066294 
5.98 1.759528000398098 
5.99 1.792200534783501 
6.0 1.8235280115518773 
6.01 1.8527315325086442 
6.0200000000000005 1.8792774778184362 
6.03 1.9032203411621778 
6.04 1.9250585132419507 
6.05 1.9445884288359108 
6.0600000000000005 1.9622337198206488 
6.07 1.9784693260630495 
6.08 1.9934403932169034 
6.09 2.0081016679273476 
6.1000000000000005 2.023024407863599 
6.11 2.0384539740653542 
6.12 2.054209607351171 
6.13 2.070124844647917 
6.140000000000001 2.0868081231090536 
6.15 2.1045014765352326 
6.16 2.12257808483789 
6.17 2.1400803432354056 
6.18 2.163744722529589 
6.19 2.196773197014564 
6.2 2.2355393002112764 
6.21 2.2730309199889644 
6.22 2.30196637219504 
6.23 2.31921901928304 
6.24 2.3252397651426584 
6.25 2.3276224206502514 
6.26 2.3334329766995383 
6.2700000000000005 2.344390679744819 
6.28 2.3606654411931998 
6.29 2.3818684350607673 
6.3 2.4073299655989007 
6.3100000000000005 2.436555903354658 
6.32 2.4687755810844387 
6.33 2.5028049076188585 
6.34 2.5369837983350103 
6.3500000000000005 2.5696869728442575 
6.36 2.5997517950177196 
6.37 2.625824386732304 
6.38 2.646858603776099 
6.390000000000001 2.6644071796943183 
6.4 2.6809299149319146 
6.41 2.6974718078273305 
6.42 2.715453114652812 
6.43 2.735666907704504 
6.44 2.757957780816514 
6.45 2.781772248725674 
6.46 2.806454408914054 
6.47 2.831355235400851 
6.48 2.855876583914856 
6.49 2.8795173486469956 
6.5 2.901753044876338 
6.51 2.9222342174902693 
6.5200000000000005 2.9407587296411797 
6.53 2.9572434440513726 
6.54 2.971902244459505 
6.55 2.9849906241171107 
6.5600000000000005 2.996723075912572 
6.57 3.0073083690686255 
6.58 3.0169381495730057 
6.59 3.0257527621968006 
6.6000000000000005 3.033852657880175 
6.61 3.041346921512624 
6.62 3.048335852603114 
6.63 3.0549145788291963 
6.640000000000001 3.0611621225918104 
6.65 3.067152312193712 
6.66 3.0729481705590134 
6.67 3.0786030786749397 
6.68 3.084162581835706 
6.69 3.089675567850015 
6.7 3.095229072175619 
6.71 3.100720119072649 
6.72 3.10595271288792 
6.73 3.110902460406421 
6.74 3.115603437552988 
6.75 3.12011115534045 
6.76 3.124460276924125 
6.7700000000000005 3.1286688083027565 
6.78 3.1327765094556037 
6.79 3.136820755626266 
6.8 3.140817296719089 
6.8100000000000005 3.1447918588772277 
6.82 3.1486803612286183 
6.83 3.1524727422536323 
6.84 3.156202766796122 
6.8500000000000005 3.1599029720687914 
6.86 3.163576568482754 
6.87 3.1671043696256382 
6.88 3.1704922541841256 
6.890000000000001 3.1737938941066757 
6.9 3.1770763322363753 
6.91 3.1804073702616074 
6.92 3.1837919430933304 
6.93 3.1868856941098205 
6.94 3.189531971110491 
6.95 3.191667969078701 
6.96 3.1932762518051083 
6.97 3.19434576143522 
6.98 3.1948734383240045 
6.99 3.1948536297724655 
7.0 3.194275507400178 
7.01 3.1931401159501016 
7.0200000000000005 3.1914495167882317 
7.03 3.1890699410228898 
7.04 3.1858680978984575 
7.05 3.181739671658263 
7.0600000000000005 3.1767028582135657 
7.07 3.170791413646164 
7.08 3.1640361683648965 
7.09 3.1564657630616146 
7.1000000000000005 3.1481093513351834 
7.11 3.138995410685287 
7.12 3.129153868754367 
7.13 3.1186138533890455 
7.140000000000001 3.1074382113994377 
7.15 3.0957354525985297 
7.16 3.0836510985664187 
7.17 3.0712755199965747 
7.18 3.058638475953906 
7.19 3.045761853488629 
7.2 3.0326622881435212 
7.21 3.0193536340030205 
7.22 3.005845275236861 
7.23 2.9921442062721693 
7.24 2.9782560217278293 
7.25 2.9641798488930626 
7.26 2.9499070472603526 
7.2700000000000005 2.9354878624546 
7.28 2.921181137432104 
7.29 2.9070582817214787 
7.3 2.893082701318653 
7.3100000000000005 2.8792019271570903 
7.32 2.865367543374296 
7.33 2.851539954149683 
7.34 2.8377435420309864 
7.3500000000000005 2.8239796221009614 
7.36 2.810217665959261 
7.37 2.7964216717673533 
7.38 2.782558555114813 
7.390000000000001 2.7685991856437213 
7.4 2.754518932385682 
7.41 2.7403019599036345 
7.42 2.7259453535766665 
7.43 2.711436961342791 
7.44 2.6967971873777854 
7.45 2.68209421553103 
7.46 2.66732892114762 
7.47 2.652477296291538 
7.48 2.6375034371191393 
7.49 2.6223812303565697 
7.5 2.6070923606288314 
7.51 2.591620129500053 
7.5200000000000005 2.5759509321830243 
7.53 2.560070871982023 
7.54 2.5439634220750524 
7.55 2.5276183635096188 
7.5600000000000005 2.511037636063251 
7.57 2.4942268766668425 
7.58 2.4771916556580074 
7.59 2.4599312479971305 
7.6000000000000005 2.442454187759567 
7.61 2.42477894634395 
7.62 2.406921040652679 
7.63 2.3888923610172816 
7.640000000000001 2.3707059730716322 
7.65 2.352367207609846 
7.66 2.333882564301207 
7.67 2.3152500069718287 
7.68 2.296447210813022 
7.69 2.2774631216381587 
7.7 2.2582928226561942 
7.71 2.2389304091417173 
7.72 2.2193655314409164 
7.73 2.1995920777304474 
7.74 2.179602083506167 
7.75 2.1593926181187824 
7.76 2.1389636802698924 
7.7700000000000005 2.118314023241943 
7.78 2.097442723775009 
7.79 2.0763477847426492 
7.8 2.055027992482985 
7.8100000000000005 2.0334834722506856 
7.82 2.0117124810326383 
7.83 1.989717661430748 
7.84 1.967501866236388 
7.8500000000000005 1.9450759784189742 
7.86 1.9224461086486984 
7.87 1.8996234331218542 
7.88 1.8766108891689288 
7.890000000000001 1.8534125028154869 
7.9 1.8300308759150568 
7.91 1.806470470486151 
7.92 1.78273007267561 
7.930000000000001 1.7588060295506276 
7.94 1.7346861214764784 
7.95 1.7103621146726786 
7.96 1.6858276337336495 
7.97 1.6610758861476227 
7.98 1.6360997884805863 
7.99 1.6108867659075563 
8.0 1.5854683459911187 
8.01 1.559900217888014 
8.02 1.5342194874451016 
8.03 1.5084132591954627 
8.040000000000001 1.4824377428368816 
8.05 1.4562653476867464 
8.06 1.429912800951552 
8.07 1.403368977371564 
8.08 1.3765883395371177 
8.09 1.3496270451226315 
8.1 1.3224784398723917 
8.11 1.2951092980164356 
8.120000000000001 1.2675546975251888 
8.13 1.2398227993321123 
8.14 1.211897312509706 
8.15 1.1837569435491477 
8.16 1.1554785091661146 
8.17 1.1271174552243861 
8.18 1.0985721675398852 
8.19 1.0697746153397392 
8.2 1.0408250165236372 
8.21 1.0117148660903066 
8.22 0.982395158335624 
8.23 0.95275900194735 
8.24 0.92318766565268 
8.25 0.8938297841718557 
8.26 0.8646506919967694 
8.27 0.8355616143002322 
8.28 0.8064474061585309 
8.290000000000001 0.7771933990482522 
8.3 0.7478236739209944 
8.31 0.7184199305920133 
8.32 0.6889557155743773 
8.33 0.6593982807939164 
8.34 0.6298549241283614 
8.35 0.6003339821867424 
8.36 0.5707671024266355 
8.370000000000001 0.5411174188607679 
8.38 0.5113920446016837 
8.39 0.48157508324194004 
8.4 0.4516380053477437 
8.41 0.4215359034061793 
8.42 0.39121670489971927 
8.43 0.3605683378880691 
8.44 0.3294739081893601 
8.45 0.29789646946557996 
8.46 0.26591388474887184 
8.47 0.23351619058035894 
8.48 0.20067414667566053 
8.49 0.16732851709729266 
8.5 0.13343817707955863 
8.51 0.0989460556859155 
8.52 0.06376434107964887 
8.53 0.027710342681337527 
8.540000000000001 -0.009387316767342328 
8.55 -0.04759434284216078 
8.56 -0.08670495254465171 
8.57 -0.12659631829813695 
8.58 -0.16712164809843888 
8.59 -0.20812458490901753 
8.6 -0.24939417463946437 
8.61 -0.29078286784800444 
8.620000000000001 -0.3321945227388884 
8.63 -0.3734707585048329 
8.64 -0.41447020533963563 
8.65 -0.45499095244550813 
8.66 -0.4950583023798021 
8.67 -0.5344787122935143 
8.68 -0.5734711417911562 
8.69 -0.6116426967520388 
8.700000000000001 -0.648729539937664 
8.71 -0.6847523968514013 
8.72 -0.7194863818416918 
8.73 -0.7531237281841885 
8.74 -0.7858994766526002 
8.75 -0.8179139293611961 
8.76 -0.8491797608027405 
8.77 -0.8796742148202544 
8.78 -0.9093837687282997 
8.790000000000001 -0.9385129461871995 
8.8 -0.9671927993497236 
8.81 -0.9954318532496734 
8.82 -1.0232455589494815 
8.83 -1.0506560618831278 
8.84 -1.0776814021262195 
8.85 -1.1043206206006 
8.86 -1.130596544139774 
8.870000000000001 -1.1565977540164727 
8.88 -1.1823563619811717 
8.89 -1.2078736916914983 
8.9 -1.2331458488219733 
8.91 -1.258229175655842 
8.92 -1.2831512595720072 
8.93 -1.3079133762293302 
8.94 -1.3325099524575974 
8.950000000000001 -1.3569331746806026 
8.96 -1.3811720551909006 
8.97 -1.4052178359487129 
8.98 -1.4290687722671964 
8.99 -1.4527310237113777 
9.0 -1.4762133795376593 
9.01 -1.4995229817873263 
9.02 -1.5226621333162589 
9.03 -1.545633886054702 
9.040000000000001 -1.5684542805867514 
9.05 -1.5911736137166135 
9.06 -1.6138200043838333 
9.07 -1.6363989633672222 
9.08 -1.6589370098149818 
9.09 -1.681432782646548 
9.1 -1.7038702926438094 
9.11 -1.72620942254553 
9.120000000000001 -1.7482502568193892 
9.13 -1.7698571523062765 
9.14 -1.7909485738229445 
9.15 -1.8112929583885888 
9.16 -1.8307054003924739 
9.17 -1.8494951077043076 
9.18 -1.8679130675229092 
9.19 -1.8860350004215904 
9.200000000000001 -1.903899347308446 
9.21 -1.92152539248193 
9.22 -1.938844929671128 
9.23 -1.955999699402423 
9.24 -1.9736555850085045 
9.25 -1.9918165518548294 
9.26 -2.010284770001787 
9.27 -2.0287600586053034 
9.28 -2.0470919177713767 
9.290000000000001 -2.0654310904693314 
9.3 -2.0839564966535993 
9.31 -2.1029035931473086 
9.32 -2.1223390402011852 
9.33 -2.1422255134459185 
9.34 -2.1625655053843187 
9.35 -2.183394141352649 
9.36 -2.204742735510229 
9.370000000000001 -2.2268310931529443 
9.38 -2.249800682745442 
9.39 -2.273562021743962 
9.4 -2.2977457621443587 
9.41 -2.322015960934373 
9.42 -2.3461161685273337 
9.43 -2.370009844181671 
9.44 -2.3938880476208086 
9.450000000000001 -2.4180332401045903 
9.46 -2.4427432671780314 
9.47 -2.4683902218739204 
9.48 -2.4958073921838193 
9.49 -2.52629396720854 
9.5 -2.560976291720536 
9.51 -2.598562896389437 
9.52 -2.6334581117218923 
9.53 -2.660419464779581 
9.540000000000001 -2.679548488920499 
9.55 -2.693367614359585 
9.56 -2.7048573564656624 
9.57 -2.714970290248964 
9.58 -2.7252888530810857 
9.59 -2.737834473806348 
9.6 -2.752976991109391 
9.61 -2.77178621119871 
9.620000000000001 -2.7934709211844986 
9.63 -2.8172320492154617 
9.64 -2.8422885464160457 
9.65 -2.868150860388467 
9.66 -2.8944031680110753 
9.67 -2.9200615764180755 
9.68 -2.944699333638043 
9.69 -2.9679061311094115 
9.700000000000001 -2.989870674152377 
9.71 -3.010689212892898 
9.72 -3.0303582103248794 
9.73 -3.0490087548878315 
9.74 -3.0666116561415837 
9.75 -3.083106833564933 
9.76 -3.098447452490539 
9.77 -3.1126282911837175 
9.78 -3.1256858802472443 
9.790000000000001 -3.1376956898920008 
9.8 -3.1486570408014805 
9.81 -3.15850336215943 
9.82 -3.1671731846720395 
9.83 -3.1746280151200406 
9.84 -3.1808609538942396 
9.85 -3.1858908735205365 
9.86 -3.189761292020706 
9.870000000000001 -3.1925413963817597 
9.88 -3.194315782975853 
9.89 -3.195172792760986 
9.9 -3.195202514435395 
9.91 -3.1944936996492763 
9.92 -3.1931402939898015 
9.93 -3.191303838501579 
9.94 -3.1891296074326405 
9.950000000000001 -3.186778577282227 
9.96 -3.18435723877559 
9.97 -3.1819240285481323 
9.98 -3.179513663629127 
9.99 -3.177160004131027 
10.0 -3.1748938109111875 
10.01 -3.1727397862201068 
10.02 -3.170722095917328 
10.03 -3.168854537576886 
10.040000000000001 -3.167153604957416 
10.05 -3.165623662280835 
10.06 -3.16425785225777 
10.07 -3.1630232132083047 
10.08 -3.161883398291551 
10.09 -3.1607229258120304 
10.1 -3.159366596828367 
10.11 -3.1576816510366696 
10.120000000000001 -3.155599990850837 
10.13 -3.153077530383524 
10.14 -3.1501164021710855 
10.15 -3.1467217882774254 
10.16 -3.142912185498637 
10.17 -3.1386920966852303 
10.18 -3.1340682274614924 
10.19 -3.1290438600890216 
10.200000000000001 -3.123617691107449 
10.21 -3.1177721501523807 
10.22 -3.111507661197346 
10.23 -3.1047826476647127 
10.24 -3.0975881584897382 
10.25 -3.0899460880883103 
10.26 -3.0819158249752294 
10.27 -3.073542463683186 
10.28 -3.0647866578465077 
10.290000000000001 -3.055633754008223 
10.3 -3.046102136987429 
10.31 -3.036217910608116 
10.32 -3.0260106578327965 
10.33 -3.0155072178929045 
10.34 -3.0047339022840975 
10.35 -2.993720864196089 
10.36 -2.982484279808484 
10.370000000000001 -2.9711000873836375 
10.38 -2.9596057886178655 
10.39 -2.9480149717649735 
10.4 -2.9363321294312152 
10.41 -2.9245528398213767 
10.42 -2.9126579542676665 
10.43 -2.900597277691493 
10.44 -2.8883492552744023 
10.450000000000001 -2.875906918457348 
10.46 -2.8632691462676045 
10.47 -2.850438915156923 
10.48 -2.83741730895564 
10.49 -2.8242035409238286 
10.5 -2.8107976557653416 
10.51 -2.797181162455725 
10.52 -2.7833283524811594 
10.53 -2.76917067339141 
10.540000000000001 -2.754733585092824 
10.55 -2.7400817181836836 
10.56 -2.725259701449755 
10.57 -2.710271110200941 
10.58 -2.69507037415029 
10.59 -2.6796375783462043 
10.6 -2.66396717982312 
10.61 -2.648058729089276 
10.620000000000001 -2.631913929427659 
10.63 -2.615568059001588 
10.64 -2.5990673992074718 
10.65 -2.5824221436386976 
10.66 -2.565626083242325 
10.67 -2.5486767763634144 
10.68 -2.5315879181529524 
10.69 -2.514369782306272 
10.700000000000001 -2.497024364884764 
10.71 -2.4795379247676914 
10.72 -2.46187799662145 
10.73 -2.4440509325655806 
10.74 -2.426088170743201 
10.75 -2.4080012962783646 
10.76 -2.3898033112606973 
10.77 -2.3714858224552193 
10.78 -2.35303035921842 
10.790000000000001 -2.334422408939788 
10.8 -2.3156205932407605 
10.81 -2.296582753345048 
10.82 -2.277302276647809 
10.83 -2.257812659400762 
10.84 -2.238143734811499 
10.85 -2.218300821885209 
10.86 -2.1982820765767657 
10.870000000000001 -2.1780862726604377 
10.88 -2.157708519613936 
10.89 -2.137137333496649 
10.9 -2.1163707633031037 
10.91 -2.0953842342725086 
10.92 -2.0741847047626307 
10.93 -2.0527772122898846 
10.94 -2.031165807723384 
10.950000000000001 -2.0093540410028625 
10.96 -1.9873536963917033 
10.97 -1.9651709423756982 
10.98 -1.9428108961206407 
10.99 -1.9202839863526886 
11.0 -1.8975961849763026 
11.01 -1.8747110709091048 
11.02 -1.8516082276456554 
11.03 -1.8282825627559616 
11.040000000000001 -1.8047367905422904 
11.05 -1.7809766685862862 
11.06 -1.7570037988525715 
11.07 -1.7328241703336342 
11.08 -1.7084402301673656 
11.09 -1.683853077121656 
11.1 -1.6590650646486444 
11.11 -1.6340797337179993 
11.120000000000001 -1.6088840077839834 
11.13 -1.583469896022354 
11.14 -1.557839160736795 
11.15 -1.5319921367188536 
11.16 -1.5059064875916695 
11.17 -1.4795919482965887 
11.18 -1.4530654970371302 
11.19 -1.42633365017265 
11.200000000000001 -1.3994033951090168 
11.21 -1.3722787688622013 
11.22 -1.344961481154983 
11.23 -1.3174485128453808 
11.24 -1.289736907137456 
11.25 -1.26182194846749 
11.26 -1.2337227232416803 
11.27 -1.2054746523411257 
11.28 -1.1770398238634054 
11.290000000000001 -1.1484092631080978 
11.3 -1.1196038668809665 
11.31 -1.0906773100412481 
11.32 -1.0616575207239674 
11.33 -1.032536589091093 
11.34 -1.00330103893876 
11.35 -0.9739604225758091 
11.36 -0.9445269505298248 
11.370000000000001 -0.9149927671544137 
11.38 -0.8853545975633428 
11.39 -0.8556728159734016 
11.4 -0.8259681286235527 
11.41 -0.7961873104834842 
11.42 -0.7662823966854363 
11.43 -0.7362434157339871 
11.44 -0.7060888821429718 
11.450000000000001 -0.6758300754331659 
11.46 -0.6455230205844987 
11.47 -0.6152065859791531 
11.48 -0.5848460791768224 
11.49 -0.5544450741686076 
11.5 -0.5238502309332814 
11.51 -0.49329225755407247 
11.52 -0.4629477726080786 
11.53 -0.4327672163140086 
11.540000000000001 -0.40259788842315364 
11.55 -0.3723508122375546 
11.56 -0.3420104536034788 
11.57 -0.31157293491482746 
11.58 -0.28104471361840216 
11.59 -0.2504310034930501 
11.6 -0.21973097195858607 
11.61 -0.1889780263505974 
11.620000000000001 -0.15819101199518232 
11.63 -0.1273043297147687 
11.64 -0.0962865720209835 
11.65 -0.0651237732434506 
11.66 -0.03381504989207763 
11.67 -0.0023496187906048224 
11.68 0.029288794231232873 
11.69 0.06109633717719459 
11.700000000000001 0.0930809655007748 
11.71 0.12525245847255795 
11.72 0.1574679029161253 
11.73 0.1897538349559252 
11.74 0.22217101239843348 
11.75 0.2548090168376578 
11.76 0.2876541865313047 
11.77 0.32068838874273875 
11.78 0.353915163362881 
11.790000000000001 0.3870116766436332 
11.8 0.4200248746930464 
11.81 0.45290328309739913 
11.82 0.4856124972489784 
11.83 0.518139838490987 
11.84 0.550451915206145 
11.85 0.5825611399122609 
11.86 0.6145042335556355 
11.870000000000001 0.6462319037864336 
11.88 0.6775004580728672 
11.89 0.7081671366077859 
11.9 0.7382349953255959 
11.91 0.7677500490033112 
11.92 0.7967771034445554 
11.93 0.8252849567388731 
11.94 0.853229220502184 
11.950000000000001 0.8806415350989137 
11.96 0.9075712045379436 
11.97 0.9340577463053539 
11.98 0.960140682891661 
11.99 0.9858751961509364 
12.0 1.0113252484980788 
12.01 1.0365713912111263 
12.02 1.0617604014479038 
12.030000000000001 1.0870929027308618 
12.040000000000001 1.1127984586273316 
12.05 1.1390324735266466 
12.06 1.1656828318803247 
12.07 1.1926936267909478 
12.08 1.2196361119549075 
12.09 1.246496098402889 
12.1 1.2733545006413673 
12.11 1.300262947237707 
12.120000000000001 1.3271589474681 
12.13 1.3540391493608488 
12.14 1.3809884192740507 
12.15 1.4081328107586837 
12.16 1.4355621597451516 
12.17 1.4633717896035106 
12.18 1.4916393894713396 
12.19 1.5204640015644029 
12.200000000000001 1.5500249613902153 
12.21 1.5804774419523593 
12.22 1.611927806252285 
12.23 1.6444152634967124 
12.24 1.6775686051252185 
12.25 1.7109615821012192 
12.26 1.7441488425550065 
12.27 1.7766529744763273 
12.280000000000001 1.8078828372817428 
12.290000000000001 1.8370958436345861 
12.3 1.8637229894016119 
12.31 1.887875024465618 
12.32 1.9100423299338816 
12.33 1.9300108423762041 
12.34 1.9480564222838337 
12.35 1.9647060988203013 
12.36 1.9800701736823199 
12.370000000000001 1.9950083586349356 
12.38 2.010171331216724 
12.39 2.0258219789862557 
12.4 2.0417930004667366 
12.41 2.0579068629345505 
12.42 2.0747415876892537 
12.43 2.092604748422349 
12.44 2.1109202473193385 
12.450000000000001 2.1286715783155743 
12.46 2.1519237170654746 
12.47 2.1845562960551606 
12.48 2.223193808265806 
12.49 2.2609469354129197 
12.5 2.290426198608829 
12.51 2.3083027326030527 
12.52 2.314954067866686 
12.530000000000001 2.31745031726392 
12.540000000000001 2.3230756942998427 
12.55 2.3337507623556384 
12.56 2.3496797931991 
12.57 2.3706044615499544 
12.58 2.3958086739070223 
12.59 2.424783658193049 
12.6 2.4567902356179547 
12.61 2.4906973955943355 
12.620000000000001 2.5248840688991283 
12.63 2.557696654123921 
12.64 2.587959840480336 
12.65 2.6143648111682487 
12.66 2.635762821103083 
12.67 2.6534625600350936 
12.68 2.6699934044729003 
12.69 2.6864541524478964 
12.700000000000001 2.704208178220323 
12.71 2.7241637090757562 
12.72 2.746229303290823 
12.73 2.769882315579003 
12.74 2.7944803603919275 
12.75 2.8193822999717355 
12.76 2.843991452069971 
12.77 2.8678047322486497 
12.780000000000001 2.8903115206295493 
12.790000000000001 2.911132545684982 
12.8 2.9300527972395427 
12.81 2.946961309409576 
12.82 2.9620329576616586 
12.83 2.9755258606366177 
12.84 2.9876508662691954 
12.85 2.998609700009654 
12.86 3.0085934853483463 
12.870000000000001 3.017748195536144 
12.88 3.0261695563620936 
12.89 3.033966186502594 
12.9 3.041237877162627 
12.91 3.048079686716991 
12.92 3.0545718815962966 
12.93 3.0607894676145624 
12.94 3.066795994135607 
12.950000000000001 3.0726467278191643 
12.96 3.0783886554171374 
12.97 3.084077614064773 
12.98 3.089789968029182 
12.99 3.095400512616281 
13.0 3.1007497216940214 
13.01 3.105811777299725 
13.02 3.1106186376627085 
13.030000000000001 3.1152277218850317 
13.040000000000001 3.1196763082403454 
13.05 3.123982188400185 
13.06 3.1281816049848143 
13.07 3.1323143038391246 
13.08 3.136397675219168 
13.09 3.1404585211527896 
13.1 3.1444417649795526 
13.11 3.1483238204008552 
13.120000000000001 3.152140373440474 
13.13 3.1559212702568216 
13.14 3.159658708344823 
13.15 3.1632354842733137 
13.16 3.1666681085935524 
13.17 3.1700114884854096 
13.18 3.1733324527056337 
13.19 3.1766984866743835 
13.200000000000001 3.1801395104193397 
13.21 3.1833267075755556 
13.22 3.1860761530537705 
13.23 3.188319131533329 
13.24 3.19003638904994 
13.25 3.1912161216997643 
13.26 3.1918546404961425 
13.27 3.191948501396454 
13.280000000000001 3.1914863656027848 
13.290000000000001 3.1904650459297654 
13.3 3.1888902409179116 
13.31 3.1866431749354875 
13.32 3.183580800593792 
13.33 3.1796012205222866 
13.34 3.174720250553291 
13.35 3.1689665370797497 
13.36 3.1623698262406066 
13.370000000000001 3.154956277182243 
13.38 3.146756266502747 
13.39 3.137798510235536 
13.4 3.1281109583719235 
13.41 3.11772395865476 
13.42 3.1066965600360095 
13.43 3.0951376739956378 
13.44 3.083191922657067 
13.450000000000001 3.070952282993888 
13.46 3.0584483430513836 
13.47 3.04570059324566 
13.48 3.032725217026327 
13.49 3.0195360069126176 
13.5 3.006144970668414 
13.51 2.992558656506083 
13.52 2.9787821409615747 
13.530000000000001 2.964816443625737 
13.540000000000001 2.95065268244552 
13.55 2.93632576720455 
13.56 2.9220910981836914 
13.57 2.9080374144380854 
13.58 2.894132243259287 
13.59 2.8803247586405827 
13.6 2.8665658148131 
13.61 2.8528154113084536 
13.620000000000001 2.8390887249954586 
13.63 2.8253947585869663 
13.64 2.811705849289299 
13.65 2.797986600186739 
13.66 2.784203387490954 
13.67 2.7703266590333313 
13.68 2.7563312990422673 
13.69 2.7421994220014834 
13.700000000000001 2.7279293179175785 
13.71 2.7135087335909485 
13.72 2.698947851243177 
13.73 2.6843181038490784 
13.74 2.6696271494059856 
13.75 2.654853914664944 
13.76 2.639962787813394 
13.77 2.6249266527265362 
13.780000000000001 2.609726282204157 
13.790000000000001 2.594345192290609 
13.8 2.578768736894134 
13.81 2.5629832913559825 
13.82 2.5469739281113064 
13.83 2.5307283945504575 
13.84 2.514245636832607 
13.85 2.4975314670414086 
13.86 2.4805925173871635 
13.870000000000001 2.4634277864868404 
13.88 2.4460442422459066 
13.89 2.428460241883871 
13.9 2.4106913028211596 
13.91 2.392748827724005 
13.92 2.374645924135054 
13.93 2.3563896685680916 
13.94 2.337985902859112 
13.950000000000001 2.3194356326620778 
13.96 2.3007179902943466 
13.97 2.2818196567500624 
13.98 2.262735614133758 
13.99 2.2434601712204594 
14.0 2.2239838231434224 
14.01 2.2042999238194008 
14.02 2.184400916607904 
14.030000000000001 2.164282331487878 
14.040000000000001 2.143944302829214 
14.05 2.12338553461052 
14.06 2.1026055447365612 
14.07 2.0816017987305564 
14.08 2.0603729108443067 
14.09 2.0389189697427663 
14.1 2.017239066753451 
14.11 1.9953335967763908 
14.120000000000001 1.9732066701134683 
14.13 1.950868219896495 
14.14 1.9283237761572043 
14.15 1.9055835697131123 
14.16 1.882652712001414 
14.17 1.8595350771785926 
14.18 1.8362326962531166 
14.19 1.8127504288788432 
14.200000000000001 1.789088620728093 
14.21 1.7652439156130804 
14.22 1.7412067176521229 
14.23 1.716966937480116 
14.24 1.6925182099418155 
14.25 1.667853498767904 
14.26 1.6429667564403438 
14.27 1.617845056756449 
14.280000000000001 1.5925035450396385 
14.290000000000001 1.5669956257667543 
14.3 1.5413723149328276 
14.31 1.5156292907599327 
14.32 1.4897296626024743 
14.33 1.4636347948839619 
14.34 1.437353581605888 
14.35 1.410889237210909 
14.36 1.3841892433745544 
14.370000000000001 1.3572969814051559 
14.38 1.330222215886066 
14.39 1.3029334641492374 
14.4 1.2754437958493632 
14.41 1.247777213062694 
14.42 1.2199217225130288 
14.43 1.1918521773695256 
14.44 1.1636115377810679 
14.450000000000001 1.1352918287524671 
14.46 1.1068178520992369 
14.47 1.0780875898014857 
14.48 1.0491848198315954 
14.49 1.0201307047626333 
14.5 0.9908818069441836 
14.51 0.9613252889662988 
14.52 0.9317172496173546 
14.530000000000001 0.9023169113482421 
14.540000000000001 0.8731134040221663 
14.55 0.844025369468336 
14.56 0.8149442628679859 
14.57 0.7857496913551897 
14.58 0.7564132264116393 
14.59 0.7270336116425296 
14.6 0.6976068803623862 
14.61 0.6680820227663179 
14.620000000000001 0.6385461768126292 
14.63 0.6090423310667131 
14.64 0.5795087848330784 
14.65 0.5498969511507621 
14.66 0.5202060618989862 
14.67 0.49042894462062125 
14.68 0.4605399227102453 
14.69 0.43049659932636164 
14.700000000000001 0.40025246195917297 
14.71 0.36970690552368124 
14.72 0.3387428941822852 
14.73 0.307282496133395 
14.74 0.2753993480919486 
14.75 0.24309848235313886 
14.76 0.2103597718266318 
14.77 0.17712569961584052 
14.780000000000001 0.14334936968287645 
14.790000000000001 0.1089805782718146 
14.8 0.07394317005034493 
14.81 0.038067294456701616 
14.82 0.0011741514665681782 
14.83 -0.03685752481799769 
14.84 -0.07584556770756164 
14.85 -0.11565737805995588 
14.86 -0.1561576558114488 
14.870000000000001 -0.19719189982144592 
14.88 -0.2385711313646666 
14.89 -0.28008348586190046 
14.9 -0.32165816853970325 
14.91 -0.36314534281261707 
14.92 -0.4044043427173156 
14.93 -0.4452053204792389 
14.94 -0.48554425183211125 
14.950000000000001 -0.525295905543998 
14.96 -0.5645317023161787 
14.97 -0.6030988761042786 
14.98 -0.640565954250242 
14.99 -0.676984077643284 
15.0 -0.7121449627430915 
15.01 -0.7461141234996314 
15.02 -0.7791699928130247 
15.030000000000001 -0.811427767512472 
15.040000000000001 -0.84292383064063 
15.05 -0.8736424691947253 
15.06 -0.903558516121827 
15.07 -0.932829422884934 
15.08 -0.9616306629679113 
15.09 -0.989985170688699 
15.1 -1.0178843916198514 
15.11 -1.0453621408477245 
15.120000000000001 -1.0724457643946599 
15.13 -1.0991390893337643 
15.14 -1.1254472306082157 
15.15 -1.1514588777688084 
15.16 -1.1772224635050996 
15.17 -1.2027432224221417 
15.18 -1.228013671016628 
15.19 -1.2530808753800524 
15.200000000000001 -1.2779829500322046 
15.21 -1.3027243327425715 
15.22 -1.3273019335573857 
15.23 -1.3517083447867928 
15.24 -1.37593344794122 
15.25 -1.399969499990863 
15.26 -1.4238112360687203 
15.27 -1.4474592637681285 
15.280000000000001 -1.4709246656217023 
15.290000000000001 -1.4942163463260347 
15.3 -1.5173396845760854 
15.31 -1.5402985226809445 
15.32 -1.5630978991089863 
15.33 -1.5857802155706704 
15.34 -1.6083867131009528 
15.35 -1.6309260636118619 
15.36 -1.6534109229332061 
15.370000000000001 -1.6758591139939423 
15.38 -1.6982612186099177 
15.39 -1.7205920348786867 
15.4 -1.7427235073556584 
15.41 -1.7644619020816545 
15.42 -1.7857283322333448 
15.43 -1.8063571044224194 
15.44 -1.826068066686438 
15.450000000000001 -1.8450014110561967 
15.46 -1.8634990020749256 
15.47 -1.8816802168656634 
15.48 -1.8995942731923765 
15.49 -1.9172748250265352 
15.5 -1.934687800202122 
15.51 -1.951778515545795 
15.52 -1.9691873176022736 
15.530000000000001 -1.98714222946135 
15.540000000000001 -2.0054920254514736 
15.55 -2.023976160904575 
15.56 -2.0423317178688887 
15.57 -2.0606259515898846 
15.58 -2.079027631315257 
15.59 -2.0977903896852923 
15.6 -2.1170270775097615 
15.610000000000001 -2.13673919838637 
15.620000000000001 -2.1568970496747424 
15.63 -2.177531711390442 
15.64 -2.198669954869996 
15.65 -2.2204571942956197 
15.66 -2.2430865389778614 
15.67 -2.266577881913133 
15.68 -2.290654537653302 
15.69 -2.314940007873459 
15.700000000000001 -2.3391112618458485 
15.71 -2.3630800417135323 
15.72 -2.3869317650514428 
15.73 -2.4109654529289033 
15.74 -2.4354398535966326 
15.75 -2.460711988791077 
15.76 -2.487343090975668 
15.77 -2.5166083661320804 
15.780000000000001 -2.549724040555281 
15.790000000000001 -2.586792473653873 
15.8 -2.623459157816447 
15.81 -2.6534412725743284 
15.82 -2.675128636823238 
15.83 -2.690453608038629 
15.84 -2.7025800835646168 
15.85 -2.713057439198594 
15.860000000000001 -2.7230408635399046 
15.870000000000001 -2.734581285279626 
15.88 -2.7487516173572453 
15.89 -2.7661669480182285 
15.9 -2.7870408482005358 
15.91 -2.810073555565927 
15.92 -2.834818647002978 
15.93 -2.8603474250283503 
15.94 -2.8865960527521812 
15.950000000000001 -2.9125207616182838 
15.96 -2.9375833218057354 
15.97 -2.96133717910213 
15.98 -2.983682979002548 
15.99 -3.0048973299419695 
16.0 -3.024949191321023 
16.01 -3.0439476003679444 
16.02 -3.061905562407723 
16.03 -3.0787864435059418 
16.04 -3.0945254593648355 
16.05 -3.109101467195453 
16.06 -3.122539745428656 
16.07 -3.1349018675650244 
16.080000000000002 -3.1462268141883034 
16.09 -3.156456824547647 
16.1 -3.165525796993831 
16.11 -3.1733857611416614 
16.12 -3.1800192299088357 
16.13 -3.1854374642479533 
16.14 -3.189675914197233 
16.15 -3.192794857310888 
16.16 -3.19487655227292 
16.17 -3.1960088631492085 
16.18 -3.1962823452220785 
16.19 -3.1957868571293546 
16.2 -3.194613342830296 
16.21 -3.1928934548369052 
16.22 -3.1907879680183666 
16.23 -3.188452556952438 
16.240000000000002 -3.186017615791841 
16.25 -3.1835559966981926 
16.26 -3.1811070454644375 
16.27 -3.178704250767476 
16.28 -3.1763805226961352 
16.29 -3.1741615170242774 
16.3 -3.1720713908510927 
16.31 -3.1701291803206284 
16.32 -3.1683480775178747 
16.330000000000002 -3.166740267567073 
16.34 -3.1652991342755326 
16.35 -3.164006448427462 
16.36 -3.1628227377269313 
16.37 -3.161671033005836 
16.38 -3.160399217956613 
16.39 -3.1588307120183403 
16.4 -3.156890249497633 
16.41 -3.154514877953603 
16.42 -3.1516986404552836 
16.43 -3.148444587549731 
16.44 -3.144769221934222 
16.45 -3.1406815346064936 
16.46 -3.136187661831757 
16.47 -3.13129214112553 
16.48 -3.1259982773276462 
16.490000000000002 -3.120286973281894 
16.5 -3.1141572799065553 
16.51 -3.1075864237909063 
16.52 -3.1005438518978723 
16.53 -3.0930424772285794 
16.54 -3.0851256606766313 
16.55 -3.0768615772311385 
16.56 -3.0682323307190904 
16.57 -3.0592050400126665 
16.580000000000002 -3.0497905115085038 
16.59 -3.0400133053412315 
16.6 -3.0299019703650485 
16.61 -3.019485520489495 
16.62 -3.0087893607835827 
16.63 -2.997845213951984 
16.64 -2.986664553802811 
16.65 -2.9753111301128827 
16.66 -2.963838236219875 
16.67 -2.9522653059759945 
16.68 -2.9406010079208826 
16.69 -2.9288421757792737 
16.7 -2.916980394685796 
16.71 -2.904968209288348 
16.72 -2.8927741496087074 
16.73 -2.880386824321831 
16.740000000000002 -2.8678049877845426 
16.75 -2.8550293535173106 
16.76 -2.8420620583080805 
16.77 -2.8289037550610345 
16.78 -2.8155535884569916 
16.79 -2.8020032755928908 
16.8 -2.7882221756077095 
16.81 -2.774168755305654 
16.82 -2.7598090376280604 
16.830000000000002 -2.7452121311367934 
16.84 -2.730435840210974 
16.85 -2.71549708909582 
16.86 -2.7003629598747487 
16.87 -2.6850008055359096 
16.88 -2.6694021885104 
16.89 -2.653565011258682 
16.9 -2.6374908628357776 
16.91 -2.6211953896857554 
16.92 -2.6047364335147116 
16.93 -2.5881313045795507 
16.94 -2.571378284449672 
16.95 -2.5544699644285562 
16.96 -2.53741857289592 
16.97 -2.5202344982396885 
16.98 -2.5029235170981545 
16.990000000000002 -2.485479825550615 
17.0 -2.467870870820572 
17.01 -2.4500874576972467 
17.02 -2.43216107838095 
17.03 -2.4141067026113867 
17.04 -2.3959364105357075 
17.05 -2.3776532452536183 
17.06 -2.359238628308489 
17.07 -2.3406756303039455 
17.080000000000002 -2.3219385368134438 
17.09 -2.3029750792834034 
17.1 -2.2837657194851415 
17.11 -2.264335976886236 
17.12 -2.2447182163722785 
17.13 -2.2249264551137466 
17.14 -2.20495969828943 
17.150000000000002 -2.184816482258905 
17.16 -2.164494407280527 
17.17 -2.1439818039056706 
17.18 -2.1232747750783982 
17.19 -2.102356470817683 
17.2 -2.0812210163172793 
17.21 -2.059876220647452 
17.22 -2.038326126404752 
17.23 -2.0165742271225886 
17.240000000000002 -1.9946294774200395 
17.25 -1.9725012494328866 
17.26 -1.9501936833166864 
17.27 -1.9277152622767 
17.28 -1.9050778565642879 
17.29 -1.8822563517306456 
17.3 -1.8592209578827013 
17.31 -1.835964084784017 
17.32 -1.8124853471264861 
17.330000000000002 -1.7887908966525727 
17.34 -1.764882777114604 
17.35 -1.7407664475676232 
17.36 -1.7164452613859167 
17.37 -1.6919205585313173 
17.38 -1.6671936922153427 
17.39 -1.642268837068149 
17.400000000000002 -1.6171400146250328 
17.41 -1.5917938992685796 
17.42 -1.566230175949738 
17.43 -1.5404515594703847 
17.44 -1.5144432869702367 
17.45 -1.4881965631333836 
17.46 -1.4617354447754822 
17.47 -1.435066304313159 
17.48 -1.40819803328934 
17.490000000000002 -1.3811336422300498 
17.5 -1.3538768091260789 
17.51 -1.3264254454930742 
17.52 -1.2987763598563058 
17.53 -1.2709257823251154 
17.54 -1.2428769063022822 
17.55 -1.214679587534313 
17.56 -1.1863058416120267 
17.57 -1.1577351461929757 
17.580000000000002 -1.128980123638614 
17.59 -1.100086859500689 
17.6 -1.0710943744946948 
17.61 -1.0420077572198645 
17.62 -1.0128083524238574 
17.63 -0.9834976962897792 
17.64 -0.9540938214618384 
17.650000000000002 -0.9245914868298556 
17.66 -0.8949859677774721 
17.67 -0.8653059629207511 
17.68 -0.8356152833103785 
17.69 -0.8058628713682743 
17.7 -0.7760000551219799 
17.71 -0.7460012307632082 
17.72 -0.7158810791052762 
17.73 -0.685653898387873 
17.740000000000002 -0.6553445125370372 
17.75 -0.6250454934052794 
17.76 -0.5946891472310208 
17.77 -0.5643174190734184 
17.78 -0.5337977249430951 
17.79 -0.5031634271298856 
17.8 -0.4727605501822894 
17.81 -0.4425405186663005 
17.82 -0.4123807554616731 
17.830000000000002 -0.382161497982973 
17.84 -0.3518498924137097 
17.85 -0.321443283375019 
17.86 -0.2909418805741257 
17.87 -0.26035584575735454 
17.88 -0.22968139174100946 
17.89 -0.19893991658666516 
17.900000000000002 -0.16816631265342816 
17.91 -0.13731724260593192 
17.92 -0.10634275301772873 
17.93 -0.07522645825127473 
17.94 -0.04396470248493981 
17.95 -0.012551243599775094 
17.96 0.01903247222662604 
17.97 0.05078641666046369 
17.98 0.08271147482262535 
17.990000000000002 0.11483523408675997 
18.0 0.1470426182923189 
18.01 0.17930022521666333 
18.02 0.21166692888216662 
18.03 0.2442275409807367 
18.04 0.27701087183738016 
18.05 0.30997932101201886 
18.06 0.34316203257756817 
18.07 0.37632901443225886 
18.080000000000002 0.4093615811512419 
18.09 0.4422777422165755 
18.1 0.47505695067335446 
18.11 0.5076309614983875 
18.12 0.540018047466504 
18.13 0.5721951166490802 
18.14 0.6041680023673821 
18.150000000000002 0.6360035832026953 
18.16 0.667434827825476 
18.17 0.6982989009241899 
18.18 0.7285575874601428 
18.19 0.7582425837156123 
18.2 0.7874209472516083 
18.21 0.816105956549854 
18.22 0.8442298611622383 
18.23 0.8718068548206053 
18.240000000000002 0.8988876638245608 
18.25 0.925512254403628 
18.26 0.9517193251313394 
18.27 0.9775587868315587 
18.28 1.003092212475492 
18.29 1.0283907554951077 
18.3 1.0535774333638952 
18.31 1.078841262820132 
18.32 1.1043946735825811 
18.330000000000002 1.1304752195616794 
18.34 1.1569769387023003 
18.35 1.183927837918137 
18.36 1.2109005302937226 
18.37 1.237779962566876 
18.38 1.2646315045769028 
18.39 1.2915266967964574 
18.400000000000002 1.318430778789336 
18.41 1.3453128597862483 
18.42 1.372224190992645 
18.43 1.399300163904845 
18.44 1.4266263108784811 
18.45 1.4543086775000675 
18.46 1.4824227029954484 
18.47 1.5110573249084778 
18.48 1.5403651510018805 
18.490000000000002 1.5705206542423327 
18.5 1.6016428477951268 
18.51 1.633816140803179 
18.52 1.6667987217470226 
18.53 1.7001550352090042 
18.54 1.733443078793484 
18.55 1.766205801162908 
18.56 1.7978917095515243 
18.57 1.8278096781372961 
18.580000000000002 1.8552455009100175 
18.59 1.880086060328696 
18.6 1.902882422092904 
18.61 1.9235752298599738 
18.62 1.9421264583633084 
18.63 1.9592138940103065 
18.64 1.97494557183933 
18.650000000000002 1.9899269150701162 
18.66 2.004973359770853 
18.67 2.0204899793300606 
18.68 2.036396754458951 
18.69 2.0524834598585096 
18.7 2.069003758221081 
18.71 2.0865836744761763 
18.72 2.104862115055782 
18.73 2.122921832023087 
18.740000000000002 2.143352914214534 
18.75 2.1732302191511077 
18.76 2.2106178021173664 
18.77 2.2495057597885597 
18.78 2.2821322841196903 
18.79 2.3036475261223988 
18.8 2.313349063616984 
18.81 2.3161802584094104 
18.82 2.3204432170904115 
18.830000000000002 2.329512449946228 
18.84 2.3438219574970556 
18.85 2.3632795702103246 
18.86 2.3872237670537513 
18.87 2.4150874065230985 
18.88 2.44625371923239 
18.89 2.4797232567497183 
18.900000000000002 2.514023593464165 
18.91 2.547404489694198 
18.92 2.578560070763388 
18.93 2.6063226695313526 
18.94 2.6292946957416197 
18.95 2.647837799989315 
18.96 2.664550658296538 
18.97 2.6809246560254305 
18.98 2.6981141915447404 
18.990000000000002 2.717367184777528 
19.0 2.7388204542121195 
19.01 2.7620476103666687 
19.02 2.786420953235825 
19.03 2.811294857883735 
19.04 2.8360548129246124 
19.05 2.8601642022606963 
19.06 2.8831347597103707 
19.07 2.9045116392612167 
19.080000000000002 2.9240468386985112 
19.09 2.9415888222136743 
19.1 2.957206496477397 
19.11 2.971173370115546 
19.12 2.9837106909838265 
19.13 2.995019234933421 
19.14 3.005296877283929 
19.150000000000002 3.0147091438366584 
19.16 3.0233554439733363 
19.17 3.0313442580103187 
19.18 3.038778139802711 
19.19 3.045752426122 
19.2 3.0523531541248605 
19.21 3.0586566351802493 
19.22 3.0647303815637543 
19.23 3.070632249036799 
19.240000000000002 3.076410078167674 
19.25 3.0821126209726604 
19.26 3.087823862486867 
19.27 3.093493151716369 
19.28 3.0989365251080563 
19.29 3.1040888713116064 
19.3 3.108972815568476 
19.31 3.1136409631652904 
19.32 3.1181407825878606 
19.330000000000002 3.1224909876287246 
19.34 3.126721945153097 
19.35 3.1308761827430636 
19.36 3.1349758069912688 
19.37 3.1390448830131894 
19.38 3.1430656645059805 
19.39 3.146979293846484 
19.400000000000002 3.150815832229307 
19.41 3.154607426902522 
19.42 3.158375678978492 
19.43 3.1620049197987545 
19.44 3.165477923588252 
19.45 3.1688434989836347 
19.46 3.1721654811949236 
19.47 3.1755119009659625 
19.48 3.1789492150856216 
19.490000000000002 3.1822495220423264 
19.5 3.1851483450499516 
19.51 3.1875537902512043 
19.52 3.1894373798123303 
19.53 3.190786562257777 
19.54 3.191595778913936 
19.55 3.191861507181441 
19.56 3.1915751293680574 
19.57 3.190728590279828 
19.580000000000002 3.1893319437581273 
19.59 3.187312033660676 
19.6 3.18452081037186 
19.61 3.1808289728504713 
19.62 3.1762258437818005 
19.63 3.1707426205716716 
19.64 3.164407554698739 
19.650000000000002 3.157246621489955 
19.66 3.1492901673038194 
19.67 3.1405677044587765 
19.68 3.131106390774745 
19.69 3.1209363095899003 
19.7 3.110099812428123 
19.71 3.098694774549923 
19.72 3.0868586600264876 
19.73 3.0747105912032024 
19.740000000000002 3.0622904671688955 
19.75 3.0496204354919274 
19.76 3.0367178396002057 
19.77 3.0235986800090573 
19.78 3.010273067878293 
19.79 2.996750222239101 
19.8 2.983035544467969 
19.81 2.969132761005253 
19.82 2.9550341997589533 
19.830000000000002 2.940739775245947 
19.84 2.926461778474069 
19.85 2.9123559566707478 
19.86 2.8984135932485566 
19.87 2.8845840586170075 
19.88 2.870818288396799 
19.89 2.85707262776705 
19.900000000000002 2.8433353098209864 
19.91 2.829636512485037 
19.92 2.8159530609230705 
19.93 2.802249957094692 
19.94 2.788492560247153 
19.95 2.774650524814073 
19.96 2.7606971382965604 
19.97 2.746610718479635 
19.98 2.7323872624790697 
19.990000000000002 2.7180177028284693 
20.0 2.70349465468669 
20.01 2.6888863248870627 
20.02 2.6742187587168917 
20.03 2.65947708678581 
20.04 2.6446282717825325 
20.05 2.6296423962054125 
20.06 2.614497730844256 
20.07 2.5991769646834193 
20.080000000000002 2.583665439099509 
20.09 2.5679500376559496 
20.1 2.5520141158242944 
20.11 2.5358453729209205 
20.12 2.519438181420067 
20.13 2.5027979489215815 
20.14 2.4859315120703056 
20.150000000000002 2.468840063618082 
20.16 2.451524698617115 
20.17 2.4340040228048174 
20.18 2.4162942614760357 
20.19 2.398406330269169 
20.2 2.380354909778054 
20.21 2.362148626472643 
20.22 2.343793044671006 
20.23 2.325292069898253 
20.240000000000002 2.3066302717983516 
20.25 2.2877917501369684 
20.26 2.268768330493104 
20.27 2.2495554503799533 
20.28 2.230145417443799 
20.29 2.2105289597295004 
20.3 2.1906998758593383 
20.31 2.170651916380523 
20.32 2.150384734479607 
20.330000000000002 2.1298975294332463 
20.34 2.1091888883966736 
20.35 2.08825770740805 
20.36 2.0671014179759375 
20.37 2.045719545785154 
20.38 2.0241127377556545 
20.39 2.0022796596362133 
20.400000000000002 1.9802233583070197 
20.41 1.9579517048922033 
20.42 1.9354731292989649 
20.43 1.9127950884389702 
20.44 1.8899258781978814 
20.45 1.8668679844136133 
20.46 1.8436251911641928 
20.47 1.8202006742260042 
20.48 1.7965968814504882 
20.490000000000002 1.772811707394485 
20.5 1.7488383912025505 
20.51 1.7246645988457514 
20.52 1.7002840260005734 
20.53 1.6756895087149006 
20.54 1.6508747490161895 
20.55 1.625830229727945 
20.56 1.60055335261951 
20.57 1.5750914640073554 
20.580000000000002 1.5495044987709337 
20.59 1.5238029967278977 
20.6 1.4979595908023127 
20.61 1.4719282758616528 
20.62 1.4457048458383601 
20.63 1.4193033505642687 
20.64 1.3926826189756114 
20.650000000000002 1.365845100239308 
20.66 1.3388310550060287 
20.67 1.3116152897151727 
20.68 1.2841824578787306 
20.69 1.2565735668036138 
20.7 1.2287822044545917 
20.71 1.2007817661263027 
20.72 1.1725807212929389 
20.73 1.1442869240212996 
20.740000000000002 1.1158774360848114 
20.75 1.0872309828396067 
20.76 1.0583722914219365 
20.77 1.0293707395507514 
20.78 1.0001879468900474 
20.79 0.9707478691618258 
20.8 0.9410957210255658 
20.81 0.9116246468587751 
20.82 0.8823660818578741 
20.830000000000002 0.8532526771160522 
20.84 0.8241835373660874 
20.85 0.7950367807554172 
20.86 0.7657347845536273 
20.87 0.7363648066773334 
20.88 0.7069596381071436 
20.89 0.6774685861580448 
20.900000000000002 0.6479231253788684 
20.91 0.6184124600468478 
20.92 0.5888964871500257 
20.93 0.55931355550969 
20.94 0.5296456966583706 
20.95 0.4998989557057071 
20.96 0.47004934791120107 
20.97 0.4400602482704245 
20.98 0.409887192752616 
20.990000000000002 0.37944950118194953 
21.0 0.34863086175590763 
21.01 0.31732821680725376 
21.02 0.28557125802875627 
21.03 0.253402768285048 
21.04 0.2208069517709556 
21.05 0.18773482159998564 
21.06 0.15413244980467639 
21.07 0.11995725422811337 
21.080000000000002 0.0851429268913505 
21.09 0.049549506147308804 
21.1 0.012993543652975115 
21.11 -0.024689492842537727 
21.12 -0.0633978618035374 
21.13 -0.1029640812239106 
21.14 -0.1432694349382046 
21.150000000000002 -0.18415654354777128 
21.16 -0.22546451510023863 
21.17 -0.26694378894681897 
21.18 -0.30851886665504996 
21.19 -0.3500587234232949 
21.2 -0.39141314595183524 
21.21 -0.4323824431299703 
21.22 -0.47287159374110105 
21.23 -0.5128594017990248 
21.240000000000002 -0.5521989030568133 
21.25 -0.5910660731518461 
21.26 -0.6288819150260601 
21.27 -0.6656491290529181 
21.28 -0.7012439025906403 
21.29 -0.7355450455212478 
21.3 -0.7688758409340339 
21.31 -0.8013795136797867 
21.32 -0.8331180106907579 
21.330000000000002 -0.8640861923572714 
21.34 -0.8942587948905342 
21.35 -0.9237014126239449 
21.36 -0.9526438646516941 
21.37 -0.98114195740122 
21.38 -1.009181832502514 
21.39 -1.0367872034680663 
21.400000000000002 -1.0639933955540475 
21.41 -1.0908084775498397 
21.42 -1.1172311154162768 
21.43 -1.143325434893976 
21.44 -1.1691637557999612 
21.45 -1.1947597489161537 
21.46 -1.2201068989255834 
21.47 -1.2452282116541846 
21.48 -1.2701783823663568 
21.490000000000002 -1.2949684416357485 
21.5 -1.3195952560573851 
21.51 -1.3440536726159567 
21.52 -1.3683353797264532 
21.53 -1.3924292869697805 
21.54 -1.4163304565603383 
21.55 -1.440036908302702 
21.56 -1.4635562949368526 
21.57 -1.4868989356226725 
21.580000000000002 -1.5100728360061721 
21.59 -1.5330811900750332 
21.6 -1.5559264266132968 
21.61 -1.5786374928033498 
21.62 -1.6012636041512467 
21.63 -1.6238223555207434 
21.64 -1.6463183957041372 
21.650000000000002 -1.6687768188057945 
21.66 -1.6911926263187074 
21.67 -1.7135468705825636 
21.68 -1.7357691768968089 
21.69 -1.7576429584719906 
21.7 -1.7790664293637553 
21.71 -1.7999289466286392 
21.72 -1.8199538387426708 
21.73 -1.8390879301135576 
21.740000000000002 -1.8577012743084342 
21.75 -1.8759746891175235 
21.76 -1.8939686752604823 
21.77 -1.911721455086314 
21.78 -1.9292291770884311 
21.79 -1.946403709111212 
21.8 -1.9636334587764184 
21.81 -1.981417368976204 
21.82 -1.9996615214628022 
21.830000000000002 -2.0181380033764618 
21.84 -2.0365443385226367 
21.85 -2.0548353396548404 
21.86 -2.0731826141059746 
21.87 -2.09180616880782 
21.88 -2.1108822179387983 
21.89 -2.130448736772076 
21.900000000000002 -2.1504598274030875 
21.91 -2.170936782133823 
21.92 -2.191914032078056 
21.93 -2.2134605479141833 
21.94 -2.2358040080719346 
21.95 -2.25903792937625 
21.96 -2.2829776810931426 
21.97 -2.307228666738574 
21.98 -2.3314572502187567 
21.990000000000002 -2.3554968649173134 
22.0 -2.379358150792115 
22.01 -2.4033060008356024 
22.02 -2.4276006228172586 
22.03 -2.4525763343376914 
22.04 -2.4786512030630727 
22.05 -2.5069425007873285 
22.06 -2.538696578217379 
22.07 -2.5747251376868703 
22.080000000000002 -2.612196732973917 
22.09 -2.6448163799869815 
22.1 -2.669061134031399 
22.11 -2.686117122744389 
22.12 -2.6989491729303388 
22.13 -2.709900239793081 
22.14 -2.7198445887838045 
22.150000000000002 -2.730671605246964 
22.16 -2.7440679997265573 
22.17 -2.7602426466403696 
22.18 -2.7801713794099405 
22.19 -2.8025209978781187 
22.2 -2.826837242492922 
22.21 -2.8521042416914106 
22.22 -2.878232441747258 
22.23 -2.904373391038731 
22.240000000000002 -2.929754191903351 
22.25 -2.9539629765471833 
22.26 -2.976698607502742 
22.27 -2.9982875789276218 
22.28 -3.0187138333655956 
22.29 -3.0380371929041114 
22.3 -3.056330301782797 
22.31 -3.0735640483675413 
22.32 -3.0896717368908835 
22.330000000000002 -3.1046182882317224 
22.34 -3.118415246750204 
22.35 -3.1311100168816255 
22.36 -3.142771122582342 
22.37 -3.1533594860784255 
22.38 -3.1628053305913144 
22.39 -3.171054824530771 
22.400000000000002 -3.1780793518322907 
22.41 -3.1838826759411676 
22.42 -3.1884913255923375 
22.43 -3.191958677585095 
22.44 -3.1943612729875532 
22.45 -3.195786449326675 
22.46 -3.1963236362413654 
22.47 -3.196062753804013 
22.48 -3.195094487031862 
22.490000000000002 -3.1935269546079095 
22.5 -3.191528877493163 
22.51 -3.189247853903098 
22.52 -3.1868338711422455 
22.53 -3.1843743454198417 
22.54 -3.181917146816655 
22.55 -3.1794953871960603 
22.56 -3.177142309017958 
22.57 -3.174886187013953 
22.580000000000002 -3.1727512061808656 
22.59 -3.1707596675505063 
22.6 -3.168924349765779 
22.61 -3.167260145354552 
22.62 -3.1657657197496576 
22.63 -3.1644303147485178 
22.64 -3.1632132373599937 
22.650000000000002 -3.162067059748606 
22.66 -3.160855592645626 
22.67 -3.1593910146056787 
22.68 -3.1575771095153375 
22.69 -3.155343213491045 
22.7 -3.152666564082142 
22.71 -3.1495514749923985 
22.72 -3.146008394179712 
22.73 -3.142052023660231 
22.740000000000002 -3.1376872577660104 
22.75 -3.1329197787002983 
22.76 -3.1277515367558903 
22.77 -3.1221753016170126 
22.78 -3.11617855214495 
22.79 -3.1097554851280758 
22.8 -3.1028626447030287 
22.81 -3.0955047355039222 
22.82 -3.0877126276485414 
22.830000000000002 -3.079556440951652 
22.84 -3.071049510867529 
22.85 -3.0621485607421897 
22.86 -3.052854681950994 
22.87 -3.04318948104384 
22.88 -3.0331811610476263 
22.89 -3.022859408834518 
22.900000000000002 -3.0122500334037228 
22.91 -3.001380189624428 
22.92 -2.9902739546843664 
22.93 -2.9789657607469104 
22.94 -2.9675267266080065 
22.95 -2.955983742184964 
22.96 -2.944348267719085 
22.97 -2.9326196078320925 
22.98 -2.920793032844341 
22.990000000000002 -2.9088336256266207 
23.0 -2.8966987721489548 
23.01 -2.8843735738444827 
23.02 -2.871853513690408 
23.03 -2.85913943409699 
23.04 -2.8462326588790905 
23.05 -2.8331344671704874 
23.06 -2.819845337628865 
23.07 -2.8063610788923663 
23.080000000000002 -2.792656160633731 
23.09 -2.7787030166239126 
23.1 -2.764430099213054 
23.11 -2.7499010611749704 
23.12 -2.7351777748683084 
23.13 -2.7202901676953233 
23.14 -2.705224092986832 
23.150000000000002 -2.689936542655776 
23.16 -2.674413336402245 
23.17 -2.6586512290586137 
23.18 -2.642652852746564 
23.19 -2.6264209816410413 
23.2 -2.6100111469742333 
23.21 -2.5934515911718456 
23.22 -2.5767463229692016 
23.23 -2.559887305665858 
23.240000000000002 -2.5428798481742474 
23.25 -2.5257363190585744 
23.26 -2.5084656344877274 
23.27 -2.491065621351308 
23.28 -2.4735132879102086 
23.29 -2.4557844043371353 
23.3 -2.4378996499955154 
23.31 -2.419883983720651 
23.32 -2.401748984796862 
23.330000000000002 -2.383503274252382 
23.34 -2.3651326237101062 
23.35 -2.346617996557329 
23.36 -2.3279420251150102 
23.37 -2.3090537233317283 
23.38 -2.289922922162573 
23.39 -2.2705587023837 
23.400000000000002 -2.2509973130938246 
23.41 -2.2312611689501143 
23.42 -2.2113502541912204 
23.43 -2.1912633163440725 
23.44 -2.1709986064727484 
23.45 -2.1505473407097604 
23.46 -2.129902357663044 
23.47 -2.109054786527579 
23.48 -2.087986633847188 
23.490000000000002 -2.066707678105548 
23.5 -2.0452226619384537 
23.51 -2.023534552536563 
23.52 -2.0016496586253765 
23.53 -1.9795793365404528 
23.54 -1.9573278198665653 
23.55 -1.934902660191187 
23.56 -1.912315914331303 
23.57 -1.8895569994897217 
23.580000000000002 -1.866591453253622 
23.59 -1.843405288834983 
23.6 -1.819996712411904 
23.61 -1.7963699392701014 
23.62 -1.772530141634417 
23.63 -1.7484793244891859 
23.64 -1.7242228103950572 
23.650000000000002 -1.6997626801012227 
23.66 -1.6751000659564304 
23.67 -1.6502375366886919 
23.68 -1.6251760715856731 
23.69 -1.5998993672695134 
23.7 -1.5744041696076274 
23.71 -1.5486940976537849 
23.72 -1.5227621454648919 
23.73 -1.496588226200843 
23.740000000000002 -1.470194318314004 
23.75 -1.443590988025187 
23.76 -1.4167853836830793 
23.77 -1.3897828155305774 
23.78 -1.3625873219118647 
23.79 -1.335198364678386 
23.8 -1.3076125675250223 
23.81 -1.2798266134164618 
23.82 -1.2518370043142397 
23.830000000000002 -1.2236861080543147 
23.84 -1.1953722055783598 
23.85 -1.166864161541212 
23.86 -1.1381657336109525 
23.87 -1.109309770913861 
23.88 -1.0803464946003638 
23.89 -1.0512917744647288 
23.900000000000002 -1.022128999996232 
23.91 -0.9928516130654879 
23.92 -0.963476946427119 
23.93 -0.9340071977693654 
23.94 -0.9044349465750046 
23.95 -0.8747678447023581 
23.96 -0.8450837307941302 
23.97 -0.8153551672026833 
23.98 -0.7855334471092498 
23.990000000000002 -0.7555776473734233 
24.0 -0.7254942689322302 
24.01 -0.6953003126953815 
24.02 -0.6650070879178193 
24.03 -0.6347103564166782 
24.04 -0.6043677118325349 
24.05 -0.5740068195960537 
24.060000000000002 -0.5435496524447674 
24.07 -0.5128955674009077 
24.080000000000002 -0.4824344043336288 
24.09 -0.45215871686094006 
24.1 -0.4219973152447335 
24.11 -0.39180324109158693 
24.12 -0.36152074027143444 
24.13 -0.3311457321337918 
24.14 -0.300673564343714 
24.150000000000002 -0.2701145338709987 
24.16 -0.23946804418364454 
24.17 -0.20874233335693887 
24.18 -0.17797781950831645 
24.19 -0.14716256586181953 
24.2 -0.11623020099870024 
24.21 -0.08516084377393118 
24.22 -0.053945160177869586 
24.23 -0.02258115728353719 
24.240000000000002 0.008946531478242502 
24.25 0.040646742737311996 
24.26 0.07251585315558799 
24.27 0.10457333452889996 
24.28 0.13677434435599034 
24.29 0.16900948078621392 
24.3 0.20133476218980073 
24.310000000000002 0.23382136517454316 
24.32 0.2665402115297557 
24.330000000000002 0.2994506176116234 
24.34 0.33256353340809475 
24.35 0.36578357627481234 
24.36 0.3988308428242229 
24.37 0.43179803686779317 
24.38 0.46463237262774437 
24.39 0.4972629929364971 
24.400000000000002 0.5297240065380446 
24.41 0.5619622408941453 
24.42 0.5939876065634763 
24.43 0.6258942526741226 
24.44 0.6574692795509057 
24.45 0.6885281306285836 
24.46 0.7189773891101352 
24.47 0.7488385310275204 
24.48 0.7781717986011034 
24.490000000000002 0.8070230897901046 
24.5 0.8353263970861794 
24.51 0.8630727298192847 
24.52 0.8903069596272178 
24.53 0.9170725157197167 
24.54 0.9434083275982558 
24.55 0.9693586068094251 
24.560000000000002 0.9949819904496585 
24.57 1.0203456174349546 
24.580000000000002 1.0455505361222688 
24.59 1.0707668082904969 
24.6 1.0962001919447528 
24.61 1.12210597779947 
24.62 1.1484809420031004 
24.63 1.1753114575226162 
24.64 1.2023126399273085 
24.650000000000002 1.2292191087045488 
24.66 1.256070135153798 
24.67 1.2829437681037037 
24.68 1.3098559900134212 
24.69 1.3367442862769217 
24.7 1.363633301396359 
24.71 1.3906461540107644 
24.72 1.4178812180296916 
24.73 1.44544207128443 
24.740000000000002 1.47340906238101 
24.75 1.5018670828495315 
24.76 1.5309378457893614 
24.77 1.560808977869821 
24.78 1.591612493974898 
24.79 1.6234443886411454 
24.8 1.6562239022436822 
24.810000000000002 1.689508695343906 
24.82 1.7228664647777474 
24.830000000000002 1.755850222070085 
24.84 1.7879457306608308 
24.85 1.8185118432226357 
24.86 1.8467742201130988 
24.87 1.8724062772851777 
24.88 1.895823475691436 
24.89 1.9172185353057218 
24.900000000000002 1.9363750423521993 
24.91 1.9539047376447973 
24.92 1.9700526402351426 
24.93 1.98515590350554 
24.94 2.000125982075933 
24.95 2.015483269223677 
24.96 2.031290829869522 
24.97 2.047334544747162 
24.98 2.063611416091961 
24.990000000000002 2.080862201692572 
25.0 2.09900431076115 
25.01 2.1172517851780808 
25.02 2.13573760678022 
25.03 2.1626509591133107 
25.04 2.1981704575208787 
25.05 2.2374266544252093 
25.060000000000002 2.272817560767777 
25.07 2.2980786718405515 
25.080000000000002 2.3114440248347132 
25.09 2.3154518894858547 
25.1 2.318600429418399 
25.11 2.326048177179468 
25.12 2.3386860504819498 
25.13 2.356553716024767 
25.14 2.3791454133029086 
25.150000000000002 2.4058126059699716 
25.16 2.436024172689386 
25.17 2.4689027028801758 
25.18 2.503125168973784 
25.19 2.5369606867399583 
25.2 2.568938583716268 
25.21 2.5979421092749915 
25.22 2.622546574869189 
25.23 2.642262011118776 
25.240000000000002 2.6592960208174703 
25.25 2.6756983811379302 
25.26 2.6924451612997995 
25.27 2.7109817590576446 
25.28 2.731761531423203 
25.29 2.754489030202572 
25.3 2.7785676187346873 
25.310000000000002 2.8033514241901654 
25.32 2.8282101362741416 
25.330000000000002 2.8525778344399773 
25.34 2.875972265865353 
25.35 2.897888506774584 
25.36 2.9180305582821653 
25.37 2.9362155891703083 
25.38 2.952414403905766 
25.39 2.9668817856849654 
25.400000000000002 2.9798527793404315 
25.41 2.991530929321021 
25.42 3.002117341030008 
25.43 3.0117923727506644 
25.44 3.020671274368436 
25.45 3.0288585127985144 
25.46 3.0364585230437755 
25.47 3.0435691912608727 
25.48 3.0502806208994357 
25.490000000000002 3.0566711659284636 
25.5 3.0628117545342914 
25.51 3.0687623240180173 
25.52 3.0745745604119965 
25.53 3.08029462809234 
25.54 3.0859947628941775 
25.55 3.09169876438677 
25.560000000000002 3.097229387337096 
25.57 3.10247353104379 
25.580000000000002 3.107438580728124 
25.59 3.1121697822451657 
25.6 3.1167196293060733 
25.61 3.121115709794923 
25.62 3.1253806773528896 
25.63 3.129554627974186 
25.64 3.1336707008167233 
25.650000000000002 3.13774515502047 
25.66 3.1417929689869943 
25.67 3.145738687085264 
25.68 3.149596259356006 
25.69 3.153398422897856 
25.7 3.1571791424380358 
25.71 3.1608628475902423 
25.72 3.1643823279666248 
25.73 3.1677758583363658 
25.740000000000002 3.171104522849364 
25.75 3.1744363779773472 
25.76 3.1778374518630432 
25.77 3.181231564464544 
25.78 3.184272560331457 
25.79 3.186839979261638 
25.8 3.188890827882024 
25.810000000000002 3.190411397206941 
25.82 3.1913931543755387 
25.830000000000002 3.1918326970368307 
25.84 3.191723190371727 
25.85 3.1910552444701517 
25.86 3.189833559360359 
25.87 3.188029747758248 
25.88 3.1854988535788102 
25.89 3.1821015036720195 
25.900000000000002 3.177784595418883 
25.91 3.1725782623376406 
25.92 3.16651109554238 
25.93 3.1596109384492896 
25.94 3.151904181581806 
25.95 3.1434228062429086 
25.96 3.134193224405762 
25.97 3.12424593322892 
25.98 3.1136134626666334 
25.990000000000002 3.102377072545374 
26.0 3.0906616185829106 
26.01 3.0786058282265705 
26.02 3.0662694283157226 
26.03 3.0536770167876606 
26.04 3.040847164863126 
26.05 3.027795491944011 
26.060000000000002 3.0145339157304605 
26.07 3.0010734492315323 
26.080000000000002 2.9874197785307652 
26.09 2.973577210480826 
26.1 2.959542055965761 
26.11 2.945307166645056 
26.12 2.930991446287359 
26.13 2.9168255370252743 
26.14 2.9028356878668498 
26.150000000000002 2.888976168717636 
26.16 2.8751953026854165 
26.17 2.8614478832571737 
26.18 2.84770248410784 
26.19 2.8339928918996264 
26.2 2.820307879105116 
26.21 2.806615350321542 
26.22 2.792878677161939 
26.23 2.779066913678577 
26.240000000000002 2.765152228919059 
26.25 2.751109784351123 
26.26 2.7369296335670383 
26.27 2.722608032350601 
26.28 2.7081321374374294 
26.29 2.6935433247482146 
26.3 2.6788948924315035 
26.310000000000002 2.664179319760031 
26.32 2.649369205131262 
26.330000000000002 2.6344298562896094 
26.34 2.6193373920388865 
26.35 2.6040748476371496 
26.36 2.5886251221680716 
26.37 2.5729759591736707 
26.38 2.557112228029671 
26.39 2.541018855735596 
26.400000000000002 2.52468722171625 
26.41 2.508120493737033 
26.42 2.491325919331587 
26.43 2.474306290204037 
26.44 2.4570606580054988 
26.45 2.4396035944920276 
26.46 2.4219523445339783 
26.47 2.4041206949248406 
26.48 2.386120010043714 
26.490000000000002 2.3679615802291787 
26.5 2.3496532484179444 
26.51 2.3311986332721224 
26.52 2.312590857832498 
26.53 2.2938097476996644 
26.54 2.274845521296696 
26.55 2.2556936037035347 
26.560000000000002 2.2363479535343713 
26.57 2.216797795819617 
26.580000000000002 2.197037770708751 
26.59 2.177059895022268 
26.6 2.156862687999865 
26.61 2.136445299694149 
26.62 2.115807202512442 
26.63 2.094946895687783 
26.64 2.07386275043186 
26.650000000000002 2.052553281524817 
26.66 2.031017813732763 
26.67 2.009256124966663 
26.68 1.9872710948009278 
26.69 1.965066911464376 
26.7 1.9426538549093868 
26.71 1.9200380533474457 
26.72 1.897229181226376 
26.73 1.8742307448854587 
26.740000000000002 1.851046989313881 
26.75 1.8276799075615902 
26.76 1.804133280295621 
26.77 1.7804066002003514 
26.78 1.7564945908271694 
26.79 1.732385320411614 
26.8 1.7080710013914435 
26.810000000000002 1.6835455515786564 
26.82 1.6588018269092097 
26.830000000000002 1.6338322152241747 
26.84 1.6086246322873483 
26.85 1.5832159703542459 
26.86 1.5576654429516328 
26.87 1.5320018593262743 
26.88 1.5062090724467836 
26.89 1.480241040241492 
26.900000000000002 1.4540767426004604 
26.91 1.427732312705655 
26.92 1.4011892522385778 
26.93 1.3744108670802297 
26.94 1.3474547586388312 
26.95 1.3203071913591589 
26.96 1.2929376428234562 
26.97 1.2653858593655976 
26.98 1.237654782182237 
26.990000000000002 1.2097233929736981 
27.0 1.181575950025826 
27.01 1.1533058226396278 
27.02 1.124946505926571 
27.03 1.0963853242215356 
27.04 1.0675785854100723 
27.05 1.0386247318707797 
27.060000000000002 1.0095048059026062 
27.07 0.9801634200062077 
27.080000000000002 0.950518975312385 
27.09 0.9209840879518427 
27.1 0.8916642224366886 
27.11 0.8625150325600799 
27.12 0.8334440528528099 
27.13 0.8043348909535727 
27.14 0.775078731034379 
27.150000000000002 0.7457210602039398 
27.16 0.7163315501800144 
27.17 0.6868742451108638 
27.18 0.6573297751971369 
27.19 0.6278075663571531 
27.2 0.5983025428948028 
27.21 0.5687448382716124 
27.22 0.539101962004705 
27.23 0.5093832041436156 
27.240000000000002 0.47956951639484835 
27.25 0.44963006577144055 
27.26 0.4195193360051783 
27.27 0.3891792384443856 
27.28 0.35849546836059154 
27.29 0.32735355074662725 
27.3 0.29572909639347855 
27.310000000000002 0.26369458529257433 
27.32 0.23123760882156805 
27.330000000000002 0.19832376561732698 
27.34 0.16489424645383774 
27.35 0.1309084576530662 
27.36 0.09630521719529633 
27.37 0.060982017782704956 
27.38 0.024751804480749394 
27.39 -0.012559231697473722 
27.400000000000002 -0.050969240011079275 
27.41 -0.09027532201079638 
27.42 -0.13036294389015007 
27.43 -0.17108123960164823 
27.44 -0.21227672882352416 
27.45 -0.2537168760278314 
27.46 -0.2952742198848505 
27.47 -0.33684420646753666 
27.48 -0.3782709525485597 
27.490000000000002 -0.41939847911585804 
27.5 -0.46003005175719913 
27.51 -0.5001996653659194 
27.52 -0.5397017251931622 
27.53 -0.5787889356091421 
27.54 -0.6169632980519241 
27.55 -0.6540558758528088 
27.560000000000002 -0.6900496906137075 
27.57 -0.724731360960531 
27.580000000000002 -0.7583550597346693 
27.59 -0.7911133722522715 
27.6 -0.8230952861072098 
27.61 -0.8543118043409174 
27.62 -0.8847403096576071 
27.63 -0.9143855752409287 
27.64 -0.9434768768163391 
27.650000000000002 -0.9721174293759076 
27.66 -1.0003034065410465 
27.67 -1.0280439581418672 
27.68 -1.0553753190946975 
27.69 -1.0823145950924924 
27.7 -1.1088610400980974 
27.71 -1.1350479563401585 
27.72 -1.1609643540790917 
27.73 -1.1866369205643468 
27.740000000000002 -1.2120646111002746 
27.75 -1.2372493861062772 
27.76 -1.2622518703863064 
27.77 -1.287093113960324 
27.78 -1.3117726361082913 
27.79 -1.3362858291549156 
27.8 -1.3606238671732636 
27.810000000000002 -1.3847788112608894 
27.82 -1.4087412241009252 
27.830000000000002 -1.4325092213772965 
27.84 -1.4560868390623305 
27.85 -1.4794854707823175 
27.86 -1.502712317793535 
27.87 -1.5257727849078122 
27.88 -1.5486695039381897 
27.89 -1.5714174295659098 
27.900000000000002 -1.5940663654597709 
27.91 -1.6166467137559908 
27.92 -1.6391600876654286 
27.93 -1.6616293894032244 
27.94 -1.6840592769866143 
27.95 -1.7064364724044756 
27.96 -1.7287232218695148 
27.97 -1.750723494469101 
27.98 -1.77229673169022 
27.990000000000002 -1.7933613152845513 
28.0 -1.8136848530461769 
28.01 -1.8330676835826092 
28.02 -1.851814921303936 
28.03 -1.8701881610261137 
28.04 -1.8882666063281723 
28.05 -1.9060930356612924 
28.060000000000002 -1.9236859023054664 
28.07 -1.940976447450133 
28.080000000000002 -1.9580877762045628 
28.09 -1.9756942136308993 
28.1 -1.9938139515162936 
28.11 -2.0122500519011997 
28.12 -2.0307012250079826 
28.13 -2.0490096413759034 
28.14 -2.0673275946243064 
28.150000000000002 -2.0858284144123513 
28.16 -2.1047524273309786 
28.17 -2.1241670231627436 
28.18 -2.144036559544393 
28.19 -2.1643621363011842 
28.2 -2.1851782485858116 
28.21 -2.206515286264444 
28.22 -2.2285912450623027 
28.23 -2.25155050327802 
28.240000000000002 -2.2753054099062964 
28.25 -2.299486991952273 
28.26 -2.3237591425308906 
28.27 -2.3478638643150163 
28.28 -2.3717642489311332 
28.29 -2.3956511797858484 
28.3 -2.4198045208452035 
28.310000000000002 -2.444525072880285 
28.32 -2.4701870173481364 
28.330000000000002 -2.4976214013976157 
28.34 -2.5281356330560967 
28.35 -2.5628558267103836 
28.36 -2.600464033104321 
28.37 -2.6353307917225592 
28.38 -2.662237858350269 
28.39 -2.6813199504476923 
28.400000000000002 -2.695117255149666 
28.41 -2.7065923555540734 
28.42 -2.716689105713839 
28.43 -2.726992487499287 
28.44 -2.739519007053847 
28.45 -2.7546508991848166 
28.46 -2.7734711532832863 
28.47 -2.7951551297981467 
28.48 -2.8189276613492287 
28.490000000000002 -2.8439832180279674 
28.5 -2.869863737690293 
28.51 -2.8961178943292443 
28.52 -2.921770271556797 
28.53 -2.946395930864694 
28.54 -2.9695841515862185 
28.55 -2.9915359329680147 
28.560000000000002 -3.01233442608239 
28.57 -3.031985066459627 
28.580000000000002 -3.050614302917845 
28.59 -3.068193312640012 
28.6 -3.0846662380832353 
28.61 -3.0999846337215606 
28.62 -3.114144190874831 
28.63 -3.1271819191437205 
28.64 -3.139171810439058 
28.650000000000002 -3.1501092741944587 
28.66 -3.1599257895613166 
28.67 -3.1685606270406854 
28.68 -3.1759766570571384 
28.69 -3.1821670353010534 
28.7 -3.1871515046324745 
28.71 -3.1909754410230358 
28.72 -3.1937080652178667 
28.73 -3.195435041578364 
28.740000000000002 -3.196244686130365 
28.75 -3.196228158919548 
28.76 -3.1954750817933055 
28.77 -3.1940803733297902 
28.78 -3.192205496844489 
28.79 -3.1899961357964943 
28.8 -3.187612557219153 
28.810000000000002 -3.185160686818487 
28.82 -3.1826989932328087 
28.830000000000002 -3.1802620624077047 
28.84 -3.177882998394346 
28.85 -3.1755935101492496 
28.86 -3.173417510002021 
28.87 -3.171378587154703 
28.88 -3.1694914981451445 
28.89 -3.1677722190800393 
28.900000000000002 -3.166224307659603 
28.91 -3.164841955782116 
28.92 -3.163590195142163 
28.93 -3.1624353281953135 
28.94 -3.1612611302921954 
28.95 -3.159893061064985 
28.96 -3.1581969690696847 
28.97 -3.156103110249552 
28.98 -3.1535673291122115 
28.990000000000002 -3.150591726381343 
29.0 -3.147182709571493 
29.01 -3.143358279721952 
29.02 -3.1391222695773924 
29.03 -3.13448191828944 
29.04 -3.12944176119769 
29.05 -3.123998727270745 
29.060000000000002 -3.118135545672222 
29.07 -3.1118532767835685 
29.080000000000002 -3.105110385821649 
29.09 -3.0978984182369786 
29.1 -3.0902380954942004 
29.11 -3.0821913237802927 
29.12 -3.073801745806587 
29.13 -3.0650273607339793 
29.14 -3.0558571604030758 
29.150000000000002 -3.046307413698306 
29.16 -3.0364056662074406 
29.17 -3.026180437040078 
29.18 -3.0156594182225245 
29.19 -3.0048690014128625 
29.2 -2.9938385883332153 
29.21 -2.982584766721456 
29.22 -2.9711840762648905 
29.23 -2.95967271668657 
29.240000000000002 -2.948065835821544 
29.25 -2.936366651626248 
29.26 -2.9245720224233085 
29.27 -2.91266161135793 
29.28 -2.900585537311227 
29.29 -2.8883211891549805 
29.3 -2.8758628140660596 
29.310000000000002 -2.8632106325532387 
29.32 -2.850365141615045 
29.330000000000002 -2.8373281544134485 
29.34 -2.824100120959067 
29.35 -2.8106793199419102 
29.36 -2.7970478080046277 
29.37 -2.7831798763901725 
29.38 -2.769005772118197 
29.39 -2.75455328188311 
29.400000000000002 -2.7398864588573995 
29.41 -2.7250502999803548 
29.42 -2.710047252079953 
29.43 -2.6948321491504634 
29.44 -2.6793848565314624 
29.45 -2.663698973239478 
29.46 -2.647775023422699 
29.47 -2.6316153345503355 
29.48 -2.615255511157095 
29.490000000000002 -2.598742577075126 
29.5 -2.5820846490636966 
29.51 -2.565275553220675 
29.52 -2.548312835278408 
29.53 -2.5312112914107363 
29.54 -2.5139811457338777 
29.55 -2.4966231093185343 
29.560000000000002 -2.479123982212976 
29.57 -2.4614500758990197 
29.580000000000002 -2.443610931871549 
29.59 -2.425636479551454 
29.6 -2.4075376685435703 
29.61 -2.3893282167755303 
29.62 -2.3709994162319026 
29.63 -2.352532242721516 
29.64 -2.3339117374809604 
29.650000000000002 -2.3150963240271083 
29.66 -2.296044271581835 
29.67 -2.276750058951831 
29.68 -2.257247740738222 
29.69 -2.2375670533500664 
29.7 -2.217712113435822 
29.71 -2.197681203022192 
29.72 -2.1774731566869536 
29.73 -2.157083357929926 
29.740000000000002 -2.136500116681478 
29.75 -2.115720535482863 
29.76 -2.0947210968301806 
29.77 -2.073508647168107 
29.78 -2.0520887832653156 
29.79 -2.0304651057906233 
29.8 -2.0086412286164204 
29.810000000000002 -1.986629332231191 
29.82 -1.964435212081563 
29.830000000000002 -1.942064242398545 
29.84 -1.919526548289542 
29.85 -1.8968277788405943 
29.86 -1.8739308185785069 
29.87 -1.8508154841821018 
29.88 -1.8274772501440386 
29.89 -1.8039195325829809 
29.900000000000002 -1.7801475964385785 
29.91 -1.7561629002984607 
29.92 -1.7319716255293576 
29.93 -1.707576183292059 
29.94 -1.6829776965390455 
29.95 -1.6581786569561265 
29.96 -1.6331823733532749 
29.97 -1.607974910907652 
29.98 -1.582549093658979 
29.990000000000002 -1.5569071169094952 
30.0 -1.5310487030490507 
30.01 -1.5049507521831833 
30.02 -1.4786251117996356 
30.03 -1.4520881778470205 
30.04 -1.4253457329042964 
30.05 -1.39840532381044 
30.060000000000002 -1.3712708915368537 
30.07 -1.343943974570891 
30.080000000000002 -1.3164211502813252 
30.09 -1.2886993907971274 
30.1 -1.260774502547275 
30.11 -1.2326674235601944 
30.12 -1.2044110171798639 
30.13 -1.1759668519500892 
30.14 -1.1473272012972993 
30.150000000000002 -1.1185144028797729 
30.16 -1.0895825466780886 
30.17 -1.060557490673663 
30.18 -1.0314310333637307 
30.19 -1.002189561172285 
30.2 -0.9728442047297339 
30.21 -0.9434057196001543 
30.22 -0.9138661939106403 
30.23 -0.8842231896760735 
30.240000000000002 -0.8545405004037364 
30.25 -0.8248325776977687 
30.26 -0.7950467163344987 
30.27 -0.7651350406214561 
30.28 -0.7350897061792385 
30.29 -0.7049295785552416 
30.3 -0.6746657212290671 
30.310000000000002 -0.6443587844009094 
30.32 -0.6140382489330473 
30.330000000000002 -0.5836767164527434 
30.34 -0.5532702856396047 
30.35 -0.5226648092952608 
30.36 -0.4921180742070846 
30.37 -0.4617799017729594 
30.38 -0.43160136846536207 
30.39 -0.40142904517416456 
30.400000000000002 -0.3711775282732872 
30.41 -0.34083242109612144 
30.42 -0.3103903760910047 
30.43 -0.2798580094572458 
30.44 -0.24923980690166556 
30.45 -0.2185358389776261 
30.46 -0.18778085460662292 
30.47 -0.15699050668493542 
30.48 -0.12609770217399208 
30.490000000000002 -0.09507343379945138 
30.5 -0.06390399993589178 
30.51 -0.032588321266773704 
30.52 -0.0011153463568522454 
30.53 0.030530796344653263 
30.54 0.06234593999646131 
30.55 0.09433912058343577 
30.560000000000002 0.12651591771038728 
30.57 0.15873421286376815 
30.580000000000002 0.19102477951309077 
30.59 0.2234491628500498 
30.6 0.25609656002231634 
30.61 0.28894910617321934 
30.62 0.32199127446712444 
30.63 0.35521957431172557 
30.64 0.3883084066718411 
30.650000000000002 0.42131690666488264 
30.66 0.45419022211114923 
30.67 0.48688930828418364 
30.68 0.5194090186748721 
30.69 0.5517112855975853 
30.7 0.5838097119064901 
30.71 0.6157479216480914 
30.72 0.647457805666695 
30.73 0.678702693588205 
30.740000000000002 0.709343548717088 
30.75 0.7393866754475263 
30.76 0.7688800898432825 
30.77 0.7978872822227203 
30.78 0.8263716045013072 
30.79 0.8542925661370689 
30.8 0.8816839882404834 
30.810000000000002 0.9085948888400098 
30.82 0.9350637941374779 
30.830000000000002 0.9611307555056031 
30.84 0.986851291102908 
30.85 1.0122899691171934 
30.86 1.0375293735705238 
30.87 1.0627197878075065 
30.88 1.0880617532661505 
30.89 1.113787180216188 
30.900000000000002 1.1400375394903361 
30.91 1.166705985391586 
30.92 1.193719279114609 
30.93 1.220658045068861 
30.94 1.247517471333842 
30.95 1.274377335654032 
30.96 1.3012869571341725 
30.970000000000002 1.3281822634978104 
30.98 1.355064220486177 
30.990000000000002 1.3820210238297612 
31.0 1.4091765430447531 
31.01 1.4366220256609237 
31.02 1.4644514361611844 
31.03 1.492743799039037 
31.04 1.521599135142862 
31.05 1.5511980500214373 
31.060000000000002 1.581692934351238 
31.07 1.6131888577532212 
31.080000000000002 1.645712574034962 
31.09 1.6788777561408266 
31.1 1.7122597799874115 
31.11 1.74541294258464 
31.12 1.7778545864651583 
31.13 1.8089868999649306 
31.14 1.83805840091057 
31.150000000000002 1.8645361855160265 
31.16 1.8885786080672033 
31.17 1.9106405627845173 
31.18 1.930492725570244 
31.19 1.9484717442672133 
31.2 1.965058000850457 
31.21 1.9803856433256881 
31.220000000000002 1.9953334137861678 
31.23 2.010533531620641 
31.240000000000002 2.0262177574255134 
31.25 2.0422086480800594 
31.26 2.058342945322767 
31.27 2.0752481244856273 
31.28 2.0931675988869674 
31.29 2.1114901488820847 
31.3 2.1292388249270546 
31.310000000000002 2.1530519443658958 
31.32 2.1861564041918014 
31.330000000000002 2.224953876685523 
31.34 2.2624258596366658 
31.35 2.2913040408303185 
31.36 2.308519301074141 
31.37 2.314701317863877 
31.38 2.3172352989462532 
31.39 2.323123874713359 
31.400000000000002 2.334088760981808 
31.41 2.35030401833023 
31.42 2.371480582409914 
31.43 2.3969042489689194 
31.44 2.426067738611816 
31.45 2.458213006447983 
31.46 2.4921789525893008 
31.470000000000002 2.52632508059093 
31.48 2.5590237801294045 
31.490000000000002 2.589114743237598 
31.5 2.6152665935633346 
31.51 2.636400973343487 
31.52 2.653981948197614 
31.53 2.670487935826084 
31.54 2.686974088613377 
31.55 2.7048335377573154 
31.560000000000002 2.7249078207258814 
31.57 2.747071494492908 
31.580000000000002 2.7707899844985255 
31.59 2.7954193589238425 
31.6 2.8203198327689103 
31.61 2.8448996599162384 
31.62 2.868660562966502 
31.63 2.8910892852120553 
31.64 2.911819449392094 
31.650000000000002 2.9306415627511426 
31.66 2.9474538141479436 
31.67 2.9624455943409735 
31.68 2.9758705956308966 
31.69 2.987938909700285 
31.7 2.998852173963578 
31.71 3.0087994738872155 
31.720000000000002 3.017922809970655 
31.73 3.0263192004555908 
31.740000000000002 3.0340955030932384 
31.75 3.041351862441174 
31.76 3.0481819616876793 
31.77 3.0546661727404456 
31.78 3.060879078764424 
31.79 3.066884422466727 
31.8 3.0727355245418906 
31.810000000000002 3.0784797833957374 
31.82 3.0841757448544884 
31.830000000000002 3.089894322163665 
31.84 3.095497921915219 
31.85 3.100835162711973 
31.86 3.1058859107625127 
31.87 3.1106838843104554 
31.88 3.1152873653766733 
31.89 3.119731668602559 
31.900000000000002 3.1240340038913925 
31.91 3.1282322177532538 
31.92 3.132365594999055 
31.93 3.1364496765502055 
31.94 3.1405128070266066 
31.95 3.144493795547576 
31.96 3.148375326623222 
31.970000000000002 3.1521915925167696 
31.98 3.1559754505682003 
31.990000000000002 3.159708137447655 
32.0 3.16327768541672 
32.01 3.166705248910943 
32.02 3.170047575614965 
32.03 3.1733705298273645 
32.04 3.1767427317797186 
32.05 3.1801823816982253 
32.06 3.1833515870338127 
32.07 3.1860774412761232 
32.08 3.1882953999843235 
32.09 3.1899862614008354 
32.1 3.191139105782552 
32.11 3.1917520188324247 
32.12 3.191818763499376 
32.13 3.1913286697999195 
32.14 3.19028108089192 
32.15 3.188676983296197 
32.160000000000004 3.186391383830255 
32.17 3.1832846765195604 
32.18 3.1792577324959717 
32.19 3.1743314971907965 
32.2 3.1685354324544224 
32.21 3.1618971753177316 
32.22 3.154444005022854 
32.230000000000004 3.1462069672823896 
32.24 3.1372123744136977 
32.25 3.1274905957534234 
32.26 3.1170707980557433 
32.27 3.106015380367205 
32.28 3.094436529185003 
32.29 3.082477907988379 
32.3 3.0702280002009252 
32.31 3.057714919124742 
32.32 3.044958423873572 
32.33 3.031976110040124 
32.34 3.01878010670896 
32.35 3.00538215609917 
32.36 2.9917897852966813 
32.37 2.9780068733156324 
32.38 2.9640348255782905 
32.39 2.949862896046257 
32.4 2.935538119110714 
32.410000000000004 2.9213161628201165 
32.42 2.907275235967059 
32.43 2.89337985673984 
32.44 2.8795793774224094 
32.45 2.865825693546644 
32.46 2.8520776489945154 
32.47 2.8383558136607414 
32.480000000000004 2.8246665016445625 
32.49 2.8109800999552066 
32.5 2.797261136632134 
32.51 2.7834765699775947 
32.52 2.76959722958234 
32.53 2.7555979591634254 
32.54 2.7414617301240316 
32.55 2.7271866717960496 
32.56 2.7127609100467285 
32.57 2.698197530383801 
32.58 2.683567166025744 
32.59 2.668875469624446 
32.6 2.6540993771130728 
32.61 2.639203872113432 
32.62 2.6241626250316656 
32.63 2.6089559291434616 
32.64 2.593567327663462 
32.65 2.577983192533792 
32.660000000000004 2.5621895238120747 
32.67 2.546170943800311 
32.68 2.529915218966886 
32.69 2.5134226759012663 
32.7 2.4966997204015033 
32.71 2.479751626030872 
32.72 2.4625781290819644 
32.730000000000004 2.445186503645005 
32.74 2.4275951086573606 
32.75 2.4098198271055127 
32.76 2.391870784219276 
32.77 2.373762305091804 
32.78 2.3555011462943587 
32.79 2.3370921104908216 
32.8 2.318536091233629 
32.81 2.2998118564294914 
32.82 2.2809068450367627 
32.83 2.2618150592807162 
32.84 2.2425323786165894 
32.85 2.2230480026786257 
32.86 2.2033554362232337 
32.87 2.1834474634751055 
32.88 2.163320077766328 
32.89 2.142973176903672 
32.9 2.122405674916183 
32.910000000000004 2.101616202008427 
32.92 2.0806034242185185 
32.93 2.0593654951823126 
32.94 2.0379023163456442 
32.95 2.0162126046419107 
32.96 1.9942984025709267 
32.97 1.9721622319293333 
32.980000000000004 1.949815328039298 
32.99 1.9272632962472995 
33.0 1.9045152896979904 
33.01 1.8815768447502308 
33.02 1.8584519298865478 
33.03 1.8351426073976416 
33.04 1.8116533866751399 
33.05 1.787984114373662 
33.06 1.7641321303962867 
33.07 1.74008717564147 
33.08 1.7158386452227998 
33.09 1.6913809289127575 
33.1 1.6667073475747032 
33.11 1.64181089385534 
33.12 1.6166791422437734 
33.13 1.5913299203986664 
33.14 1.5658172923931934 
33.15 1.5401898644749488 
33.160000000000004 1.5144415022898445 
33.17 1.4885344039218458 
33.18 1.462431534412393 
33.19 1.4361430955422299 
33.2 1.4096700748224373 
33.21 1.3829604911812103 
33.22 1.3560607299692837 
33.230000000000004 1.3289776583155315 
33.24 1.3016788746164967 
33.25 1.2741818848784732 
33.26 1.2465080690237669 
33.27 1.21864379829627 
33.28 1.1905644547470884 
33.29 1.1623198661595957 
33.3 1.1339964041978603 
33.31 1.1055122437380989 
33.32 1.0767713556918381 
33.33 1.0478624367160514 
33.34 1.0188011709289277 
33.35 0.9895420252096366 
33.36 0.9599691526237535 
33.37 0.9303709650118307 
33.38 0.9009819029614969 
33.39 0.8717867882090065 
33.4 0.8427024728046038 
33.410000000000004 0.8136193730722626 
33.42 0.7844176052550318 
33.43 0.7550780426609054 
33.44 0.7256979635861571 
33.45 0.6962683386200643 
33.46 0.6667403369233039 
33.47 0.637206643917361 
33.480000000000004 0.607703938382336 
33.49 0.578168046243734 
33.5 0.5485524774440387 
33.51 0.5188589860727141 
33.52 0.4890779041334484 
33.53 0.4591831317612825 
33.54 0.4291321837300469 
33.55 0.39887690234371254 
33.56 0.3683143736382777 
33.57 0.33732853898665555 
33.58 0.3058462864378558 
33.59 0.273943749511798 
33.6 0.24162243749344145 
33.61 0.20886145216646357 
33.62 0.17560167292255924 
33.63 0.14179812629636054 
33.64 0.1073982733989936 
33.65 0.07232386928637448 
33.660000000000004 0.0364015200140804 
33.67 -0.0005471120253617082 
33.68 -0.03863239387079785 
33.69 -0.07766568008975604 
33.7 -0.11751832697089504 
33.71 -0.15805189756897306 
33.72 -0.19911300122475448 
33.730000000000004 -0.24050612821868522 
33.74 -0.2820305966411151 
33.75 -0.32361161417821205 
33.76 -0.36509771893580467 
33.77 -0.4063487646055391 
33.78 -0.44713263487498794 
33.79 -0.4874560239634629 
33.8 -0.5271777618724823 
33.81 -0.5664056518679944 
33.82 -0.6049282007229279 
33.83 -0.6423505928939974 
33.84 -0.6787197317956437 
33.85 -0.7138194774781362 
33.86 -0.7477462288442597 
33.87 -0.780766392839971 
33.88 -0.8129907273884516 
33.89 -0.8444523233011606 
33.9 -0.8751347842146693 
33.910000000000004 -0.9050139869003089 
33.92 -0.9342618106459285 
33.93 -0.9630429387846527 
33.94 -0.9913761708990737 
33.95 -1.019254083975747 
33.96 -1.0467114422733297 
33.97 -1.0737756725450776 
33.980000000000004 -1.1004485016041263 
33.99 -1.1267384668213585 
34.0 -1.152735874317928 
34.01 -1.178485762144935 
34.02 -1.2039924226173155 
34.03 -1.2292488591102526 
34.04 -1.254305410186188 
34.05 -1.2791977470978602 
34.06 -1.303928846484499 
34.07 -1.3284956950496478 
34.08 -1.352891022425186 
34.09 -1.377105142926071 
34.1 -1.4011295882947234 
34.11 -1.424959603557956 
34.12 -1.4485966674278647 
34.13 -1.472051120552761 
34.14 -1.4953316037300675 
34.15 -1.5184452619452133 
34.160000000000004 -1.5413942944763348 
34.17 -1.564184164367626 
34.18 -1.5868596430991373 
34.19 -1.6094614236417066 
34.2 -1.6319950921040653 
34.21 -1.654475633725288 
34.22 -1.6769192143038343 
34.230000000000004 -1.6993162709188792 
34.24 -1.7216411156475797 
34.25 -1.7437567850034337 
34.26 -1.7654750102263892 
34.27 -1.7867175897795258 
34.28 -1.8073121525430744 
34.29 -1.8269811354618888 
34.300000000000004 -1.8458889832828576 
34.31 -1.8643700531061107 
34.32 -1.8825370960826981 
34.33 -1.9004392744926484 
34.34 -1.9181084030358975 
34.35 -1.935506703321408 
34.36 -1.9525923255685296 
34.37 -1.9700225636131956 
34.38 -1.9879968153340148 
34.39 -2.006357427837175 
34.4 -2.0248385841507317 
34.410000000000004 -2.0431859744813723 
34.42 -2.0614820670813336 
34.43 -2.079892323746278 
34.44 -2.0986724924614584 
34.45 -2.1179301896058673 
34.46 -2.137660520938556 
34.47 -2.157837763307553 
34.480000000000004 -2.178493087054283 
34.49 -2.1996521982224633 
34.5 -2.2214726994383907 
34.51 -2.24414043651405 
34.52 -2.2676646405223626 
34.53 -2.2917561078281903 
34.54 -2.316042038714466 
34.550000000000004 -2.3402057252155863 
34.56 -2.364166328783288 
34.57 -2.388019647011303 
34.58 -2.412066268024689 
34.59 -2.436567885347148 
34.6 -2.461883139033306 
34.61 -2.48860011234931 
34.62 -2.518005350543978 
34.63 -2.551311516083206 
34.64 -2.588481236607609 
34.65 -2.6249872396539984 
34.660000000000004 -2.654603267583604 
34.67 -2.6759630115429416 
34.68 -2.6910823169850415 
34.69 -2.7031250289539983 
34.7 -2.713545519647811 
34.71 -2.723550679385157 
34.72 -2.735200264081305 
34.730000000000004 -2.749477052835094 
34.74 -2.7670606845961254 
34.75 -2.788043426706469 
34.76 -2.8111669034810856 
34.77 -2.8359592906407634 
34.78 -2.8615271068859873 
34.79 -2.887783386908197 
34.800000000000004 -2.9136769783278953 
34.81 -2.9386908586233154 
34.82 -2.96237953580318 
34.83 -2.984676425495161 
34.84 -3.0058407345125175 
34.85 -3.0258411701649695 
34.86 -3.0447962404311695 
34.87 -3.0627092739205124 
34.88 -3.079541911506881 
34.89 -3.095230340468404 
34.9 -3.1097564231195323 
34.910000000000004 -3.1231464164204747 
34.92 -3.1354637419902356 
34.93 -3.146742304505833 
34.94 -3.156923096655628 
34.95 -3.1659396500006856 
34.96 -3.173746419031254 
34.97 -3.18032562593698 
34.980000000000004 -3.185690678395165 
34.99 -3.1898780755404728 
35.0 -3.1929495352627106 
35.01 -3.19498704468229 
35.02 -3.196079212198241 
35.03 -3.196316510219418 
35.04 -3.1957884509897467 
35.050000000000004 -3.1945861238848945 
35.06 -3.1928456632914313 
35.07 -3.190725550449958 
35.08 -3.1883820582364235 
35.09 -3.1859439451667706 
35.1 -3.183480959533955 
35.11 -3.1810324622620336 
35.12 -3.1786316721346037 
35.13 -3.1763106294977415 
35.14 -3.1740957682664788 
35.15 -3.1720107234533073 
35.160000000000004 -3.1700737222030138 
35.17 -3.1682997718211348 
35.18 -3.166698256785059 
35.19 -3.1652638644756435 
35.2 -3.163975737590873 
35.21 -3.162795402142158 
35.22 -3.1616410738185663 
35.230000000000004 -3.1603590569197646 
35.24 -3.1587752216396483 
35.25 -3.1568162604824783 
35.26 -3.1544219943963503 
35.27 -3.1515861356651973 
35.28 -3.148313341359533 
35.29 -3.1446194211213534 
35.300000000000004 -3.140513271990142 
35.31 -3.1360022154407265 
35.32 -3.131089628268949 
35.33 -3.1257767717101346 
35.34 -3.1200471081576673 
35.35 -3.1138993116823075 
35.36 -3.10730762529315 
35.37 -3.1002436812926724 
35.38 -3.0927229859278498 
35.39 -3.084790048912347 
35.4 -3.076510650384298 
35.410000000000004 -3.067863805522008 
35.42 -3.0588190824271373 
35.43 -3.0493874585866494 
35.44 -3.039594838876689 
35.45 -3.0294695824957083 
35.46 -3.01903992045149 
35.47 -3.0083318335109457 
35.480000000000004 -2.9973766460540414 
35.49 -2.9861863350926354 
35.5 -2.974826398362705 
35.51 -2.963348105498752 
35.52 -2.951771024753412 
35.53 -2.9401023524107313 
35.54 -2.9283380269870873 
35.550000000000004 -2.9164701258342074 
35.56 -2.9044499256245615 
35.57 -2.892246557463683 
35.58 -2.879851266602901 
35.59 -2.8672606877905813 
35.6 -2.854475982608583 
35.61 -2.8414998226505603 
35.62 -2.828332275657364 
35.63 -2.8149738638366832 
35.64 -2.801413186175498 
35.65 -2.787621391954541 
35.660000000000004 -2.7735532214099274 
35.67 -2.759181679951881 
35.68 -2.744575627611955 
35.69 -2.729792165485972 
35.7 -2.714845620685945 
35.71 -2.6997013889242134 
35.72 -2.6843288385661594 
35.730000000000004 -2.668719560939085 
35.74 -2.652871288937201 
35.75 -2.6367868523629645 
35.76 -2.6204825853989515 
35.77 -2.6040164757576263 
35.78 -2.5874046127601384 
35.79 -2.570644751577311 
35.800000000000004 -2.553729200945078 
35.81 -2.53667140848964 
35.82 -2.5194813509243494 
35.83 -2.502164685156059 
35.84 -2.484714259046521 
35.85 -2.4670967626390388 
35.86 -2.4493059230001837 
35.87 -2.431373708035558 
35.88 -2.413313716135923 
35.89 -2.395138632610362 
35.9 -2.3768494798996085 
35.910000000000004 -2.358428476651164 
35.92 -2.339858218898794 
35.93 -2.3211118950730314 
35.94 -2.302137371726985 
35.95 -2.282917430345176 
35.96 -2.263478459532094 
35.97 -2.2438528772736155 
35.980000000000004 -2.224052914765702 
35.99 -2.2040785561246223 
36.0 -2.1839274879598323 
36.01 -2.1635965660969547 
36.02 -2.1430749675710876 
36.03 -2.1223592754466463 
36.04 -2.1014308267036026 
36.050000000000004 -2.0802856057687578 
36.06 -2.0589318189308297 
36.07 -2.0373721400611355 
36.08 -2.015611376571612 
36.09 -1.993658636303885 
36.1 -1.9715217017365105 
36.11 -1.9492061080541283 
36.12 -1.9267202532906063 
36.13 -1.9040754401077944 
36.14 -1.8812448337760983 
36.15 -1.8582001309020906 
36.160000000000004 -1.834933123253701 
36.17 -1.8114444183950646 
36.18 -1.7877397763336529 
36.19 -1.7638223449966426 
36.2 -1.7396967310845994 
36.21 -1.715366307054782 
36.22 -1.6908322842544161 
36.230000000000004 -1.6660968364414155 
36.24 -1.641163349970958 
36.25 -1.6160248684285117 
36.26 -1.590668405610822 
36.27 -1.5650948619142113 
36.28 -1.5393067471718542 
36.29 -1.5132876060035145 
36.300000000000004 -1.4870307309190922 
36.31 -1.4605603917980692 
36.32 -1.433882436836416 
36.33 -1.4070050874278512 
36.34 -1.3799318481420506 
36.35 -1.3526663537457289 
36.36 -1.3252064736456668 
36.37 -1.297548574496323 
36.38 -1.2696886550653381 
36.39 -1.2416322672276285 
36.4 -1.2134281305427195 
36.410000000000004 -1.1850455905248414 
36.42 -1.156466431348433 
36.43 -1.1277035937150874 
36.44 -1.0988056050520794 
36.45 -1.0698091094469409 
36.46 -1.040717650470035 
36.47 -1.0115132628665686 
36.480000000000004 -0.9821979182928287 
36.49 -0.9527896860496736 
36.5 -0.9232829545248203 
36.51 -0.8936727351575319 
36.52 -0.8639917095833699 
36.53 -0.8342993471837935 
36.54 -0.8045432593483669 
36.550000000000004 -0.7746744837873349 
36.56 -0.7446699894472361 
36.57 -0.7145446360610579 
36.58 -0.6843128796783613 
36.59 -0.6540026168873524 
36.6 -0.6237018053280298 
36.61 -0.5933444787236066 
36.62 -0.5629695908084779 
36.63 -0.5324404020280294 
36.64 -0.5018133677452823 
36.65 -0.47141814364483825 
36.660000000000004 -0.44120436485649905 
36.67 -0.41104373886473206 
36.68 -0.38082032479579825 
36.69 -0.3505048365485819 
36.7 -0.32009363872696367 
36.71 -0.28958831752876557 
36.72 -0.2589984737064935 
36.730000000000004 -0.22832017799112328 
36.74 -0.1975768097411916 
36.75 -0.16680171955368464 
36.76 -0.13594741237353136 
36.77 -0.10496675995985347 
36.78 -0.07384383322960139 
36.79 -0.042575537442235786 
36.800000000000004 -0.011154888226371756 
36.81 0.020436458473169425 
36.82 0.05219794389460015 
36.83 0.08413124063145311 
36.84 0.11626302616600018 
36.85 0.14847131161382093 
36.86 0.18073257967968362 
36.87 0.21310571349443402 
36.88 0.24567710151687686 
36.89 0.27846908487089084 
36.9 0.3114461938724492 
36.910000000000004 0.3446371611978017 
36.92 0.37779427107616903 
36.93 0.410824974347018 
36.94 0.4437348513570366 
36.95 0.4765052100357435 
36.96 0.5090723124415985 
36.97 0.5414485751051938 
36.980000000000004 0.5736167418291841 
36.99 0.6055839742983238 
37.0 0.6374065369323906 
37.01 0.6688164025842859 
37.02 0.6996530652842553 
37.03 0.7298852367764155 
37.04 0.7595461969402276 
37.050000000000004 0.7887032520873426 
37.06 0.8173643661414431 
37.07 0.8454630794514728 
37.08 0.8730173102741607 
37.09 0.90007725057376 
37.1 0.9266825433614692 
37.11 0.9528719017923405 
37.12 0.9786965532268329 
37.13 1.00421776347826 
37.14 1.0295079882030849 
37.15 1.0546937732438901 
37.160000000000004 1.0799659044895604 
37.17 1.1055381119966121 
37.18 1.1316408435137908 
37.19 1.1581616234744125 
37.2 1.1851246890715563 
37.21 1.21209389140417 
37.22 1.2389702785669714 
37.230000000000004 1.2658224569249499 
37.24 1.2927205155470844 
37.25 1.3196229880255868 
37.26 1.3465046324377106 
37.27 1.3734206295431066 
37.28 1.4005057148010012 
37.29 1.4278462072333071 
37.300000000000004 1.4555460575103727 
37.31 1.4836814732267638 
37.32 1.5123421163646096 
37.33 1.5416848474361096 
37.34 1.5718815801180495 
37.35 1.6030489940482688 
37.36 1.6352686623367727 
37.37 1.6682761207179724 
37.38 1.7016381424327227 
37.39 1.7349125071475888 
37.4 1.7676386274546319 
37.410000000000004 1.799260105515474 
37.42 1.8290793261775118 
37.43 1.8563971544146576 
37.44 1.8811323496370351 
37.45 1.9038390988924507 
37.46 1.9244298193274514 
37.47 1.942903755706612 
37.480000000000004 1.9599295219345594 
37.49 1.975603930479738 
37.5 1.9905784926770314 
37.51 2.005640751434168 
37.52 2.021180463548858 
37.53 2.0370999193544166 
37.54 2.053192173572245 
37.550000000000004 2.0697552172401297 
37.56 2.08738014781909 
37.57 2.1056715634202394 
37.58 2.1236947249638347 
37.59 2.1444877513373077 
37.6 2.1747771181972557 
37.61 2.212383437287776 
37.62 2.2511508680219534 
37.63 2.283339836764244 
37.64 2.3043217069622406 
37.65 2.3135413905804594 
37.660000000000004 2.316274757985206 
37.67 2.320725434460856 
37.68 2.330028486681188 
37.69 2.3445761578240347 
37.7 2.3642535124270068 
37.71 2.3883859309621287 
37.72 2.4164152788340987 
37.730000000000004 2.4477093056921015 
37.74 2.4812514777425485 
37.75 2.5155471905661724 
37.76 2.5488524776538712 
37.77 2.5798834182657613 
37.78 2.6074571219678604 
37.79 2.630194704887073 
37.800000000000004 2.648595322236716 
37.81 2.6652762750894996 
37.82 2.681656477796848 
37.83 2.6989210553341865 
37.84 2.718276510447189 
37.85 2.739821813076578 
37.86 2.763114803198031 
37.87 2.787525113026851 
37.88 2.8124068269995255 
37.89 2.837147889243405 
37.9 2.8612174495456038 
37.910000000000004 2.884124505594491 
37.92 2.9054231990953556 
37.93 2.924871194391927 
37.94 2.942322162292639 
37.95 2.9578604549763527 
37.96 2.9717589929106945 
37.97 2.9842369979520207 
37.980000000000004 2.9954957095611543 
37.99 3.0057312531629226 
38.0 3.015107742609371 
38.01 3.023722417483661 
38.02 3.031684680841707 
38.03 3.039096529462052 
38.04 3.04605291308613 
38.050000000000004 3.052638612250235 
38.06 3.05893149204666 
38.07 3.064996030795044 
38.08 3.070891409769961 
38.09 3.0766649719607275 
38.1 3.0823668936974253 
38.11 3.0880802055279313 
38.12 3.093743408082685 
38.13 3.0991735827642475 
38.14 3.104313478437863 
38.15 3.1091862096737217 
38.160000000000004 3.1138464273699906 
38.17 3.1183397687107064 
38.18 3.1226836936544218 
38.19 3.1269107335528683 
38.2 3.1310625249493116 
38.21 3.135160605595505 
38.22 3.1392293731651857 
38.230000000000004 3.1432458730370207 
38.24 3.14715534476648 
38.25 3.150989323811928 
38.26 3.154779762003378 
38.27 3.158545892525169 
38.28 3.1621677531506682 
38.29 3.165635047022634 
38.300000000000004 3.168997496203518 
38.31 3.172319334885186 
38.32 3.1756688942455993 
38.33 3.1791097750523174 
38.34 3.182395352715973 
38.35 3.185273483127766 
38.36 3.187655878333026 
38.37 3.1895155089837055 
38.38 3.1908408057507756 
38.39 3.1916260554697553 
38.4 3.1918679245405217 
38.410000000000004 3.1915560646977337 
38.42 3.19068515945257 
38.43 3.18926359998933 
38.44 3.1872122442768274 
38.45 3.184383497479586 
38.46 3.180650268864294 
38.47 3.1760075863339248 
38.480000000000004 3.1704851601189596 
38.49 3.1641120942743153 
38.5 3.1569156989811873 
38.51 3.1489250516241363 
38.52 3.140168395567505 
38.53 3.1306747654824965 
38.54 3.120474228873059 
38.550000000000004 3.109610563322183 
38.56 3.098182854027479 
38.57 3.0863315121446333 
38.58 3.074170594229423 
38.59 3.0617388022148107 
38.6 3.049057809397845 
38.61 3.036146106185829 
38.62 3.0230170714041997 
38.63 3.0096829621383523 
38.64 2.9961513857284006 
38.65 2.9824289131710056 
38.660000000000004 2.968517748085462 
38.67 2.954410656874759 
38.68 2.94011076465831 
38.69 2.925839908011798 
38.7 2.911741848121441 
38.71 2.897806183531512 
38.72 2.883980823040796 
38.730000000000004 2.870216601088215 
38.74 2.8564717307771987 
38.75 2.84273639585519 
38.76 2.8290383502267242 
38.77 2.815355499289603 
38.78 2.801650978685886 
38.79 2.787890810363584 
38.800000000000004 2.7740445263728484 
38.81 2.7600856901829034 
38.82 2.7459937310792735 
38.83 2.73176459420294 
38.84 2.717388706423713 
38.85 2.7028603926925463 
38.86 2.6882490701170694 
38.87 2.6735788449804563 
38.88 2.6588341945771754 
38.89 2.6439804355467706 
38.9 2.628987886314763 
38.910000000000004 2.613836214452789 
38.92 2.59850747844072 
38.93 2.582987481352037 
38.94 2.567262652224538 
38.95 2.551317258966008 
38.96 2.535138323066282 
38.97 2.5187208198194497 
38.980000000000004 2.5020705630314284 
38.99 2.4851944522489395 
39.0 2.4680936376130633 
39.01 2.4507691495703057 
39.02 2.433240164451328 
39.03 2.415522362267224 
39.04 2.397628013344169 
39.050000000000004 2.37956966405419 
39.06 2.3613565489280877 
39.07 2.3429948274704095 
39.08 2.3244876837452413 
39.09 2.30581880260785 
39.1 2.2869721115967208 
39.11 2.267940393258528 
39.12 2.248720079354586 
39.13 2.229301176385181 
39.14 2.209675855736001 
39.15 2.189837763463098 
39.160000000000004 2.169780130995248 
39.17 2.1495036375247163 
39.18 2.1290067437425497 
39.19 2.1082885485763256 
39.2 2.0873477621652685 
39.21 2.0661817735328274 
39.22 2.0447905875800907 
39.230000000000004 2.02317364939573 
39.24 2.001331117751412 
39.25 1.9792652246416147 
39.26 1.956984963894938 
39.27 1.9344973419855422 
39.28 1.9118111630646515 
39.29 1.8889335957127535 
39.300000000000004 1.8658681156105568 
39.31 1.8426175720995466 
39.32 1.8191851089422062 
39.33 1.795573842088555 
39.34 1.7717812692769652 
39.35 1.7477994922039404 
39.36 1.7236168551693474 
39.37 1.6992272244210387 
39.38 1.6746234556687323 
39.39 1.6497992622204183 
39.4 1.6247449408269514 
39.410000000000004 1.5994592318948544 
39.42 1.5739907286937378 
39.43 1.5483991222778217 
39.44 1.522692431742484 
39.45 1.4968421508092968 
39.46 1.4708023461614494 
39.47 1.444571168617776 
39.480000000000004 1.418161700276982 
39.49 1.3915296781447688 
39.5 1.3646849412610766 
39.51 1.3376632653950138 
39.52 1.3104376972664293 
39.53 1.2829971392408759 
39.54 1.255380366492765 
39.550000000000004 1.227580859066375 
39.56 1.199571031409426 
39.57 1.171363642781452 
39.58 1.1430668979028813 
39.59 1.1146494724232543 
39.6 1.0859903753733857 
39.61 1.0571258943057376 
39.62 1.0281175841690147 
39.63 0.9989264043187208 
39.64 0.9694709919277145 
39.65 0.9398222483030003 
39.660000000000004 0.9103606024123471 
39.67 0.8811103180308952 
39.68 0.8520014242296939 
39.69 0.822931380593189 
39.7 0.7937787226895818 
39.71 0.7644717364692182 
39.72 0.7351006714299858 
39.730000000000004 0.7056933480046791 
39.74 0.6761971606763387 
39.75 0.6466529571805186 
39.76 0.6171440226210495 
39.77 0.5876264827158079 
39.78 0.5580401037056267 
39.79 0.5283691819191357 
39.800000000000004 0.4986187943991687 
39.81 0.4687645883927724 
39.82 0.4387684049783113 
39.83 0.40858640899445686 
39.84 0.37813474324952734 
39.85 0.3472966785419548 
39.86 0.3159720085768618 
39.87 0.2841976242815115 
39.88 0.25201058646548585 
39.89 0.21939501204674952 
39.9 0.1863006758160099 
39.910000000000004 0.15267377475310687 
39.92 0.11847141591965424 
39.93 0.08362631499007896 
39.94 0.04799374031012753 
39.95 0.011390346382813207 
39.96 -0.026344302434044252 
39.97 -0.06509417183849989 
39.980000000000004 -0.1046971728974533 
39.99 -0.14503267420756738 


==> y1ref1.dat <==
0.0 2.0 
0.01 2.021899634168497 
0.02 2.043597080058488 
0.03 2.065090167943465 
0.04 2.0863767485325506 
0.05 2.1074546931854243 
0.06 2.128321894125186 
0.07 2.1489762646491304 
0.08 2.1694157393374174 
0.09 2.189638274259611 
0.1 2.2096418471790713 
0.11 2.229424457755176 
0.12 2.2489841277433524 
0.13 2.268318901192902 
0.14 2.2874268446425914 
0.15 2.306306047313999 
0.16 2.3249546213025907 
0.17 2.343370701766508 
0.18 2.3615524471130516 
0.19 2.379498039182837 
0.2 2.3972056834316127 
0.21 2.41467360910971 
0.22 2.4319000694391177 
0.23 2.448883341788158 
0.24 2.465621727843749 
0.25 2.4821135537812333 
0.26 2.4983571704317606 
0.27 2.514350953447202 
0.28 2.530093303462584 
0.29 2.545582646256024 
0.3 2.56081743290615 
0.31 2.575796139946993 
0.32 2.590517269520331 
0.33 2.604979349525474 
0.34 2.6191809337664735 
0.35000000000000003 2.63312060209674 
0.36 2.6467969605610566 
0.37 2.6602086415349735 
0.38 2.6733543038615704 
0.39 2.686232632985569 
0.4 2.6988423410847884 
0.41000000000000003 2.711182167198927 
0.42 2.723250877355657 
0.43 2.73504726469402 
0.44 2.7465701495851116 
0.45 2.7578183797500455 
0.46 2.768790830375179 
0.47000000000000003 2.779486404224593 
0.48 2.789904031749815 
0.49 2.800042671196775 
0.5 2.8099013087099762 
0.51 2.819478958433883 
0.52 2.8287746626115045 
0.53 2.837787491680169 
0.54 2.8465165443644804 
0.55 2.8549609477664446 
0.56 2.8631198574527583 
0.5700000000000001 2.870992457539252 
0.58 2.8785779607724775 
0.59 2.8858756086084325 
0.6 2.8928846712884155 
0.61 2.8996044479119987 
0.62 2.9060342665071195 
0.63 2.9121734840972766 
0.64 2.918021486765827 
0.65 2.9235776897173777 
0.66 2.9288415373362633 
0.67 2.9338125032421085 
0.68 2.938490090342465 
0.6900000000000001 2.9428738308825206 
0.7000000000000001 2.946963286491875 
0.71 2.9507580482283746 
0.72 2.954257736619008 
0.73 2.957462001697853 
0.74 2.9603705230410715 
0.75 2.962983009798953 
0.76 2.965299200724999 
0.77 2.9673188642020474 
0.78 2.9690417982654327 
0.79 2.9704678306231846 
0.8 2.9715968186732558 
0.81 2.9724286495177825 
0.8200000000000001 2.972963239974373 
0.8300000000000001 2.9732005365844265 
0.84 2.973140515618481 
0.85 2.9727831830785822 
0.86 2.9721285746976864 
0.87 2.971176755936087 
0.88 2.9699278219748657 
0.89 2.9683818977063785 
0.9 2.9665391377217643 
0.91 2.9643997262954853 
0.92 2.961963877366902 
0.93 2.959231834518877 
0.9400000000000001 2.9562038709534186 
0.9500000000000001 2.95288028946436 
0.96 2.94926142240708 
0.97 2.945347631665269 
0.98 2.9411393086147397 
0.99 2.9366368740842903 
1.0 2.9318407783136213 
1.01 2.9267515009083134 
1.02 2.921369550791866 
1.03 2.9156954661548067 
1.04 2.90972981440087 
1.05 2.9034731920902597 
1.06 2.896926224879993 
1.07 2.890089567461336 
1.08 2.8829639034943324 
1.09 2.8755499455394413 
1.1 2.86784843498628 
1.11 2.859860141979486 
1.12 2.8515858653417023 
1.1300000000000001 2.8430264324936982 
1.1400000000000001 2.8341826993716257 
1.1500000000000001 2.825055550341427 
1.16 2.8156458981103993 
1.17 2.8059546836359246 
1.18 2.7959828760313736 
1.19 2.7857314724691977 
1.2 2.77520149808121 
1.21 2.7643940058560745 
1.22 2.7533100765340075 
1.23 2.7419508184987045 
1.24 2.730317367666503 
1.25 2.7184108873727917 
1.26 2.7062325682556776 
1.27 2.6937836281369245 
1.28 2.68106531190017 
1.29 2.668078891366439 
1.3 2.654825665166963 
1.31 2.6413069586133178 
1.32 2.6275241235648927 
1.33 2.6134785382937076 
1.34 2.5991716073465847 
1.35 2.5846047614046963 
1.36 2.5697794571404975 
1.37 2.5546971770720606 
1.3800000000000001 2.5393594294148234 
1.3900000000000001 2.5237677479307705 
1.4000000000000001 2.5079236917750576 
1.41 2.4918288453400965 
1.42 2.4754848180971183 
1.43 2.4588932444352274 
1.44 2.4420557834979637 
1.45 2.4249741190173904 
1.46 2.4076499591457203 
1.47 2.390085036284504 
1.48 2.37228110691139 
1.49 2.3542399514044794 
1.5 2.335963373864288 
1.51 2.31745320193334 
1.52 2.298711286613403 
1.53 2.2797395020803917 
1.54 2.2605397454969487 
1.55 2.241113936822733 
1.56 2.2214640186224237 
1.57 2.201591955871466 
1.58 2.181499735759575 
1.59 2.1611893674920184 
1.6 2.140662882088698 
1.61 2.119922332181048 
1.62 2.098969791806776 
1.6300000000000001 2.077807356202459 
1.6400000000000001 2.056437141594022 
1.6500000000000001 2.034861284985118 
1.6600000000000001 2.013081943943427 
1.67 1.9911012963849049 
1.68 1.9689215403559897 
1.69 1.9465448938138012 
1.7 1.9239735944043468 
1.71 1.901209899238758 
1.72 1.8782560846675815 
1.73 1.8551144460531466 
1.74 1.8317872975400298 
1.75 1.8082769718236433 
1.76 1.784585819916967 
1.77 1.7607162109154488 
1.78 1.7366705317600977 
1.79 1.712451186998791 
1.8 1.6880605985458226 
1.81 1.6635012054397118 
1.82 1.6387754635993037 
1.83 1.6138858455781773 
1.84 1.5888348403173933 
1.85 1.5636249528966024 
1.86 1.5382587042835383 
1.87 1.5127386310819237 
1.8800000000000001 1.4870672852778124 
1.8900000000000001 1.4612472339843918 
1.9000000000000001 1.435281059185275 
1.9100000000000001 1.409171357476303 
1.92 1.382920739805889 
1.93 1.3565318312139243 
1.94 1.3300072705692778 
1.95 1.3033497103059102 
1.96 1.2765618161576329 
1.97 1.2496462668915378 
1.98 1.222605754040122 
1.99 1.195442981632137 
2.0 1.168160665922188 
2.0100000000000002 1.1407615351191107 
2.02 1.113248329113153 
2.0300000000000002 1.0856237992019877 
2.04 1.0578907078155857 
2.05 1.0300518282399749 
2.06 1.0021099443399137 
2.07 0.9740678502805075 
2.08 0.9459283502477935 
2.09 0.9176942581683258 
2.1 0.8893683974277841 
2.11 0.8609536005886373 
2.12 0.8324527091068907 
2.13 0.8038685730479418 
2.14 0.7752040508015762 
2.15 0.7464620087961317 
2.16 0.7176453212118571 
2.17 0.6887568696934971 
2.18 0.6597995430621301 
2.19 0.6307762370262878 
2.2 0.6016898538923882 
2.21 0.5725433022745057 
2.22 0.5433394968035137 
2.23 0.5140813578356228 
2.24 0.48477181116034807 
2.25 0.4554137877079324 
2.2600000000000002 0.42601022325625615 
2.27 0.3965640581372616 
2.2800000000000002 0.3670782369429223 
2.29 0.33755570823078623 
2.3000000000000003 0.3079994242291226 
2.31 0.27841234054170133 
2.32 0.24879741585223542 
2.33 0.2191576116285148 
2.34 0.18949589182626206 
2.35 0.15981522259273942 
2.36 0.1301185719701364 
2.37 0.10040890959876816 
2.38 0.07068920642011386 
2.39 0.04096243437972504 
2.4 0.011231566130033496 
2.41 -0.01850042526691144 
2.42 -0.048230566636746644 
2.43 -0.07795588499011018 
2.44 -0.10767340781993773 
2.45 -0.13738016339871081 
2.46 -0.1670731810756271 
2.47 -0.19674949157366303 
2.48 -0.22640612728649895 
2.49 -0.25604012257527736 
2.5 -0.28564851406516434 
2.5100000000000002 -0.3152283409416844 
2.52 -0.3447766452467997 
2.5300000000000002 -0.3742904721747032 
2.54 -0.4037668703672969 
2.5500000000000003 -0.4332028922093252 
2.56 -0.4625955941231337 
2.57 -0.49194203686302496 
2.58 -0.5212392858091802 
2.59 -0.5504844112611192 
2.6 -0.5796744887306675 
2.61 -0.6088065992344033 
2.62 -0.6378778295855526 
2.63 -0.6668852726853066 
2.64 -0.695826027813528 
2.65 -0.7246972009188211 
2.66 -0.7534959049079345 
2.67 -0.7822192599344684 
2.68 -0.810864393686856 
2.69 -0.8394284416755929 
2.7 -0.8679085475196837 
2.71 -0.8963018632322773 
2.72 -0.9246055495054634 
2.73 -0.9528167759942009 
2.74 -0.9809327215993503 
2.75 -1.0089505747497811 
2.7600000000000002 -1.0368675336835262 
2.77 -1.0646808067279563 
2.7800000000000002 -1.0923876125789447 
2.79 -1.119985180578995 
2.8000000000000003 -1.1474707509943056 
2.81 -1.174841575290739 
2.82 -1.2020949164086747 
2.83 -1.229228049036712 
2.84 -1.2562382598841988 
2.85 -1.283122847952559 
2.86 -1.3098791248053894 
2.87 -1.3365044148373015 
2.88 -1.36299605554148 
2.89 -1.3893513977759304 
2.9 -1.4155678060283923 
2.91 -1.4416426586798872 
2.92 -1.4675733482668791 
2.93 -1.493357281742018 
2.94 -1.5189918807334428 
2.95 -1.5444745818026167 
2.96 -1.569802836700668 
2.97 -1.5949741126232142 
2.98 -1.6199858924636386 
2.99 -1.6448356750648003 
3.0 -1.6695209754691474 
3.0100000000000002 -1.6940393251672103 
3.02 -1.7183882723444515 
3.0300000000000002 -1.7425653821264435 
3.04 -1.7665682368223559 
3.0500000000000003 -1.7903944361667212 
3.06 -1.8140415975594604 
3.0700000000000003 -1.8375073563041397 
3.08 -1.8607893658444399 
3.09 -1.8838852979988083 
3.1 -1.906792843193276 
3.11 -1.929509710692413 
3.12 -1.9520336288284001 
3.13 -1.9743623452281938 
3.14 -1.996493627038761 
3.15 -2.0184252611503632 
3.16 -2.040155054417866 
3.17 -2.0616808338800507 
3.18 -2.083000446976909 
3.19 -2.1041117617648974 
3.2 -2.12501266713013 
3.21 -2.145701072999488 
3.22 -2.166174910549624 
3.23 -2.1864321324138447 
3.24 -2.2064707128868446 
3.25 -2.2262886481272752 
3.2600000000000002 -2.2458839563581274 
3.27 -2.2652546780649074 
3.2800000000000002 -2.284398876191587 
3.29 -2.3033146363343073 
3.3000000000000003 -2.3220000669328162 
3.31 -2.3404532994596257 
3.3200000000000003 -2.35867248860686 
3.33 -2.376655812470788 
3.34 -2.3944014727340086 
3.35 -2.411907694845284 
3.36 -2.4291727281969906 
3.37 -2.4461948463001817 
3.38 -2.4629723469572316 
3.39 -2.4795035524320563 
3.4 -2.4957868096178837 
3.41 -2.5118204902025645 
3.42 -2.5276029908314017 
3.43 -2.5431327332674845 
3.44 -2.558408164549511 
3.45 -2.573427757147082 
3.46 -2.588190009113455 
3.47 -2.602693444235734 
3.48 -2.6169366121824935 
3.49 -2.630918088648808 
3.5 -2.6446364754986824 
3.5100000000000002 -2.6580904009048627 
3.52 -2.6712785194860205 
3.5300000000000002 -2.684199512441288 
3.54 -2.6968520876821365 
3.5500000000000003 -2.709234979961586 
3.56 -2.721346951000728 
3.5700000000000003 -2.7331867896125512 
3.58 -2.7447533118230614 
3.59 -2.756045360989676 
3.6 -2.7670618079168885 
3.61 -2.7778015509691865 
3.62 -2.7882635161812144 
3.63 -2.798446657365169 
3.64 -2.808349956215419 
3.65 -2.817972422410331 
3.66 -2.8273130937113042 
3.67 -2.836371036058993 
3.68 -2.8451453436667102 
3.69 -2.8536351391110077 
3.7 -2.8618395734194153 
3.71 -2.869757826155339 
3.72 -2.877389105500104 
3.73 -2.8847326483321356 
3.74 -2.89178772030327 
3.75 -2.898553615912189 
3.7600000000000002 -2.90502965857497 
3.77 -2.911215200692743 
3.7800000000000002 -2.917109623716452 
3.79 -2.922712338208706 
3.8000000000000003 -2.9280227839027244 
3.81 -2.933040429758363 
3.8200000000000003 -2.9377647740152186 
3.83 -2.9421953442428017 
3.84 -2.9463316973877816 
3.85 -2.950173419818291 
3.86 -2.9537201273652887 
3.87 -2.956971465360975 
3.88 -2.95992710867426 
3.89 -2.9625867617432746 
3.9 -2.964950158604929 
3.91 -2.967017062921507 
3.92 -2.968787268004298 
3.93 -2.97026059683427 
3.94 -2.9714369020797675 
3.95 -2.972316066111246 
3.96 -2.9728980010130353 
3.97 -2.97318264859213 
3.98 -2.97316998038401 
3.99 -2.9728599976554846 
4.0 -2.972252731404569 
4.01 -2.971348242357382 
4.0200000000000005 -2.970146620962074 
4.03 -2.968647987379784 
4.04 -2.966852491472621 
4.05 -2.96476031278868 
4.0600000000000005 -2.962371660544085 
4.07 -2.9596867736020704 
4.08 -2.9567059204490933 
4.09 -2.9534293991679847 
4.1 -2.949857537408142 
4.11 -2.9459906923527654 
4.12 -2.9418292506831376 
4.13 -2.9373736285399574 
4.14 -2.9326242714817266 
4.15 -2.9275816544401927 
4.16 -2.922246281672858 
4.17 -2.916618686712553 
4.18 -2.9106994323140847 
4.19 -2.9044891103979595 
4.2 -2.8979883419911943 
4.21 -2.891197777165212 
4.22 -2.884118094970837 
4.23 -2.8767500033703883 
4.24 -2.8690942391668863 
4.25 -2.8611515679303716 
4.26 -2.8529227839213487 
4.2700000000000005 -2.8444087100113613 
4.28 -2.8356101976007055 
4.29 -2.82652812653329 
4.3 -2.817163405008654 
4.3100000000000005 -2.8075169694911453 
4.32 -2.797589784616277 
4.33 -2.7873828430942647 
4.34 -2.776897165610754 
4.3500000000000005 -2.7661338007247553 
4.36 -2.755093824763788 
4.37 -2.743778341716248 
4.38 -2.7321884831210106 
4.39 -2.7203254079542774 
4.4 -2.708190302513679 
4.41 -2.695784380299647 
4.42 -2.6831088818940647 
4.43 -2.6701650748362096 
4.44 -2.656954253496001 
4.45 -2.6434777389445636 
4.46 -2.629736878822123 
4.47 -2.61573304720324 
4.48 -2.601467644459407 
4.49 -2.5869420971190107 
4.5 -2.5721578577246804 
4.51 -2.5571164046880352 
4.5200000000000005 -2.5418192421418446 
4.53 -2.526267899789615 
4.54 -2.5104639327526233 
4.55 -2.494408921414402 
4.5600000000000005 -2.478104471262707 
4.57 -2.4615522127289657 
4.58 -2.444753801025238 
4.59 -2.4277109159786963 
4.6000000000000005 -2.410425261863642 
4.61 -2.3928985672310823 
4.62 -2.375132584735875 
4.63 -2.357129090961465 
4.64 -2.3388898862422263 
4.65 -2.3204167944834317 
4.66 -2.301711662978863 
4.67 -2.282776362226083 
4.68 -2.263612785739388 
4.69 -2.244222849860457 
4.7 -2.224608493566719 
4.71 -2.2047716782774582 
4.72 -2.1847143876576736 
4.73 -2.1644386274197127 
4.74 -2.1439464251227025 
4.75 -2.1232398299697963 
4.76 -2.1023209126032536 
4.7700000000000005 -2.081191764897379 
4.78 -2.059854499749335 
4.79 -2.038311250867856 
4.8 -2.0165641725598773 
4.8100000000000005 -1.9946154395151072 
4.82 -1.9724672465885595 
4.83 -1.95012180858107 
4.84 -1.9275813600178187 
4.8500000000000005 -1.904848154924878 
4.86 -1.8819244666038129 
4.87 -1.8588125874043526 
4.88 -1.8355148284951575 
4.89 -1.8120335196327033 
4.9 -1.7883710089283087 
4.91 -1.7645296626133253 
4.92 -1.7405118648025173 
4.93 -1.7163200172556505 
4.94 -1.6919565391373201 
4.95 -1.6674238667750352 
4.96 -1.642724453415588 
4.97 -1.6178607689797317 
4.98 -1.5928352998151905 
4.99 -1.5676505484480259 
5.0 -1.5423090333323874 
5.01 -1.5168132885986692 
5.0200000000000005 -1.4911658638000977 
5.03 -1.4653693236577805 
5.04 -1.4394262478042346 
5.05 -1.413339230525426 
5.0600000000000005 -1.3871108805013437 
5.07 -1.3607438205451332 
5.08 -1.3342406873408177 
5.09 -1.3076041311796316 
5.1000000000000005 -1.280836815694994 
5.11 -1.2539414175961474 
5.12 -1.2269206264004888 
5.13 -1.1997771441646206 
5.14 -1.172513685214147 
5.15 -1.1451329758722433 
5.16 -1.1176377541870268 
5.17 -1.0900307696577534 
5.18 -1.0623147829598698 
5.19 -1.0344925656689499 
5.2 -1.0065668999835373 
5.21 -0.9785405784469292 
5.22 -0.9504164036679242 
5.23 -0.9221971880405635 
5.24 -0.8938857534628939 
5.25 -0.8654849310547803 
5.26 -0.8369975608747963 
5.2700000000000005 -0.8084264916362204 
5.28 -0.7797745804221673 
5.29 -0.751044692399882 
5.3 -0.7222397005342253 
5.3100000000000005 -0.6933624853003796 
5.32 -0.664415934395804 
5.33 -0.6354029424514669 
5.34 -0.6063264107423854 
5.3500000000000005 -0.5771892468974998 
5.36 -0.547994364608914 
5.37 -0.5187446833405278 
5.38 -0.4894431280360933 
5.39 -0.46009262882672314 
5.4 -0.4306961207378795 
5.41 -0.40125654339587435 
5.42 -0.371776840733909 
5.43 -0.3422599606976832 
5.44 -0.31270885495060335 
5.45 -0.2831264785786183 
5.46 -0.2535157897947133 
5.47 -0.2238797496430913 
5.48 -0.19422132170307083 
5.49 -0.16454347179273063 
5.5 -0.13484916767233027 
5.51 -0.1051413787475366 
5.5200000000000005 -0.07542307577248569 
5.53 -0.04569723055270991 
5.54 -0.015966815647959764 
5.55 0.013765195925049538 
5.5600000000000005 0.04349583098993729 
5.57 0.07322211650797245 
5.58 0.10294107987537503 
5.59 0.13264974922057401 
5.6000000000000005 0.16234515370139202 
5.61 0.19202432380212706 
5.62 0.22168429163050163 
5.63 0.25132209121444943 
5.64 0.28093475879871016 
5.65 0.31051933314120256 
5.66 0.34007285580914604 
5.67 0.3695923714749017 
5.68 0.3990749282115025 
5.69 0.4285175777878435 
5.7 0.4579173759635025 
5.71 0.4872713827831617 
5.72 0.5165766628706007 
5.73 0.5458302857222317 
5.74 0.5750293260001476 
5.75 0.6041708638246529 
5.76 0.6332519850662498 
5.7700000000000005 0.6622697816370483 
5.78 0.6912213517815727 
5.79 0.720103800366935 
5.8 0.7489142391723449 
5.8100000000000005 0.7776497871779308 
5.82 0.8063075708528382 
5.83 0.834884724442581 
5.84 0.8633783902556145 
5.8500000000000005 0.8917857189491021 
5.86 0.9201038698138471 
5.87 0.9483300110583612 
5.88 0.976461320092042 
5.89 1.0044949838074286 
5.9 1.0324281988615107 
5.91 1.0602581719560606 
5.92 1.0879821201169606 
5.93 1.1155972709724977 
5.94 1.1431008630305988 
5.95 1.1704901459549775 
5.96 1.1977623808401658 
5.97 1.2249148404854022 
5.98 1.2519448096673493 
5.99 1.2788495854116133 
6.0 1.3056264772630406 
6.01 1.33227280755476 
6.0200000000000005 1.3587859116759478 
6.03 1.3851631383382856 
6.04 1.4114018498410885 
6.05 1.4374994223350714 
6.0600000000000005 1.4634532460847332 
6.07 1.4892607257293267 
6.08 1.5149192805423937 
6.09 1.540426344689835 
6.1000000000000005 1.5657793674864915 
6.11 1.590975813651211 
6.12 1.6160131635603745 
6.13 1.640888913499855 
6.140000000000001 1.6656005759153885 
6.15 1.6901456796613261 
6.16 1.7145217702477475 
6.17 1.738726410085908 
6.18 1.7627571787319933 
6.19 1.7866116731291648 
6.2 1.8102875078478615 
6.21 1.8337823153243415 
6.22 1.857093746097436 
6.23 1.8802194690434937 
6.24 1.9031571716094913 
6.25 1.925904560044287 
6.26 1.9484593596279933 
6.2700000000000005 1.9708193148994475 
6.28 1.9929821898817557 
6.29 2.0149457683058887 
6.3 2.036707853832307 
6.3100000000000005 2.0582662702705927 
6.32 2.079618861797068 
6.33 2.1007634931703736 
6.34 2.121698049944992 
6.3500000000000005 2.142420438682692 
6.36 2.162928587161868 
6.37 2.1832204445847623 
6.38 2.2032939817825423 
6.390000000000001 2.2231471914182164 
6.4 2.2427780881873653 
6.41 2.262184709016671 
6.42 2.281365113260223 
6.43 2.3003173828935797 
6.44 2.319039622705572 
6.45 2.3375299604878204 
6.46 2.355786547221955 
6.47 2.3738075572645165 
6.48 2.391591188529518 
6.49 2.409135662668652 
6.5 2.426439225249126 
6.51 2.4435001459291006 
6.5200000000000005 2.4603167186307258 
6.53 2.476887261710745 
6.54 2.4932101181286592 
6.55 2.5092836556124287 
6.5600000000000005 2.5251062668216995 
6.57 2.540676369508536 
6.58 2.5559924066756454 
6.59 2.5710528467320737 
6.6000000000000005 2.5858561836463654 
6.61 2.6004009370971657 
6.62 2.6146856526212496 
6.63 2.6287089017589693 
6.640000000000001 2.642469282197096 
6.65 2.655965417909054 
6.66 2.669195959292518 
6.67 2.6821595833043754 
6.68 2.6948549935930277 
6.69 2.7072809206280257 
6.7 2.719436121827021 
6.71 2.7313193816800228 
6.72 2.7429295118709485 
6.73 2.754265351396454 
6.74 2.7653257666820332 
6.75 2.776109651695375 
6.76 2.7866159280569636 
6.7700000000000005 2.7968435451479188 
6.78 2.8067914802150544 
6.79 2.8164587384731536 
6.8 2.8258443532044466 
6.8100000000000005 2.8349473858552816 
6.82 2.84376692612998 
6.83 2.8523020920818625 
6.84 2.8605520302014473 
6.8500000000000005 2.868515915501798 
6.86 2.87619295160102 
6.87 2.8835823708019013 
6.88 2.89068343416868 
6.890000000000001 2.897495431600936 
6.9 2.904017681904604 
6.91 2.9102495328600884 
6.92 2.9161903612874864 
6.93 2.9218395731089064 
6.94 2.927196603407874 
6.95 2.932260916485822 
6.96 2.937032005915665 
6.97 2.941509394592435 
6.98 2.945692634780995 
6.99 2.9495813081608127 
7.0 2.9531750258677905 
7.01 2.956473428533153 
7.0200000000000005 2.9594761863193813 
7.03 2.9621829989531996 
7.04 2.9645935957556 
7.05 2.966707735668912 
7.0600000000000005 2.9685252072809045 
7.07 2.970045828845932 
7.08 2.9712694483031052 
7.09 2.9721959432914975 
7.1000000000000005 2.972825221162382 
7.11 2.9731572189884963 
7.12 2.973191903570335 
7.13 2.972929271439468 
7.140000000000001 2.97236934885889 
7.15 2.971512191820392 
7.16 2.9703578860389643 
7.17 2.968906546944223 
7.18 2.967158319668867 
7.19 2.965113379034168 
7.2 2.9627719295324857 
7.21 2.9601342053068183 
7.22 2.95720047012739 
7.23 2.953971017365275 
7.24 2.9504461699630578 
7.25 2.946626280402541 
7.26 2.9425117306694974 
7.2700000000000005 2.938102932215472 
7.28 2.933400325916636 
7.29 2.9284043820297003 
7.3 2.923115600144891 
7.3100000000000005 2.9175345091359883 
7.32 2.911661667107443 
7.33 2.9054976613385635 
7.34 2.8990431082247903 
7.3500000000000005 2.8922986532160557 
7.36 2.88526497075224 
7.37 2.877942764195729 
7.38 2.8703327657610758 
7.390000000000001 2.8624357364417827 
7.4 2.8542524659342003 
7.41 2.84578377255856 
7.42 2.837030503177143 
7.43 2.8279935331095922 
7.44 2.818673766045384 
7.45 2.809072133953458 
7.46 2.799189596989023 
7.47 2.7890271433975387 
7.48 2.7785857894158963 
7.49 2.767866579170793 
7.5 2.75687058457432 
7.51 2.745598905216774 
7.5200000000000005 2.7340526682566986 
7.53 2.7222330283081666 
7.54 2.710141167325324 
7.55 2.6977782944841917 
7.5600000000000005 2.6851456460617524 
7.57 2.672244485312321 
7.58 2.6590761023412215 
7.59 2.6456418139757774 
7.6000000000000005 2.6319429636336293 
7.61 2.6179809211883964 
7.62 2.603757082832688 
7.63 2.5892728709384873 
7.640000000000001 2.5745297339149125 
7.65 2.559529146063381 
7.66 2.5442726074301767 
7.67 2.5287616436564493 
7.68 2.5129978058256506 
7.69 2.4969826703084275 
7.7 2.480717838604985 
7.71 2.46420493718494 
7.72 2.447445617324674 
7.73 2.430441554942207 
7.74 2.413194450429607 
7.75 2.395706028482952 
7.76 2.3779780379298643 
7.7700000000000005 2.3600122515546254 
7.78 2.341810465920901 
7.79 2.323374501192087 
7.8 2.304706200949293 
7.8100000000000005 2.2858074320069863 
7.82 2.2666800842263117 
7.83 2.247326070326108 
7.84 2.2277473256916376 
7.8500000000000005 2.207945808181048 
7.86 2.1879234979295887 
7.87 2.1676823971516 
7.88 2.1472245299402926 
7.890000000000001 2.1265519420653387 
7.9 2.1056667007682988 
7.91 2.0845708945558985 
7.92 2.0632666329911795 
7.930000000000001 2.0417560464825444 
7.94 2.020041286070718 
7.95 1.9981245232136473 
7.96 1.9760079495693532 
7.97 1.9536937767767701 
7.98 1.9311842362345821 
7.99 1.9084815788780856 
8.0 1.8855880749540972 
8.01 1.8625060137939315 
8.02 1.8392377035844698 
8.03 1.8157854711373425 
8.040000000000001 1.792151661656251 
8.05 1.7683386385024487 
8.06 1.7443487829584066 
8.07 1.720184493989688 
8.08 1.6958481880050527 
8.09 1.6713422986148188 
8.1 1.6466692763875042 
8.11 1.6218315886047705 
8.120000000000001 1.5968317190146983 
8.13 1.5716721675834133 
8.14 1.5463554502450925 
8.15 1.5208840986503722 
8.16 1.4952606599131864 
8.17 1.4694876963560555 
8.18 1.443567785253858 
8.19 1.4175035185761042 
8.2 1.3912975027277419 
8.21 1.3649523582885175 
8.22 1.3384707197509207 
8.23 1.3118552352567374 
8.24 1.2851085663322375 
8.25 1.2582333876220244 
8.26 1.2312323866215735 
8.27 1.204108263408484 
8.28 1.176863730372474 
8.290000000000001 1.1495015119441432 
8.3 1.1220243443225328 
8.31 1.0944349752015072 
8.32 1.0667361634949877 
8.33 1.0389306790610624 
8.34 1.0110213024250037 
8.35 0.9830108245012175 
8.36 0.9549020463141541 
8.370000000000001 0.9266977787182084 
8.38 0.8984008421166364 
8.39 0.8700140661795176 
8.4 0.8415402895607902 
8.41 0.812982359614388 
8.42 0.7843431321095075 
8.43 0.755625470945033 
8.44 0.7268322478631498 
8.45 0.6979663421621719 
8.46 0.6690306404086144 
8.47 0.6400280361485396 
8.48 0.6109614296182051 
8.49 0.5818337274540415 
8.5 0.5526478424019924 
8.51 0.5234066930262413 
8.52 0.4941132034173584 
8.53 0.46477030289989346 
8.540000000000001 0.43538092573944576 
8.55 0.40594801084924037 
8.56 0.37647450149623896 
8.57 0.34696334500681564 
8.58 0.3174174924720268 
8.59 0.2878398984525044 
8.6 0.2582335206830026 
8.61 0.22860131977662634 
8.620000000000001 0.1989462589287729 
8.63 0.1692713036208146 
8.64 0.13957942132355317 
8.65 0.10987358120047519 
8.66 0.08015675381083817 
8.67 0.050431910812617144 
8.68 0.020702024665341316 
8.69 -0.009029931667149414 
8.700000000000001 -0.03876098501399834 
8.71 -0.06848816229464658 
8.72 -0.09820849081613861 
8.73 -0.12791899857038916 
8.74 -0.15761671453138149 
8.75 -0.1872986689522675 
8.76 -0.21696189366233998 
8.77 -0.2466034223638472 
8.78 -0.27622029092862016 
8.790000000000001 -0.3058095376944831 
8.8 -0.335368203761417 
8.81 -0.36489333328744733 
8.82 -0.39438197378422574 
8.83 -0.42383117641227624 
8.84 -0.45323799627587696 
8.85 -0.48259949271754715 
8.86 -0.5119127296121105 
8.870000000000001 -0.5411747756603053 
8.88 -0.5703827046819113 
8.89 -0.5995335959083665 
8.9 -0.6286245342748406 
8.91 -0.6576526107117391 
8.92 -0.6866149224356085 
8.93 -0.7155085732394115 
8.94 -0.7443306737821458 
8.950000000000001 -0.7730783418777754 
8.96 -0.8017487027834469 
8.97 -0.8303388894869619 
8.98 -0.8588460429934749 
8.99 -0.8872673126113912 
9.0 -0.9155998562374333 
9.01 -0.9438408406408489 
9.02 -0.971987441746732 
9.03 -1.0000368449184271 
9.040000000000001 -1.0279862452389916 
9.05 -1.0558328477916847 
9.06 -1.0835738679394564 
9.07 -1.1112065316034094 
9.08 -1.1387280755402043 
9.09 -1.166135747618382 
9.1 -1.1934268070935745 
9.11 -1.2205985248825766 
9.120000000000001 -1.2476481838362525 
9.13 -1.2745730790112482 
9.14 -1.3013705179404833 
9.15 -1.3280378209023962 
9.16 -1.3545723211889134 
9.17 -1.3809713653721183 
9.18 -1.4072323135695914 
9.19 -1.4333525397083975 
9.200000000000001 -1.459329431787689 
9.21 -1.4851603921399057 
9.22 -1.5108428376905378 
9.23 -1.5363742002164325 
9.24 -1.561751926602613 
9.25 -1.586973479097589 
9.26 -1.6120363355671286 
9.27 -1.6369379897464706 
9.28 -1.6616759514909485 
9.290000000000001 -1.6862477470250026 
9.3 -1.7106509191895558 
9.31 -1.7348830276877278 
9.32 -1.7589416493288623 
9.33 -1.7828243782708437 
9.34 -1.80652882626068 
9.35 -1.8300526228733258 
9.36 -1.853393415748723 
9.370000000000001 -1.8765488708270348 
9.38 -1.8995166725820494 
9.39 -1.9222945242527312 
9.4 -1.9448801480728943 
9.41 -1.9672712854989782 
9.42 -1.9894656974358993 
9.43 -2.0114611644609597 
9.44 -2.033255487045786 
9.450000000000001 -2.054846485776282 
9.46 -2.076232001570566 
9.47 -2.097409895894881 
9.48 -2.118378050977442 
9.49 -2.139134370020215 
9.5 -2.159676777408591 
9.51 -2.180003218918951 
9.52 -2.200111661924083 
9.53 -2.2200000955964425 
9.540000000000001 -2.2396665311092363 
9.55 -2.2591090018353017 
9.56 -2.2783255635437683 
9.57 -2.2973142945944787 
9.58 -2.316073296130152 
9.59 -2.334600692266266 
9.6 -2.352894630278648 
9.61 -2.3709532807887412 
9.620000000000001 -2.3887748379465434 
9.63 -2.40635751961119 
9.64 -2.423699567529167 
9.65 -2.4407992475101334 
9.66 -2.457654849600342 
9.67 -2.474264688253629 
9.68 -2.490627102499971 
9.69 -2.506740456111579 
9.700000000000001 -2.522603137766519 
9.71 -2.538213561209844 
9.72 -2.55357016541222 
9.73 -2.5686714147260226 
9.74 -2.5835157990389046 
9.75 -2.5981018339248054 
9.76 -2.6124280607923915 
9.77 -2.6264930470309147 
9.78 -2.6402953861534715 
9.790000000000001 -2.653833697937652 
9.8 -2.667106628563559 
9.81 -2.6801128507491914 
9.82 -2.6928510638831686 
9.83 -2.7053199941547925 
9.84 -2.7175183946814268 
9.85 -2.7294450456331845 
9.86 -2.7410987543549084 
9.870000000000001 -2.7524783554854384 
9.88 -2.763582711074144 
9.89 -2.7744107106947204 
9.9 -2.7849612715562286 
9.91 -2.7952333386113746 
9.92 -2.805225884662012 
9.93 -2.814937910461864 
9.94 -2.824368444816444 
9.950000000000001 -2.833516544680174 
9.96 -2.842381295250693 
9.97 -2.8509618100603293 
9.98 -2.8592572310647535 
9.99 -2.8672667287287776 
10.0 -2.87498950210931 
10.01 -2.8824247789354476 
10.02 -2.889571815685705 
10.03 -2.8964298976623617 
10.040000000000001 -2.9029983390629357 
10.05 -2.9092764830487607 
10.06 -2.91526370181067 
10.07 -2.9209593966317766 
10.08 -2.9263629979473444 
10.09 -2.931473965401745 
10.1 -2.936291787902493 
10.11 -2.9408159836713517 
10.120000000000001 -2.9450461002925157 
10.13 -2.948981714757847 
10.14 -2.952622433509179 
10.15 -2.9559678924776707 
10.16 -2.959017757120213 
10.17 -2.961771722452883 
10.18 -2.9642295130814427 
10.19 -2.9663908832288772 
10.200000000000001 -2.968255616759973 
10.21 -2.969823527202931 
10.22 -2.9710944577680136 
10.23 -2.972068281363223 
10.24 -2.9727449006070117 
10.25 -2.973124247838019 
10.26 -2.973206285121837 
10.27 -2.9729910042548067 
10.28 -2.972478426764835 
10.290000000000001 -2.9716686039092446 
10.3 -2.970561616669645 
10.31 -2.9691575757438384 
10.32 -2.967456621534747 
10.33 -2.9654589241363745 
10.34 -2.9631646833167955 
10.35 -2.960574128498181 
10.36 -2.957687518733853 
10.370000000000001 -2.954505142682384 
10.38 -2.9510273185787255 
10.39 -2.9472543942023903 
10.4 -2.9431867468426725 
10.41 -2.938824783260918 
10.42 -2.934168939649849 
10.43 -2.9292196815899483 
10.44 -2.9239775040028966 
10.450000000000001 -2.9184429311020845 
10.46 -2.91261651634019 
10.47 -2.906498842353834 
10.48 -2.9000905209053163 
10.49 -2.8933921928214423 
10.5 -2.886404527929438 
10.51 -2.8791282249899703 
10.52 -2.871564011627269 
10.53 -2.8637126442563674 
10.540000000000001 -2.855574908007459 
10.55 -2.8471516166473876 
10.56 -2.83844361249827 
10.57 -2.8294517663532646 
10.58 -2.8201769773894925 
10.59 -2.810620173078121 
10.6 -2.800782309091617 
10.61 -2.790664369208182 
10.620000000000001 -2.7802673652133714 
10.63 -2.7695923367989215 
10.64 -2.7586403514587774 
10.65 -2.747412504382347 
10.66 -2.7359099183449813 
10.67 -2.724133743595698 
10.68 -2.7120851577421594 
10.69 -2.6997653656329095 
10.700000000000001 -2.6871755992368933 
10.71 -2.674317117520259 
10.72 -2.661191206320463 
10.73 -2.6477991782176873 
10.74 -2.6341423724035815 
10.75 -2.6202221545473465 
10.76 -2.606039916659168 
10.77 -2.5915970769510164 
10.78 -2.5768950796948267 
10.790000000000001 -2.561935395078073 
10.8 -2.5467195190567504 
10.81 -2.5312489732057815 
10.82 -2.515525304566859 
10.83 -2.4995500854937442 
10.84 -2.4833249134950313 
10.85 -2.4668514110743995 
10.86 -2.4501312255683625 
10.870000000000001 -2.433166028981538 
10.88 -2.415957517819447 
10.89 -2.3985074129188653 
10.9 -2.3808174592757414 
10.91 -2.362889425870698 
10.92 -2.344725105492135 
10.93 -2.326326314556954 
10.94 -2.3076948929289163 
10.950000000000001 -2.2888327037346583 
10.96 -2.269741633177381 
10.97 -2.2504235903482313 
10.98 -2.230880507035393 
10.99 -2.211114337530913 
11.0 -2.1911270584352684 
11.01 -2.1709206684597135 
11.02 -2.1504971882264075 
11.03 -2.1298586600663536 
11.040000000000001 -2.1090071478151695 
11.05 -2.087944736606704 
11.06 -2.0666735326645256 
11.07 -2.045195663091303 
11.08 -2.023513275656095 
11.09 -2.0016285385795776 
11.1 -1.97954364031722 
11.11 -1.957260789340445 
11.120000000000001 -1.934782213915781 
11.13 -1.9121101618820389 
11.14 -1.8892469004255281 
11.15 -1.866194715853342 
11.16 -1.8429559133647277 
11.17 -1.8195328168205684 
11.18 -1.7959277685109996 
11.19 -1.7721431289211809 
11.200000000000001 -1.7481812764952511 
11.21 -1.7240446073984848 
11.22 -1.6997355352776775 
11.23 -1.6752564910197842 
11.24 -1.6506099225088313 
11.25 -1.6257982943811313 
11.26 -1.6008240877788205 
11.27 -1.5756898001017474 
11.28 -1.5503979447577345 
11.290000000000001 -1.52495105091124 
11.3 -1.4993516632304427 
11.31 -1.4736023416327777 
11.32 -1.4477056610289474 
11.33 -1.4216642110654316 
11.34 -1.3954805958655254 
11.35 -1.3691574337689292 
11.36 -1.342697357069917 
11.370000000000001 -1.3161030117541086 
11.38 -1.2893770572338734 
11.39 -1.2625221660823922 
11.4 -1.235541023766401 
11.41 -1.2084363283776474 
11.42 -1.1812107903630829 
11.43 -1.1538671322538212 
11.44 -1.1264080883928869 
11.450000000000001 -1.0988364046617833 
11.46 -1.0711548382059077 
11.47 -1.0433661571588377 
11.48 -1.0154731403655206 
11.49 -0.9874785771043918 
11.5 -0.9593852668084486 
11.51 -0.9311960187853096 
11.52 -0.9029136519362861 
11.53 -0.8745409944744946 
11.540000000000001 -0.8460808836420374 
11.55 -0.8175361654262809 
11.56 -0.7889096942752597 
11.57 -0.7602043328122335 
11.58 -0.7314229515494276 
11.59 -0.7025684286009839 
11.6 -0.6736436493951519 
11.61 -0.6446515063857482 
11.620000000000001 -0.6155948987629137 
11.63 -0.586476732163197 
11.64 -0.5572999183789928 
11.65 -0.5280673750673659 
11.66 -0.4987820254582869 
11.67 -0.4694467980623124 
11.68 -0.44006462637773597 
11.69 -0.4106384485972411 
11.700000000000001 -0.38117120731408405 
11.71 -0.3516658492278373 
11.72 -0.3221253248497216 
11.73 -0.29255258820755786 
11.74 -0.26295059655036634 
11.75 -0.2333223100526446 
11.76 -0.20367069151835213 
11.77 -0.17399870608463286 
11.78 -0.14430932092530357 
11.790000000000001 -0.11460550495413913 
11.8 -0.08489022852798353 
11.81 -0.05516646314971677 
11.82 -0.025437181171106944 
11.83 0.00429464450442241 
11.84 0.03402604071908018 
11.85 0.06375403435802098 
11.86 0.09347565264665414 
11.870000000000001 0.12318792344791875 
11.88 0.15288787555949482 
11.89 0.1825725390109211 
11.9 0.21223894536058957 
11.91 0.24188412799258713 
11.92 0.2715051224133549 
11.93 0.30109896654813484 
11.94 0.33066270103717493 
11.950000000000001 0.36019336953166264 
11.96 0.38968801898935734 
11.97 0.419143699969892 
11.98 0.4485574669297149 
11.99 0.47792637851664144 
12.0 0.507247497863987 
12.01 0.536517892884251 
12.02 0.5657346365623234 
12.030000000000001 0.5948948072481834 
12.040000000000001 0.6239954889490626 
12.05 0.6530337716210415 
12.06 0.6820067514600512 
12.07 0.710911531192252 
12.08 0.7397452203637579 
12.09 0.7685049356296797 
12.1 0.7971878010424571 
12.11 0.8257909483394513 
12.120000000000001 0.8543115172297684 
12.13 0.8827466556802863 
12.14 0.911093520200856 
12.15 0.9393492761286477 
12.16 0.9675110979116149 
12.17 0.9955761693910475 
12.18 1.0235416840831852 
12.19 1.051404845459863 
12.200000000000001 1.0791628672281626 
12.21 1.1068129736090389 
12.22 1.1343523996148952 
12.23 1.1617783913260806 
12.24 1.1890882061662789 
12.25 1.216279113176764 
12.26 1.243348393289494 
12.27 1.2702933395990152 
12.280000000000001 1.2971112576331507 
12.290000000000001 1.3237994656224452 
12.3 1.3503552947683402 
12.31 1.3767760895100505 
12.32 1.4030592077901194 
12.33 1.4292020213186216 
12.34 1.4552019158359895 
12.35 1.481056291374438 
12.36 1.5067625625179586 
12.370000000000001 1.5323181586608587 
12.38 1.5577205242648202 
12.39 1.5829671191144512 
12.4 1.6080554185713059 
12.41 1.632982913826345 
12.42 1.6577471121508163 
12.43 1.6823455371455236 
12.44 1.7067757289884664 
12.450000000000001 1.7310352446808186 
12.46 1.7551216582912272 
12.47 1.7790325611984033 
12.48 1.8027655623319818 
12.49 1.8263182884116267 
12.5 1.8496883841843572 
12.51 1.872873512660071 
12.52 1.8958713553452418 
12.530000000000001 1.9186796124747656 
12.540000000000001 1.9412960032419362 
12.55 1.9637182660265238 
12.56 1.9859441586209352 
12.57 2.0079714584544326 
12.58 2.0297979628153886 
12.59 2.0514214890715556 
12.6 2.0728398748883277 
12.61 2.0940509784449715 
12.620000000000001 2.1150526786488077 
12.63 2.135842875347317 
12.64 2.156419489538155 
12.65 2.176780463577049 
12.66 2.1969237613835633 
12.67 2.2168473686447028 
12.68 2.236549293016344 
12.69 2.2560275643224688 
12.700000000000001 2.2752802347521777 
12.71 2.2943053790544723 
12.72 2.3131010947307757 
12.73 2.3316655022251846 
12.74 2.349996745112419 
12.75 2.3680929902834658 
12.76 2.385952428128889 
12.77 2.4035732727197856 
12.780000000000001 2.420953761986382 
12.790000000000001 2.438092157894234 
12.8 2.4549867466180335 
12.81 2.4716358387129866 
12.82 2.4880377692837583 
12.83 2.5041908981509593 
12.84 2.5200936100151643 
12.85 2.5357443146184386 
12.86 2.5511414469033644 
12.870000000000001 2.566283467169544 
12.88 2.5811688612275687 
12.89 2.595796140550438 
12.9 2.6101638424224083 
12.91 2.6242705300852656 
12.92 2.638114792881999 
12.93 2.651695246397866 
12.94 2.6650105325988314 
12.950000000000001 2.678059319967372 
12.96 2.6908403036356248 
12.97 2.703352205515873 
12.98 2.715593774428356 
12.99 2.727563786226383 
13.0 2.73926104391875 
13.01 2.750684377789435 
13.02 2.7618326455145703 
13.030000000000001 2.772704732276674 
13.040000000000001 2.783299550876129 
13.05 2.7936160418399054 
13.06 2.803653173527503 
13.07 2.813409942234118 
13.08 2.82288537229101 
13.09 2.8320785161630693 
13.1 2.84098845454357 
13.11 2.849614296446099 
13.120000000000001 2.857955179293654 
13.13 2.866010269004901 
13.14 2.873778760077582 
13.15 2.881259875669062 
13.16 2.888452867674018 
13.17 2.8953570167992417 
13.18 2.9019716326355756 
13.19 2.908296053726947 
13.200000000000001 2.9143296476365177 
13.21 2.9200718110099246 
13.22 2.9255219696356156 
13.23 2.93067957850227 
13.24 2.9355441218532996 
13.25 2.940115113238422 
13.26 2.9443920955623084 
13.27 2.9483746411302905 
13.280000000000001 2.95206235169113 
13.290000000000001 2.9554548584768447 
13.3 2.9585518222395826 
13.31 2.9613529332855477 
13.32 2.96385791150597 
13.33 2.9660665064051153 
13.34 2.9679784971253342 
13.35 2.9695936924691475 
13.36 2.970911930918367 
13.370000000000001 2.9719330806502464 
13.38 2.9726570395506635 
13.39 2.9730837352243316 
13.4 2.9732131250020384 
13.41 2.9730451959449145 
13.42 2.9725799648457256 
13.43 2.971817478227194 
13.44 2.9707578123373457 
13.450000000000001 2.969401073141887 
13.46 2.9677473963136065 
13.47 2.9657969472188093 
13.48 2.9635499209007796 
13.49 2.9610065420602765 
13.5 2.9581670650330643 
13.51 2.95503177376448 
13.52 2.9516009817810374 
13.530000000000001 2.947875032159076 
13.540000000000001 2.943854297490453 
13.55 2.9395391798452852 
13.56 2.9349301107317407 
13.57 2.93002755105289 
13.58 2.924831991060615 
13.59 2.9193439503065863 
13.6 2.913563977590305 
13.61 2.9074926509042265 
13.620000000000001 2.90113057737596 
13.63 2.894478393207557 
13.64 2.8875367636118905 
13.65 2.8803063827461353 
13.66 2.8727879736423527 
13.67 2.864982288135188 
13.68 2.856890106786687 
13.69 2.848512238808241 
13.700000000000001 2.8398495219796667 
13.71 2.830902822565428 
13.72 2.8216730352280104 
13.73 2.8121610829384567 
13.74 2.8023679168840685 
13.75 2.792294516373291 
13.76 2.78194188873778 
13.77 2.7713110692316727 
13.780000000000001 2.7604031209280606 
13.790000000000001 2.749219134612684 
13.8 2.7377602286748544 
13.81 2.7260275489956163 
13.82 2.7140222688331606 
13.83 2.7017455887054993 
13.84 2.689198736270415 
13.85 2.676382966202695 
13.86 2.6632995600686664 
13.870000000000001 2.6499498261980396 
13.88 2.6363350995530777 
13.89 2.622456741595099 
13.9 2.6083161401483337 
13.91 2.5939147092611434 
13.92 2.5792538890646153 
13.93 2.5643351456285517 
13.94 2.549159970814864 
13.950000000000001 2.533729882128388 
13.96 2.518046422565133 
13.97 2.502111160457987 
13.98 2.485925689319881 
13.99 2.469491627684441 
14.0 2.452810618944135 
14.01 2.435884331185937 
14.02 2.4187144570245174 
14.030000000000001 2.4013027134329836 
14.040000000000001 2.3836508415711855 
14.05 2.3657606066115995 
14.06 2.3476337975628128 
14.07 2.329272227090625 
14.08 2.3106777313367814 
14.09 2.2918521697353627 
14.1 2.272797424826841 
14.11 2.2535154020698283 
14.120000000000001 2.2340080296505316 
14.13 2.214277258289937 
14.14 2.1943250610487386 
14.15 2.174153433130033 
14.16 2.1537643916798035 
14.17 2.1331599755852033 
14.18 2.112342245270672 
14.19 2.0913132824918934 
14.200000000000001 2.0700751901276204 
14.21 2.048630091969392 
14.22 2.026980132509152 
14.23 2.005127476724806 
14.24 1.9830743098637218 
14.25 1.9608228372242074 
14.26 1.938375283934984 
14.27 1.9157338947326743 
14.280000000000001 1.892900933737331 
14.290000000000001 1.8698786842260262 
14.3 1.8466694484045258 
14.31 1.8232755471770712 
14.32 1.79969931991429 
14.33 1.7759431242192618 
14.34 1.7520093356917594 
14.35 1.727900347690691 
14.36 1.7036185710947653 
14.370000000000001 1.6791664340614076 
14.38 1.6545463817839448 
14.39 1.6297608762470872 
14.4 1.6048123959807346 
14.41 1.579703435812123 
14.42 1.5544365066163455 
14.43 1.5290141350652657 
14.44 1.5034388633748537 
14.450000000000001 1.4777132490509657 
14.46 1.4518398646335962 
14.47 1.4258212974396258 
14.48 1.3996601493040919 
14.49 1.3733590363200072 
14.5 1.3469205885767526 
14.51 1.3203474498970702 
14.52 1.2936422775726841 
14.530000000000001 1.2668077420985724 
14.540000000000001 1.2398465269059207 
14.55 1.2127613280937801 
14.56 1.1855548541594614 
14.57 1.1582298257276857 
14.58 1.1307889752785256 
14.59 1.1032350468741587 
14.6 1.0755707958844638 
14.61 1.0477989887114865 
14.620000000000001 1.0199224025128009 
14.63 0.9919438249237965 
14.64 0.9638660537789169 
14.65 0.9356918968318784 
14.66 0.9074241714748974 
14.67 0.8790657044569532 
14.68 0.8506193316011157 
14.69 0.8220878975209651 
14.700000000000001 0.7934742553361334 
14.71 0.7647812663869944 
14.72 0.7360117999485323 
14.73 0.7071687329434164 
14.74 0.6782549496543115 
14.75 0.6492733414354519 
14.76 0.620226806423508 
14.77 0.5911182492477757 
14.780000000000001 0.5619505807397155 
14.790000000000001 0.532726717641872 
14.8 0.5034495823162016 
14.81 0.47412210245183956 
14.82 0.4447472107723328 
14.83 0.4153278447423702 
14.84 0.38586694627403884 
14.85 0.35636746143263476 
14.86 0.3268323401420593 
14.870000000000001 0.29726453588982904 
14.88 0.26766700543172944 
14.89 0.23804270849614176 
14.9 0.2083946074880727 
14.91 0.17872566719291644 
14.92 0.14903885447997844 
14.93 0.1193371380057911 
14.94 0.08962348791725046 
14.950000000000001 0.05990087555460409 
14.96 0.0301722731543195 
14.97 0.00044065355186296423 
14.98 -0.029291010115581547 
14.99 -0.059019744706423585 
15.0 -0.08874257737197794 
15.01 -0.11845653585374699 
15.02 -0.1481586487806441 
15.030000000000001 -0.17784594596612827 
15.040000000000001 -0.20751545870522028 
15.05 -0.23716422007137075 
15.06 -0.2667892652131503 
15.07 -0.2963876316507321 
15.08 -0.32595635957213775 
15.09 -0.3554924921292156 
15.1 -0.3849930757333232 
15.11 -0.414455160350684 
15.120000000000001 -0.4438757997973879 
15.13 -0.4732520520340073 
15.14 -0.5025809794597986 
15.15 -0.5318596492064601 
15.16 -0.5610851334314159 
15.17 -0.5902545096105978 
15.18 -0.6193648608306958 
15.19 -0.6484132760808463 
15.200000000000001 -0.6773968505437314 
15.21 -0.7063126858860577 
15.22 -0.7351578905483872 
15.23 -0.7639295800342915 
15.24 -0.7926248771987982 
15.25 -0.8212409125361034 
15.26 -0.8497748244665203 
15.27 -0.8782237596226338 
15.280000000000001 -0.9065848731346358 
15.290000000000001 -0.934855328914809 
15.3 -0.9630322999411344 
15.31 -0.9911129685399899 
15.32 -1.0190945266679161 
15.33 -1.046974176192418 
15.34 -1.0747491291717763 
15.35 -1.102416608133839 
15.36 -1.1299738463537654 
15.370000000000001 -1.1574180881306984 
15.38 -1.18474658906333 
15.39 -1.211956616324341 
15.4 -1.23904544893368 
15.41 -1.26601037803066 
15.42 -1.292848707144842 
15.43 -1.3195577524656799 
15.44 -1.346134843110899 
15.450000000000001 -1.3725773213935824 
15.46 -1.398882543087937 
15.47 -1.4250478776937143 
15.48 -1.4510707086992582 
15.49 -1.4769484338431538 
15.5 -1.5026784653744512 
15.51 -1.5282582303114391 
15.52 -1.55368517069894 
15.530000000000001 -1.5789567438641046 
15.540000000000001 -1.6040704226706755 
15.55 -1.6290236957717001 
15.56 -1.653814067860663 
15.57 -1.6784390599210135 
15.58 -1.7028962094740665 
15.59 -1.7271830708252476 
15.6 -1.7512972153086606 
15.610000000000001 -1.7752362315299521 
15.620000000000001 -1.7989977256074494 
15.63 -1.8225793214115455 
15.64 -1.8459786608023114 
15.65 -1.8691934038653077 
15.66 -1.8922212291455736 
15.67 -1.9150598338797704 
15.68 -1.9377069342264572 
15.69 -1.9601602654944719 
15.700000000000001 -1.9824175823693984 
15.71 -2.004476659138097 
15.72 -2.0263352899112737 
15.73 -2.047991288844066 
15.74 -2.069442490354628 
15.75 -2.0906867493406844 
15.76 -2.11172194139404 
15.77 -2.1325459630130177 
15.780000000000001 -2.15315673181281 
15.790000000000001 -2.1735521867337124 
15.8 -2.193730288247229 
15.81 -2.2136890185600233 
15.82 -2.233426381815696 
15.83 -2.25294040429437 
15.84 -2.272229134610059 
15.85 -2.2912906439058047 
15.860000000000001 -2.310123026046562 
15.870000000000001 -2.328724397809811 
15.88 -2.347092899073876 
15.89 -2.365226693003938 
15.9 -2.3831239662357153 
15.91 -2.400782929056799 
15.92 -2.418201815585623 
15.93 -2.4353788839480495 
15.94 -2.452312416451557 
15.950000000000001 -2.469000719757006 
15.96 -2.485442125047973 
15.97 -2.50163498819763 
15.98 -2.5175776899331566 
15.99 -2.533268635997664 
16.0 -2.5487062573096217 
16.01 -2.5638890101197633 
16.02 -2.57881537616546 
16.03 -2.5934838628225463 
16.04 -2.607893003254579 
16.05 -2.622041356559524 
16.06 -2.6359275079138396 
16.07 -2.6495500687139626 
16.080000000000002 -2.6629076767151654 
16.09 -2.675998996167779 
16.1 -2.6888227179507673 
16.11 -2.7013775597026393 
16.12 -2.7136622659496807 
16.13 -2.7256756082315055 
16.14 -2.737416385223896 
16.15 -2.7488834228589365 
16.16 -2.7600755744424195 
16.17 -2.7709917207685137 
16.18 -2.781630770231683 
16.19 -2.7919916589358476 
16.2 -2.8020733508007702 
16.21 -2.811874837665666 
16.22 -2.8213951393900167 
16.23 -2.830633303951583 
16.240000000000002 -2.8395884075416076 
16.25 -2.8482595546571936 
16.26 -2.8566458781908555 
16.27 -2.8647465395172285 
16.28 -2.872560728576931 
16.29 -2.880087663957568 
16.3 -2.8873265929718746 
16.31 -2.8942767917329815 
16.32 -2.9009375652268043 
16.330000000000002 -2.9073082473815446 
16.34 -2.9133882011342953 
16.35 -2.919176818494748 
16.36 -2.9246735206059906 
16.37 -2.9298777578023922 
16.38 -2.9347890096645703 
16.39 -2.9394067850714314 
16.4 -2.9437306222492827 
16.41 -2.94776008881801 
16.42 -2.9514947818343136 
16.43 -2.9549343278320044 
16.44 -2.9580783828593495 
16.45 -2.9609266325134658 
16.46 -2.9634787919717613 
16.47 -2.9657346060204173 
16.48 -2.967693849079908 
16.490000000000002 -2.9693563252275608 
16.5 -2.9707218682171463 
16.51 -2.9717903414955034 
16.52 -2.9725616382161943 
16.53 -2.9730356812501904 
16.54 -2.9732124231935826 
16.55 -2.9730918463723244 
16.56 -2.9726739628439978 
16.57 -2.9719588143966065 
16.580000000000002 -2.9709464725443997 
16.59 -2.9696370385207187 
16.6 -2.968030643267875 
16.61 -2.9661274474240553 
16.62 -2.9639276413072575 
16.63 -2.9614314448962604 
16.64 -2.9586391078086254 
16.65 -2.955550909275734 
16.66 -2.9521671581148654 
16.67 -2.9484881926983166 
16.68 -2.9445143809195633 
16.69 -2.940246120156472 
16.7 -2.935683837231562 
16.71 -2.9308279883693236 
16.72 -2.9256790591505966 
16.73 -2.9202375644640126 
16.740000000000002 -2.9145040484545053 
16.75 -2.908479084468898 
16.76 -2.902163274998568 
16.77 -2.8955572516192 
16.78 -2.888661674927626 
16.79 -2.8814772344757698 
16.8 -2.8740046487016886 
16.81 -2.8662446648577333 
16.82 -2.8581980589358214 
16.830000000000002 -2.8498656355898397 
16.84 -2.841248228055179 
16.85 -2.832346698065412 
16.86 -2.8231619357661195 
16.87 -2.8136948596258775 
16.88 -2.8039464163444108 
16.89 -2.793917580757924 
16.9 -2.7836093557416177 
16.91 -2.773022772109404 
16.92 -2.7621588885108244 
16.93 -2.751018791325185 
16.94 -2.739603594552921 
16.95 -2.727914439704197 
16.96 -2.715952495684757 
16.97 -2.703718958679035 
16.98 -2.6912150520305365 
16.990000000000002 -2.678442026119507 
17.0 -2.665401158237893 
17.01 -2.652093752461616 
17.02 -2.638521139520163 
17.03 -2.624684676663518 
17.04 -2.610585747526437 
17.05 -2.5962257619900844 
17.06 -2.5816061560410466 
17.07 -2.5667283916277364 
17.080000000000002 -2.5515939565141967 
17.09 -2.5362043641313265 
17.1 -2.5205611534255397 
17.11 -2.5046658887048707 
17.12 -2.4885201594825466 
17.13 -2.4721255803180338 
17.14 -2.455483790655587 
17.150000000000002 -2.438596454660304 
17.16 -2.4214652610517122 
17.17 -2.404091922934896 
17.18 -2.38647817762919 
17.19 -2.3686257864944458 
17.2 -2.3505365347549003 
17.21 -2.3322122313206535 
17.22 -2.3136547086067782 
17.23 -2.2948658223500815 
17.240000000000002 -2.2758474514235316 
17.25 -2.2566014976483726 
17.26 -2.2371298856039434 
17.27 -2.217434562435223 
17.28 -2.197517497658115 
17.29 -2.1773806829624993 
17.3 -2.1570261320130655 
17.31 -2.136455880247946 
17.32 -2.115671984675176 
17.330000000000002 -2.094676523666992 
17.34 -2.073471596752 
17.35 -2.0520593244052194 
17.36 -2.0304418478360424 
17.37 -2.008621328774111 
17.38 -1.9865999492531474 
17.39 -1.9643799113927531 
17.400000000000002 -1.9419634371781975 
17.41 -1.9193527682382217 
17.42 -1.8965501656208772 
17.43 -1.8735579095674237 
17.44 -1.8503782992843067 
17.45 -1.827013652713238 
17.46 -1.803466306299404 
17.47 -1.779738614757824 
17.48 -1.7558329508378787 
17.490000000000002 -1.7317517050860387 
17.5 -1.707497285606812 
17.51 -1.683072117821934 
17.52 -1.6584786442278294 
17.53 -1.6337193241513628 
17.54 -1.6087966335039094 
17.55 -1.5837130645337651 
17.56 -1.558471125576924 
17.57 -1.5330733408062465 
17.580000000000002 -1.5075222499790453 
17.59 -1.4818204081831106 
17.6 -1.4559703855812038 
17.61 -1.4299747671540437 
17.62 -1.4038361524418097 
17.63 -1.377557155284191 
17.64 -1.3511404035590044 
17.650000000000002 -1.3245885389194085 
17.66 -1.2979042165297408 
17.67 -1.2710901048000034 
17.68 -1.244148885119024 
17.69 -1.2170832515863204 
17.7 -1.1898959107426905 
17.71 -1.1625895812995632 
17.72 -1.1351669938671274 
17.73 -1.1076308906812742 
17.740000000000002 -1.0799840253293755 
17.75 -1.0522291624749276 
17.76 -1.0243690775810868 
17.77 -0.9964065566331258 
17.78 -0.9683443958598378 
17.79 -0.9401854014539147 
17.8 -0.9119323892913315 
17.81 -0.8835881846497602 
17.82 -0.8551556219260449 
17.830000000000002 -0.8266375443527644 
17.84 -0.7980368037139108 
17.85 -0.7693562600597145 
17.86 -0.7405987814206402 
17.87 -0.7117672435205874 
17.88 -0.68286452948932 
17.89 -0.6538935295741556 
17.900000000000002 -0.6248571408509431 
17.91 -0.5957582669343582 
17.92 -0.5665998176875434 
17.93 -0.5373847089311249 
17.94 -0.5081158621516323 
17.95 -0.478796204209353 
17.96 -0.4494286670456482 
17.97 -0.42001618738976154 
17.98 -0.3905617064651482 
17.990000000000002 -0.3610681696953554 
18.0 -0.33153852640948217 
18.01 -0.3019757295472492 
18.02 -0.27238273536370716 
18.03 -0.24276250313361356 
18.04 -0.213117994855508 
18.05 -0.18345217495551466 
18.06 -0.15376800999090207 
18.07 -0.12406846835342997 
18.080000000000002 -0.09435651997251257 
18.09 -0.0646351360182281 
18.1 -0.03490728860420425 
18.11 -0.005175950490409292 
18.12 0.024555905214121425 
18.13 0.05428530534859391 
18.14 0.08400927699776914 
18.150000000000002 0.11372484778925207 
18.16 0.14342904619072647 
18.17 0.1731189018071056 
18.18 0.2027914456775693 
18.19 0.23244371057245752 
18.2 0.262072731289991 
18.21 0.2916755449527886 
18.22 0.3212491913041531 
18.23 0.3507907130040939 
18.240000000000002 0.38029715592505897 
18.25 0.40976556944734477 
18.26 0.43919300675415596 
18.27 0.46857652512628467 
18.28 0.4979131862363799 
18.29 0.5272000564427778 
18.3 0.5564342070828633 
18.31 0.5856127147659341 
18.32 0.6147326616655373 
18.330000000000002 0.6437911358112495 
18.34 0.6727852313798713 
18.35 0.7017120489860077 
18.36 0.7305686959720036 
18.37 0.7593522866972074 
18.38 0.788059942826533 
18.39 0.8166887936182904 
18.400000000000002 0.8452359762112577 
18.41 0.8736986359109647 
18.42 0.9020739264751606 
18.43 0.9303590103984346 
18.44 0.9585510591959654 
18.45 0.9866472536863665 
18.46 1.0146447842736024 
18.47 1.042540851227945 
18.48 1.0703326649659461 
18.490000000000002 1.0980174463293917 
18.5 1.1255924268632156 
18.51 1.153054849092344 
18.52 1.180401966797439 
18.53 1.2076310452895191 
18.54 1.2347393616834261 
18.55 1.261724205170111 
18.56 1.288582877287712 
18.57 1.3153126921913996 
18.580000000000002 1.3419109769219586 
18.59 1.3683750716730807 
18.6 1.3947023300573442 
18.61 1.42089011937085 
18.62 1.4469358208564902 
18.63 1.4728368299658203 
18.64 1.4985905566195137 
18.650000000000002 1.5241944254663664 
18.66 1.5496458761408305 
18.67 1.5749423635190476 
18.68 1.6000813579733606 
18.69 1.6250603456252728 
18.7 1.649876828596835 
18.71 1.6745283252604304 
18.72 1.6990123704869353 
18.73 1.7233265158922304 
18.740000000000002 1.7474683300820368 
18.75 1.7714353988950537 
18.76 1.7952253256443724 
18.77 1.8188357313571428 
18.78 1.8422642550124688 
18.79 1.8655085537775087 
18.8 1.8885663032417561 
18.81 1.9114351976494792 
18.82 1.934112950130295 
18.830000000000002 1.9565972929278528 
18.84 1.9788859776266103 
18.85 2.0009767753766714 
18.86 2.0228674771166695 
18.87 2.0445558937946733 
18.88 2.0660398565870888 
18.89 2.0873172171155394 
18.900000000000002 2.108385847661704 
18.91 2.1292436413800853 
18.92 2.1498885125086917 
18.93 2.170318396577615 
18.94 2.1905312506154733 
18.95 2.210525053353707 
18.96 2.230297805428703 
18.97 2.2498475295817317 
18.98 2.269172270856669 
18.990000000000002 2.2882700967954905 
19.0 2.3071390976315183 
19.01 2.3257773864803926 
19.02 2.34418309952876 
19.03 2.362354396220654 
19.04 2.380289459441548 
19.05 2.397986495700066 
19.06 2.415443735307329 
19.07 2.4326594325539244 
19.080000000000002 2.449631865884474 
19.09 2.4663593380697884 
19.1 2.4828401763765884 
19.11 2.499072732734777 
19.12 2.515055383902246 
19.13 2.530786531627197 
19.14 2.5462646028079674 
19.150000000000002 2.561488049650337 
19.16 2.5764553498223077 
19.17 2.591165006606335 
19.18 2.605615549048999 
19.19 2.619805532108097 
19.2 2.6337335367971484 
19.21 2.6473981703272904 
19.22 2.6607980662465573 
19.23 2.673931884576524 
19.240000000000002 2.686798311946302 
19.25 2.6993960617238772 
19.26 2.7117238741447687 
19.27 2.723780516438008 
19.28 2.7355647829494134 
19.29 2.7470754952621537 
19.3 2.7583115023145894 
19.31 2.769271680515379 
19.32 2.779954933855836 
19.330000000000002 2.7903601940195286 
19.34 2.8004864204891113 
19.35 2.8103326006503764 
19.36 2.8198977498935123 
19.37 2.829180911711566 
19.38 2.838181157796091 
19.39 2.8468975881299796 
19.400000000000002 2.855329331077462 
19.41 2.86347554347127 
19.42 2.8713354106969526 
19.43 2.878908146774337 
19.44 2.886192994436126 
19.45 2.8931892252036246 
19.46 2.8998961394595852 
19.47 2.9063130665181722 
19.48 2.912439364692027 
19.490000000000002 2.918274421356437 
19.5 2.9238176530105986 
19.51 2.929068505335966 
19.52 2.9340264532516818 
19.53 2.9386910009670864 
19.54 2.9430616820312956 
19.55 2.9471380593798444 
19.56 2.9509197253783954 
19.57 2.9544063018635005 
19.580000000000002 2.9575974401804164 
19.59 2.9604928212179704 
19.6 2.9630921554404717 
19.61 2.965395182916664 
19.62 2.9674016733457194 
19.63 2.9691114260802665 
19.64 2.970524270146457 
19.650000000000002 2.971640064261061 
19.66 2.972458696845598 
19.67 2.972980086037491 
19.68 2.9732041796982553 
19.69 2.973130955418712 
19.7 2.9727604205212272 
19.71 2.9720926120589826 
19.72 2.9711275968122677 
19.73 2.969865471281803 
19.740000000000002 2.9683063616790895 
19.75 2.9664504239137885 
19.76 2.96429784357813 
19.77 2.961848835928354 
19.78 2.959103645863184 
19.79 2.956062547899339 
19.8 2.9527258461440815 
19.81 2.9490938742648063 
19.82 2.9451669954556747 
19.830000000000002 2.940945602401295 
19.84 2.9364301172374554 
19.85 2.931620991508909 
19.86 2.9265187061242206 
19.87 2.9211237713076774 
19.88 2.9154367265482652 
19.89 2.9094581405457207 
19.900000000000002 2.903188611153662 
19.91 2.8966287653198037 
19.92 2.8897792590232627 
19.93 2.8826407772089606 
19.94 2.8752140337191303 
19.95 2.8674997712219317 
19.96 2.859498761137186 
19.97 2.8512118035592344 
19.98 2.842639727176929 
19.990000000000002 2.833783389190764 
20.0 2.824643675227158 
20.01 2.815221499249892 
20.02 2.8055178034687107 
20.03 2.795533558245106 
20.04 2.7852697619952806 
20.05 2.774727441090306 
20.06 2.7639076497534876 
20.07 2.7528114699549424 
20.080000000000002 2.741440011303404 
20.09 2.7297944109352605 
20.1 2.717875833400845 
20.11 2.7056854705479783 
20.12 2.693224541402787 
20.13 2.6804942920478014 
20.14 2.6674959954973496 
20.150000000000002 2.6542309515702533 
20.16 2.6407004867598523 
20.17 2.6269059541013515 
20.18 2.6128487330365218 
20.19 2.5985302292757546 
20.2 2.5839518746574948 
20.21 2.5691151270050554 
20.22 2.5540214699808375 
20.23 2.5386724129379656 
20.240000000000002 2.523069490769353 
20.25 2.5072142637542147 
20.26 2.4911083174020394 
20.27 2.4747532622940405 
20.28 2.4581507339220994 
20.29 2.4413023925252184 
20.3 2.424209922923497 
20.31 2.406875034349651 
20.32 2.3892994602780924 
20.330000000000002 2.3714849582515822 
20.34 2.353433309705478 
20.35 2.335146319789591 
20.36 2.316625817187674 
20.37 2.2978736539345537 
20.38 2.278891705230928 
20.39 2.2596818692558496 
20.400000000000002 2.240246066976907 
20.41 2.2205862419581326 
20.42 2.200704360165645 
20.43 2.1806024097710544 
20.44 2.1602824009526493 
20.45 2.1397463656943785 
20.46 2.1189963575826543 
20.47 2.0980344516009963 
20.48 2.076862743922534 
20.490000000000002 2.0554833517003925 
20.5 2.0338984128559785 
20.51 2.0121100858651886 
20.52 1.990120549542565 
20.53 1.9679320028234153 
20.54 1.9455466645439212 
20.55 1.9229667732192561 
20.56 1.9001945868197363 
20.57 1.8772323825450246 
20.580000000000002 1.8540824565964136 
20.59 1.8307471239472064 
20.6 1.8072287181112219 
20.61 1.7835295909094453 
20.62 1.7596521122348476 
20.63 1.7355986698153982 
20.64 1.7113716689752947 
20.650000000000002 1.686973532394432 
20.66 1.6624066998661362 
20.67 1.6376736280531883 
20.68 1.6127767902421584 
20.69 1.5877186760960806 
20.7 1.5625017914054877 
20.71 1.5371286578378347 
20.72 1.5116018126853341 
20.73 1.485923808611229 
20.740000000000002 1.4600972133945287 
20.75 1.4341246096732325 
20.76 1.4080085946860688 
20.77 1.381751780012773 
20.78 1.3553567913129319 
20.79 1.3288262680634197 
20.8 1.3021628632944529 
20.81 1.2753692433242887 
20.82 1.2484480874925963 
20.830000000000002 1.2214020878925245 
20.84 1.194233949101495 
20.85 1.1669463879107471 
20.86 1.1395421330536601 
20.87 1.1120239249328832 
20.88 1.0843945153462964 
20.89 1.056656667211834 
20.900000000000002 1.028813154291195 
20.91 1.0008667609124682 
20.92 0.972820281691703 
20.93 0.9446765212534494 
20.94 0.9164382939502983 
20.95 0.8881084235814483 
20.96 0.859689743110328 
20.97 0.8311850943813024 
20.98 0.8025973278354905 
20.990000000000002 0.7739293022257241 
21.0 0.745183884330674 
21.01 0.7163639486681752 
21.02 0.6874723772077778 
21.03 0.6585120590825512 
21.04 0.6294858903001745 
21.05 0.6003967734533378 
21.06 0.5712476174294846 
21.07 0.5420413371199266 
21.080000000000002 0.5127808531283562 
21.09 0.4834690914787889 
21.1 0.4541089833229634 
21.11 0.42470346464722847 
21.12 0.39525547597894717 
21.13 0.3657679620924465 
21.14 0.3362438717145421 
21.150000000000002 0.30668615722966863 
21.16 0.2770977743846431 
21.17 0.24748168199309317 
21.18 0.21784084163957798 
21.19 0.18817821738343227 
21.2 0.15849677546236288 
21.21 0.12879948399582747 
21.22 0.09908931268822502 
21.23 0.0693692325319279 
21.240000000000002 0.0396422155101851 
21.25 0.009911234299926353 
21.26 -0.01982073802550304 
21.27 -0.04955072829364711 
21.28 -0.07927576353025394 
21.29 -0.10899287125657066 
21.3 -0.1386990797865888 
21.31 -0.16839141852421044 
21.32 -0.1980669182603054 
21.330000000000002 -0.22772261146962955 
21.34 -0.25735553260757493 
21.35 -0.2869627184067218 
21.36 -0.3165412081731627 
21.37 -0.3460880440825698 
21.38 -0.3756002714759744 
21.39 -0.4050749391552306 
21.400000000000002 -0.43450909967813256 
21.41 -0.4638998096531564 
21.42 -0.49324413003379686 
21.43 -0.5225391264124694 
21.44 -0.5517818693139483 
21.45 -0.5809694344883126 
21.46 -0.6100989032033677 
21.47 -0.6391673625365164 
21.48 -0.6681719056660493 
21.490000000000002 -0.6971096321618236 
21.5 -0.7259776482753045 
21.51 -0.7547730672289372 
21.52 -0.7834930095048225 
21.53 -0.8121346031326659 
21.54 -0.8406949839769727 
21.55 -0.8691712960234586 
21.56 -0.8975606916646491 
21.57 -0.9258603319846379 
21.580000000000002 -0.954067387042976 
21.59 -0.9821790361576632 
21.6 -1.0101924681872145 
21.61 -1.0381048818117713 
21.62 -1.0659134858132315 
21.63 -1.0936154993543685 
21.64 -1.1212081522569133 
21.650000000000002 -1.1486886852785694 
21.66 -1.1760543503889351 
21.67 -1.203302411044304 
21.68 -1.230430142461317 
21.69 -1.257434831889439 
21.7 -1.284313778882231 
21.71 -1.3110642955673926 
21.72 -1.3376837069155472 
21.73 -1.364169351007743 
21.740000000000002 -1.3905185793016421 
21.75 -1.4167287568963727 
21.76 -1.4427972627960168 
21.77 -1.4687214901717085 
21.78 -1.4944988466223135 
21.79 -1.5201267544336678 
21.8 -1.545602650836347 
21.81 -1.5709239882619404 
21.82 -1.5960882345978065 
21.830000000000002 -1.6210928734402819 
21.84 -1.6459354043463195 
21.85 -1.6706133430835308 
21.86 -1.695124221878607 
21.87 -1.7194655896640938 
21.88 -1.7436350123234976 
21.89 -1.7676300729346932 
21.900000000000002 -1.7914483720116157 
21.91 -1.8150875277442056 
21.92 -1.838545176236589 
21.93 -1.8618189717434646 
21.94 -1.8849065869046766 
21.95 -1.9078057129779482 
21.96 -1.930514060069755 
21.97 -1.9530293573643112 
21.98 -1.9753493533506497 
21.990000000000002 -1.997471816047772 
22.0 -2.0193945332278442 
22.01 -2.041115312637417 
22.02 -2.0626319822166495 
22.03 -2.083942390316514 
22.04 -2.10504440591396 
22.05 -2.125935918825013 
22.06 -2.1466148399157907 
22.07 -2.1670791013114163 
22.080000000000002 -2.1873266566028042 
22.09 -2.2073554810512976 
22.1 -2.227163571791143 
22.11 -2.2467489480297727 
22.12 -2.266109651245884 
22.13 -2.285243745385289 
22.14 -2.304149317054519 
22.150000000000002 -2.3228244757121614 
22.16 -2.3412673538579134 
22.17 -2.3594761072193293 
22.18 -2.377448914936247 
22.19 -2.3951839797428716 
22.2 -2.412679528147502 
22.21 -2.429933810609877 
22.22 -2.4469451017161292 
22.23 -2.463711700351324 
22.240000000000002 -2.48023192986957 
22.25 -2.496504138261682 
22.26 -2.512526698320381 
22.27 -2.5282980078030133 
22.28 -2.543816489591773 
22.29 -2.5590805918514135 
22.3 -2.574088788184429 
22.31 -2.588839577783693 
22.32 -2.6033314855825376 
22.330000000000002 -2.61756306240226 
22.34 -2.631532885097037 
22.35 -2.6452395566962412 
22.36 -2.658681706544135 
22.37 -2.671857990436935 
22.38 -2.684767090757232 
22.39 -2.6974077166057517 
22.400000000000002 -2.709778603930443 
22.41 -2.7218785156528824 
22.42 -2.7337062417919813 
22.43 -2.7452605995849817 
22.44 -2.7565404336057333 
22.45 -2.767544615880234 
22.46 -2.778272045999426 
22.47 -2.788721651229237 
22.48 -2.798892386617852 
22.490000000000002 -2.8087832351002073 
22.5 -2.8183932075996982 
22.51 -2.8277213431270822 
22.52 -2.83676670887658 
22.53 -2.8455284003191545 
22.54 -2.854005541292963 
22.55 -2.862197284090972 
22.56 -2.8701028095457284 
22.57 -2.8777213271112747 
22.580000000000002 -2.885052074942203 
22.59 -2.8920943199698392 
22.6 -2.8988473579755487 
22.61 -2.905310513661159 
22.62 -2.911483140716487 
22.63 -2.917364621883971 
22.64 -2.9229543690203963 
22.650000000000002 -2.928251823155706 
22.66 -2.9332564545489026 
22.67 -2.937967762741016 
22.68 -2.9423852766051537 
22.69 -2.9465085543936103 
22.7 -2.950337183782043 
22.71 -2.953870781910704 
22.72 -2.9571089954227245 
22.73 -2.960051500499452 
22.740000000000002 -2.9626980028928314 
22.75 -2.965048237954828 
22.76 -2.9671019706638946 
22.77 -2.9688589956484717 
22.78 -2.970319137207525 
22.79 -2.9714822493281146 
22.8 -2.9723482156999985 
22.81 -2.972916949727261 
22.82 -2.9731883945369733 
22.830000000000002 -2.9731625229848806 
22.84 -2.972839337658117 
22.85 -2.972218870874945 
22.86 -2.9713011846815265 
22.87 -2.970086370845716 
22.88 -2.9685745508478845 
22.89 -2.966765875868772 
22.900000000000002 -2.9646605267743693 
22.91 -2.9622587140978314 
22.92 -2.9595606780184243 
22.93 -2.956566688337508 
22.94 -2.9532770444515553 
22.95 -2.949692075322213 
22.96 -2.945812139443407 
22.97 -2.9416376248054923 
22.98 -2.9371689488564536 
22.990000000000002 -2.932406558460162 
23.0 -2.927350929851688 
23.01 -2.92200256858968 
23.02 -2.916362009505807 
23.03 -2.910429816651277 
23.04 -2.9042065832404322 
23.05 -2.8976929315914273 
23.06 -2.8908895130639993 
23.07 -2.8837970079943314 
23.080000000000002 -2.87641612562702 
23.09 -2.868747604044152 
23.1 -2.8607922100914944 
23.11 -2.8525507393018135 
23.12 -2.8440240158153194 
23.13 -2.835212892297256 
23.14 -2.8261182498526325 
23.150000000000002 -2.8167409979381146 
23.16 -2.8070820742710794 
23.17 -2.797142444735844 
23.18 -2.7869231032870796 
23.19 -2.776425071850414 
23.2 -2.765649400220244 
23.21 -2.7545971659547517 
23.22 -2.743269474268154 
23.23 -2.73166745792018 
23.240000000000002 -2.719792277102796 
23.25 -2.707645119324187 
23.26 -2.6952271992900094 
23.27 -2.682539758781918 
23.28 -2.6695840665333908 
23.29 -2.6563614181028563 
23.3 -2.642873135744139 
23.31 -2.6291205682742333 
23.32 -2.6151050909384272 
23.330000000000002 -2.6008281052727744 
23.34 -2.5862910389639437 
23.35 -2.571495345706452 
23.36 -2.556442505057295 
23.37 -2.541134022287994 
23.38 -2.525571428234069 
23.39 -2.509756279141956 
23.400000000000002 -2.493690156513386 
23.41 -2.477374666947233 
23.42 -2.460811441978857 
23.43 -2.4440021379169528 
23.44 -2.426948435677918 
23.45 -2.409652040617766 
23.46 -2.392114682361589 
23.47 -2.3743381146305977 
23.48 -2.356324115066752 
23.490000000000002 -2.3380744850549964 
23.5 -2.3195910495431242 
23.51 -2.300875656859284 
23.52 -2.2819301785271477 
23.53 -2.2627565090787614 
23.54 -2.2433565658650907 
23.55 -2.223732288864291 
23.56 -2.2038856404877096 
23.57 -2.183818605383644 
23.580000000000002 -2.1635331902388835 
23.59 -2.1430314235780368 
23.6 -2.122315355560686 
23.61 -2.1013870577763694 
23.62 -2.0802486230374253 
23.63 -2.058902165169712 
23.64 -2.037349818801228 
23.650000000000002 -2.01559373914865 
23.66 -1.9936361018018127 
23.67 -1.971479102506153 
23.68 -1.9491249569431368 
23.69 -1.9265759005086915 
23.7 -1.90383418808967 
23.71 -1.8809020938383627 
23.72 -1.8577819109450846 
23.73 -1.8344759514088584 
23.740000000000002 -1.8109865458062162 
23.75 -1.7873160430581438 
23.76 -1.763466810195191 
23.77 -1.739441232120769 
23.78 -1.7152417113726648 
23.79 -1.6908706678827865 
23.8 -1.6663305387351743 
23.81 -1.6416237779222924 
23.82 -1.6167528560996338 
23.830000000000002 -1.5917202603386547 
23.84 -1.5665284938780708 
23.85 -1.5411800758735352 
23.86 -1.5156775411457248 
23.87 -1.4900234399268601 
23.88 -1.4642203376056848 
23.89 -1.4382708144709286 
23.900000000000002 -1.4121774654532804 
23.91 -1.3859428998658974 
23.92 -1.3595697411434764 
23.93 -1.3330606265799119 
23.94 -1.3064182070645698 
23.95 -1.2796451468171992 
23.96 -1.2527441231215144 
23.97 -1.2257178260574675 
23.98 -1.1985689582322427 
23.990000000000002 -1.1713002345099992 
24.0 -1.1439143817403847 
24.01 -1.116414138485855 
24.02 -1.0888022547478189 
24.03 -1.0610814916916402 
24.04 -1.0332546213705238 
24.05 -1.005324426448313 
24.060000000000002 -0.977293699921225 
24.07 -0.9491652448385536 
24.080000000000002 -0.9209418740223667 
24.09 -0.8926264097862265 
24.1 -0.8642216836529607 
24.11 -0.8357305360715118 
24.12 -0.8071558161328957 
24.13 -0.7785003812852939 
24.14 -0.7497670970483117 
24.150000000000002 -0.7209588367264285 
24.16 -0.6920784811216696 
24.17 -0.6631289182455288 
24.18 -0.634113043030169 
24.19 -0.6050337570389319 
24.2 -0.5758939681761842 
24.21 -0.5466965903965288 
24.22 -0.5174445434134127 
24.23 -0.48814075240715765 
24.240000000000002 -0.4587881477324445 
24.25 -0.4293896646252803 
24.26 -0.39994824290947706 
24.27 -0.37046682670267195 
24.28 -0.3409483641219179 
24.29 -0.31139580698887437 
24.3 -0.2818121105346276 
24.310000000000002 -0.25220023310417006 
24.32 -0.22256313586056825 
24.330000000000002 -0.19290378248884904 
24.34 -0.16322513889963358 
24.35 -0.13353017293254862 
24.36 -0.10382185405944522 
24.37 -0.07410315308745379 
24.38 -0.044377041861906025 
24.39 -0.014646492969152831 
24.400000000000002 0.015085520560691902 
24.41 0.04481602555105179 
24.42 0.07454204897620313 
24.43 0.10426061825857502 
24.44 0.1339687615660046 
24.45 0.1636635081089178 
24.46 0.19334188843740593 
24.47 0.22300093473816804 
24.48 0.2526376811312898 
24.490000000000002 0.28224916396682914 
24.5 0.3118324221211786 
24.51 0.3413844972931755 
24.52 0.3709024342999292 
24.53 0.40038328137233725 
24.54 0.42982409045025965 
24.55 0.45922191747732255 
24.560000000000002 0.4885738226953214 
24.57 0.5178768709381942 
24.580000000000002 0.5471281319255359 
24.59 0.5763246805556236 
24.6 0.6054635971979246 
24.61 0.6345419679850572 
24.62 0.6635568851041744 
24.63 0.6925054470877434 
24.64 0.7213847591036897 
24.650000000000002 0.7501919332448775 
24.66 0.7789240888178988 
24.67 0.8075783526311394 
24.68 0.8361518592820967 
24.69 0.8646417514439165 
24.7 0.8930451801511244 
24.71 0.9213593050845191 
24.72 0.9495812948552022 
24.73 0.9777083272877148 
24.740000000000002 1.005737589702253 
24.75 1.0336662791959326 
24.76 1.0614916029230783 
24.77 1.0892107783745053 
24.78 1.1168210336557673 
24.79 1.144319607764345 
24.8 1.1717037508657426 
24.810000000000002 1.1989707245684702 
24.82 1.2261178021978798 
24.830000000000002 1.2531422690688312 
24.84 1.2800414227571575 
24.85 1.3068125733699054 
24.86 1.3334530438143233 
24.87 1.3599601700655668 
24.88 1.3863313014331002 
24.89 1.4125638008257626 
24.900000000000002 1.438655045015475 
24.91 1.464602424899561 
24.92 1.490403345761655 
24.93 1.5160552275311714 
24.94 1.54155550504131 
24.95 1.5669016282855694 
24.96 1.5920910626727476 
24.97 1.6171212892803966 
24.98 1.641989805106714 
24.990000000000002 1.6666941233208412 
25.0 1.6912317735115432 
25.01 1.7156003019342492 
25.02 1.739797271756424 
25.03 1.7638202633012494 
25.04 1.78766687428959 
25.05 1.8113347200802192 
25.060000000000002 1.834821433908281 
25.07 1.8581246671219647 
25.080000000000002 1.881242089417368 
25.09 1.9041713890715262 
25.1 1.9269102731735814 
25.11 1.9494564678540727 
25.12 1.97180771851232 
25.13 1.9939617900418838 
25.14 2.0159164670540726 
25.150000000000002 2.0376695540994807 
25.16 2.0592188758875314 
25.17 2.0805622775040034 
25.18 2.101697624626521 
25.19 2.122622803737985 
25.2 2.143335722337921 
25.21 2.163834309151731 
25.22 2.1841165143378145 
25.23 2.2041803096925556 
25.240000000000002 2.2240236888531384 
25.25 2.2436446674981827 
25.26 2.2630412835461744 
25.27 2.2822115973516732 
25.28 2.3011536918992737 
25.29 2.3198656729953053 
25.3 2.338345669457253 
25.310000000000002 2.35659183330087 
25.32 2.3746023399249765 
25.330000000000002 2.392375388293919 
25.34 2.409909201117672 
25.35 2.427202025029564 
25.36 2.444252130761615 
25.37 2.46105781331746 
25.38 2.4776173921428475 
25.39 2.4939292112936946 
25.400000000000002 2.5099916396016804 
25.41 2.5258030708373584 
25.42 2.5413619238707814 
25.43 2.556666642829612 
25.44 2.5717156972547084 
25.45 2.5865075822531685 
25.46 2.6010408186488188 
25.47 2.615313953130131 
25.48 2.6293255583955513 
25.490000000000002 2.6430742332962294 
25.5 2.6565586029761326 
25.51 2.6697773190095297 
25.52 2.682729059535833 
25.53 2.6954125293917826 
25.54 2.7078264602409625 
25.55 2.719969610700633 
25.560000000000002 2.7318407664658673 
25.57 2.7434387404309812 
25.580000000000002 2.7547623728082433 
25.59 2.765810531243852 
25.6 2.7765821109311712 
25.61 2.787076034721208 
25.62 2.7972912532303282 
25.63 2.807226744945193 
25.64 2.8168815163249117 
25.650000000000002 2.8262546019003914 
25.66 2.835345064370885 
25.67 2.844151994697721 
25.68 2.8526745121952066 
25.69 2.8609117646186935 
25.7 2.8688629282498037 
25.71 2.8765272079788 
25.72 2.883903837384096 
25.73 2.8909920788088987 
25.740000000000002 2.897791223434973 
25.75 2.904300591353522 
25.76 2.9105195316331773 
25.77 2.9164474223850947 
25.78 2.9220836708251383 
25.79 2.9274277133331608 
25.8 2.932479015509365 
25.810000000000002 2.9372370722277426 
25.82 2.941701407686587 
25.830000000000002 2.945871575456072 
25.84 2.9497471585228965 
25.85 2.9533277693319833 
25.86 2.956613049825235 
25.87 2.9596026714773402 
25.88 2.962296335328625 
25.89 2.9646937720149493 
25.900000000000002 2.966794741794642 
25.91 2.9685990345724753 
25.92 2.970106469920676 
25.93 2.971316897096965 
25.94 2.972230195059634 
25.95 2.9728462724796465 
25.96 2.973165067749775 
25.97 2.973186548990758 
25.98 2.9729107140544886 
25.990000000000002 2.9723375905242317 
26.0 2.971467235711862 
26.01 2.9702997366521355 
26.02 2.968835210093985 
26.03 2.9670738024888466 
26.04 2.9650156899760125 
26.05 2.962661078365019 
26.060000000000002 2.9600102031150652 
26.07 2.9570633293114663 
26.080000000000002 2.9538207516391477 
26.09 2.9502827943531744 
26.1 2.9464498112463264 
26.11 2.9423221856137203 
26.12 2.9379003302144797 
26.13 2.9331846872304603 
26.14 2.92817572822203 
26.150000000000002 2.922873954080916 
26.16 2.9172798949801138 
26.17 2.911394110320872 
26.18 2.905217188676752 
26.19 2.8987497477347706 
26.2 2.8919924342336323 
26.21 2.884945923899056 
26.22 2.8776109213762036 
26.23 2.869988160159215 
26.240000000000002 2.862078402517859 
26.25 2.8538824394213087 
26.26 2.8454010904590437 
26.27 2.8366352037588927 
26.28 2.82758565590222 
26.29 2.818253351836271 
26.3 2.808639224783675 
26.310000000000002 2.7987442361491257 
26.32 2.7885693754232403 
26.330000000000002 2.7781156600836128 
26.34 2.7673841354930655 
26.35 2.756375874795115 
26.36 2.745091978806657 
26.37 2.7335335759078876 
26.38 2.7217018219294644 
26.39 2.7095979000369255 
26.400000000000002 2.6972230206123737 
26.41 2.684578421133439 
26.42 2.671665366049532 
26.43 2.6584851466554005 
26.44 2.6450390809620004 
26.45 2.631328513564696 
26.46 2.617354815508801 
26.47 2.6031193841524773 
26.48 2.5886236430269975 
26.490000000000002 2.5738690416943943 
26.5 2.5588570556025054 
26.51 2.5435891859374298 
26.52 2.528066959473411 
26.53 2.51229192842016 
26.54 2.496265670267637 
26.55 2.479989787628302 
26.560000000000002 2.4634659080768553 
26.57 2.446695683987482 
26.580000000000002 2.429680792368616 
26.59 2.4124229346952406 
26.6 2.3949238367387418 
26.61 2.377185248394332 
26.62 2.3592089435060637 
26.63 2.340996719689446 
26.64 2.3225503981516833 
26.650000000000002 2.3038718235095574 
26.66 2.2849628636049677 
26.67 2.2658254093181465 
26.68 2.2464613743785753 
26.69 2.2268726951736113 
26.7 2.207061330554851 
26.71 2.187029261642247 
26.72 2.1667784916259967 
26.73 2.1463110455662266 
26.740000000000002 2.1256289701904865 
26.75 2.1047343336890787 
26.76 2.0836292255082416 
26.77 2.0623157561412055 
26.78 2.0407960569171464 
26.79 2.019072279788053 
26.8 1.9971465971135354 
26.810000000000002 1.9750212014435897 
26.82 1.9526983052993452 
26.830000000000002 1.930180140951814 
26.84 1.9074689601986656 
26.85 1.8845670341390497 
26.86 1.8614766529464872 
26.87 1.8382001256398555 
26.88 1.814739779852488 
26.89 1.7910979615994134 
26.900000000000002 1.7672770350427556 
26.91 1.7432793822553192 
26.92 1.7191074029823854 
26.93 1.6947635144017381 
26.94 1.670250150881949 
26.95 1.645569763738942 
26.96 1.6207248209908647 
26.97 1.5957178071112879 
26.98 1.5705512227807603 
26.990000000000002 1.545227584636743 
27.0 1.5197494250219472 
27.01 1.494119291731103 
27.02 1.468339747756181 
27.03 1.4424133710300957 
27.04 1.4163427541689144 
27.05 1.390130504212598 
27.060000000000002 1.3637792423642987 
27.07 1.3372916037282419 
27.080000000000002 1.3106702370462182 
27.09 1.2839178044327113 
27.1 1.2570369811086892 
27.11 1.2300304551340837 
27.12 1.2029009271389866 
27.13 1.1756511100535896 
27.14 1.1482837288368932 
27.150000000000002 1.1208015202042132 
27.16 1.093207232353511 
27.17 1.0655036246905762 
27.18 1.037693467553089 
27.19 1.0097795419335884 
27.2 0.9817646392013745 
27.21 0.953651560823375 
27.22 0.925443118084 
27.23 0.8971421318040168 
27.240000000000002 0.8687514320584692 
27.25 0.8402738578936727 
27.26 0.8117122570433128 
27.27 0.7830694856436733 
27.28 0.754348407948025 
27.29 0.7255518960402036 
27.3 0.6966828295474028 
27.310000000000002 0.6677440953522142 
27.32 0.6387385873039421 
27.330000000000002 0.6096692059292198 
27.34 0.5805388581419607 
27.35 0.5513504569526682 
27.36 0.5221069211771374 
27.37 0.49281117514457673 
27.38 0.4634661484051762 
27.39 0.4340747754371556 
27.400000000000002 0.40463999535331907 
27.41 0.37516475160714613 
27.42 0.3456519916984487 
27.43 0.3161046668786238 
27.44 0.28652573185553076 
27.45 0.2569181444980228 
27.46 0.22728486554016275 
27.47 0.19762885828515211 
27.48 0.16795308830900313 
27.490000000000002 0.1382605231639837 
27.5 0.10855413208186462 
27.51 0.07883688567699881 
27.52 0.04911175564926249 
27.53 0.019381714486887577 
27.54 -0.01035026483078464 
27.55 -0.04008120913059897 
27.560000000000002 -0.06980814534290113 
27.57 -0.09952810079884225 
27.580000000000002 -0.12923810352764328 
27.59 -0.15893518255378963 
27.6 -0.18861636819412614 
27.61 -0.218278692354823 
27.62 -0.24791918882818267 
27.63 -0.27753489358925815 
27.64 -0.307122845092253 
27.650000000000002 -0.33668008456667353 
27.66 -0.3662036563132032 
27.67 -0.3956906079992702 
27.68 -0.42513799095427834 
27.69 -0.4545428604644715 
27.7 -0.4839022760674027 
27.71 -0.5132133018459777 
27.72 -0.5424730067220445 
27.73 -0.5716784647494982 
27.740000000000002 -0.6008267554068742 
27.75 -0.6299149638893968 
27.76 -0.6589401814004578 
27.77 -0.6878995054424939 
27.78 -0.7167900401072332 
27.79 -0.7456088963652849 
27.8 -0.7743531923550387 
27.810000000000002 -0.8030200536708493 
27.82 -0.831606613650474 
27.830000000000002 -0.8601100136617368 
27.84 -0.8885274033883893 
27.85 -0.91685594111514 
27.86 -0.9450927940118233 
27.87 -0.9732351384166802 
27.88 -1.0012801601187218 
27.89 -1.029225054639149 
27.900000000000002 -1.057067027511797 
27.91 -1.08480329456258 
27.92 -1.1124310821879067 
27.93 -1.139947627632037 
27.94 -1.1673501792633574 
27.95 -1.19463599684954 
27.96 -1.2218023518315644 
27.97 -1.2488465275965708 
27.98 -1.2757658197495194 
27.990000000000002 -1.302557536383628 
28.0 -1.329218998349559 
28.01 -1.355747539523334 
28.02 -1.3821405070729427 
28.03 -1.408395261723624 
28.04 -1.4345091780217913 
28.05 -1.4604796445975772 
28.060000000000002 -1.4863040644259653 
28.07 -1.5119798550864936 
28.080000000000002 -1.5375044490214922 
28.09 -1.562875293792838 
28.1 -1.5880898523371965 
28.11 -1.6131456032197249 
28.12 -1.6380400408862148 
28.13 -1.662770675913645 
28.14 -1.6873350352591212 
28.150000000000002 -1.7117306625071795 
28.16 -1.7359551181154245 
28.17 -1.7600059796584824 
28.18 -1.7838808420702412 
28.19 -1.8075773178843555 
28.2 -1.8310930374729908 
28.21 -1.8544256492837845 
28.22 -1.8775728200749995 
28.23 -1.9005322351488456 
28.240000000000002 -1.9233015985829485 
28.25 -1.945878633459939 
28.26 -1.9682610820951436 
28.27 -1.990446706262351 
28.28 -2.012433287417632 
28.29 -2.0342186269211933 
28.3 -2.055800546257239 
28.310000000000002 -2.0771768872518206 
28.32 -2.098345512288652 
28.330000000000002 -2.1193043045228697 
28.34 -2.1400511680927163 
28.35 -2.1605840283291236 
28.36 -2.1809008319631786 
28.37 -2.200999547331449 
28.38 -2.220878164579146 
28.39 -2.240534695861111 
28.400000000000002 -2.259967175540596 
28.41 -2.279173660385826 
28.42 -2.298152229764323 
28.43 -2.316900985834964 
28.44 -2.335418053737766 
28.45 -2.3537015817813693 
28.46 -2.371749741628206 
28.47 -2.3895607284773313 
28.48 -2.4071327612449025 
28.490000000000002 -2.424464082742287 
28.5 -2.4415529598517773 
28.51 -2.458397683699903 
28.52 -2.4749965698283165 
28.53 -2.4913479583622373 
28.54 -2.5074502141764383 
28.55 -2.5233017270587568 
28.560000000000002 -2.5389009118711137 
28.57 -2.5542462087080273 
28.580000000000002 -2.5693360830526015 
28.59 -2.5841690259299765 
28.6 -2.5987435540582258 
28.61 -2.6130582099966815 
28.62 -2.6271115622916787 
28.63 -2.640902205619699 
28.64 -2.6544287609279023 
28.650000000000002 -2.6676898755720293 
28.66 -2.6806842234516663 
28.67 -2.6934105051428543 
28.68 -2.7058674480280294 
28.69 -2.7180538064232835 
28.7 -2.729968361702933 
28.71 -2.741609922421378 
28.72 -2.752977324432248 
28.73 -2.7640694310048155 
28.740000000000002 -2.7748851329376656 
28.75 -2.7854233486696183 
28.76 -2.7956830243878823 
28.77 -2.805663134133436 
28.78 -2.815362679903621 
28.79 -2.8247806917519434 
28.8 -2.8339162278850667 
28.810000000000002 -2.8427683747569903 
28.82 -2.851336247160404 
28.830000000000002 -2.8596189883152077 
28.84 -2.8676157699541878 
28.85 -2.8753257924058437 
28.86 -2.882748284674356 
28.87 -2.889882504516683 
28.88 -2.896727738516786 
28.89 -2.9032833021569693 
28.900000000000002 -2.909548539886331 
28.91 -2.9155228251863203 
28.92 -2.921205560633385 
28.93 -2.926596177958716 
28.94 -2.931694138105074 
28.95 -2.9364989312806906 
28.96 -2.941010077010254 
28.97 -2.94522712418295 
28.98 -2.949149651097575 
28.990000000000002 -2.9527772655047073 
29.0 -2.9561096046459285 
29.01 -2.9591463352901015 
29.02 -2.9618871537666926 
29.03 -2.964331785996138 
29.04 -2.966479987517252 
29.05 -2.968331543511673 
29.060000000000002 -2.969886268825344 
29.07 -2.9711440079870295 
29.080000000000002 -2.9721046352238614 
29.09 -2.9727680544739163 
29.1 -2.9731341993958225 
29.11 -2.9732030333753925 
29.12 -2.972974549529286 
29.13 -2.972448770705697 
29.14 -2.9716257494820697 
29.150000000000002 -2.9705055681598407 
29.16 -2.969088338756209 
29.17 -2.9673742029929335 
29.18 -2.9653633322821626 
29.19 -2.9630559277092914 
29.2 -2.9604522200128542 
29.21 -2.9575524695614512 
29.22 -2.9543569663277105 
29.23 -2.950866029859293 
29.240000000000002 -2.9470800092469362 
29.25 -2.9429992830895473 
29.26 -2.9386242594563403 
29.27 -2.933955375846033 
29.28 -2.9289930991430957 
29.29 -2.923737925571064 
29.3 -2.918190380642915 
29.310000000000002 -2.912351019108519 
29.32 -2.9062204248991628 
29.330000000000002 -2.8997992110691593 
29.34 -2.8930880197345403 
29.35 -2.886087522008846 
29.36 -2.8787984179360167 
29.37 -2.8712214364203836 
29.38 -2.863357335153785 
29.39 -2.855206900539794 
29.400000000000002 -2.8467709476150804 
29.41 -2.838050319967907 
29.42 -2.8290458896537705 
29.43 -2.819758557108199 
29.44 -2.8101892510567077 
29.45 -2.8003389284219273 
29.46 -2.7902085742279126 
29.47 -2.7797992015016413 
29.48 -2.7691118511717114 
29.490000000000002 -2.7581475919642497 
29.5 -2.7469075202960402 
29.51 -2.7353927601648835 
29.52 -2.7236044630371965 
29.53 -2.7115438077328684 
29.54 -2.6992120003073796 
29.55 -2.686610273931196 
29.560000000000002 -2.6737398887664536 
29.57 -2.660602131840944 
29.580000000000002 -2.6471983169194107 
29.59 -2.6335297843721768 
29.6 -2.619597901041107 
29.61 -2.6054040601029236 
29.62 -2.590949680929893 
29.63 -2.5762362089478867 
29.64 -2.5612651154918424 
29.650000000000002 -2.5460378976586293 
29.66 -2.5305560781573413 
29.67 -2.5148212051570273 
29.68 -2.498834852131875 
29.69 -2.482598617703865 
29.7 -2.4661141254829095 
29.71 -2.4493830239044945 
29.72 -2.4324069860648345 
29.73 -2.415187709553567 
29.740000000000002 -2.397726916283994 
29.75 -2.3800263523208915 
29.76 -2.3620877877059057 
29.77 -2.343913016280549 
29.78 -2.3255038555068186 
29.79 -2.306862146285451 
29.8 -2.287989752771834 
29.810000000000002 -2.2688885621895913 
29.82 -2.2495604846418638 
29.830000000000002 -2.2300074529203 
29.84 -2.2102314223117774 
29.85 -2.190234370402877 
29.86 -2.1700182968821258 
29.87 -2.1495852233400283 
29.88 -2.1289371930669123 
29.89 -2.108076270848598 
29.900000000000002 -2.087004542759923 
29.91 -2.0657241159561366 
29.92 -2.0442371184621857 
29.93 -2.022545698959914 
29.94 -2.0006520265731953 
29.95 -1.9785582906510235 
29.96 -1.9562667005485799 
29.97 -1.9337794854062982 
29.98 -1.9110988939269535 
29.990000000000002 -1.8882271941507933 
30.0 -1.8651666732287355 
30.01 -1.841919637193655 
30.02 -1.8184884107297832 
30.03 -1.7948753369402404 
30.04 -1.771082777112728 
30.05 -1.7471131104834017 
30.060000000000002 -1.7229687339989497 
30.07 -1.6986520620769003 
30.080000000000002 -1.6741655263641821 
30.09 -1.6495115754939607 
30.1 -1.6246926748407782 
30.11 -1.5997113062740176 
30.12 -1.574569967909718 
30.13 -1.5492711738607647 
30.14 -1.5238174539854805 
30.150000000000002 -1.4982113536346413 
30.16 -1.472455433396944 
30.17 -1.446552268842949 
30.18 -1.4205044502675261 
30.19 -1.3943145824308263 
30.2 -1.3679852842978082 
30.21 -1.3415191887763442 
30.22 -1.3149189424539314 
30.23 -1.2881872053330354 
30.240000000000002 -1.261326650565092 
30.25 -1.234339964183194 
30.26 -1.2072298448334908 
30.27 -1.1799990035053258 
30.28 -1.1526501632601396 
30.29 -1.125186058959166 
30.3 -1.0976094369899483 
30.310000000000002 -1.0699230549917031 
30.32 -1.0421296815795584 
30.330000000000002 -1.0142320960676943 
30.34 -0.9862330881914141 
30.35 -0.9581354578281728 
30.36 -0.9299420147175922 
30.37 -0.901655578180489 
30.38 -0.8732789768369449 
30.39 -0.8448150483234471 
30.400000000000002 -0.8162666390091272 
30.41 -0.7876366037111264 
30.42 -0.7589278054091162 
30.43 -0.7301431149590026 
30.44 -0.7012854108058437 
30.45 -0.6723575786960069 
30.46 -0.6433625113885966 
30.47 -0.614303108366181 
30.48 -0.5851822755448464 
30.490000000000002 -0.5560029249836075 
30.5 -0.5267679745932046 
30.51 -0.49748034784431416 
30.52 -0.46814297347520484 
30.53 -0.4387587851988659 
30.54 -0.4093307214096382 
30.55 -0.37986172488937736 
30.560000000000002 -0.35035474251317794 
30.57 -0.3208127249546885 
30.580000000000002 -0.29123862639104664 
30.59 -0.26163540420746373 
30.6 -0.23200601870148885 
30.61 -0.20235343278698154 
30.62 -0.17268061169782284 
30.63 -0.14299052269139437 
30.64 -0.11328613475185516 
30.650000000000002 -0.08357041829324556 
30.66 -0.05384634486244841 
30.67 -0.024116886842036826 
30.68 0.00561498284696162 
30.69 0.035346291042354504 
30.7 0.06507406463809828 
30.71 0.09479533088160647 
30.72 0.12450711767102232 
30.73 0.15420645385242665 
30.740000000000002 0.1838903695169507 
30.75 0.21355589629776453 
30.76 0.2432000676669112 
30.77 0.27281991923195725 
30.78 0.30241248903242923 
30.79 0.3319748178360076 
30.8 0.361503949434447 
30.810000000000002 0.39099693093919535 
30.82 0.4204508130766795 
30.830000000000002 0.4498626504832304 
30.84 0.4792295019996173 
30.85 0.5085484309651608 
30.86 0.5378165055113967 
30.87 0.5670307988552604 
30.88 0.5961883895917627 
30.89 0.6252863619861277 
30.900000000000002 0.6543218062653645 
30.91 0.6832918189092411 
30.92 0.7121935029406345 
30.93 0.7410239682152266 
30.94 0.7697803317105151 
30.95 0.798459717814114 
30.96 0.8270592586113122 
30.970000000000002 0.8555760941718632 
30.98 0.8840073728359746 
30.990000000000002 0.9123502514994729 
31.0 0.9406018958981105 
31.01 0.9687594808909906 
31.02 0.9968201907430786 
31.03 1.024781219406773 
31.04 1.0526397708025081 
31.05 1.08039305909836 
31.060000000000002 1.1080383089886265 
31.07 1.1355727559713562 
31.080000000000002 1.1629936466247963 
31.09 1.1902982388827321 
31.1 1.2174838023086916 
31.11 1.2445476183689865 
31.12 1.2714869807045641 
31.13 1.2982991954016403 
31.14 1.3249815812610886 
31.150000000000002 1.3515314700665584 
31.16 1.377946206851294 
31.17 1.4042231501636293 
31.18 1.4303596723311303 
31.19 1.4563531597233603 
31.2 1.4822010130132417 
31.21 1.5079006474369852 
31.220000000000002 1.5334494930525648 
31.23 1.5588449949967094 
31.240000000000002 1.5840846137403874 
31.25 1.6091658253427576 
31.26 1.6340861217035605 
31.27 1.6588430108139267 
31.28 1.6834340170055764 
31.29 1.7078566811983824 
31.3 1.7321085611462779 
31.310000000000002 1.7561872316814775 
31.32 1.7800902849569935 
31.330000000000002 1.8038153306874174 
31.34 1.827359996387947 
31.35 1.8507219276116327 
31.36 1.8738987881848204 
31.37 1.8968882604407666 
31.38 1.9196880454514038 
31.39 1.9422958632572307 
31.400000000000002 1.9647094530953062 
31.41 1.9869265736253248 
31.42 2.0089450031537472 
31.43 2.0307625398559694 
31.44 2.052377001996503 
31.45 2.073786228147145 
31.46 2.0949880774031215 
31.470000000000002 2.1159804295971756 
31.48 2.136761185511581 
31.490000000000002 2.157328267088064 
31.5 2.1776796176356052 
31.51 2.19781320203611 
31.52 2.2177270069479165 
31.53 2.2374190410071275 
31.54 2.2568873350267475 
31.55 2.2761299421935983 
31.560000000000002 2.295144938262998 
31.57 2.313930421751186 
31.580000000000002 2.3324845141254675 
31.59 2.3508053599920675 
31.6 2.368891127281666 
31.61 2.3867400074326057 
31.62 2.4043502155717453 
31.63 2.4217199906929463 
31.64 2.4388475958331712 
31.650000000000002 2.4557313182461793 
31.66 2.4723694695737986 
31.67 2.4887603860147616 
31.68 2.504902428491083 
31.69 2.520793982811967 
31.7 2.5364334598352247 
31.71 2.5518192956261863 
31.720000000000002 2.5669499516140943 
31.73 2.581823914745959 
31.740000000000002 2.596439697637862 
31.75 2.610795838723693 
31.76 2.624890902401308 
31.77 2.6387234791760843 
31.78 2.6522921858018718 
31.79 2.665595665419316 
31.8 2.67863258769154 
31.810000000000002 2.6914016489371813 
31.82 2.7039015722607562 
31.830000000000002 2.7161311076803485 
31.84 2.7280890322526083 
31.85 2.739774150195043 
31.86 2.751185293005595 
31.87 2.7623213195794936 
31.88 2.773181116323361 
31.89 2.7837635972665726 
31.900000000000002 2.7940677041698527 
31.91 2.804092406631098 
31.92 2.813836702188416 
31.93 2.823299616420371 
31.94 2.832480203043426 
31.95 2.841377544006569 
31.96 2.849990749583118 
31.970000000000002 2.8583189584596926 
31.98 2.866361337822346 
31.990000000000002 2.8741170834398435 
32.0 2.881585419744087 
32.01 2.888765599907669 
32.02 2.8956569059185573 
32.03 2.902258648651893 
32.04 2.908570167938904 
32.05 2.9145908326329217 
32.06 2.9203200406724936 
32.07 2.9257572191415906 
32.08 2.930901824326896 
32.09 2.935753341772179 
32.1 2.9403112863297376 
32.11 2.9445752022089144 
32.12 2.948544663021675 
32.13 2.9522192718252454 
32.14 2.955598661161808 
32.15 2.9586824930952456 
32.160000000000004 2.9614704592449335 
32.17 2.9639622808165806 
32.18 2.966157708630107 
32.19 2.96805652314456 
32.2 2.9696585344800703 
32.21 2.9709635824368403 
32.22 2.971971536511161 
32.230000000000004 2.9726822959084656 
32.24 2.973095789553406 
32.25 2.9732119760969633 
32.26 2.973030843920579 
32.27 2.97255241113732 
32.28 2.9717767255900664 
32.29 2.9707038648467257 
32.3 2.969333936192479 
32.31 2.9676670766190494 
32.32 2.9657034528110056 
32.33 2.963443261129092 
32.34 2.960886727590593 
32.35 2.9580341078467325 
32.36 2.9548856871571076 
32.37 2.9514417803611637 
32.38 2.94770273184671 
32.39 2.9436689155154823 
32.4 2.9393407347457527 
32.410000000000004 2.9347186223519905 
32.42 2.929803040541584 
32.43 2.9245944808686177 
32.44 2.9190934641847184 
32.45 2.9133005405869703 
32.46 2.907216289362906 
32.47 2.900841318932578 
32.480000000000004 2.8941762667877162 
32.49 2.8872217994279814 
32.5 2.879978612294314 
32.51 2.872447429699391 
32.52 2.864629004755196 
32.53 2.856524119297709 
32.54 2.8481335838087207 
32.55 2.8394582373347883 
32.56 2.83049894740333 
32.57 2.8212566099358725 
32.58 2.811732149158461 
32.59 2.8019265175092354 
32.6 2.79184069554319 
32.61 2.7814756918341166 
32.62 2.7708325428737486 
32.63 2.7599123129681122 
32.64 2.748716094131099 
32.65 2.737245005975261 
32.660000000000004 2.7255001955998552 
32.67 2.713482837476133 
32.68 2.7011941333298903 
32.69 2.6886353120213027 
32.7 2.675807629422035 
32.71 2.662712368289658 
32.72 2.649350838139371 
32.730000000000004 2.635724375113055 
32.74 2.6218343418456573 
32.75 2.6076821273289297 
32.76 2.5932691467725304 
32.77 2.5785968414625042 
32.78 2.5636666786171554 
32.79 2.5484801512403266 
32.8 2.5330387779721 
32.81 2.517344102936935 
32.82 2.5013976955892563 
32.83 2.48520115055651 
32.84 2.4687560874797017 
32.85 2.4520641508514354 
32.86 2.4351270098514637 
32.87 2.4179463581797727 
32.88 2.4005239138872123 
32.89 2.382861419203693 
32.9 2.364960640363965 
32.910000000000004 2.346823367430994 
32.92 2.32845141411696 
32.93 2.3098466176018837 
32.94 2.2910108383499135 
32.95 2.2719459599232774 
32.96 2.2526538887939305 
32.97 2.23313655415291 
32.980000000000004 2.213395907717415 
32.99 2.193433923535639 
33.0 2.1732525977893644 
33.01 2.1528539485943488 
33.02 2.132240015798513 
33.03 2.111412860777958 
33.04 2.09037456623083 
33.05 2.069127235969052 
33.06 2.047672994707944 
33.07 2.0260139878537533 
33.08 2.004152381289117 
33.09 1.9820903611564733 
33.1 1.9598301336394504 
33.11 1.9373739247422497 
33.12 1.9147239800670477 
33.13 1.891882564589437 
33.14 1.868851962431931 
33.15 1.8456344766355535 
33.160000000000004 1.8222324289295357 
33.17 1.798648159499147 
33.18 1.7748840267516768 
33.19 1.7509424070805966 
33.2 1.726825694627922 
33.21 1.7025363010448011 
33.22 1.6780766552503517 
33.230000000000004 1.6534492031887695 
33.24 1.6286564075847383 
33.25 1.6037007476971579 
33.26 1.5785847190712206 
33.27 1.553310833288859 
33.28 1.5278816177175898 
33.29 1.5022996152577792 
33.3 1.476567384088355 
33.31 1.450687497410991 
33.32 1.4246625431927877 
33.33 1.3984951239074803 
33.34 1.3721878562751908 
33.35 1.3457433710007598 
33.36 1.3191643125106778 
33.37 1.2924533386886445 
33.38 1.2656131206097834 
33.39 1.2386463422735354 
33.4 1.211555700335262 
33.410000000000004 1.1843439038365813 
33.42 1.157013673934467 
33.43 1.129567743629134 
33.44 1.1020088574907416 
33.45 1.0743397713849376 
33.46 1.0465632521972754 
33.47 1.0186820775565266 
33.480000000000004 0.990699035556921 
33.49 0.9626169244793396 
33.5 0.9344385525114882 
33.51 0.906166737467082 
33.52 0.8778043065040655 
33.53 0.8493540958418997 
33.54 0.8208189504779424 
33.55 0.7922017239029508 
33.56 0.763505277815735 
33.57 0.7347324818369897 
33.58 0.7058862132223358 
33.59 0.6769693565745962 
33.6 0.6479848035553384 
33.61 0.6189354525957107 
33.62 0.5898242086066011 
33.63 0.5606539826881496 
33.64 0.5314276918386392 
33.65 0.5021482586628 
33.660000000000004 0.47281861107955 
33.67 0.4434416820292062 
33.68 0.41402040918019295 
33.69 0.3845577346352776 
33.7 0.3550566046373624 
33.71 0.325519969274863 
33.72 0.29595078218670184 
33.730000000000004 0.26635200026694683 
33.74 0.2367265833691244 
33.75 0.20707749401023656 
33.76 0.1774076970745117 
33.77 0.14772015951691866 
33.78 0.11801785006647368 
33.79 0.08830373892936993 
33.8 0.05858079749195945 
33.81 0.028851998023616945 
33.82 -0.0008796866204846612 
33.83 -0.030611283296657285 
33.84 -0.060339818870009554 
33.85 -0.09006232051175783 
33.86 -0.11977581599650662 
33.87 -0.1494773339994686 
33.88 -0.17916390439359467 
33.89 -0.2088325585465841 
33.9 -0.23848032961774543 
33.910000000000004 -0.2681042528546779 
33.92 -0.2977013658897444 
33.93 -0.32726870903630556 
33.94 -0.35680332558468614 
33.95 -0.3863022620978433 
33.96 -0.4157625687067082 
33.97 -0.44518129940517004 
33.980000000000004 -0.4745555123446746 
33.99 -0.5038822701284063 
34.0 -0.5331586401050256 
34.01 -0.5623816946619317 
34.02 -0.5915485115180216 
34.03 -0.6206561740159151 
34.04 -0.6497017714136187 
34.05 -0.6786823991755974 
34.06 -0.7075951592632252 
34.07 -0.7364371604245874 
34.08 -0.7652055184836026 
34.09 -0.7938973566284386 
34.1 -0.8225098056991907 
34.11 -0.8510400044747954 
34.12 -0.8794850999591504 
34.13 -0.9078422476664112 
34.14 -0.936108611905438 
34.15 -0.9642813660633622 
34.160000000000004 -0.9923576928882453 
34.17 -1.0203347847708015 
34.18 -1.0482098440251568 
34.19 -1.0759800831686148 
34.2 -1.103642725200403 
34.21 -1.1311950038793706 
34.22 -1.1586341640006095 
34.230000000000004 -1.1859574616709734 
34.24 -1.213162164583465 
34.25 -1.240245552290463 
34.26 -1.2672049164757666 
34.27 -1.2940375612254233 
34.28 -1.3207408032973187 
34.29 -1.347311972389498 
34.300000000000004 -1.3737484114071943 
34.31 -1.4000474767285365 
34.32 -1.4262065384689082 
34.33 -1.4522229807439346 
34.34 -1.478094201931068 
34.35 -1.5038176149297497 
34.36 -1.5293906474201155 
34.37 -1.5548107421202273 
34.38 -1.5800753570417982 
34.39 -1.6051819657443902 
34.4 -1.6301280575880548 
34.410000000000004 -1.6549111379843962 
34.42 -1.679528728646027 
34.43 -1.703978367834396 
34.44 -1.7282576106059588 
34.45 -1.7523640290566709 
34.46 -1.7762952125647757 
34.47 -1.800048768031865 
34.480000000000004 -1.8236223201221868 
34.49 -1.8470135115001767 
34.5 -1.8702200030661893 
34.51 -1.8932394741904066 
34.52 -1.9160696229448992 
34.53 -1.9387081663338168 
34.54 -1.9611528405216858 
34.550000000000004 -1.9834014010597911 
34.56 -2.0054516231106194 
34.57 -2.0273013016703407 
34.58 -2.0489482517893074 
34.59 -2.070390308790546 
34.6 -2.0916253284862254 
34.61 -2.1126511873920713 
34.62 -2.1334657829397146 
34.63 -2.154067033686946 
34.64 -2.174452879525859 
34.65 -2.1946212818888573 
34.660000000000004 -2.2145702239525114 
34.67 -2.2342977108392392 
34.68 -2.2538017698167923 
34.69 -2.2730804504955255 
34.7 -2.2921318250234366 
34.71 -2.3109539882789485 
34.72 -2.329545058061421 
34.730000000000004 -2.347903175279369 
34.74 -2.366026504136368 
34.75 -2.3839132323146357 
34.76 -2.4015615711562597 
34.77 -2.418969755842063 
34.78 -2.436136045568083 
34.79 -2.453058723719653 
34.800000000000004 -2.4697360980430596 
34.81 -2.4861665008147686 
34.82 -2.5023482890081947 
34.83 -2.5182798444580032 
34.84 -2.5339595740219254 
34.85 -2.5493859097400713 
34.86 -2.5645573089917244 
34.87 -2.5794722546496023 
34.88 -2.5941292552315685 
34.89 -2.6085268450497785 
34.9 -2.6226635843572486 
34.910000000000004 -2.6365380594918286 
34.92 -2.6501488830175677 
34.93 -2.6634946938634547 
34.94 -2.6765741574595268 
34.95 -2.689385965870324 
34.96 -2.7019288379256814 
34.97 -2.7142015193488467 
34.980000000000004 -2.7262027828819035 
34.99 -2.7379314284085003 
35.0 -2.7493862830738585 
35.01 -2.7605662014020567 
35.02 -2.7714700654105786 
35.03 -2.7820967847221105 
35.04 -2.7924452966735767 
35.050000000000004 -2.8025145664224054 
35.06 -2.812303587050013 
35.07 -2.821811379662494 
35.08 -2.8310369934885107 
35.09 -2.8399795059743678 
35.1 -2.848638022876269 
35.11 -2.85701167834974 
35.12 -2.865099635036211 
35.13 -2.8729010841467537 
35.14 -2.880415245542958 
35.15 -2.887641367814946 
35.160000000000004 -2.894578728356512 
35.17 -2.9012266334373833 
35.18 -2.9075844182725916 
35.19 -2.913651447088952 
35.2 -2.919427113188638 
35.21 -2.924910839009853 
35.22 -2.930102076184584 
35.230000000000004 -2.9350003055934404 
35.24 -2.939605037417563 
35.25 -2.943915811187607 
35.26 -2.947932195829787 
35.27 -2.9516537897089856 
35.28 -2.9550802206689166 
35.29 -2.9582111460693397 
35.300000000000004 -2.9610462528203234 
35.31 -2.9635852574135555 
35.32 -2.9658279059506922 
35.33 -2.9677739741687494 
35.34 -2.9694232674625263 
35.35 -2.970775620904068 
35.36 -2.971830899259157 
35.37 -2.972588997000838 
35.38 -2.973049838319968 
35.39 -2.973213377132799 
35.4 -2.9730795970855866 
35.410000000000004 -2.9726485115562236 
35.42 -2.9719201636529036 
35.43 -2.9708946262098106 
35.44 -2.969572001779834 
35.45 -2.967952422624314 
35.46 -2.966036050699817 
35.47 -2.963823077641939 
35.480000000000004 -2.961313724746141 
35.49 -2.9585082429456215 
35.5 -2.9554069127862226 
35.51 -2.952010044398376 
35.52 -2.9483179774660897 
35.53 -2.9443310811929804 
35.54 -2.9400497542653525 
35.550000000000004 -2.9354744248123317 
35.56 -2.93060555036305 
35.57 -2.925443617800896 
35.58 -2.919989143314823 
35.59 -2.9142426723477346 
35.6 -2.908204779541939 
35.61 -2.901876068681685 
35.62 -2.8952571726327845 
35.63 -2.8883487532793275 
35.64 -2.881151501457492 
35.65 -2.8736661368864618 
35.660000000000004 -2.865893408096457 
35.67 -2.8578340923538788 
35.68 -2.849488995583586 
35.69 -2.8408589522883005 
35.7 -2.8319448254651616 
35.71 -2.822747506519422 
35.72 -2.813267915175312 
35.730000000000004 -2.803506999384067 
35.74 -2.7934657352291317 
35.75 -2.783145126828553 
35.76 -2.7725462062345723 
35.77 -2.761670033330415 
35.78 -2.750517695724309 
35.79 -2.739090308640721 
35.800000000000004 -2.7273890148088364 
35.81 -2.7154149843482878 
35.82 -2.7031694146521423 
35.83 -2.6906535302671655 
35.84 -2.6778685827713655 
35.85 -2.6648158506488384 
35.86 -2.6514966391619184 
35.87 -2.6379122802206556 
35.88 -2.624064132249624 
35.89 -2.6099535800520797 
35.9 -2.595582034671484 
35.910000000000004 -2.5809509332503997 
35.92 -2.5660617388867752 
35.93 -2.55091594048764 
35.94 -2.535515052620212 
35.95 -2.5198606153604444 
35.96 -2.5039541941390175 
35.97 -2.4877973795847983 
35.980000000000004 -2.471391787365778 
35.99 -2.4547390580275077 
36.0 -2.4378408568290437 
36.01 -2.4206988735764243 
36.02 -2.4033148224536895 
36.03 -2.3856904418514646 
36.04 -2.3678274941931234 
36.050000000000004 -2.349727765758546 
36.06 -2.331393066505493 
36.07 -2.31282522988861 
36.08 -2.2940261126760864 
36.09 -2.274997594763977 
36.1 -2.2557415789882165 
36.11 -2.236259990934335 
36.12 -2.216554778744904 
36.13 -2.196627912924722 
36.14 -2.176481386143764 
36.15 -2.1561172130379203 
36.160000000000004 -2.135537430007531 
36.17 -2.1147440950137497 
36.18 -2.093739287372748 
36.19 -2.072525107547786 
36.2 -2.0511036769391677 
36.21 -2.029477137672103 
36.22 -2.007647652382496 
36.230000000000004 -1.9856174040006849 
36.24 -1.9633885955331494 
36.25 -1.9409634498422126 
36.26 -1.9183442094237555 
36.27 -1.895533136182971 
36.28 -1.8725325112081739 
36.29 -1.8493446345426945 
36.300000000000004 -1.8259718249548762 
36.31 -1.8024164197062007 
36.32 -1.7786807743175632 
36.33 -1.754767262333723 
36.34 -1.7306782750859504 
36.35 -1.7064162214528964 
36.36 -1.6819835276197057 
36.37 -1.6573826368354017 
36.38 -1.6326160091685615 
36.39 -1.6076861212613134 
36.4 -1.582595466081673 
36.410000000000004 -1.5573465526742496 
36.42 -1.5319419059093433 
36.43 -1.5063840662304602 
36.44 -1.4806755894002699 
36.45 -1.4548190462450317 
36.46 -1.428817022397514 
36.47 -1.4026721180384338 
36.480000000000004 -1.376386947636439 
36.49 -1.349964139686666 
36.5 -1.3234063364478905 
36.51 -1.2967161936783052 
36.52 -1.2698963803699452 
36.53 -1.2429495784817919 
36.54 -1.2158784826715783 
36.550000000000004 -1.188685800026326 
36.56 -1.1613742497916395 
36.57 -1.1339465630997825 
36.58 -1.1064054826965677 
36.59 -1.078753762667085 
36.6 -1.0509941681602937 
36.61 -1.023129475112512 
36.62 -0.9951624699698243 
36.63 -0.9670959494094389 
36.64 -0.938932720060023 
36.65 -0.9106755982210426 
36.660000000000004 -0.8823274095811338 
36.67 -0.8538909889355374 
36.68 -0.8253691799026208 
36.69 -0.7967648346395194 
36.7 -0.7680808135569225 
36.71 -0.7393199850330351 
36.72 -0.7104852251267423 
36.730000000000004 -0.6815794172900059 
36.74 -0.6526054520795215 
36.75 -0.6235662268676652 
36.76 -0.5944646455527589 
36.77 -0.5653036182686829 
36.78 -0.5360860610938648 
36.79 -0.5068148957596742 
36.800000000000004 -0.47749304935825193 
36.81 -0.4481234540498034 
36.82 -0.4187090467693849 
36.83 -0.38925276893321253 
36.84 -0.35975756614452303 
36.85 -0.3302263878990161 
36.86 -0.30066218728990696 
36.87 -0.2710679207126198 
36.88 -0.24144654756915065 
36.89 -0.21180102997212932 
36.9 -0.18213433244861107 
36.910000000000004 -0.15244942164362607 
36.92 -0.12274926602351746 
36.93 -0.09303683557909723 
36.94 -0.06331510152864953 
36.95 -0.03358703602081137 
36.96 -0.003855611837360235 
36.97 0.025876197904061624 
36.980000000000004 0.05560542004725649 
36.99 0.08532908169478433 
37.0 0.11504421050525 
37.01 0.144747834990535 
37.02 0.17443698481294376 
37.03 0.20410869108223487 
37.04 0.23375998665250777 
37.050000000000004 0.26338790641891474 
37.06 0.29298948761416904 
37.07 0.32256177010481896 
37.08 0.352101796687259 
37.09 0.3816066133834475 
37.1 0.41107326973630204 
37.11 0.4404988191047429 
37.12 0.4698803189583544 
37.13 0.49921483117163573 
37.14 0.5284994223178109 
37.15 0.5577311639621689 
37.160000000000004 0.5869071329549052 
37.17 0.6160244117234336 
37.18 0.6450800885641416 
37.19 0.674071257933558 
37.2 0.7029950207389054 
37.21 0.7318484846280061 
37.22 0.7606287642785158 
37.230000000000004 0.7893329816864527 
37.24 0.8179582664539963 
37.25 0.846501756076524 
37.26 0.8749605962288599 
37.27 0.9033319410507044 
37.28 0.9316129534312177 
37.29 0.9598008052927296 
37.300000000000004 0.9878926778735435 
37.31 1.0158857620098112 
37.32 1.0437772584164466 
37.33 1.071564377967052 
37.34 1.099244341972828 
37.35 1.1268143824604404 
37.36 1.1542717424488156 
37.37 1.181613676224836 
37.38 1.2088374496179086 
37.39 1.2359403402733806 
37.4 1.262919637924772 
37.410000000000004 1.2897726446648006 
37.42 1.3164966752151694 
37.43 1.3430890571950937 
37.44 1.369547131388536 
37.45 1.3958682520101244 
37.46 1.4220497869697317 
37.47 1.4480891181356796 
37.480000000000004 1.4739836415965508 
37.49 1.4997307679215781 
37.5 1.5253279224195846 
37.51 1.5507725453964514 
37.52 1.5760620924110849 
37.53 1.6011940345298579 
37.54 1.6261658585795018 
37.550000000000004 1.6509750673984214 
37.56 1.6756191800864093 
37.57 1.700095732252733 
37.58 1.724402276262573 
37.59 1.748536381481784 
37.6 1.7724956345199556 
37.61 1.7962776394717501 
37.62 1.8198800181564905 
37.63 1.843300410355977 
37.64 1.8665364740505062 
37.65 1.889585885653072 
37.660000000000004 1.9124463402417224 
37.67 1.9351155517900485 
37.68 1.9575912533957867 
37.69 1.9798711975075056 
37.7 2.0019531561493613 
37.71 2.0238349211438904 
37.72 2.045514304332829 
37.730000000000004 2.0669891377959235 
37.74 2.0882572740677237 
37.75 2.1093165863523256 
37.76 2.13016496873605 
37.77 2.1508003363980333 
37.78 2.171220625818704 
37.79 2.1914237949861373 
37.800000000000004 2.2114078236002523 
37.81 2.231170713274841 
37.82 2.2507104877374053 
37.83 2.2700251930267816 
37.84 2.289112897688536 
37.85 2.30797169296811 
37.86 2.32659969300169 
37.87 2.344995035004797 
37.88 2.363155879458559 
37.89 2.3810804102936656 
37.9 2.3987668350719695 
37.910000000000004 2.4162133851657317 
37.92 2.433418315934482 
37.93 2.4503799068994807 
37.94 2.467096461915766 
37.95 2.483566309341766 
37.96 2.4997878022064643 
37.97 2.515759318374091 
37.980000000000004 2.5314792607063397 
37.99 2.5469460572220766 
38.0 2.562158161254539 
38.01 2.577114051606001 
38.02 2.5918122326998905 
38.03 2.606251234730346 
38.04 2.6204296138091974 
38.050000000000004 2.6343459521103516 
38.06 2.6479988580115763 
38.07 2.661386966233658 
38.08 2.674508937976931 
38.09 2.6873634610551567 
38.1 2.699949250026739 
38.11 2.7122650463232687 
38.12 2.724309618375379 
38.13 2.736081761735903 
38.14 2.7475802992003135 
38.15 2.7588040809244467 
38.160000000000004 2.769751984539483 
38.17 2.7804229152641846 
38.18 2.790815806014371 
38.19 2.8009296175096283 
38.2 2.810763338377235 
38.21 2.8203159852532984 
38.22 2.829586602881092 
38.230000000000004 2.8385742642065788 
38.24 2.8472780704711154 
38.25 2.855697151301329 
38.26 2.863830664796152 
38.27 2.871677797611013 
38.28 2.879237765039169 
38.29 2.886509811090179 
38.300000000000004 2.8934932085654963 
38.31 2.9001872591311937 
38.32 2.906591293387792 
38.33 2.9127046709372033 
38.34 2.9185267804467667 
38.35 2.924057039710383 
38.36 2.929294895706734 
38.37 2.9342398246545858 
38.38 2.9388913320651633 
38.39 2.943248952791602 
38.4 2.9473122510754615 
38.410000000000004 2.9510808205902985 
38.42 2.9545542844823025 
38.43 2.9577322954079786 
38.44 2.960614535568882 
38.45 2.9632007167434 
38.46 2.965490580315569 
38.47 2.96748389730094 
38.480000000000004 2.9691804683694762 
38.49 2.9705801238654845 
38.5 2.9716827238245815 
38.51 2.97248815798769 
38.52 2.9729963458120645 
38.53 2.9732072364793467 
38.54 2.9731208089006453 
38.550000000000004 2.9727370717186465 
38.56 2.9720560633067485 
38.57 2.9710778517652248 
38.58 2.9698025349144146 
38.59 2.96823024028494 
38.6 2.966361125104954 
38.61 2.9641953762844166 
38.62 2.961733210396406 
38.63 2.9589748736554577 
38.64 2.9559206418929485 
38.65 2.952570820529509 
38.660000000000004 2.948925744544484 
38.67 2.944985778442434 
38.68 2.940751316216687 
38.69 2.936222781309936 
38.7 2.9314006265718984 
38.71 2.9262853342140294 
38.72 2.9208774157613013 
38.730000000000004 2.915177412001054 
38.74 2.909185892928913 
38.75 2.9029034576917927 
38.76 2.896330734527981 
38.77 2.8894683807043173 
38.78 2.882317082450466 
38.79 2.8748775548902925 
38.800000000000004 2.867150541970353 
38.81 2.859136816385501 
38.82 2.850837179501616 
38.83 2.842252461275471 
38.84 2.833383520171734 
38.85 2.824231243077125 
38.86 2.8147965452117263 
38.87 2.8050803700374627 
38.88 2.7950836891637545 
38.89 2.7848075022503584 
38.9 2.7742528369074027 
38.910000000000004 2.7634207485926257 
38.92 2.7523123205058324 
38.93 2.7409286634805747 
38.94 2.729270915873068 
38.95 2.7173402434483593 
38.96 2.7051378392637484 
38.97 2.692664923549485 
38.980000000000004 2.6799227435867468 
38.99 2.6669125735829113 
39.0 2.653635714544137 
39.01 2.6400934941452645 
39.02 2.6262872665970476 
39.03 2.6122184125107366 
39.04 2.597888338760016 
39.050000000000004 2.583298478340319 
39.06 2.5684502902255297 
39.07 2.5533452592220858 
39.08 2.5379848958205002 
39.09 2.522370736044313 
39.1 2.5065043412964902 
39.11 2.490387298203284 
39.12 2.4740212184555737 
39.13 2.457407738647695 
39.14 2.440548520113784 
39.15 2.423445248761646 
39.160000000000004 2.406099634904163 
39.17 2.3885134130882655 
39.18 2.370688341921481 
39.19 2.352626203896071 
39.2 2.3343288052107867 
39.21 2.315797975590249 
39.22 2.297035568101977 
39.230000000000004 2.2780434589710854 
39.24 2.2588235473926592 
39.25 2.239377755341841 
39.26 2.21970802738163 
39.27 2.199816330468432 
39.28 2.1797046537553606 
39.29 2.159375008393329 
39.300000000000004 2.138829427329931 
39.31 2.1180699651061516 
39.32 2.0970986976509143 
39.33 2.075917722073488 
39.34 2.05452915645378 
39.35 2.032935139630529 
39.36 2.0111378309874217 
39.37 1.989139410237158 
39.38 1.9669420772034816 
39.39 1.9445480516011975 
39.4 1.9219595728142047 
39.410000000000004 1.8991788996715582 
39.42 1.8762083102215883 
39.43 1.853050101504098 
39.44 1.8297065893206608 
39.45 1.8061801080030417 
39.46 1.7824730101797674 
39.47 1.7585876665408644 
39.480000000000004 1.7345264656007922 
39.49 1.7102918134595937 
39.5 1.6858861335622877 
39.51 1.6613118664565258 
39.52 1.6365714695485403 
39.53 1.611667416857405 
39.54 1.5866021987676355 
39.550000000000004 1.5613783217801533 
39.56 1.5359983082616375 
39.57 1.5104646961922898 
39.58 1.4847800389120394 
39.59 1.4589469048652102 
39.6 1.4329678773436794 
39.61 1.4068455542285503 
39.62 1.3805825477303657 
39.63 1.3541814841278899 
39.64 1.327645003505482 
39.65 1.3009757594890907 
39.660000000000004 1.2741764189808933 
39.67 1.247249661892608 
39.68 1.2201981808775046 
39.69 1.193024681061142 
39.7 1.1657318797708571 
39.71 1.1383225062640352 
39.72 1.1107993014551858 
39.730000000000004 1.083165017641854 
39.74 1.0554224182293923 
39.75 1.0275742774546235 
39.76 0.9996233801084183 
39.77 0.971572521257219 
39.78 0.943424505963535 
39.79 0.9151821490054391 
39.800000000000004 0.886848274595092 
39.81 0.8584257160963231 
39.82 0.829917315741297 
39.83 0.8013259243462922 
39.84 0.7726544010266222 
39.85 0.743905612910726 
39.86 0.715082434853458 
39.87 0.6861877491486048 
39.88 0.6572244452406579 
39.89 0.6281954194358722 
39.9 0.5991035746126373 
39.910000000000004 0.5699518199311925 
39.92 0.5407430705427128 
39.93 0.5114802472977965 
39.94 0.4821662764543826 
39.95 0.4528040893851272 
39.96 0.4233966222842688 
39.97 0.3939468158740112 
39.980000000000004 0.3644576151104542 
39.99 0.3349319688890998 


==> y1tl.dat <==
0.0 2.0 
0.01 1.9444276095921673 
0.02 1.9275465630971167 
0.03 1.9022596910555123 
0.04 1.8799434949480713 
0.05 1.8577878042499303 
0.06 1.8364255121566544 
0.07 1.8156580785404963 
0.08 1.7954909515358648 
0.09 1.7758826872821696 
0.1 1.7568054792094054 
0.11 1.7382303635100131 
0.12 1.7201306487494534 
0.13 1.7024809538239074 
0.14 1.6852573170243563 
0.15 1.6684370562505164 
0.16 1.6519986980179335 
0.17 1.635921897867032 
0.18 1.6201873701229466 
0.19 1.6047768220470977 
0.2 1.5896728930020954 
0.21 1.5748590979636883 
0.22 1.5603197750730364 
0.23 1.5460400368804965 
0.24 1.532005724981919 
0.25 1.5182033677720186 
0.26 1.5046201410656308 
0.27 1.4912438313599703 
0.28 1.4780628015314088 
0.29 1.4650659587785482 
0.3 1.4522427246398846 
0.31 1.4395830069292175 
0.32 1.4270771734454257 
0.33 1.4147160273253834 
0.34 1.4024907839198124 
0.35000000000000003 1.3903930490818408 
0.36 1.37841479876711 
0.37 1.3665483598524784 
0.38 1.3547863920878787 
0.39 1.3431218711026633 
0.4 1.331548072393996 
0.41000000000000003 1.3200585562304863 
0.42 1.3086471534094282 
0.43 1.2973079518107216 
0.44 1.2860352836948459 
0.45 1.2748237136962153 
0.46 1.26366802746685 
0.47000000000000003 1.2525632209285866 
0.48 1.241504490095118 
0.49 1.2304872214279055 
0.5 1.2195069826925873 
0.51 1.2085595142848442 
0.52 1.1976407209968636 
0.53 1.1867466641975095 
0.54 1.1758735544011805 
0.55 1.1650177442019822 
0.56 1.154175721551454 
0.5700000000000001 1.1433441033594822 
0.58 1.132519629399408 
0.59 1.12169915649953 
0.6 1.110879653004381 
0.61 1.1000581934901705 
0.62 1.0892319537197965 
0.63 1.0783982058237138 
0.64 1.0675543136937946 
0.65 1.0566977285780867 
0.66 1.045825984865109 
0.67 1.0349366960469786 
0.68 1.0240275508513021 
0.6900000000000001 1.0130963095323269 
0.7000000000000001 1.0021408003124066 
0.71 0.9911589159653006 
0.72 0.9801486105333402 
0.73 0.9691078961708737 
0.74 0.9580348401068511 
0.75 0.9469275617197516 
0.76 0.9357842297184237 
0.77 0.9246030594227176 
0.78 0.9133823101381117 
0.79 0.9021202826187811 
0.8 0.8908153166138659 
0.81 0.8794657884918764 
0.8200000000000001 0.8680701089384684 
0.8300000000000001 0.8566267207229564 
0.84 0.8451340965292004 
0.85 0.8335907368466037 
0.86 0.8219951679172031 
0.87 0.8103459397349118 
0.88 0.7986416240931781 
0.89 0.7868808126774007 
0.9 0.7750621151986057 
0.91 0.7631841575649471 
0.92 0.7512455800877507 
0.93 0.7392450357188373 
0.9400000000000001 0.7271811883160192 
0.9500000000000001 0.7150527109336529 
0.96 0.7028582841352653 
0.97 0.6905965943252603 
0.98 0.6782663320968149 
0.99 0.6658661905930424 
1.0 0.6533948638786148 
1.01 0.6408510453189599 
1.02 0.6282334259642524 
1.03 0.6155406929353399 
1.04 0.6027715278088286 
1.05 0.5899246049984411 
1.06 0.5769985901298524 
1.07 0.5639921384060702 
1.08 0.5509038929604984 
1.09 0.5377324831946715 
1.1 0.5244765230977074 
1.11 0.5111346095443564 
1.12 0.4977053205685458 
1.1300000000000001 0.48418721360916545 
1.1400000000000001 0.47057882372481996 
1.1500000000000001 0.4568786617740963 
1.16 0.4430852125578706 
1.17 0.42919693291996186 
1.18 0.4152122498024028 
1.19 0.4011295582513592 
1.2 0.3869472193696506 
1.21 0.37266355821157326 
1.22 0.35827686161561784 
1.23 0.34378537597037784 
1.24 0.32918730490882037 
1.25 0.3144808069257429 
1.26 0.29966399291309337 
1.27 0.284734923607424 
1.28 0.26969160694357813 
1.29 0.25453199530824416 
1.3 0.23925398268678638 
1.31 0.22385540169625542 
1.32 0.2083340204971898 
1.33 0.1926875395762555 
1.34 0.17691358839139898 
1.35 0.16100972187057008 
1.36 0.1449734167546109 
1.37 0.12880206777419562 
1.3800000000000001 0.11249298365016916 
1.3900000000000001 0.09604338290580156 
1.4000000000000001 0.07945038947885191 
1.41 0.06271102812036132 
1.42 0.04582221956636054 
1.43 0.02878077546755715 
1.44 0.011583393061181002 
1.45 -0.0057731282758115045 
1.46 -0.023283488250004016 
1.47 -0.04093345702688327 
1.48 -0.058715045185631046 
1.49 -0.076619152944705 
1.5 -0.0946368219161207 
1.51 -0.1127589651722665 
1.52 -0.13097644496108835 
1.53 -0.14928007124107373 
1.54 -0.16766061848490565 
1.55 -0.18610883842058892 
1.56 -0.20461547376046124 
1.57 -0.2231712717050663 
1.58 -0.2417669974425431 
1.59 -0.2603934475364497 
1.6 -0.2790414631707762 
1.61 -0.29770194320477483 
1.62 -0.3163658569953161 
1.6300000000000001 -0.33502425694515436 
1.6400000000000001 -0.35366829073730977 
1.6500000000000001 -0.3722892132177317 
1.6600000000000001 -0.3908783978904291 
1.67 -0.40942734799163966 
1.68 -0.42792770711192896 
1.69 -0.44637126933781085 
1.7 -0.4647499888869958 
1.71 -0.4830559892143543 
1.72 -0.5012815715682865 
1.73 -0.5194192229802934 
1.74 -0.5374616236732768 
1.75 -0.555401653877148 
1.76 -0.573232400043098 
1.77 -0.5909471604508565 
1.78 -0.6085394502059579 
1.79 -0.6260030056268672 
1.8 -0.643331788024347 
1.81 -0.6605199868781084 
1.82 -0.6775620224180595 
1.83 -0.6944525476199056 
1.84 -0.7111864496268557 
1.85 -0.7277588506113298 
1.86 -0.744165108092265 
1.87 -0.7604008147254415 
1.8800000000000001 -0.7764617975856379 
1.8900000000000001 -0.7923441169609037 
1.9000000000000001 -0.8080440646802985 
1.9100000000000001 -0.8235581619975909 
1.92 -0.8388831570541518 
1.93 -0.8540160219450702 
1.94 -0.8689539494129609 
1.95 -0.8836943491944192 
1.96 -0.8982348440442112 
1.97 -0.9125732654624855 
1.98 -0.9267076491501722 
1.99 -0.940636230217655 
2.0 -0.954357438171454 
2.0100000000000002 -0.9678698917033594 
2.02 -0.9811723933058902 
2.0300000000000002 -0.994263923737473 
2.04 -1.007143636360001 
2.05 -1.0198108513708073 
2.06 -1.032265049950209 
2.07 -1.0445058683450446 
2.08 -1.0565330919076537 
2.09 -1.0683466491089109 
2.1 -1.0799466055429212 
2.11 -1.0913331579400711 
2.12 -1.1025066282040752 
2.13 -1.11346745748777 
2.14 -1.124216200321304 
2.15 -1.1347535188054778 
2.16 -1.1450801768819374 
2.17 -1.1551970346910214 
2.18 -1.1651050430270353 
2.19 -1.1748052378999083 
2.2 -1.1842987352111483 
2.21 -1.1935867255512795 
2.22 -1.2026704691249768 
2.23 -1.2115512908093942 
2.24 -1.2202305753503344 
2.25 -1.2287097627002324 
2.2600000000000002 -1.2369903435011294 
2.27 -1.2450738547152638 
2.2800000000000002 -1.252961875405136 
2.29 -1.2606560226644443 
2.3000000000000003 -1.2681579477006046 
2.31 -1.2754693320691783 
2.32 -1.282591884059906 
2.33 -1.2895273352337484 
2.34 -1.2962774371097832 
2.35 -1.3028439580005509 
2.36 -1.3092286799939943 
2.37 -1.3154333960799283 
2.38 -1.3214599074185829 
2.39 -1.3273100207486297 
2.4 -1.3329855459317805 
2.41 -1.3384882936309188 
2.42 -1.343820073118505 
2.43 -1.3489826902119162 
2.44 -1.353977945332162 
2.45 -1.3588076316824425 
2.46 -1.3634735335427963 
2.47 -1.3679774246771632 
2.48 -1.3723210668490007 
2.49 -1.3765062084417128 
2.5 -1.3805345831799904 
2.5100000000000002 -1.3844079089482972 
2.52 -1.38812788670263 
2.5300000000000002 -1.3916961994718062 
2.54 -1.3951145114444838 
2.5500000000000003 -1.398384467138239 
2.56 -1.4015076906470019 
2.57 -1.4044857849632846 
2.58 -1.4073203313716431 
2.59 -1.4100128889099341 
2.6 -1.4125649938949478 
2.61 -1.4149781595091684 
2.62 -1.417253875445386 
2.63 -1.419393607606074 
2.64 -1.4213987978544786 
2.65 -1.4232708638144747 
2.66 -1.425011198716329 
2.67 -1.4266211712856385 
2.68 -1.4281021256727537 
2.69 -1.4294553814201378 
2.7 -1.4306822334651896 
2.71 -1.4317839521761513 
2.72 -1.4327617834188087 
2.73 -1.4336169486518306 
2.74 -1.4343506450485934 
2.75 -1.4349640456435424 
2.7600000000000002 -1.4354582995011254 
2.77 -1.435834531905499 
2.7800000000000002 -1.4360938445692262 
2.79 -1.4362373158593442 
2.8000000000000003 -1.4362660010391712 
2.81 -1.436180932524383 
2.82 -1.4359831201519084 
2.83 -1.4356735514603005 
2.84 -1.4352531919802791 
2.85 -1.4347229855342634 
2.86 -1.4340838545437036 
2.87 -1.433336700343161 
2.88 -1.4324824035000974 
2.89 -1.4315218241394128 
2.9 -1.4304558022718228 
2.91 -1.4292851581252404 
2.92 -1.4280106924783316 
2.93 -1.4266331869955373 
2.94 -1.4251534045628218 
2.95 -1.423572089623529 
2.96 -1.4218899685137019 
2.97 -1.4201077497963324 
2.98 -1.4182261245939818 
2.99 -1.416245766919302 
3.0 -1.414167334002995 
3.0100000000000002 -1.4119914666187905 
3.02 -1.4097187894050522 
3.0300000000000002 -1.4073499111826653 
3.04 -1.4048854252688592 
3.0500000000000003 -1.402325909786687 
3.06 -1.3996719279698642 
3.0700000000000003 -1.3969240284627393 
3.08 -1.3940827456151401 
3.09 -1.3911485997719268 
3.1 -1.3881220975570274 
3.11 -1.3850037321518194 
3.12 -1.381793983567693 
3.13 -1.3784933189126687 
3.14 -1.375102192651949 
3.15 -1.371621046862308 
3.16 -1.3680503114802243 
3.17 -1.3643904045436877 
3.18 -1.360641732427602 
3.19 -1.3568046900727495 
3.2 -1.3528796612082514 
3.21 -1.3488670185675053 
3.22 -1.3447671240975627 
3.23 -1.340580329161932 
3.24 -1.3363069747367942 
3.25 -1.3319473916006173 
3.2600000000000002 -1.3275019005171769 
3.27 -1.3229708124119857 
3.2800000000000002 -1.3183544285421298 
3.29 -1.313653040659539 
3.3000000000000003 -1.3088669311676897 
3.31 -1.3039963732717772 
3.3200000000000003 -1.2990416311223527 
3.33 -1.2940029599524727 
3.34 -1.2888806062083673 
3.35 -1.2836748076736515 
3.36 -1.2783857935871217 
3.37 -1.2730137847541396 
3.38 -1.2675589936516454 
3.39 -1.262021624526815 
3.4 -1.2564018734893982 
3.41 -1.250699928597743 
3.42 -1.2449159699385441 
3.43 -1.2390501697003304 
3.44 -1.2331026922407018 
3.45 -1.2270736941473481 
3.46 -1.22096332429285 
3.47 -1.2147717238832778 
3.48 -1.2084990265006015 
3.49 -1.202145358138911 
3.5 -1.1957108372344507 
3.5100000000000002 -1.1891955746894707 
3.52 -1.182599673889884 
3.5300000000000002 -1.1759232307167287 
3.54 -1.169166333551413 
3.5500000000000003 -1.1623290632747296 
3.56 -1.155411493259627 
3.5700000000000003 -1.1484136893576928 
3.58 -1.1413357098793295 
3.59 -1.1341776055675914 
3.6 -1.1269394195656242 
3.61 -1.119621187377673 
3.62 -1.1122229368236003 
3.63 -1.1047446879868554 
3.64 -1.0971864531558284 
3.65 -1.0895482367585172 
3.66 -1.0818300352904313 
3.67 -1.0740318372356383 
3.68 -1.06615362298087 
3.69 -1.0581953647225784 
3.7 -1.0501570263668416 
3.71 -1.042038563421989 
3.72 -1.0338399228838413 
3.73 -1.0255610431134075 
3.74 -1.0172018537069147 
3.75 -1.0087622753580083 
3.7600000000000002 -1.0002422197119625 
3.77 -0.9916415892117272 
3.7800000000000002 -0.9829602769356327 
3.79 -0.9741981664265508 
3.8000000000000003 -0.9653551315123108 
3.81 -0.9564310361171504 
3.8200000000000003 -0.9474257340639785 
3.83 -0.9383390688671861 
3.84 -0.92917087351578 
3.85 -0.919920970246533 
3.86 -0.910589170306897 
3.87 -0.9011752737073478 
3.88 -0.8916790689628729 
3.89 -0.8821003328232363 
3.9 -0.872438829991703 
3.91 -0.8626943128318172 
3.92 -0.8528665210618736 
3.93 -0.8429551814366487 
3.94 -0.8329600074159792 
3.95 -0.8228806988197127 
3.96 -0.8127169414685806 
3.97 -0.8024684068104552 
3.98 -0.7921347515315035 
3.99 -0.7817156171516411 
4.0 -0.7712106296037474 
4.01 -0.760619398795979 
4.0200000000000005 -0.7499415181565852 
4.03 -0.7391765641605039 
4.04 -0.7283240958370683 
4.05 -0.7173836542580215 
4.0600000000000005 -0.7063547620051136 
4.07 -0.6952369226163829 
4.08 -0.68402962001032 
4.09 -0.6727323178869267 
4.1 -0.6613444591047632 
4.11 -0.6498654650329214 
4.12 -0.6382947348768923 
4.13 -0.6266316449771575 
4.14 -0.6148755480793671 
4.15 -0.6030257725748047 
4.16 -0.5910816217098676 
4.17 -0.5790423727631268 
4.18 -0.5669072761885585 
4.19 -0.5546755547233413 
4.2 -0.5423464024586558 
4.21 -0.5299189838717069 
4.22 -0.5173924328172189 
4.23 -0.5047658514764308 
4.24 -0.49203830926162245 
4.25 -0.47920884167399647 
4.26 -0.46627644911270105 
4.2700000000000005 -0.45324009563256434 
4.28 -0.4400987076480722 
4.29 -0.4268511725808712 
4.3 -0.41349633744802405 
4.3100000000000005 -0.40003300738798575 
4.32 -0.38645994412118817 
4.33 -0.37277586434182586 
4.34 -0.358979438037355 
4.3500000000000005 -0.3450692867318806 
4.36 -0.331043981649497 
4.37 -0.3169020417932923 
4.38 -0.3026419319355693 
4.39 -0.28826206051445935 
4.4 -0.2737607774319073 
4.41 -0.2591363717475714 
4.42 -0.24438706926297546 
4.43 -0.22951102998973202 
4.44 -0.2145063454954168 
4.45 -0.19937103612010695 
4.46 -0.18410304805626967 
4.47 -0.16870025028409844 
4.48 -0.1531604313539484 
4.49 -0.13748129600689596 
4.5 -0.12166046162390906 
4.51 -0.10569545449337903 
4.5200000000000005 -0.08958370588616346 
4.53 -0.0733225479264223 
4.54 -0.056909209245815176 
4.55 -0.04034081040765951 
4.5600000000000005 -0.023614359086761138 
4.57 -0.006726744989545348 
4.58 0.01032446986993004 
4.59 0.02752947529289353 
4.6000000000000005 0.04487666744020584 
4.61 0.06235804123792042 
4.62 0.07996476002931036 
4.63 0.09768806253729517 
4.64 0.11551907095580724 
4.65 0.13344885021370717 
4.66 0.1514684100990897 
4.67 0.16956872063081835 
4.68 0.18774072453267202 
4.69 0.20597535044869542 
4.7 0.22426352601220564 
4.71 0.24259619091710588 
4.72 0.26096430990307307 
4.73 0.27935888562127953 
4.74 0.29777097133558694 
4.75 0.31619168341816345 
4.76 0.3346122135990514 
4.7700000000000005 0.3530238409310003 
4.78 0.37141794343245027 
4.79 0.3897860093736171 
4.8 0.40811964817258806 
4.8100000000000005 0.4264106008707265 
4.82 0.4446507501589341 
4.83 0.4628321299289319 
4.84 0.4809469343262332 
4.8500000000000005 0.4989875262842181 
4.86 0.5169464455213653 
4.87 0.5348164159865576 
4.88 0.5525903527400171 
4.89 0.5702613682603266 
4.9 0.5878227781706022 
4.91 0.6052681063796806 
4.92 0.6225910896367312 
4.93 0.6397856815003347 
4.94 0.6568460557254483 
4.95 0.6737666090741418 
4.96 0.6905419635581043 
4.97 0.7071669681231698 
4.98 0.723636699787966 
4.99 0.7399464642507363 
5.0 0.7560917959799656 
5.01 0.7720684578060883 
5.0200000000000005 0.7878724400328125 
5.03 0.8034999590879398 
5.04 0.8189474557345051 
5.05 0.8342115928640604 
5.0600000000000005 0.8492892528946112 
5.07 0.8641775347963656 
5.08 0.8788737507688579 
5.09 0.8933754225933724 
5.1000000000000005 0.9076802776847205 
5.11 0.9217862448665132 
5.12 0.9356914498939506 
5.13 0.9493942107480178 
5.14 0.9628930327246031 
5.15 0.9761866033417566 
5.16 0.9892737870877095 
5.17 1.0021536200318357 
5.18 1.014825304319962 
5.19 1.0272882025748673 
5.2 1.0395418322219276 
5.21 1.0515858597591685 
5.22 1.0634200949900292 
5.23 1.0750444852363819 
5.24 1.0864591095483103 
5.25 1.0976641729263827 
5.26 1.108660000571043 
5.2700000000000005 1.1194470321729868 
5.28 1.1300258162572776 
5.29 1.1403970045931502 
5.3 1.150561346680423 
5.3100000000000005 1.1605196843226266 
5.32 1.1702729462959363 
5.33 1.1798221431222475 
5.34 1.1891683619537798 
5.3500000000000005 1.1983127615758464 
5.36 1.207256567533548 
5.37 1.2160010673875037 
5.38 1.2245476061028469 
5.39 1.232897581575171 
5.4 1.2410524402963155 
5.41 1.249013673162352 
5.42 1.2567828114254513 
5.43 1.2643614227908484 
5.44 1.2717511076594923 
5.45 1.278953495516591 
5.46 1.285970241465707 
5.47 1.2928030229077283 
5.48 1.299453536363573 
5.49 1.3059234944392273 
5.5 1.3122146229312717 
5.51 1.3183286580709088 
5.5200000000000005 1.3242673439040902 
5.53 1.330032429805239 
5.54 1.3356256681217493 
5.55 1.341048811946359 
5.5600000000000005 1.346303613014233 
5.57 1.3513918197215733 
5.58 1.3563151752623306 
5.59 1.361075415879628 
5.6000000000000005 1.3656742692283186 
5.61 1.370113452845137 
5.62 1.3743946727227838 
5.63 1.3785196219843239 
5.64 1.3824899796542087 
5.65 1.386307409522305 
5.66 1.3899735590972242 
5.67 1.3934900586454007 
5.68 1.396858520312267 
5.69 1.4000805373220286 
5.7 1.403157683252511 
5.71 1.4060915113816654 
5.72 1.4088835541023355 
5.73 1.4115353224020064 
5.74 1.4140483054042805 
5.75 1.4164239699689471 
5.76 1.4186637603475514 
5.7700000000000005 1.4207690978915055 
5.78 1.422741380809801 
5.79 1.4245819839735485 
5.8 1.4262922587645823 
5.8100000000000005 1.4278735329655348 
5.82 1.429327110688793 
5.83 1.4306542723419322 
5.84 1.4318562746272092 
5.8500000000000005 1.4329343505729084 
5.86 1.4338897095942877 
5.87 1.4347235375820926 
5.88 1.4354369970165808 
5.89 1.4360312271051783 
5.9 1.4365073439418845 
5.91 1.4368664406867198 
5.92 1.437109587763496 
5.93 1.437237833074352 
5.94 1.4372522022295027 
5.95 1.437153698790788 
5.96 1.4369433045276205 
5.97 1.436621979684056 
5.98 1.4361906632557342 
5.99 1.4356502732755339 
6.0 1.4350017071068335 
6.01 1.4342458417433392 
6.0200000000000005 1.433383534114483 
6.03 1.4324156213954882 
6.04 1.4313429213212032 
6.05 1.430166232502909 
6.0600000000000005 1.428886334747308 
6.07 1.427503989376996 
6.08 1.4260199395517168 
6.09 1.4244349105897935 
6.1000000000000005 1.422749610289126 
6.11 1.4209647292472245 
6.12 1.4190809411797491 
6.13 1.4170989032370997 
6.140000000000001 1.415019256318595 
6.15 1.4128426253838593 
6.16 1.410569619761013 
6.17 1.4082008334513432 
6.18 1.40573684543012 
6.19 1.4031782199432767 
6.2 1.4005255067996698 
6.21 1.397779241658704 
6.22 1.3949399463130596 
6.23 1.3920081289663622 
6.24 1.388984284505577 
6.25 1.3858688947679945 
6.26 1.3826624288026301 
6.2700000000000005 1.379365343125939 
6.28 1.375978081971703 
6.29 1.372501077535005 
6.3 1.3689347502101967 
6.3100000000000005 1.36527950882278 
6.32 1.3615357508551365 
6.33 1.3577038626660611 
6.34 1.3537842197040335 
6.3500000000000005 1.3497771867142068 
6.36 1.3456831179390816 
6.37 1.3415023573128315 
6.38 1.3372352386492778 
6.390000000000001 1.3328820858234998 
6.4 1.3284432129470733 
6.41 1.3239189245369374 
6.42 1.3193095156779022 
6.43 1.3146152721787951 
6.44 1.3098364707222605 
6.45 1.3049733790082347 
6.46 1.3000262558910984 
6.47 1.2949953515105355 
6.48 1.289880907416117 
6.49 1.284683156685624 
6.5 1.2794023240371364 
6.51 1.2740386259349081 
6.5200000000000005 1.26859227068905 
6.53 1.2630634585490381 
6.54 1.257452381791077 
6.55 1.2517592247993246 
6.5600000000000005 1.2459841641410057 
6.57 1.2401273686354322 
6.58 1.2341889994169366 
6.59 1.2281692099917378 
6.6000000000000005 1.22206814628875 
6.61 1.2158859467043388 
6.62 1.2096227421410335 
6.63 1.2032786560401956 
6.640000000000001 1.1968538044086448 
6.65 1.1903482958392337 
6.66 1.183762231525372 
6.67 1.177095705269478 
6.68 1.1703488034853473 
6.69 1.1635216051944215 
6.7 1.1566141820159255 
6.71 1.1496265981508467 
6.72 1.1425589103597285 
6.73 1.1354111679342291 
6.74 1.1281834126624048 
6.75 1.1208756787876757 
6.76 1.113487992961404 
6.7700000000000005 1.106020374189033 
6.78 1.0984728337697247 
6.79 1.0908453752294005 
6.8 1.0831379942471302 
6.8100000000000005 1.0753506785747635 
6.82 1.067483407949718 
6.83 1.0595361540008152 
6.84 1.0515088801470625 
6.8500000000000005 1.0434015414892557 
6.86 1.0352140846942812 
6.87 1.0269464478719748 
6.88 1.0185985604444072 
6.890000000000001 1.0101703430074263 
6.9 1.001661707184308 
6.91 0.9930725554713299 
6.92 0.9844027810750949 
6.93 0.9756522677414017 
6.94 0.9668208895754636 
6.95 0.9579085108532475 
6.96 0.9489149858237187 
6.97 0.9398401585017315 
6.98 0.9306838624513195 
6.99 0.921445920559109 
7.0 0.9121261447975828 
7.01 0.9027243359778692 
7.0200000000000005 0.8932402834917708 
7.03 0.8836737650426693 
7.04 0.8740245463649833 
7.05 0.8642923809317828 
7.0600000000000005 0.8544770096502005 
7.07 0.844578160544199 
7.08 0.8345955484243025 
7.09 0.8245288745438003 
7.1000000000000005 0.8143778262409828 
7.11 0.8041420765668849 
7.12 0.7938212838980351 
7.13 0.7834150915336271 
7.140000000000001 0.7729231272765749 
7.15 0.7623450029977998 
7.16 0.7516803141831473 
7.17 0.7409286394622184 
7.18 0.7300895401184598 
7.19 0.7191625595797034 
7.2 0.7081472228884423 
7.21 0.6970430361509519 
7.22 0.6858494859644478 
7.23 0.6745660388213232 
7.24 0.663192140489544 
7.25 0.6517272153681556 
7.26 0.6401706658168804 
7.2700000000000005 0.628521871458642 
7.28 0.6167801884538849 
7.29 0.6049449487454024 
7.3 0.5930154592724133 
7.3100000000000005 0.5809910011524625 
7.32 0.5688708288297395 
7.33 0.5566541691882405 
7.34 0.5443402206282031 
7.3500000000000005 0.5319281521040694 
7.36 0.5194171021222153 
7.37 0.5068061776965214 
7.38 0.49409445325980983 
7.390000000000001 0.48128096952899785 
7.4 0.4683647323217705 
7.41 0.45534471132237553 
7.42 0.4422198387940705 
7.43 0.42898900823555436 
7.44 0.4156510729786139 
7.45 0.40220484472399654 
7.46 0.38864909201241116 
7.47 0.3749825386272955 
7.48 0.3612038619258793 
7.49 0.3473116910947662 
7.5 0.3333046053261279 
7.51 0.31918113191026304 
7.5200000000000005 0.3049397442401224 
7.53 0.2905788597230108 
7.54 0.2760968375945008 
7.55 0.26149197662915913 
7.5600000000000005 0.24676251274245783 
7.57 0.2319066164777808 
7.58 0.21692239037213956 
7.59 0.2018078661937036 
7.6000000000000005 0.1865610020438935 
7.61 0.17117967931621092 
7.62 0.15566169950356404 
7.63 0.14000478084517337 
7.640000000000001 0.1242065548036778 
7.65 0.10826456236227472 
7.66 0.09217625013117098 
7.67 0.07593896625174572 
7.68 0.059549956086135794 
7.69 0.043006357678978945 
7.7 0.02630519697719657 
7.71 0.009443382792593224 
7.72 -0.0075819153034456695 
7.73 -0.024763639304754077 
7.74 -0.0420887441671155 
7.75 -0.059549450936933805 
7.76 -0.0771368908915336 
7.7700000000000005 -0.09484232720973979 
7.78 -0.11265689119567782 
7.79 -0.13057165790989902 
7.8 -0.1485776445199415 
7.8100000000000005 -0.16666582650875153 
7.82 -0.1848271499402228 
7.83 -0.2030525447138537 
7.84 -0.22133293762504744 
7.8500000000000005 -0.23965926544743002 
7.86 -0.2580224879331657 
7.87 -0.2764136007013861 
7.88 -0.29482364796865407 
7.890000000000001 -0.31324373508048603 
7.9 -0.33166504080312414 
7.91 -0.35007882933666085 
7.92 -0.36847646201209755 
7.930000000000001 -0.38684940863696443 
7.94 -0.40518925845606857 
7.95 -0.4234877306963065 
7.96 -0.44173668466667154 
7.97 -0.4599281293872573 
7.98 -0.4780542327234577 
7.99 -0.4961073300043808 
8.0 -0.5140799321070774 
8.01 -0.5319647329910592 
8.02 -0.5497546166702237 
8.03 -0.5674426636122033 
8.040000000000001 -0.5850221565577574 
8.05 -0.6024865857556692 
8.06 -0.6198296536111055 
8.07 -0.6370452787481214 
8.08 -0.6541275994893047 
8.09 -0.6710709767580963 
8.1 -0.6878699964114422 
8.11 -0.704519471012678 
8.120000000000001 -0.7210144410564517 
8.13 -0.7373501756594656 
8.14 -0.7535221727323839 
8.15 -0.769526158649973 
8.16 -0.7853580874377882 
8.17 -0.8010141394951051 
8.18 -0.8164907198747562 
8.19 -0.8317844561415816 
8.2 -0.8468921958318651 
8.21 -0.8618110035368577 
8.22 -0.8765381576338694 
8.23 -0.8910711466888338 
8.24 -0.9054076655543464 
8.25 -0.9195456111873718 
8.26 -0.9334830782106125 
8.27 -0.9472183542414917 
8.28 -0.9607499150123276 
8.290000000000001 -0.9740764193049601 
8.3 -0.9871967037225667 
8.31 -1.0001097773209122 
8.32 -1.0128148161205788 
8.33 -1.0253111575211036 
8.34 -1.0375982946371292 
8.35 -1.0496758705759441 
8.36 -1.0615436726748657 
8.370000000000001 -1.0732016267161448 
8.38 -1.0846497911360569 
8.39 -1.0958883512440314 
8.4 -1.106917613466646 
8.41 -1.1177379996304453 
8.42 -1.1283500412965215 
8.43 -1.138754374158969 
8.44 -1.148951732518237 
8.45 -1.1589429438396683 
8.46 -1.1687289234064473 
8.47 -1.1783106690754277 
8.48 -1.1876892561433563 
8.49 -1.1968658323302734 
8.5 -1.2058416128859708 
8.51 -1.2146178758247195 
8.52 -1.2231959572926494 
8.53 -1.2315772470715316 
8.540000000000001 -1.2397631842219832 
8.55 -1.247755252868559 
8.56 -1.2555549781284743 
8.57 -1.2631639221852873 
8.58 -1.2705836805082065 
8.59 -1.2778158782172955 
8.6 -1.2848621665943063 
8.61 -1.291724219738544 
8.620000000000001 -1.2984037313666612 
8.63 -1.304902411755036 
8.64 -1.3112219848229731 
8.65 -1.317364185354721 
8.66 -1.3233307563580055 
8.67 -1.3291234465565782 
8.68 -1.3347440080139965 
8.69 -1.3401941938857664 
8.700000000000001 -1.3454757562967086 
8.71 -1.3505904443403662 
8.72 -1.3555400021970736 
8.73 -1.3603261673672897 
8.74 -1.3649506690166375 
8.75 -1.3694152264291073 
8.76 -1.3737215475647881 
8.77 -1.377871327718489 
8.78 -1.3818662482755728 
8.790000000000001 -1.3857079755613795 
8.8 -1.3893981597805427 
8.81 -1.3929384340426159 
8.82 -1.3963304134703831 
8.83 -1.3995756943873257 
8.84 -1.4026758535807098 
8.85 -1.4056324476368962 
8.86 -1.4084470123454287 
8.870000000000001 -1.4111210621686412 
8.88 -1.413656089773491 
8.89 -1.4160535656225004 
8.9 -1.4183149376206632 
8.91 -1.4204416308153862 
8.92 -1.4224350471464746 
8.93 -1.4242965652433934 
8.94 -1.4260275402670293 
8.950000000000001 -1.4276293037933236 
8.96 -1.4291031637362037 
8.97 -1.4304504043073596 
8.98 -1.4316722860104736 
8.99 -1.4327700456676327 
9.0 -1.4337448964757122 
9.01 -1.4345980280906325 
9.02 -1.4353306067374554 
9.03 -1.435943775344404 
9.040000000000001 -1.436438653698929 
9.05 -1.4368163386240824 
9.06 -1.4370779041734847 
9.07 -1.4372244018432996 
9.08 -1.437256860799664 
9.09 -1.4371762881201409 
9.1 -1.4369836690477862 
9.11 -1.4366799672565433 
9.120000000000001 -1.4362661251266953 
9.13 -1.4357430640292228 
9.14 -1.4351116846179233 
9.15 -1.434372867128277 
9.16 -1.4335274716820259 
9.17 -1.432576338596567 
9.18 -1.4315202886982512 
9.19 -1.4303601236387784 
9.200000000000001 -1.4290966262138969 
9.21 -1.4277305606836952 
9.22 -1.426262673093786 
9.23 -1.424693691596758 
9.24 -1.4230243267732905 
9.25 -1.4212552719523857 
9.26 -1.4193872035301838 
9.27 -1.4174207812869093 
9.28 -1.4153566487014664 
9.290000000000001 -1.4131954332633077 
9.3 -1.4109377467811672 
9.31 -1.4085841856883226 
9.32 -1.406135331344052 
9.33 -1.4035917503310034 
9.34 -1.4009539947481824 
9.35 -1.3982226024993387 
9.36 -1.3953980975764988 
9.370000000000001 -1.3924809903384598 
9.38 -1.389471777784044 
9.39 -1.3863709438199632 
9.4 -1.3831789595231272 
9.41 -1.3798962833972779 
9.42 -1.3765233616238188 
9.43 -1.3730606283067506 
9.44 -1.3695085057115963 
9.450000000000001 -1.3658674044982753 
9.46 -1.3621377239478176 
9.47 -1.3583198521828956 
9.48 -1.3544141663821028 
9.49 -1.3504210329879527 
9.5 -1.346340807908562 
9.51 -1.3421738367129992 
9.52 -1.3379204548202768 
9.53 -1.3335809876819795 
9.540000000000001 -1.3291557509585252 
9.55 -1.3246450506890524 
9.56 -1.3200491834549426 
9.57 -1.315368436536987 
9.58 -1.3106030880662018 
9.59 -1.3057534071683112 
9.6 -1.3008196541019126 
9.61 -1.2958020803903443 
9.620000000000001 -1.2907009289472662 
9.63 -1.2855164341959848 
9.64 -1.2802488221825408 
9.65 -1.2748983106825729 
9.66 -1.2694651093019915 
9.67 -1.2639494195714747 
9.68 -1.2583514350348075 
9.69 -1.252671341331092 
9.700000000000001 -1.2469093162708353 
9.71 -1.2410655299059397 
9.72 -1.2351401445936139 
9.73 -1.2291333150542016 
9.74 -1.2230451884229625 
9.75 -1.2168759042957915 
9.76 -1.2106255947688989 
9.77 -1.2042943844724432 
9.78 -1.1978823905981215 
9.790000000000001 -1.1913897229207158 
9.8 -1.184816483813577 
9.81 -1.1781627682580527 
9.82 -1.1714286638468263 
9.83 -1.1646142507811608 
9.84 -1.1577196018620175 
9.85 -1.1507447824750228 
9.86 -1.1436898505692454 
9.870000000000001 -1.1365548566297579 
9.88 -1.1293398436439257 
9.89 -1.1220448470613782 
9.9 -1.114669894747618 
9.91 -1.1072150069311877 
9.92 -1.0996801961443472 
9.93 -1.092065467157177 
9.94 -1.0843708169050323 
9.950000000000001 -1.0765962344092557 
9.96 -1.068741700691066 
9.97 -1.0608071886785124 
9.98 -1.0527926631063824 
9.99 -1.0446980804089652 
10.0 -1.0365233886055196 
10.01 -1.0282685271783336 
10.02 -1.0199334269432268 
10.03 -1.0115180099123366 
10.040000000000001 -1.003022189149039 
10.05 -0.9944458686148211 
10.06 -0.9857889430079346 
10.07 -0.9770512975936232 
10.08 -0.96823280802574 
10.09 -0.9593333401595121 
10.1 -0.9503527498552548 
10.11 -0.9412908827727631 
10.120000000000001 -0.9321475741561592 
10.13 -0.9229226486088907 
10.14 -0.9136159198586338 
10.15 -0.9042271905117736 
10.16 -0.8947562517971678 
10.17 -0.8852028832988478 
10.18 -0.8755668526773238 
10.19 -0.8658479153791111 
10.200000000000001 -0.856045814334115 
10.21 -0.8461602796404375 
10.22 -0.8361910282362196 
10.23 -0.8261377635580236 
10.24 -0.8160001751853377 
10.25 -0.8057779384706527 
10.26 -0.7954707141546408 
10.27 -0.7850781479658467 
10.28 -0.77459987020435 
10.290000000000001 -0.7640354953087627 
10.3 -0.7533846214059603 
10.31 -0.7426468298428406 
10.32 -0.7318216846994444 
10.33 -0.7209087322826648 
10.34 -0.7099075005998039 
10.35 -0.698817498811116 
10.36 -0.6876382166605329 
10.370000000000001 -0.6763691238836056 
10.38 -0.6650096695917679 
10.39 -0.6535592816318765 
10.4 -0.6420173659200098 
10.41 -0.6303833057483799 
10.42 -0.618656461064224 
10.43 -0.6068361677194213 
10.44 -0.5949217366895527 
10.450000000000001 -0.5829124532610221 
10.46 -0.5708075761848277 
10.47 -0.5586063367954238 
10.48 -0.5463079380931225 
10.49 -0.5339115537882962 
10.5 -0.5214163273056451 
10.51 -0.5088213707466098 
10.52 -0.4961257638079781 
10.53 -0.48332855265455443 
10.540000000000001 -0.4704287487437126 
10.55 -0.4574253275994532 
10.56 -0.44431722753352454 
10.57 -0.43110334831095404 
10.58 -0.4177825497572563 
10.59 -0.4043536503043459 
10.6 -0.3908154254720884 
10.61 -0.37716660628216675 
10.620000000000001 -0.3634058776008067 
10.63 -0.3495318764066396 
10.64 -0.3355431899798151 
10.65 -0.3214383540081722 
10.66 -0.30721585060609385 
10.67 -0.29287410624132226 
10.68 -0.27841148956479334 
10.69 -0.26382630913817157 
10.700000000000001 -0.24911681105348413 
10.71 -0.23428117643885202 
10.72 -0.21931751884396572 
10.73 -0.20422388149851134 
10.74 -0.1889982344363399 
10.75 -0.1736384714776562 
10.76 -0.1581424070610535 
10.77 -0.14250777291658207 
10.78 -0.1267322145705605 
10.790000000000001 -0.11081328767207957 
10.8 -0.09474845413057666 
10.81 -0.07853507805301849 
10.82 -0.06217042146852941 
10.83 -0.045651639827337685 
10.84 -0.028975777260084476 
10.85 -0.012139761582449692 
10.86 0.004859443577248969 
10.870000000000001 0.022017396293280818 
10.88 0.03932014395840332 
10.89 0.05675985425599632 
10.9 0.07432769063269633 
10.91 0.09201492652433355 
10.92 0.10981270607652638 
10.93 0.12771211413122094 
10.94 0.14570417583254122 
10.950000000000001 0.16377987252042225 
10.96 0.18193015404939858 
10.97 0.20014595202086477 
10.98 0.21841819284706054 
10.99 0.23673781083978862 
11.0 0.2550957612251334 
11.01 0.27348303305296695 
11.02 0.2918906619553252 
11.03 0.31030974271236983 
11.040000000000001 0.32873144158500517 
11.05 0.34714700837492835 
11.06 0.36554778817443884 
11.07 0.38392523277033413 
11.08 0.4022709116680896 
11.09 0.42057652270490603 
11.1 0.43883390222239027 
11.11 0.45703503477222185 
11.120000000000001 0.4751720623306411 
11.13 0.4932372930003078 
11.14 0.5112232091807203 
11.15 0.529122475191217 
11.16 0.5469279443332437 
11.17 0.5646326653814563 
11.18 0.5822298884958563 
11.19 0.5997130705499788 
11.200000000000001 0.6170758798726913 
11.21 0.6343122004038604 
11.22 0.6514161352665213 
11.23 0.6683820097606921 
11.24 0.685204373786137 
11.25 0.7018780037036684 
11.26 0.7183979036464638 
11.27 0.7347593062948959 
11.28 0.7509576731299747 
11.290000000000001 0.7669886941822063 
11.3 0.7828482872939868 
11.31 0.7985325969150405 
11.32 0.8140379924513933 
11.33 0.8293610661894556 
11.34 0.8444986308174773 
11.35 0.859447716567378 
11.36 0.8742055680003779 
11.370000000000001 0.8887696404602734 
11.38 0.9031375962183724 
11.39 0.9173073003342235 
11.4 0.9312768162562062 
11.41 0.9450444011859476 
11.42 0.9586085012301665 
11.43 0.971967746363333 
11.44 0.9851209452238964 
11.450000000000001 0.9980670797664731 
11.46 1.0108052997916033 
11.47 1.0233349173741577 
11.48 1.0356554012105754 
11.49 1.0477663709044924 
11.5 1.0596675912093088 
11.51 1.0713589662455316 
11.52 1.0828405337097133 
11.53 1.0941124590909643 
11.540000000000001 1.1051750299100207 
11.55 1.116028649994995 
11.56 1.1266738338068814 
11.57 1.1371112008270647 
11.58 1.1473414700180413 
11.59 1.157365454367749 
11.6 1.1671840555268833 
11.61 1.1767982585478225 
11.620000000000001 1.1862091267327877 
11.63 1.195417796598171 
11.64 1.2044254729610238 
11.65 1.2132334241530505 
11.66 1.2218429773665775 
11.67 1.2302555141364064 
11.68 1.2384724659606294 
11.69 1.2464953100629834 
11.700000000000001 1.2543255652986034 
11.71 1.2619647882045602 
11.72 1.2694145691959362 
11.73 1.2766765289078066 
11.74 1.2837523146829082 
11.75 1.2906435972044656 
11.76 1.2973520672731484 
11.77 1.3038794327268528 
11.78 1.3102274155015907 
11.790000000000001 1.3163977488315546 
11.8 1.32239217458607 
11.81 1.328212440740975 
11.82 1.333860298981697 
11.83 1.3393375024351495 
11.84 1.3446458035273676 
11.85 1.3497869519637011 
11.86 1.3547626928282115 
11.870000000000001 1.359574764798883 
11.88 1.364224898475105 
11.89 1.368714814813899 
11.9 1.3730462236712335 
11.91 1.3772208224448301 
11.92 1.3812402948147595 
11.93 1.3851063095781995 
11.94 1.3888205195746828 
11.950000000000001 1.3923845606982186 
11.96 1.3958000509926687 
11.97 1.3990685898268462 
11.98 1.4021917571457951 
11.99 1.4051711127948183 
12.0 1.4080081959128434 
12.01 1.410704524391811 
12.02 1.413261594398808 
12.030000000000001 1.4156808799578093 
12.040000000000001 1.417963832587872 
12.05 1.4201118809948268 
12.06 1.422126430813486 
12.07 1.4240088643975641 
12.08 1.425760540654523 
12.09 1.4273827949227218 
12.1 1.4288769388882465 
12.11 1.4302442605389853 
12.120000000000001 1.4314860241535252 
12.13 1.4326034703225927 
12.14 1.4335978160007967 
12.15 1.4344702545865957 
12.16 1.4352219560284005 
12.17 1.4358540669549176 
12.18 1.4363677108278197 
12.19 1.4367639881150067 
12.200000000000001 1.4370439764827099 
12.21 1.437208731004875 
12.22 1.4372592843882215 
12.23 1.4371966472115592 
12.24 1.4370218081779371 
12.25 1.4367357343783196 
12.26 1.436339371565512 
12.27 1.4358336444371826 
12.280000000000001 1.4352194569268144 
12.290000000000001 1.4344976925015642 
12.3 1.4336692144659984 
12.31 1.4327348662707793 
12.32 1.431695471825394 
12.33 1.4305518358141174 
12.34 1.4293047440143885 
12.35 1.427954963616898 
12.36 1.4265032435466731 
12.370000000000001 1.424950314784531 
12.38 1.4232968906882795 
12.39 1.4215436673131299 
12.4 1.4196913237307691 
12.41 1.417740522346634 
12.42 1.4156919092149105 
12.43 1.4135461143508667 
12.44 1.411303752040099 
12.450000000000001 1.4089654211443816 
12.46 1.4065317054037407 
12.47 1.4040031737344982 
12.48 1.4013803805229752 
12.49 1.3986638659146255 
12.5 1.3958541560983533 
12.51 1.3929517635858264 
12.52 1.3899571874855747 
12.530000000000001 1.3868709137717232 
12.540000000000001 1.3836934155471958 
12.55 1.3804251533012624 
12.56 1.377066575161296 
12.57 1.373618117138658 
12.58 1.3700802033685833 
12.59 1.3664532463440238 
12.6 1.3627376471433477 
12.61 1.358933795651862 
12.620000000000001 1.3550420707770832 
12.63 1.3510628406577458 
12.64 1.3469964628664892 
12.65 1.3428432846062168 
12.66 1.3386036429001018 
12.67 1.3342778647752316 
12.68 1.329866267439879 
12.69 1.3253691584544063 
12.700000000000001 1.3207868358958037 
12.71 1.3161195885158623 
12.72 1.3113676958930043 
12.73 1.3065314285777732 
12.74 1.301611048232002 
12.75 1.2966068077616824 
12.76 1.2915189514435483 
12.77 1.2863477150453937 
12.780000000000001 1.2810933259401525 
12.790000000000001 1.2757560032137532 
12.8 1.2703359577667748 
12.81 1.264833392409927 
12.82 1.2592485019533692 
12.83 1.2535814732898924 
12.84 1.247832485471985 
12.85 1.2420017097827925 
12.86 1.2360893098009906 
12.870000000000001 1.2300954414595906 
12.88 1.2240202530986746 
12.89 1.217863885512085 
12.9 1.2116264719880636 
12.91 1.2053081383438506 
12.92 1.1989090029542335 
12.93 1.1924291767740567 
12.94 1.1858687633546772 
12.950000000000001 1.1792278588543499 
12.96 1.1725065520425437 
12.97 1.165704924298156 
12.98 1.158823049601607 
12.99 1.1518609945207872 
13.0 1.1448188181908303 
13.01 1.137696572287657 
13.02 1.1304943009952746 
13.030000000000001 1.1232120409667545 
13.040000000000001 1.1158498212788568 
13.05 1.1084076633802293 
13.06 1.1008855810331273 
13.07 1.0932835802485588 
13.08 1.0856016592148126 
13.09 1.0778398082192482 
13.1 1.0699980095632762 
13.11 1.0620762374704231 
13.120000000000001 1.0540744579873749 
13.13 1.0459926288778776 
13.14 1.0378306995093856 
13.15 1.0295886107323031 
13.16 1.0212662947517026 
13.17 1.0128636749913513 
13.18 1.0043806659498937 
13.19 0.9958171730490198 
13.200000000000001 0.9871730924734412 
13.21 0.9784483110024691 
13.22 0.969642705833023 
13.23 0.9607561443938158 
13.24 0.9517884841505274 
13.25 0.9427395724016978 
13.26 0.933609246065109 
13.27 0.924397331454376 
13.280000000000001 0.9151036440454726 
13.290000000000001 0.9057279882328939 
13.3 0.8962701570751506 
13.31 0.8867299320292491 
13.32 0.8771070826738426 
13.33 0.8674013664206537 
13.34 0.8576125282138221 
13.35 0.847740300216742 
13.36 0.8377844014859962 
13.370000000000001 0.8277445376319172 
13.38 0.8176204004653329 
13.39 0.8074116676299724 
13.4 0.7971180022200598 
13.41 0.786739052382502 
13.42 0.7762744509031507 
13.43 0.765723814776491 
13.44 0.7550867447581688 
13.450000000000001 0.7443628248996557 
13.46 0.7335516220643917 
13.47 0.7226526854246287 
13.48 0.7116655459382601 
13.49 0.7005897158047603 
13.5 0.689424687899445 
13.51 0.6781699351851069 
13.52 0.6668249101001147 
13.530000000000001 0.6553890439219591 
13.540000000000001 0.6438617461052241 
13.55 0.6322424035928583 
13.56 0.620530380099613 
13.57 0.6087250153663986 
13.58 0.5968256243843083 
13.59 0.5848314965869168 
13.6 0.5727418950094627 
13.61 0.560556055413377 
13.620000000000001 0.5482731853746012 
13.63 0.5358924633339883 
13.64 0.52341303760806 
13.65 0.5108340253582063 
13.66 0.49815451151641527 
13.67 0.4853735476653982 
13.68 0.4724901508709632 
13.69 0.45950330246427157 
13.700000000000001 0.44641194677156854 
13.71 0.43321498978874157 
13.72 0.4199112977980172 
13.73 0.4064996959238314 
13.74 0.3929789666248559 
13.75 0.3793478481188593 
13.76 0.36560503273702094 
13.77 0.3517491652039574 
13.780000000000001 0.33777884083966264 
13.790000000000001 0.32369260367916536 
13.8 0.3094889445056076 
13.81 0.29516629879203193 
13.82 0.2807230445470224 
13.83 0.26615750005888517 
13.84 0.2514679215328683 
13.85 0.23665250061544507 
13.86 0.2217093617993867 
13.870000000000001 0.20663655970289374 
13.88 0.19143207621565192 
13.89 0.17609381750417052 
13.9 0.16061961086829923 
13.91 0.14500720144022886 
13.92 0.1292542487167521 
13.93 0.11335832291485534 
13.94 0.0973169011401362 
13.950000000000001 0.08112736335669316 
13.96 0.06478698814646014 
13.97 0.04829294824500669 
13.98 0.031642305839995624 
13.99 0.01483200761741096 
14.0 -0.002141089917178072 
14.01 -0.01927482149624431 
14.02 -0.03655504831872205 
14.030000000000001 -0.053973529799354034 
14.040000000000001 -0.0715215429022587 
14.05 -0.08919035313044632 
14.06 -0.10697112201551272 
14.07 -0.12485494353802624 
14.08 -0.14283285136685717 
14.09 -0.16089583297850912 
14.1 -0.17903484236162973 
14.11 -0.19724081314941028 
14.120000000000001 -0.2155046717035969 
14.13 -0.2338173502044773 
14.14 -0.2521697996798168 
14.15 -0.27055300293413875 
14.16 -0.28895798733398476 
14.17 -0.3073758374072925 
14.18 -0.3257977072158374 
14.19 -0.3442148324612616 
14.200000000000001 -0.36261854228674056 
14.21 -0.38100027073827575 
14.22 -0.39935156785152137 
14.23 -0.41766411033232737 
14.24 -0.43592971180139556 
14.25 -0.45414033257602693 
14.26 -0.47228808896432506 
14.27 -0.49036526205003994 
14.280000000000001 -0.5083643059487621 
14.290000000000001 -0.5262778555190746 
14.3 -0.5440987335148891 
14.31 -0.561819957168117 
14.32 -0.5794347441934089 
14.33 -0.59693651820958 
14.34 -0.6143189135748484 
14.35 -0.6315757796357365 
14.36 -0.6487011843918912 
14.370000000000001 -0.6656894175815735 
14.38 -0.682534993194786 
14.39 -0.699232651423275 
14.4 -0.715777360058589 
14.41 -0.7321643153513819 
14.42 -0.7483889423468032 
14.43 -0.764446894712548 
14.44 -0.7803340540774517 
14.450000000000001 -0.7960465288999486 
14.46 -0.8115806528867333 
14.47 -0.8269329829830436 
14.48 -0.8421002969567088 
14.49 -0.8570795905988927 
14.5 -0.8718680745648562 
14.51 -0.8864631708785701 
14.52 -0.9008625091251365 
14.530000000000001 -0.9150639223551762 
14.540000000000001 -0.9290654427252326 
14.55 -0.9428652968982164 
14.56 -0.9564619012275344 
14.57 -0.969853856748333 
14.58 -0.9830399439987318 
14.59 -0.9960191176934776 
14.6 -1.0087905012717786 
14.61 -1.0213533813404736 
14.620000000000001 -1.0337072020328752 
14.63 -1.0458515593029407 
14.64 -1.0577861951734826 
14.65 -1.0695109919563857 
14.66 -1.0810259664617767 
14.67 -1.092331264212314 
14.68 -1.1034271536776936 
14.69 -1.1143140205436486 
14.700000000000001 -1.1249923620286995 
14.71 -1.1354627812610023 
14.72 -1.1457259817266952 
14.73 -1.1557827618002632 
14.74 -1.1656340093664415 
14.75 -1.1752806965424243 
14.76 -1.1847238745081499 
14.77 -1.1939646684516982 
14.780000000000001 -1.203004272635951 
14.790000000000001 -1.2118439455919523 
14.8 -1.2204850054435914 
14.81 -1.228928825367581 
14.82 -1.2371768291919554 
14.83 -1.245230487135746 
14.84 -1.2530913116917863 
14.85 -1.2607608536541248 
14.86 -1.2682406982908887 
14.870000000000001 -1.2755324616630284 
14.88 -1.2826377870888073 
14.89 -1.2895583417535759 
14.9 -1.296295813463839 
14.91 -1.3028519075444096 
14.92 -1.3092283438769392 
14.93 -1.3154268540779666 
14.94 -1.3214491788142275 
14.950000000000001 -1.3272970652528047 
14.96 -1.3329722646434077 
14.97 -1.3384765300299704 
14.98 -1.3438116140884575 
14.99 -1.3489792670877678 
15.0 -1.3539812349703684 
15.01 -1.3588192575492972 
15.02 -1.3634950668179964 
15.030000000000001 -1.3680103853694647 
15.040000000000001 -1.3723669249210804 
15.05 -1.3765663849414833 
15.06 -1.380610451375844 
15.07 -1.3845007954658757 
15.08 -1.3882390726609015 
15.09 -1.3918269216163932 
15.1 -1.39526596327632 
15.11 -1.3985578000357914 
15.120000000000001 -1.4017040149804334 
15.13 -1.4047061711990667 
15.14 -1.4075658111662404 
15.15 -1.4102844561913361 
15.16 -1.4128636059309205 
15.17 -1.415304737961201 
15.18 -1.4176093074074347 
15.19 -1.4197787466272995 
15.200000000000001 -1.4218144649452438 
15.21 -1.4237178484350004 
15.22 -1.4254902597474561 
15.23 -1.4271330379812344 
15.24 -1.428647498593379 
15.25 -1.4300349333476614 
15.26 -1.4312966102980793 
15.27 -1.4324337738052715 
15.280000000000001 -1.4334476445835789 
15.290000000000001 -1.4343394197766506 
15.3 -1.435110273059523 
15.31 -1.435761354765226 
15.32 -1.4362937920340155 
15.33 -1.4367086889834786 
15.34 -1.4370071268977416 
15.35 -1.437190164434207 
15.36 -1.437258837846219 
15.370000000000001 -1.4372141612202038 
15.38 -1.4370571267258625 
15.39 -1.4367887048780994 
15.4 -1.4364098448093965 
15.41 -1.4359214745514621 
15.42 -1.4353245013249938 
15.43 -1.4346198118365086 
15.44 -1.433808272581199 
15.450000000000001 -1.4328907301509022 
15.46 -1.4318680115462348 
15.47 -1.4307409244920972 
15.48 -1.429510257755717 
15.49 -1.4281767814665123 
15.5 -1.4267412474370573 
15.51 -1.4252043894845225 
15.52 -1.4235669237519544 
15.530000000000001 -1.4218295490288453 
15.540000000000001 -1.4199929470704589 
15.55 -1.4180577829154184 
15.56 -1.4160247052010964 
15.57 -1.413894346476399 
15.58 -1.4116673235115318 
15.59 -1.409344237604406 
15.6 -1.4069256748833439 
15.610000000000001 -1.4044122066057771 
15.620000000000001 -1.4018043894526593 
15.63 -1.3991027658183448 
15.64 -1.396307864095688 
15.65 -1.3934201989561656 
15.66 -1.3904402716248188 
15.67 -1.3873685701498504 
15.68 -1.3842055696667184 
15.69 -1.3809517326565928 
15.700000000000001 -1.3776075091990436 
15.71 -1.3741733372188638 
15.72 -1.3706496427269224 
15.73 -1.3670368400549702 
15.74 -1.3633353320843218 
15.75 -1.3595455104683662 
15.76 -1.3556677558488384 
15.77 -1.3517024380658236 
15.780000000000001 -1.3476499163614546 
15.790000000000001 -1.343510539577283 
15.8 -1.3392846463452923 
15.81 -1.3349725652725595 
15.82 -1.3305746151195392 
15.83 -1.326091104971985 
15.84 -1.3215223344064984 
15.85 -1.3168685936497164 
15.860000000000001 -1.3121301637311507 
15.870000000000001 -1.3073073166296847 
15.88 -1.3024003154137522 
15.89 -1.2974094143752033 
15.9 -1.2923348591568906 
15.91 -1.2871768868739852 
15.92 -1.281935726229043 
15.93 -1.276611597620855 
15.94 -1.2712047132470856 
15.950000000000001 -1.2657152772007367 
15.96 -1.260143485560445 
15.97 -1.254489526474644 
15.98 -1.2487535802395977 
15.99 -1.242935819371333 
16.0 -1.237036408671484 
16.01 -1.2310555052870586 
16.02 -1.2249932587641446 
16.03 -1.2188498110955583 
16.04 -1.2126252967624485 
16.05 -1.2063198427698536 
16.06 -1.199933568676221 
16.07 -1.193466586616873 
16.080000000000002 -1.1869190013214295 
16.09 -1.180290910125163 
16.1 -1.1735824029742776 
16.11 -1.166793562425101 
16.12 -1.1599244636371524 
16.13 -1.1529751743600742 
16.14 -1.145945754914387 
16.15 -1.1388362581660316 
16.16 -1.1316467294946633 
16.17 -1.1243772067556397 
16.18 -1.1170277202356664 
16.19 -1.1095982926020156 
16.2 -1.1020889388452868 
16.21 -1.0944996662156055 
16.22 -1.086830474152207 
16.23 -1.0790813542063078 
16.240000000000002 -1.0712522899571773 
16.25 -1.0633432569213086 
16.26 -1.0553542224545913 
16.27 -1.047285145647355 
16.28 -1.0391359772121829 
16.29 -1.0309066593643397 
16.3 -1.0225971256947026 
16.31 -1.0142073010350166 
16.32 -1.0057371013153458 
16.330000000000002 -0.9971864334135221 
16.34 -0.9885551949964417 
16.35 -0.9798432743529956 
16.36 -0.9710505502184547 
16.37 -0.962176891590074 
16.38 -0.9532221575337221 
16.39 -0.9441861969812613 
16.4 -0.9350688485184717 
16.41 -0.925869940163208 
16.42 -0.9165892891335594 
16.43 -0.9072267016056736 
16.44 -0.8977819724609778 
16.45 -0.8882548850224338 
16.46 -0.8786452107795155 
16.47 -0.8689527091015283 
16.48 -0.8591771269389022 
16.490000000000002 -0.8493181985120499 
16.5 -0.8393756449873921 
16.51 -0.829349174140067 
16.52 -0.8192384800029194 
16.53 -0.8090432425012181 
16.54 -0.7987631270726474 
16.55 -0.788397784271983 
16.56 -0.7779468493599347 
16.57 -0.7674099418755106 
16.580000000000002 -0.7567866651913244 
16.59 -0.7460766060511506 
16.6 -0.7352793340890639 
16.61 -0.7243944013294092 
16.62 -0.7134213416668701 
16.63 -0.7023596703257898 
16.64 -0.69120888329795 
16.65 -0.6799684567578631 
16.66 -0.6686378464546905 
16.67 -0.6572164870797648 
16.68 -0.6457037916087108 
16.69 -0.6340991506170383 
16.7 -0.6224019315680999 
16.71 -0.6106114780721575 
16.72 -0.5987271091153324 
16.73 -0.5867481182570442 
16.740000000000002 -0.5746737727945699 
16.75 -0.5625033128931929 
16.76 -0.5502359506804014 
16.77 -0.537870869302441 
16.78 -0.5254072219415084 
16.79 -0.5128441307917011 
16.8 -0.5001806859918044 
16.81 -0.4874159445128236 
16.82 -0.4745489289981169 
16.830000000000002 -0.4615786265537918 
16.84 -0.4485039874869738 
16.85 -0.43532392398932934 
16.86 -0.4220373087631713 
16.87 -0.40864297358721396 
16.88 -0.3951397078189844 
16.89 -0.3815262568306072 
16.9 -0.36780132037458896 
16.91 -0.353963550875936 
16.92 -0.34001155164679536 
16.93 -0.32594387501950656 
16.94 -0.3117590203937698 
16.95 -0.2974554321932968 
16.96 -0.2830314977271074 
16.97 -0.26848554495022986 
16.98 -0.25381584011834946 
16.990000000000002 -0.23902058533048004 
17.0 -0.22409791595347675 
17.01 -0.20904589792167666 
17.02 -0.1938625249046564 
17.03 -0.1785457153355099 
17.04 -0.16309330929163354 
17.05 -0.14750306521941664 
17.06 -0.13177265649370346 
17.07 -0.11589966780221202 
17.080000000000002 -0.0998815913445002 
17.09 -0.08371582283425752 
17.1 -0.06739965729301936 
17.11 -0.050930284622468805 
17.12 -0.03430478494166836 
17.13 -0.017520123674489206 
17.14 -0.000573146371555016 
17.150000000000002 0.016535916804308794 
17.16 0.033793458485029085 
17.17 0.05119047972250466 
17.18 0.06871845036367161 
17.19 0.08636861024519726 
17.2 0.10413214272237231 
17.21 0.12200015029513225 
17.22 0.1399636756988445 
17.23 0.15801371282686766 
17.240000000000002 0.17614122014471223 
17.25 0.19433713364706484 
17.26 0.2125923799777355 
17.27 0.23089788951587584 
17.28 0.249244609418921 
17.29 0.26762351657035355 
17.3 0.2860256303908012 
17.31 0.304442025469802 
17.32 0.32286384397705914 
17.330000000000002 0.34128230781350155 
17.34 0.3596887304638656 
17.35 0.3780745285145504 
17.36 0.39643123280226417 
17.37 0.4147504991613176 
17.38 0.43302411873957936 
17.39 0.45124402785565837 
17.400000000000002 0.4694023173722914 
17.41 0.4874912415636693 
17.42 0.5055032264569955 
17.43 0.5234308776314368 
17.44 0.541266987460259 
17.45 0.5590045417848473 
17.46 0.5766367260119237 
17.47 0.5941569306281311 
17.48 0.6115587561287071 
17.490000000000002 0.6288360173596856 
17.5 0.6459827472754748 
17.51 0.6629932001162129 
17.52 0.6798618540114885 
17.53 0.6965834130193307 
17.54 0.7131528086113328 
17.55 0.7295652006168177 
17.56 0.745815977640596 
17.57 0.7619007569706554 
17.580000000000002 0.7778153839934457 
17.59 0.7935559311358862 
17.6 0.8091186963542446 
17.61 0.8245002011911874 
17.62 0.8396971884230084 
17.63 0.8547066193198674 
17.64 0.8695256705422947 
17.650000000000002 0.8841517306977524 
17.66 0.898582396581147 
17.67 0.9128154691234871 
17.68 0.9268489490727159 
17.69 0.9406810324307813 
17.7 0.9543101056706373 
17.71 0.9677347407566683 
17.72 0.9809536899914756 
17.73 0.9939658807115664 
17.740000000000002 1.0067704098537928 
17.75 1.0193665384138078 
17.76 1.0317536858170044 
17.77 1.0439314242217088 
17.78 1.0558994727734883 
17.79 1.0676576918286644 
17.8 1.0792060771641423 
17.81 1.090544754189845 
17.82 1.1016739721790176 
17.830000000000002 1.1125940985308351 
17.84 1.1233056130786745 
17.85 1.1338091024566235 
17.86 1.1441052545357036 
17.87 1.1541948529405108 
17.88 1.164078771655935 
17.89 1.17375796973285 
17.900000000000002 1.183233486100688 
17.91 1.1925064344940808 
17.92 1.201577998499816 
17.93 1.2104494267296921 
17.94 1.2191220281240047 
17.95 1.2275971673897417 
17.96 1.235876260576826 
17.97 1.2439607707951614 
17.98 1.251852204074526 
17.990000000000002 1.259552105368887 
18.0 1.2670620547060587 
18.01 1.2743836634832073 
18.02 1.2815185709081531 
18.03 1.2884684405860523 
18.04 1.2952349572505717 
18.05 1.3018198236383427 
18.06 1.308224757505103 
18.07 1.3144514887816705 
18.080000000000002 1.3205017568675368 
18.09 1.3263773080597292 
18.1 1.3320798931142275 
18.11 1.3376112649371648 
18.12 1.3429731764027455 
18.13 1.3481673782947636 
18.14 1.3531956173683843 
18.150000000000002 1.358059634528859 
18.16 1.3627611631236132 
18.17 1.3673019273442355 
18.18 1.3716836407347128 
18.19 1.3759080048023025 
18.2 1.3799767077273748 
18.21 1.3838914231685813 
18.22 1.3876538091596662 
18.23 1.391265507094314 
18.240000000000002 1.394728140795392 
18.25 1.3980433156650423 
18.26 1.4012126179120672 
18.27 1.4042376138531651 
18.28 1.407119849284565 
18.29 1.4098608489207447 
18.3 1.4124621158969326 
18.31 1.414925131332196 
18.32 1.4172513539499842 
18.330000000000002 1.4194422197531085 
18.34 1.4214991417501617 
18.35 1.423423509730553 
18.36 1.42521669008533 
18.37 1.4268800256711447 
18.38 1.4284148357147073 
18.39 1.4298224157552724 
18.400000000000002 1.4311040376226873 
18.41 1.4322609494487193 
18.42 1.433294375709375 
18.43 1.4342055172961095 
18.44 1.434995551613809 
18.45 1.4356656327036312 
18.46 1.4362168913887519 
18.47 1.4366504354412575 
18.48 1.4369673497684303 
18.490000000000002 1.4371686966167994 
18.5 1.4372555157923594 
18.51 1.4372288248955165 
18.52 1.437089619569282 
18.53 1.4368388737594235 
18.54 1.436477539985257 
18.55 1.436006549619898 
18.56 1.4354268131787993 
18.57 1.4347392206155296 
18.580000000000002 1.4339446416237367 
18.59 1.4330439259443575 
18.6 1.4320379036771544 
18.61 1.430927385595734 
18.62 1.4297131634652347 
18.63 1.4283960103619533 
18.64 1.4269766809941755 
18.650000000000002 1.4254559120235841 
18.66 1.4238344223866028 
18.67 1.4221129136151192 
18.68 1.4202920701560344 
18.69 1.4183725596891676 
18.7 1.4163550334430188 
18.71 1.414240126507999 
18.72 1.4120284581466997 
18.73 1.4097206321008615 
18.740000000000002 1.40731723689468 
18.75 1.4048188461341737 
18.76 1.402226018802288 
18.77 1.399539299549515 
18.78 1.396759218979772 
18.79 1.3938862939313257 
18.8 1.3909210277525708 
18.81 1.3878639105724926 
18.82 1.3847154195656444 
18.830000000000002 1.381476019211511 
18.84 1.3781461615481243 
18.85 1.374726286419827 
18.86 1.371216821719079 
18.87 1.3676181836222345 
18.88 1.3639307768192044 
18.89 1.36015499473695 
18.900000000000002 1.3562912197567538 
18.91 1.352339823425225 
18.92 1.3483011666590001 
18.93 1.344175599943125 
18.94 1.3399634635230822 
18.95 1.3356650875904628 
18.96 1.3312807924622687 
18.97 1.3268108887538472 
18.98 1.322255677545451 
18.990000000000002 1.3176154505424431 
19.0 1.312890490229142 
19.01 1.3080810700163323 
19.02 1.3031874543824438 
19.03 1.298209899008426 
19.04 1.2931486509063304 
19.05 1.288003948541623 
19.06 1.2827760219492477 
19.07 1.277465092843461 
19.080000000000002 1.272071374721464 
19.09 1.266595072960843 
19.1 1.2610363849108501 
19.11 1.2553954999775396 
19.12 1.2496725997027778 
19.13 1.2438678578371463 
19.14 1.237981440406754 
19.150000000000002 1.2320135057739723 
19.16 1.2259642046921024 
19.17 1.2198336803539915 
19.18 1.2136220684345975 
19.19 1.2073294971275104 
19.2 1.2009560871754315 
19.21 1.1945019518946065 
19.22 1.187967197193207 
19.23 1.1813519215836563 
19.240000000000002 1.1746562161888774 
19.25 1.1678801647424506 
19.26 1.161023843582667 
19.27 1.1540873216404317 
19.28 1.1470706604210092 
19.29 1.1399739139795553 
19.3 1.132797128890412 
19.31 1.1255403442100993 
19.32 1.1182035914339792 
19.330000000000002 1.110786894446499 
19.34 1.1032902694649853 
19.35 1.0957137249768938 
19.36 1.0880572616704545 
19.37 1.0803208723586097 
19.38 1.0725045418961856 
19.39 1.0646082470901628 
19.400000000000002 1.0566319566029727 
19.41 1.0485756308486827 
19.42 1.0404392218819734 
19.43 1.032222673279748 
19.44 1.0239259200152704 
19.45 1.0155488883246513 
19.46 1.0070914955655528 
19.47 0.9985536500679252 
19.48 0.9899352509766144 
19.490000000000002 0.9812361880856353 
19.5 0.9724563416639349 
19.51 0.9635955822724075 
19.52 0.954653770571969 
19.53 0.9456307571224296 
19.54 0.936526382171937 
19.55 0.9273404754367086 
19.56 0.9180728558708054 
19.57 0.9087233314256186 
19.580000000000002 0.8992916987988037 
19.59 0.8897777431722992 
19.6 0.8801812379391339 
19.61 0.8705019444186155 
19.62 0.8607396115595753 
19.63 0.8508939756312314 
19.64 0.8409647599012812 
19.650000000000002 0.8309516743007721 
19.66 0.8208544150752988 
19.67 0.8106726644220326 
19.68 0.8004060901120924 
19.69 0.7900543450976958 
19.7 0.779617067103563 
19.71 0.769093878201947 
19.72 0.7584843843707028 
19.73 0.7477881750337104 
19.740000000000002 0.7370048225829989 
19.75 0.7261338818818179 
19.76 0.7151748897479301 
19.77 0.7041273644162898 
19.78 0.6929908049803123 
19.79 0.6817646908108089 
19.8 0.6704484809516938 
19.81 0.6590416134914568 
19.82 0.647543504909404 
19.830000000000002 0.6359535493955488 
19.84 0.6242711181430526 
19.85 0.6124955586119767 
19.86 0.6006261937631137 
19.87 0.5886623212605392 
19.88 0.5766032126415098 
19.89 0.5644481124521883 
19.900000000000002 0.5521962373476818 
19.91 0.5398467751547025 
19.92 0.5273988838951529 
19.93 0.5148516907687701 
19.94 0.5022042910929242 
19.95 0.4894557471974982 
19.96 0.4766050872727226 
19.97 0.46365130416765327 
19.98 0.4505933541369086 
19.990000000000002 0.43743015553309045 
20.0 0.4241605874422221 
20.01 0.4107834882593183 
20.02 0.39729765420109203 
20.03 0.38370183775257555 
20.04 0.36999474604429455 
20.05 0.35617503915636184 
20.06 0.3422413283457347 
20.07 0.328192174192535 
20.080000000000002 0.3140260846612035 
20.09 0.2997415130718813 
20.1 0.2853368559772352 
20.11 0.2708104509395362 
20.12 0.25616057420258703 
20.13 0.2413854382526326 
20.14 0.2264831892621243 
20.150000000000002 0.21145190440971318 
20.16 0.19628958906950578 
20.17 0.18099417386207522 
20.18 0.16556351155930563 
20.19 0.14999537383453204 
20.2 0.1342874478489641 
20.21 0.11843733266465854 
20.22 0.10244253547375329 
20.23 0.08630046763286019 
20.240000000000002 0.07000844049083557 
20.25 0.053563660997234225 
20.26 0.03696322707793888 
20.27 0.020204122763398193 
20.28 0.003283213053956499 
20.29 -0.013800760296981279 
20.3 -0.031035421423195396 
20.31 -0.04841075848699919 
20.32 -0.06591846609153894 
20.330000000000002 -0.08354975151792768 
20.34 -0.10129582190382655 
20.35 -0.11914778821522572 
20.36 -0.1370967026656253 
20.37 -0.15513356587489907 
20.38 -0.17324934112125806 
20.39 -0.1914349670922181 
20.400000000000002 -0.20968137104610748 
20.41 -0.22797948189185835 
20.42 -0.24632024324517676 
20.43 -0.2646946263936108 
20.44 -0.28309364313245255 
20.45 -0.30150835842780743 
20.46 -0.31992990286569095 
20.47 -0.33834948484710914 
20.48 -0.35675840249067753 
20.490000000000002 -0.375148055206133 
20.5 -0.3935099549039939 
20.51 -0.41183573680884655 
20.52 -0.4301171698458971 
20.53 -0.4483461665729634 
20.54 -0.46651479263246826 
20.55 -0.48461527570075663 
20.56 -0.5026400139145898 
20.57 -0.5205815837575312 
20.580000000000002 -0.5384327473916026 
20.59 -0.5561864594224247 
20.6 -0.5738358730887668 
20.61 -0.5913743458702089 
20.62 -0.6087954445092371 
20.63 -0.626092949446782 
20.64 -0.6432608586726857 
20.650000000000002 -0.6602933909950766 
20.66 -0.6771849887349072 
20.67 -0.693930319854213 
20.68 -0.7105242795286356 
20.69 -0.7269619911768048 
20.7 -0.7432388069608882 
20.71 -0.7593503077743707 
20.72 -0.7752923027345093 
20.73 -0.7910608281984002 
20.740000000000002 -0.8066521463226223 
20.75 -0.8220627431876076 
20.76 -0.8372893265086296 
20.77 -0.8523288229561331 
20.78 -0.8671783751085828 
20.79 -0.8818353380615663 
20.8 -0.8962972757170351 
20.81 -0.910561956776823 
20.82 -0.924627350464528 
20.830000000000002 -0.9384916219998068 
20.84 -0.952153127848843 
20.85 -0.965610410774533 
20.86 -0.9788621947094014 
20.87 -0.9919073794738792 
20.88 -1.004745035361884 
20.89 -1.0173743976150869 
20.900000000000002 -1.0297948608064393 
20.91 -1.0420059731528797 
20.92 -1.0540074307761877 
20.93 -1.065799071930237 
20.94 -1.077380871211885 
20.95 -1.0887529337719541 
20.96 -1.0999154895416894 
20.97 -1.1108688874893098 
20.98 -1.121613589920142 
20.990000000000002 -1.1321501668330538 
21.0 -1.1424792903448469 
21.01 -1.1526017291934076 
21.02 -1.1625183433294692 
21.03 -1.1722300786059836 
21.04 -1.181737961573176 
21.05 -1.1910430943865724 
21.06 -1.2001466498344064 
21.07 -1.2090498664900895 
21.080000000000002 -1.2177540439945909 
21.09 -1.2262605384729481 
21.1 -1.2345707580883176 
21.11 -1.242686158736441 
21.12 -1.250608239882677 
21.13 -1.2583385405432301 
21.14 -1.2658786354116183 
21.150000000000002 -1.2732301311309429 
21.16 -1.2803946627119809 
21.17 -1.2873738900967722 
21.18 -1.294169494866843 
21.19 -1.3007831770949476 
21.2 -1.3072166523387552 
21.21 -1.3134716487746965 
21.22 -1.319549904469791 
21.23 -1.325453164789138 
21.240000000000002 -1.33118317993641 
21.25 -1.336741702624582 
21.26 -1.342130485873866 
21.27 -1.3473512809337735 
21.28 -1.3524058353259625 
21.29 -1.357295891004557 
21.3 -1.3620231826304214 
21.31 -1.366589435955887 
21.32 -1.370996366316295 
21.330000000000002 -1.3752456772247834 
21.34 -1.3793390590666033 
21.35 -1.3832781878893494 
21.36 -1.3870647242854244 
21.37 -1.390700312363108 
21.38 -1.3941865788025916 
21.39 -1.3975251319934408 
21.400000000000002 -1.400717561249898 
21.41 -1.4037654361005905 
21.42 -1.4066703056491747 
21.43 -1.4094336980026017 
21.44 -1.4120571197636609 
21.45 -1.4145420555846455 
21.46 -1.4168899677789406 
21.47 -1.4191022959875403 
21.48 -1.4211804568974644 
21.490000000000002 -1.4231258440092445 
21.5 -1.424939827450629 
21.51 -1.426623753833861 
21.52 -1.4281789461538483 
21.53 -1.4296067037247608 
21.54 -1.430908302152575 
21.55 -1.432084993341249 
21.56 -1.4331380055302532 
21.57 -1.4340685433613192 
21.580000000000002 -1.4348777879722945 
21.59 -1.4355668971161495 
21.6 -1.436137005303201 
21.61 -1.4365892239647575 
21.62 -1.4369246416364216 
21.63 -1.437144324159421 
21.64 -1.4372493148983585 
21.650000000000002 -1.437240634973901 
21.66 -1.437119283508963 
21.67 -1.436886237887038 
21.68 -1.436542454021375 
21.69 -1.4360888666338048 
21.7 -1.435526389542032 
21.71 -1.4348559159543295 
21.72 -1.4340783187705828 
21.73 -1.4331944508887273 
21.740000000000002 -1.4322051455156517 
21.75 -1.4311112164817188 
21.76 -1.4299134585580813 
21.77 -1.4286126477760426 
21.78 -1.4272095417477466 
21.79 -1.4257048799875354 
21.8 -1.4240993842333374 
21.81 -1.4223937587675322 
21.82 -1.4205886907367202 
21.830000000000002 -1.4186848504699143 
21.84 -1.4166828917946857 
21.85 -1.4145834523508145 
21.86 -1.4123871539010586 
21.87 -1.4100946026386723 
21.88 -1.4077063894913184 
21.89 -1.4052230904210778 
21.900000000000002 -1.402645266720255 
21.91 -1.3999734653027311 
21.92 -1.3972082189906023 
21.93 -1.3943500467959167 
21.94 -1.3913994541972792 
21.95 -1.3883569334111734 
21.96 -1.3852229636578224 
21.97 -1.381998011421457 
21.98 -1.3786825307048491 
21.990000000000002 -1.37527696327802 
22.0 -1.3717817389209987 
22.01 -1.368197275660565 
22.02 -1.3645239800008888 
22.03 -1.3607622471480145 
22.04 -1.3569124612281191 
22.05 -1.3529749954995238 
22.06 -1.3489502125583996 
22.07 -1.3448384645381524 
22.080000000000002 -1.3406400933024705 
22.09 -1.3363554306320067 
22.1 -1.331984798404692 
22.11 -1.3275285087696889 
22.12 -1.3229868643149636 
22.13 -1.3183601582285027 
22.14 -1.3136486744531726 
22.150000000000002 -1.3088526878352371 
22.16 -1.3039724642665407 
22.17 -1.299008260820391 
22.18 -1.2939603258811387 
22.19 -1.2888288992674863 
22.2 -1.2836142123495495 
22.21 -1.2783164881596798 
22.22 -1.2729359414970811 
22.23 -1.2674727790262383 
22.240000000000002 -1.2619271993691767 
22.25 -1.256299393191574 
22.26 -1.2505895432827463 
22.27 -1.2447978246295237 
22.28 -1.2389244044840284 
22.29 -1.2329694424253788 
22.3 -1.2269330904153224 
22.31 -1.2208154928478157 
22.32 -1.2146167865925508 
22.330000000000002 -1.208337101032441 
22.34 -1.2019765580950608 
22.35 -1.195535272278042 
22.36 -1.1890133506684217 
22.37 -1.1824108929559303 
22.38 -1.17572799144021 
22.39 -1.1689647310319482 
22.400000000000002 -1.1621211892478944 
22.41 -1.1551974361997555 
22.42 -1.1481935345769159 
22.43 -1.1411095396229691 
22.44 -1.1339454991060014 
22.45 -1.1267014532826 
22.46 -1.1193774348555154 
22.47 -1.111973468924946 
22.48 -1.1044895729333537 
22.490000000000002 -1.0969257566037647 
22.5 -1.0892820218714692 
22.51 -1.0815583628090415 
22.52 -1.0737547655445827 
22.53 -1.0658712081731094 
22.54 -1.0579076606609594 
22.55 -1.049864084743124 
22.56 -1.0417404338133749 
22.57 -1.033536652807064 
22.580000000000002 -1.0252526780764522 
22.59 -1.0168884372584337 
22.6 -1.0084438491344814 
22.61 -0.9999188234826729 
22.62 -0.9913132609215979 
22.63 -0.9826270527459773 
22.64 -0.9738600807537907 
22.650000000000002 -0.9650122170647052 
22.66 -0.9560833239295828 
22.67 -0.9470732535308389 
22.68 -0.9379818477734022 
22.69 -0.9288089380660164 
22.7 -0.9195543450926094 
22.71 -0.9102178785734507 
22.72 -0.9007993370157762 
22.73 -0.8912985074535769 
22.740000000000002 -0.8817151651762063 
22.75 -0.872049073445453 
22.76 -0.8622999832007066 
22.77 -0.8524676327518242 
22.78 -0.8425517474592831 
22.79 -0.8325520394011905 
22.8 -0.8224682070266863 
22.81 -0.8122999347952667 
22.82 -0.8020468928015192 
22.830000000000002 -0.7917087363847413 
22.84 -0.7812851057228858 
22.85 -0.7707756254102428 
22.86 -0.7601799040182485 
22.87 -0.7494975336387725 
22.88 -0.7387280894091923 
22.89 -0.7278711290185583 
22.900000000000002 -0.7169261921940826 
22.91 -0.7058928001671619 
22.92 -0.6947704551181071 
22.93 -0.683558639598703 
22.94 -0.6722568159316736 
22.95 -0.660864425586087 
22.96 -0.6493808885276791 
22.97 -0.6378056025430242 
22.98 -0.6261379425364195 
22.990000000000002 -0.6143772597982927 
23.0 -0.6025228812438831 
23.01 -0.5905741086208715 
23.02 -0.5785302176845709 
23.03 -0.5663904573392009 
23.04 -0.554154048743715 
23.05 -0.541820184380529 
23.06 -0.5293880270854472 
23.07 -0.5168567090369607 
23.080000000000002 -0.5042253307029931 
23.09 -0.49149295974308843 
23.1 -0.4786586298638756 
23.11 -0.4657213396255749 
23.12 -0.4526800511971333 
23.13 -0.4395336890574844 
23.14 -0.4262811386402353 
23.150000000000002 -0.41292124491898285 
23.16 -0.39945281093022866 
23.17 -0.3858745962307595 
23.18 -0.3721853152861048 
23.19 -0.3583836357865317 
23.2 -0.3444681768867921 
23.21 -0.3304375073656257 
23.22 -0.31629014370076114 
23.23 -0.30202454805492857 
23.240000000000002 -0.28763912616806314 
23.25 -0.2731322251506425 
23.26 -0.25850213117272686 
23.27 -0.2437470670429681 
23.28 -0.2288651896714482 
23.29 -0.21385458740985208 
23.3 -0.19871327726202714 
23.31 -0.18343920195753866 
23.32 -0.16803022688033625 
23.330000000000002 -0.1524841368441408 
23.34 -0.13679863270555634 
23.35 -0.1209713278053565 
23.36 -0.10499974422769298 
23.37 -0.0888813088662967 
23.38 -0.07261334928597635 
23.39 -0.05619308936689385 
23.400000000000002 -0.039617644718206065 
23.41 -0.022884017846733287 
23.42 -0.005989093065235727 
23.43 0.011069381991563605 
23.44 0.02828095304951986 
23.45 0.04563438588041567 
23.46 0.06312160958808702 
23.47 0.0807337970600702 
23.48 0.0984621800197554 
23.490000000000002 0.11629787810885693 
23.5 0.13423195336958976 
23.51 0.1522554134712685 
23.52 0.17035922683711585 
23.53 0.18853433517933854 
23.54 0.20677166670305602 
23.55 0.22506214917807954 
23.56 0.24339672300730064 
23.57 0.26176635420793903 
23.580000000000002 0.28016204727117155 
23.59 0.29857485785546456 
23.6 0.31699590527247984 
23.61 0.3354163847252243 
23.62 0.3538275792597502 
23.63 0.37222087139345944 
23.64 0.3905877543849508 
23.650000000000002 0.4089198431125251 
23.66 0.42720888453062617 
23.67 0.4454467676759982 
23.68 0.4636255331977134 
23.69 0.4817373823879692 
23.7 0.49977468569307193 
23.71 0.5177299906869011 
23.72 0.5355960294917651 
23.73 0.553365725634459 
23.740000000000002 0.5710322003279645 
23.75 0.5885887781721106 
23.76 0.6060289922690577 
23.77 0.623346588752223 
23.78 0.640535530729719 
23.79 0.6575900016459213 
23.8 0.6745044080670355 
23.81 0.6912733818988972 
23.82 0.707891782047204 
23.830000000000002 0.7243546955324944 
23.84 0.7406574380738813 
23.85 0.7567955541573684 
23.86 0.7727648166059643 
23.87 0.7885612256703002 
23.88 0.8041810076595899 
23.89 0.8196206131338725 
23.900000000000002 0.8348767146793286 
23.91 0.8499462042892976 
23.92 0.8648261903740704 
23.93 0.8795139944231452 
23.94 0.8940071473437962 
23.95 0.9083033855000835 
23.96 0.9224006464763737 
23.97 0.9362970645894764 
23.98 0.9499909661731717 
23.990000000000002 0.9634808646587388 
24.0 0.9767654554745835 
24.01 0.9898436107876523 
24.02 1.0027143741087006 
24.03 1.0153769547828888 
24.04 1.027830722386413 
24.05 1.0400752010491927 
24.060000000000002 1.0521100637227414 
24.07 1.0639351264115973 
24.080000000000002 1.075550342385689 
24.09 1.0869557963902443 
24.1 1.098151698868797 
24.11 1.109138380213995 
24.12 1.1199162850599345 
24.13 1.1304859666288203 
24.14 1.140848081143775 
24.150000000000002 1.1510033823187809 
24.16 1.1609527159356912 
24.17 1.170697014517502 
24.18 1.1802372921060604 
24.19 1.1895746391516544 
24.2 1.198710217521 
24.21 1.207645255629453 
24.22 1.2163810437024025 
24.23 1.2249189291701625 
24.240000000000002 1.2332603121999188 
24.25 1.2414066413676683 
24.26 1.249359409472417 
24.27 1.2571201494943702 
24.28 1.2646904306982067 
24.29 1.2720718548821197 
24.3 1.2792660527726971 
24.310000000000002 1.2862746805653802 
24.32 1.2930994166097203 
24.330000000000002 1.2997419582383558 
24.34 1.306204018738208 
24.35 1.3124873244621382 
24.36 1.3185936120789585 
24.37 1.3245246259594816 
24.38 1.330282115696009 
24.39 1.3358678337525234 
24.400000000000002 1.3412835332425654 
24.41 1.3465309658317426 
24.42 1.3516118797615637 
24.43 1.3565280179912838 
24.44 1.3612811164542562 
24.45 1.3658729024253125 
24.46 1.370305092995537 
24.47 1.3745793936508504 
24.48 1.3786974969507206 
24.490000000000002 1.3826610813033713 
24.5 1.3864718098337836 
24.51 1.3901313293409123 
24.52 1.3936412693404217 
24.53 1.3970032411894187 
24.54 1.4002188372895918 
24.55 1.4032896303653046 
24.560000000000002 1.406217172813162 
24.57 1.4090029961197346 
24.580000000000002 1.4116486103440773 
24.59 1.414155503661876 
24.6 1.4165251419680163 
24.61 1.4187589685345527 
24.62 1.4208584037210557 
24.63 1.42282484473447 
24.64 1.424659665435647 
24.650000000000002 1.4263642161898547 
24.66 1.4279398237586094 
24.67 1.429387791230322 
24.68 1.4307093979872672 
24.69 1.4319058997065646 
24.7 1.4329785283928562 
24.71 1.4339284924405513 
24.72 1.4347569767234882 
24.73 1.4354651427100777 
24.740000000000002 1.4360541286019413 
24.75 1.4365250494942714 
24.76 1.436878997556113 
24.77 1.437117042228931 
24.78 1.4372402304418486 
24.79 1.4372495868420552 
24.8 1.4371461140389301 
24.810000000000002 1.4369307928605328 
24.82 1.436604582621128 
24.830000000000002 1.436168421398564 
24.84 1.4356232263202795 
24.85 1.4349698938569027 
24.86 1.4342093001223346 
24.87 1.4333423011794084 
24.88 1.432369733350124 
24.89 1.4312924135296619 
24.900000000000002 1.4301111395032933 
24.91 1.4288266902654778 
24.92 1.4274398263403734 
24.93 1.4259512901031408 
24.94 1.4243618061013608 
24.95 1.4226720813760245 
24.96 1.4208828057815044 
24.97 1.4189946523040433 
24.98 1.4170082773782375 
24.990000000000002 1.4149243212011289 
25.0 1.4127434080434458 
25.01 1.4104661465576753 
25.02 1.4080931300825572 
25.03 1.40562493694375 
25.04 1.40306213075031 
25.05 1.400405260686781 
25.060000000000002 1.3976548618005915 
25.07 1.3948114552845918 
25.080000000000002 1.3918755487544825 
25.09 1.3888476365209963 
25.1 1.3857281998566304 
25.11 1.3825177072568215 
25.12 1.3792166146953955 
25.13 1.3758253658742126 
25.14 1.3723443924668801 
25.150000000000002 1.3687741143564567 
25.16 1.3651149398670714 
25.17 1.3613672659893865 
25.18 1.357531478599859 
25.19 1.3536079526737406 
25.2 1.3495970524917953 
25.21 1.345499131840693 
25.22 1.3413145342070643 
25.23 1.337043592965197 
25.240000000000002 1.3326866315583696 
25.25 1.3282439636738108 
25.26 1.323715893411292 
25.27 1.3191027154453552 
25.28 1.3144047151811846 
25.29 1.3096221689041294 
25.3 1.3047553439228994 
25.310000000000002 1.2998044987064474 
25.32 1.2947698830145538 
25.330000000000002 1.2896517380221297 
25.34 1.2844502964372753 
25.35 1.27916578261309 
25.36 1.273798412653282 
25.37 1.2683483945115746 
25.38 1.2628159280849527 
25.39 1.2572012053007475 
25.400000000000002 1.2515044101976014 
25.41 1.245725719000311 
25.42 1.239865300188581 
25.43 1.2339233145596868 
25.44 1.2278999152850842 
25.45 1.2217952479609415 
25.46 1.2156094506526396 
25.47 1.2093426539332108 
25.48 1.2029949809157487 
25.490000000000002 1.1965665472797644 
25.5 1.1900574612914971 
25.51 1.1834678238181702 
25.52 1.1767977283361764 
25.53 1.170047260933179 
25.54 1.163216500304111 
25.55 1.1563055177410388 
25.560000000000002 1.1493143771168775 
25.57 1.1422431348629016 
25.580000000000002 1.1350918399400327 
25.59 1.1278605338038459 
25.6 1.120549250363254 
25.61 1.113158015932801 
25.62 1.1056868491785237 
25.63 1.098135761057284 
25.64 1.0905047547495355 
25.650000000000002 1.0827938255854057 
25.66 1.0750029609640295 
25.67 1.0671321402660305 
25.68 1.0591813347590537 
25.69 1.0511505074962253 
25.7 1.043039613207439 
25.71 1.0348485981833306 
25.72 1.026577400151806 
25.73 1.0182259481469886 
25.740000000000002 1.0097941623704123 
25.75 1.001281954044321 
25.76 0.9926892252568816 
25.77 0.9840158687991348 
25.78 0.9752617679934914 
25.79 0.9664267965135548 
25.8 0.9575108181950744 
25.810000000000002 0.9485136868377677 
25.82 0.9394352459977998 
25.830000000000002 0.9302753287706385 
25.84 0.921033757564025 
25.85 0.9117103438607792 
25.86 0.9023048879711216 
25.87 0.8928171787742077 
25.88 0.8832469934485468 
25.89 0.8735940971909251 
25.900000000000002 0.8638582429235041 
25.91 0.8540391709886667 
25.92 0.844136608831226 
25.93 0.8341502706675574 
25.94 0.8240798571412001 
25.95 0.8139250549644548 
25.96 0.8036855365454804 
25.97 0.7933609596003536 
25.98 0.7829509667495499 
25.990000000000002 0.7724551850982552 
26.0 0.761873225799911 
26.01 0.7512046836023206 
26.02 0.7404491363756949 
26.03 0.7296061446218552 
26.04 0.7186752509639267 
26.05 0.7076559796156568 
26.060000000000002 0.6965478358296161 
26.07 0.6853503053233249 
26.080000000000002 0.6740628536824826 
26.09 0.6626849257402513 
26.1 0.6512159449316643 
26.11 0.6396553126220192 
26.12 0.6280024074081969 
26.13 0.6162565843916794 
26.14 0.6044171744220633 
26.150000000000002 0.5924834833097101 
26.16 0.5804547910062146 
26.17 0.5683303507511733 
26.18 0.5561093881837683 
26.19 0.5437911004175134 
26.2 0.5313746550764893 
26.21 0.51885918929122 
26.22 0.5062438086523502 
26.23 0.49352758612004827 
26.240000000000002 0.48070956088708156 
26.25 0.4677887371932558 
26.26 0.4547640830889178 
26.27 0.44163452914495077 
26.28 0.42839896710667735 
26.29 0.4150562484888072 
26.3 0.40160518310851584 
26.310000000000002 0.38804453755346674 
26.32 0.3743730335814959 
26.330000000000002 0.3605893464483727 
26.34 0.34669210315997645 
26.35 0.33267988064483534 
26.36 0.3185512038429023 
26.37 0.30430454370602944 
26.38 0.2899383151054695 
26.39 0.275450874641291 
26.400000000000002 0.2608405183484237 
26.41 0.24610547929357332 
26.42 0.2312439250570083 
26.43 0.2162539550927005 
26.44 0.20113359796003014 
26.45 0.18588080841965923 
26.46 0.1704934643858365 
26.47 0.1549693637267663 
26.48 0.13930622090421232 
26.490000000000002 0.12350166344279168 
26.5 0.10755322821891668 
26.51 0.09145835755848486 
26.52 0.07521439513180583 
26.53 0.05881858163333213 
26.54 0.042268050232988436 
26.55 0.025559821784837972 
26.560000000000002 0.008690799777924509 
26.57 -0.008341771111072267 
26.580000000000002 -0.025530042706428547 
26.59 -0.042861352083818194 
26.6 -0.06032787166616653 
26.61 -0.07792073831969056 
26.62 -0.09563120910720635 
26.63 -0.11345041256590822 
26.64 -0.13136942091384582 
26.650000000000002 -0.14937924919257473 
26.66 -0.16747087130191202 
26.67 -0.18563523231024065 
26.68 -0.20386326170147812 
26.69 -0.2221458864373193 
26.7 -0.2404740440368257 
26.71 -0.2588386955727151 
26.72 -0.27723083855364655 
26.73 -0.2956415196467671 
26.740000000000002 -0.31406184719939434 
26.75 -0.332483003519272 
26.76 -0.350896256874398 
26.77 -0.36929297317524257 
26.78 -0.38766462730394974 
26.79 -0.40600281405727234 
26.8 -0.4242992586722017 
26.810000000000002 -0.4425458269056314 
26.82 -0.4607345346418306 
26.830000000000002 -0.478857557004203 
26.84 -0.49690723695031297 
26.85 -0.5148760933320436 
26.86 -0.5327568284053519 
26.87 -0.5505423347769883 
26.88 -0.5682257017782004 
26.89 -0.585800221258267 
26.900000000000002 -0.6032593927933482 
26.91 -0.6205969283088245 
26.92 -0.637806756115802 
26.93 -0.654883024365014 
26.94 -0.6718201039236451 
26.95 -0.6886125906829126 
26.96 -0.7052553073063325 
26.97 -0.7217433044306462 
26.98 -0.7380718613331456 
26.990000000000002 -0.7542364860809609 
27.0 -0.7702329151793044 
27.01 -0.7860571127371608 
27.02 -0.8017052691700695 
27.03 -0.8171737994608079 
27.04 -0.8324593409996198 
27.05 -0.8475587510264827 
27.060000000000002 -0.8624691036984624 
27.07 -0.877187686805723 
27.080000000000002 -0.891711998160037 
27.09 -0.9060397416798894 
27.1 -0.9201688231962623 
27.11 -0.9340973460032048 
27.12 -0.9478236061770248 
27.13 -0.9613460876877483 
27.14 -0.9746634573260228 
27.150000000000002 -0.987774559468241 
27.16 -1.0006784107020321 
27.17 -1.0133741943337213 
27.18 -1.0258612547985575 
27.19 -1.038139091993885 
27.2 -1.0502073555544815 
27.21 -1.0620658390886124 
27.22 -1.0737144743922926 
27.23 -1.0851533256585275 
27.240000000000002 -1.0963825836972163 
27.25 -1.1074025601805957 
27.26 -1.118213681928074 
27.27 -1.128816485243422 
27.28 -1.139211610316296 
27.29 -1.1493997956991973 
27.3 -1.1593818728699796 
27.310000000000002 -1.169158760889223 
27.32 -1.1787314611607862 
27.330000000000002 -1.1881010523031175 
27.34 -1.1972686851379801 
27.35 -1.2062355778025253 
27.36 -1.2150030109897991 
27.37 -1.2235723233221258 
27.38 -1.231944906861004 
27.39 -1.2401222027565881 
27.400000000000002 -1.2481056970390958 
27.41 -1.2558969165539733 
27.42 -1.2634974250420141 
27.43 -1.2709088193651599 
27.44 -1.278132725878158 
27.45 -1.2851707969458819 
27.46 -1.292024707605584 
27.47 -1.2986961523730776 
27.48 -1.30518684219139 
27.490000000000002 -1.3114985015201845 
27.5 -1.3176328655638812 
27.51 -1.3235916776362129 
27.52 -1.329376686658636 
27.53 -1.334989644789905 
27.54 -1.3404323051838136 
27.55 -1.3457064198720732 
27.560000000000002 -1.3508137377690428 
27.57 -1.3557560027950066 
27.580000000000002 -1.3605349521145298 
27.59 -1.3651523144863897 
27.6 -1.369609808721487 
27.61 -1.373909142245145 
27.62 -1.378052009760113 
27.63 -1.3820400920066493 
27.64 -1.3858750546160017 
27.650000000000002 -1.389558547053642 
27.66 -1.3930922016486313 
27.67 -1.396477632705531 
27.68 -1.3997164356952883 
27.69 -1.4028101865216243 
27.7 -1.4057604408594437 
27.71 -1.4085687335619292 
27.72 -1.4112365781329526 
27.73 -1.4137654662616306 
27.740000000000002 -1.4161568674157812 
27.75 -1.4184122284912863 
27.76 -1.420532973514282 
27.77 -1.422520503393328 
27.78 -1.4243761957186885 
27.79 -1.4261014046060176 
27.8 -1.4276974605817825 
27.810000000000002 -1.4291656705078912 
27.82 -1.4305073175430412 
27.830000000000002 -1.4317236611384356 
27.84 -1.4328159370655618 
27.85 -1.4337853574738646 
27.86 -1.4346331109761874 
27.87 -1.4353603627599796 
27.88 -1.4359682547223216 
27.89 -1.4364579056269433 
27.900000000000002 -1.4368304112814494 
27.91 -1.4370868447330776 
27.92 -1.4372282564813919 
27.93 -1.4372556747063694 
27.94 -1.437170105510434 
27.95 -1.4369725331730632 
27.96 -1.436663920416647 
27.97 -1.4362452086823656 
27.98 -1.4357173184149088 
27.990000000000002 -1.4350811493549274 
28.0 -1.43433758083816 
28.01 -1.4334874721002588 
28.02 -1.432531662586363 
28.03 -1.4314709722645593 
28.04 -1.4303062019423924 
28.05 -1.4290381335856517 
28.060000000000002 -1.4276675306387174 
28.07 -1.4261951383457678 
28.080000000000002 -1.4246216840722277 
28.09 -1.4229478776258597 
28.1 -1.421174411576938 
28.11 -1.4193019615769984 
28.12 -1.4173311866756788 
28.13 -1.4152627296352125 
28.14 -1.4130972172421594 
28.150000000000002 -1.4108352606159953 
28.16 -1.4084774555142063 
28.17 -1.4060243826335788 
28.18 -1.4034766079073713 
28.19 -1.4008346827981084 
28.2 -1.3980991445857553 
28.21 -1.3952705166510302 
28.22 -1.3923493087536676 
28.23 -1.3893360173054403 
28.240000000000002 -1.3862311256377784 
28.25 -1.383035104263827 
28.26 -1.3797484111348284 
28.27 -1.376371491890689 
28.28 -1.3729047801046488 
28.29 -1.3693486975219462 
28.3 -1.365703654292409 
28.310000000000002 -1.361970049196906 
28.32 -1.3581482698675953 
28.330000000000002 -1.3542386930019272 
28.34 -1.3502416845703613 
28.35 -1.3461576000177724 
28.36 -1.3419867844585143 
28.37 -1.3377295728651308 
28.38 -1.3333862902506992 
28.39 -1.3289572518448116 
28.400000000000002 -1.3244427632631774 
28.41 -1.3198431206708618 
28.42 -1.315158610939173 
28.43 -1.3103895117961966 
28.44 -1.3055360919709946 
28.45 -1.3005986113314913 
28.46 -1.2955773210160624 
28.47 -1.2904724635588365 
28.48 -1.2852842730087455 
28.490000000000002 -1.2800129750423306 
28.5 -1.274658787070335 
28.51 -1.2692219183380993 
28.52 -1.2637025700197877 
28.53 -1.2581009353064492 
28.54 -1.2524171994879607 
28.55 -1.2466515400288418 
28.560000000000002 -1.2408041266379743 
28.57 -1.2348751213322418 
28.580000000000002 -1.2288646784940953 
28.59 -1.2227729449230542 
28.6 -1.2166000598811697 
28.61 -1.2103461551324257 
28.62 -1.2040113549761113 
28.63 -1.1975957762741387 
28.64 -1.191099528472319 
28.650000000000002 -1.1845227136155831 
28.66 -1.1778654263571342 
28.67 -1.1711277539615184 
28.68 -1.164309776301597 
28.69 -1.1574115658493962 
28.7 -1.1504331876607916 
28.71 -1.1433746993540184 
28.72 -1.1362361510819527 
28.73 -1.1290175854981148 
28.740000000000002 -1.1217190377163733 
28.75 -1.114340535264252 
28.76 -1.1068820980298244 
28.77 -1.0993437382020932 
28.78 -1.091725460204803 
28.79 -1.0840272606235926 
28.8 -1.0762491281264148 
28.810000000000002 -1.0683910433771113 
28.82 -1.0604529789420596 
28.830000000000002 -1.0524348991897663 
28.84 -1.044336760183313 
28.85 -1.0361585095654848 
28.86 -1.0279000864365195 
28.87 -1.0195614212242465 
28.88 -1.0111424355465475 
28.89 -1.0026430420659065 
28.900000000000002 -0.9940631443359371 
28.91 -0.985402636639652 
28.92 -0.9766614038193264 
28.93 -0.9678393210977101 
28.94 -0.9589362538904126 
28.95 -0.9499520576091943 
28.96 -0.9408865774559516 
28.97 -0.9317396482071192 
28.98 -0.9225110939882429 
28.990000000000002 -0.9132007280384077 
29.0 -0.9038083524642688 
29.01 -0.8943337579833107 
29.02 -0.8847767236560689 
29.03 -0.875137016606903 
29.04 -0.8654143917330089 
29.05 -0.8556085914012344 
29.060000000000002 -0.8457193451323437 
29.07 -0.8357463692722403 
29.080000000000002 -0.8256893666497771 
29.09 -0.8155480262206057 
29.1 -0.8053220226966165 
29.11 -0.7950110161604321 
29.12 -0.7846146516644087 
29.13 -0.7741325588135615 
29.14 -0.7635643513318211 
29.150000000000002 -0.7529096266109637 
29.16 -0.7421679652415804 
29.17 -0.731338930525327 
29.18 -0.7204220679677781 
29.19 -0.709416904751046 
29.2 -0.6983229491853994 
29.21 -0.6871396901389649 
29.22 -0.6758665964446721 
29.23 -0.6645031162834083 
29.240000000000002 -0.6530486765424688 
29.25 -0.6415026821481571 
29.26 -0.6298645153714986 
29.27 -0.61813353510585 
29.28 -0.6063090761151889 
29.29 -0.59439044825178 
29.3 -0.58237693564186 
29.310000000000002 -0.5702677958378702 
29.32 -0.5580622589357566 
29.330000000000002 -0.5457595266556908 
29.34 -0.5333587713845593 
29.35 -0.5208591351783901 
29.36 -0.508259728722884 
29.37 -0.49555963025000804 
29.38 -0.48275788440859035 
29.39 -0.4698535010866738 
29.400000000000002 -0.45684545418328015 
29.41 -0.4437326803271136 
29.42 -0.43051407753957194 
29.43 -0.41718850383928097 
29.44 -0.40375477578523306 
29.45 -0.39021166695538856 
29.46 -0.37655790635747327 
29.47 -0.3627921767684427 
29.48 -0.34891311299895006 
29.490000000000002 -0.33491930007885 
29.5 -0.32080927135960025 
29.51 -0.3065815065291206 
29.52 -0.2922344295344187 
29.53 -0.2777664064069828 
29.54 -0.2631757429856673 
29.55 -0.2484606825313757 
29.560000000000002 -0.23361940322760752 
29.57 -0.2186500155604244 
29.580000000000002 -0.20355055957108667 
29.59 -0.18831900197406606 
29.6 -0.17295323313276756 
29.61 -0.15745106388466695 
29.62 -0.1418102222071413 
29.63 -0.12602834971454632 
29.64 -0.1101029979765952 
29.650000000000002 -0.09403162464724933 
29.66 -0.07781158939275859 
29.67 -0.061440149606522394 
29.68 -0.04491445589772506 
29.69 -0.02823154733963654 
29.7 -0.011388346462587087 
29.71 0.005618135637244698 
29.72 0.022782761781634034 
29.73 0.040091759750619196 
29.740000000000002 0.05753734786119279 
29.75 0.07511067239398359 
29.76 0.09280300575783246 
29.77 0.11060548805982615 
29.78 0.1285092014793969 
29.79 0.14650516888137485 
29.8 0.16458436994447698 
29.810000000000002 0.1827377534317556 
29.82 0.20095625043688997 
29.830000000000002 0.2192307874455262 
29.84 0.2375522994226865 
29.85 0.2559117428235376 
29.86 0.27430010849710434 
29.87 0.29270843443700956 
29.88 0.31112781833789754 
29.89 0.32954942991679576 
29.900000000000002 0.34796452296014757 
29.91 0.3663644470590317 
29.92 0.38474065899686877 
29.93 0.40308473375601905 
29.94 0.42138837511185434 
29.95 0.4396434257852655 
29.96 0.45784187712699265 
29.97 0.47597587830980403 
29.98 0.4940377450071069 
29.990000000000002 0.5120199675394119 
30.0 0.5299152184726511 
30.01 0.5477163596553272 
30.02 0.5654164486840143 
30.03 0.5830087447896749 
30.04 0.6004867141398171 
30.05 0.6178440345542615 
30.060000000000002 0.6350745996347997 
30.07 0.6521725223115833 
30.080000000000002 0.6691321378113715 
30.09 0.6859480060551777 
30.1 0.70261491349486 
30.11 0.7191278744003425 
30.12 0.7354821316109293 
30.13 0.7516731567659992 
30.14 0.7676966500318416 
30.150000000000002 0.7835485393429183 
30.16 0.799224979177008 
30.17 0.8147223488848654 
30.18 0.8300372505959304 
30.19 0.8451665067224515 
30.2 0.8601071570849751 
30.21 0.8748564556827327 
30.22 0.8894118671326937 
30.23 0.9037710628013828 
30.240000000000002 0.9179319166535307 
30.25 0.9318925008416905 
30.26 0.9456510810606898 
30.27 0.9592061116906103 
30.28 0.9725562307515454 
30.29 0.9857002546929937 
30.3 0.9986371730401236 
30.310000000000002 1.0113661429186218 
30.32 1.0238864834790322 
30.330000000000002 1.0361976702408935 
30.34 1.0482993293760288 
30.35 1.0601912319496494 
30.36 1.071873288136955 
30.37 1.0833455414320923 
30.38 1.094608162865335 
30.39 1.1056614452435225 
30.400000000000002 1.1165057974277122 
30.41 1.1271417386612164 
30.42 1.1375698929601061 
30.43 1.1477909835774533 
30.44 1.1578058275515786 
30.45 1.167615330347721 
30.46 1.1772204806016344 
30.47 1.1866223449728 
30.48 1.1958220631140184 
30.490000000000002 1.2048208427634899 
30.5 1.2136199549645448 
30.51 1.222220729417598 
30.52 1.2306245499680946 
30.53 1.2388328502335688 
30.54 1.2468471093723246 
30.55 1.2546688479956052 
30.560000000000002 1.2622996242245617 
30.57 1.2697410298928302 
30.580000000000002 1.2769946868949613 
30.59 1.2840622436805798 
30.6 1.2909453718936077 
30.61 1.297645763155616 
30.62 1.304165125991894 
30.63 1.3105051828985779 
30.64 1.3166676675488318 
30.650000000000002 1.3226543221358358 
30.66 1.3284668948500598 
30.67 1.3341071374881353 
30.68 1.3395768031903919 
30.69 1.3448776443040185 
30.7 1.3500114103686016 
30.71 1.3549798462207594 
30.72 1.359784690214394 
30.73 1.3644276725530982 
30.740000000000002 1.368910513731108 
30.75 1.3732349230792167 
30.76 1.3774025974119894 
30.77 1.3814152197726293 
30.78 1.3852744582718208 
30.79 1.3889819650169253 
30.8 1.3925393751278548 
30.810000000000002 1.3959483058360906 
30.82 1.3992103556632138 
30.830000000000002 1.4023271036755083 
30.84 1.4053001088111268 
30.85 1.408130909276465 
30.86 1.410821022008397 
30.87 1.4133719421991382 
30.88 1.4157851428805386 
30.89 1.4180620745647359 
30.900000000000002 1.4202041649381332 
30.91 1.422212818605802 
30.92 1.4240894168834421 
30.93 1.4258353176341758 
30.94 1.4274518551474935 
30.95 1.4289403400578125 
30.96 1.430302059300129 
30.970000000000002 1.4315382761004245 
30.98 1.4326502299984802 
30.990000000000002 1.4336391369009385 
31.0 1.4345061891624535 
31.01 1.4352525556929279 
31.02 1.4358793820888722 
31.03 1.4363877907870404 
31.04 1.4367788812385485 
31.05 1.4370537301017967 
31.060000000000002 1.4372133914525624 
31.07 1.4372588970097404 
31.080000000000002 1.4371912563752474 
31.09 1.4370114572867148 
31.1 1.4367204658816424 
31.11 1.4363192269717602 
31.12 1.4358086643264136 
31.13 1.4351896809638582 
31.14 1.4344631594493906 
31.150000000000002 1.4336299621993294 
31.16 1.4326909317898928 
31.17 1.431646891270097 
31.18 1.4304986444778336 
31.19 1.4292469763583484 
31.2 1.4278926532843736 
31.21 1.426436423377259 
31.220000000000002 1.4248790168284062 
31.23 1.423221146220468 
31.240000000000002 1.421463506847695 
31.25 1.4196067770349472 
31.26 1.4176516184548733 
31.27 1.4155986764428048 
31.28 1.4134485803089467 
31.29 1.4112019436475005 
31.3 1.4088593646423337 
31.310000000000002 1.4064214263688937 
31.32 1.4038886970920597 
31.330000000000002 1.4012617305596466 
31.34 1.3985410662913318 
31.35 1.395727229862758 
31.36 1.392820733184611 
31.37 1.3898220747764904 
31.38 1.3867317400353965 
31.39 1.383550201498687 
31.400000000000002 1.3802779191013679 
31.41 1.3769153404275964 
31.42 1.3734629009562929 
31.43 1.3699210243007705 
31.44 1.3662901224422979 
31.45 1.362570595957531 
31.46 1.3587628342397546 
31.470000000000002 1.3548672157138821 
31.48 1.3508841080451743 
31.490000000000002 1.346813868341656 
31.5 1.3426568433501869 
31.51 1.3384133696461864 
31.52 1.3340837738169966 
31.53 1.3296683726388678 
31.54 1.3251674732475842 
31.55 1.3205813733027123 
31.560000000000002 1.3159103611455036 
31.57 1.3111547159504298 
31.580000000000002 1.3063147078704 
31.59 1.301390598175647 
31.6 1.2963826393863187 
31.61 1.2912910753987763 
31.62 1.2861161416056444 
31.63 1.2808580650096058 
31.64 1.2755170643309843 
31.650000000000002 1.2700933501091258 
31.66 1.2645871247976044 
31.67 1.2589985828532635 
31.68 1.253327910819138 
31.69 1.2475752874012334 
31.7 1.2417408835392254 
31.71 1.235824862471061 
31.720000000000002 1.2298273797914905 
31.73 1.2237485835045387 
31.740000000000002 1.217588614069924 
31.75 1.2113476044434277 
31.76 1.205025680111225 
31.77 1.1986229591181654 
31.78 1.192139552090021 
31.79 1.1855755622496567 
31.8 1.1789310854271655 
31.810000000000002 1.1722062100638972 
31.82 1.1654010172104137 
31.830000000000002 1.1585155805183023 
31.84 1.15154996622586 
31.85 1.1445042331375757 
31.86 1.1373784325974157 
31.87 1.1301726084558248 
31.88 1.1228867970304413 
31.89 1.1155210270604192 
31.900000000000002 1.108075319654363 
31.91 1.100549688231727 
31.92 1.0929441384577032 
31.93 1.0852586681714227 
31.94 1.0774932673074622 
31.95 1.069647917810513 
31.96 1.0617225935431378 
31.970000000000002 1.053717260186498 
31.98 1.0456318751339408 
31.990000000000002 1.0374663873773118 
32.0 1.0292207373858748 
32.01 1.0208948569776841 
32.02 1.0124886691832735 
32.03 1.004002088101479 
32.04 0.9954350187472558 
32.05 0.9867873568912743 
32.06 0.9780589888911364 
32.07 0.9692497915139808 
32.08 0.9603596317502889 
32.09 0.9513883666186371 
32.1 0.9423358429611862 
32.11 0.9332018972296183 
32.12 0.9239863552613061 
32.13 0.914689032045367 
32.14 0.9053097314783718 
32.15 0.8958482461093475 
32.160000000000004 0.8863043568737718 
32.17 0.8766778328161974 
32.18 0.866968430801161 
32.19 0.8571758952119741 
32.2 0.847299957637004 
32.21 0.8373403365430117 
32.22 0.8272967369351291 
32.230000000000004 0.8171688500029556 
32.24 0.8069563527523381 
32.25 0.796658907622275 
32.26 0.7862761620864261 
32.27 0.7758077482386304 
32.28 0.765253282361872 
32.29 0.7546123644800024 
32.3 0.7438845778916203 
32.31 0.733069488685355 
32.32 0.722166645235855 
32.33 0.711175577679688 
32.34 0.700095797370356 
32.35 0.6889267963115548 
32.36 0.6776680465677942 
32.37 0.6663189996514199 
32.38 0.6548790858850592 
32.39 0.6433477137384125 
32.4 0.6317242691383332 
32.410000000000004 0.6200081147509823 
32.42 0.6081985892348802 
32.43 0.5962950064635415 
32.44 0.5842966547163418 
32.45 0.5722027958361813 
32.46 0.560012664352457 
32.47 0.5477254665677135 
32.480000000000004 0.535340379606342 
32.49 0.5228565504235111 
32.5 0.5102730947725029 
32.51 0.4975890961284351 
32.52 0.48480360456633903 
32.53 0.47191563559133565 
32.54 0.4589241689186359 
32.55 0.4458281472008473 
32.56 0.43262647470005733 
32.57 0.4193180159018578 
32.58 0.4059015940684766 
32.59 0.3923759897278657 
32.6 0.37873993909552817 
32.61 0.36499213242558814 
32.62 0.35113121228746313 
32.63 0.33715577176420086 
32.64 0.3230643525684299 
32.65 0.3088554430714424 
32.660000000000004 0.29452747624086095 
32.67 0.28007882748184343 
32.68 0.26550781237667404 
32.69 0.25081268431706627 
32.7 0.2359916320233102 
32.71 0.22104277694388205 
32.72 0.20596417052883592 
32.730000000000004 0.19075379136976 
32.74 0.17540954219869645 
32.75 0.15992924673784314 
32.76 0.1443106463913557 
32.77 0.12855139676996669 
32.78 0.11264906403851867 
32.79 0.09660112107577626 
32.8 0.08040494343526333 
32.81 0.0640578050949214 
32.82 0.04755687398269537 
32.83 0.03089920726409086 
32.84 0.014081746376867356 
32.85 -0.0028986322136387993 
32.86 -0.020039162483270086 
32.87 -0.037325685208578555 
32.88 -0.05475010922809105 
32.89 -0.07230367169841709 
32.9 -0.0899776421577534 
32.910000000000004 -0.10776317683448343 
32.92 -0.12565136722540257 
32.93 -0.1436332445674502 
32.94 -0.16169979459796924 
32.95 -0.1798419701183963 
32.96 -0.1980507041622333 
32.97 -0.21631692307187012 
32.980000000000004 -0.23463155958869752 
32.99 -0.2529855658781339 
33.0 -0.2713699264534904 
33.01 -0.2897756709538642 
33.02 -0.3081938867342824 
33.03 -0.3266157312271613 
33.04 -0.34503244403558814 
33.05 -0.3634353587206474 
33.06 -0.38181591424676353 
33.07 -0.40016566605117715 
33.08 -0.4184762967057046 
33.09 -0.436739626141436 
33.1 -0.4549476214092873 
33.11 -0.4730924059520729 
33.12 -0.49116626836622196 
33.13 -0.5091616706341372 
33.14 -0.5270712558107596 
33.15 -0.5448878551508585 
33.160000000000004 -0.5626044946661534 
33.17 -0.5802144011042861 
33.18 -0.5977110073442139 
33.19 -0.6150879572054331 
33.2 -0.6323391096708436 
33.21 -0.6494585425257517 
33.22 -0.6664405554177585 
33.230000000000004 -0.6832796723446786 
33.24 -0.6999706435797768 
33.25 -0.7165084470456107 
33.26 -0.7328882891497336 
33.27 -0.7491056050972048 
33.28 -0.7651560586965 
33.29 -0.781035541676823 
33.3 -0.796740172536136 
33.31 -0.8122662949403544 
33.32 -0.8276104756950925 
33.33 -0.8427695023122246 
33.34 -0.8577403801941171 
33.35 -0.8725203294589772 
33.36 -0.8871067814310829 
33.37 -0.9014973748199002 
33.38 -0.9156899516122378 
33.39 -0.9296825527014922 
33.4 -0.9434734132779772 
33.410000000000004 -0.9570609580040044 
33.42 -0.9704437959970826 
33.43 -0.9836207156441403 
33.44 -0.9965906792691201 
33.45 -1.009352817675733 
33.46 -1.0219064245864506 
33.47 -1.0342509509980686 
33.480000000000004 -1.046385999473442 
33.49 -1.058311318388086 
33.5 -1.0700267961495327 
33.51 -1.0815324554064176 
33.52 -1.092828447263327 
33.53 -1.1039150455165545 
33.54 -1.11479264092495 
33.55 -1.125461735529069 
33.56 -1.1359229370309742 
33.57 -1.1461769532460027 
33.58 -1.156224586636993 
33.59 -1.1660667289404854 
33.6 -1.1757043558935423 
33.61 -1.185138522069026 
33.62 -1.1943703558262375 
33.63 -1.2034010543831128 
33.64 -1.212231879015307 
33.65 -1.2208641503868098 
33.660000000000004 -1.2292992440160198 
33.67 -1.2375385858804484 
33.68 -1.245583648162718 
33.69 -1.2534359451397692 
33.7 -1.261097029216708 
33.71 -1.268568487106149 
33.72 -1.2758519361534317 
33.730000000000004 -1.2829490208075889 
33.74 -1.2898614092375287 
33.75 -1.2965907900925118 
33.76 -1.3031388694055979 
33.77 -1.3095073676384317 
33.78 -1.315698016865422 
33.79 -1.321712558095108 
33.8 -1.327552738726216 
33.81 -1.3332203101357645 
33.82 -1.338717025396317 
33.83 -1.3440446371193324 
33.84 -1.3492048954214493 
33.85 -1.3541995460103677 
33.86 -1.3590303283869298 
33.87 -1.3636989741598904 
33.88 -1.3682072054698329 
33.89 -1.3725567335186084 
33.9 -1.3767492572006574 
33.910000000000004 -1.3807864618325696 
33.92 -1.384670017977212 
33.93 -1.388401580358764 
33.94 -1.3919827868650447 
33.95 -1.3954152576335124 
33.96 -1.398700594217386 
33.97 -1.4018403788283464 
33.980000000000004 -1.4048361736523876 
33.99 -1.4076895202353876 
34.0 -1.4104019389350764 
34.01 -1.4129749284361368 
34.02 -1.4154099653252432 
34.03 -1.417708503722939 
34.04 -1.4198719749693303 
34.05 -1.4219017873606346 
34.06 -1.423799325933764 
34.07 -1.4255659522961561 
34.08 -1.4272030044981827 
34.09 -1.428711796945562 
34.1 -1.4300936203492745 
34.11 -1.4313497417105776 
34.12 -1.432481404338821 
34.13 -1.433489827899829 
34.14 -1.434376208492716 
34.15 -1.435141718753101 
34.160000000000004 -1.4357875079807545 
34.17 -1.4363147022898026 
34.18 -1.4367244047797045 
34.19 -1.437017695725284 
34.2 -1.437195632784202 
34.21 -1.4372592512202906 
34.22 -1.4372095641413132 
34.230000000000004 -1.4370475627496964 
34.24 -1.4367742166049537 
34.25 -1.4363904738964968 
34.26 -1.4358972617256636 
34.27 -1.4352954863958258 
34.28 -1.4345860337094973 
34.29 -1.4337697692714464 
34.300000000000004 -1.4328475387968616 
34.31 -1.4318201684236573 
34.32 -1.4306884650281089 
34.33 -1.429453216542988 
34.34 -1.42811519227749 
34.35 -1.4266751432382392 
34.36 -1.4251338024507265 
34.37 -1.423491885280579 
34.38 -1.4217500897540727 
34.39 -1.4199090968774077 
34.4 -1.4179695709541917 
34.410000000000004 -1.4159321599007342 
34.42 -1.413797495558697 
34.43 -1.4115661940047257 
34.44 -1.4092388558566933 
34.45 -1.406816066576238 
34.46 -1.4042983967672662 
34.47 -1.4016864024701874 
34.480000000000004 -1.398980625451568 
34.49 -1.3961815934890252 
34.5 -1.3932898206511175 
34.51 -1.3903058075720542 
34.52 -1.3872300417210526 
34.53 -1.3840629976661836 
34.54 -1.3808051373325723 
34.550000000000004 -1.377456910254833 
34.56 -1.374018753823623 
34.57 -1.3704910935262342 
34.58 -1.3668743431811228 
34.59 -1.363168905166325 
34.6 -1.3593751706416852 
34.61 -1.3554935197648528 
34.62 -1.3515243219010102 
34.63 -1.3474679358262844 
34.64 -1.3433247099248369 
34.65 -1.3390949823795995 
34.660000000000004 -1.3347790813566465 
34.67 -1.3303773251832047 
34.68 -1.325890022519281 
34.69 -1.321317472522938 
34.7 -1.3166599650091924 
34.71 -1.311917780602579 
34.72 -1.3070911908833602 
34.730000000000004 -1.30218045852743 
34.74 -1.2971858374398966 
34.75 -1.292107572882388 
34.76 -1.2869459015940987 
34.77 -1.2817010519065675 
34.78 -1.2763732438522628 
34.79 -1.2709626892669357 
34.800000000000004 -1.2654695918858228 
34.81 -1.2598941474336554 
34.82 -1.254236543708561 
34.83 -1.2484969606598193 
34.84 -1.2426755704595274 
34.85 -1.236772537568171 
34.86 -1.2307880187941256 
34.87 -1.2247221633470877 
34.88 -1.218575112885461 
34.89 -1.2123470015576863 
34.9 -1.2060379560375352 
34.910000000000004 -1.1996480955533575 
34.92 -1.1931775319112805 
34.93 -1.1866263695123636 
34.94 -1.1799947053636755 
34.95 -1.1732826290833211 
34.96 -1.1664902228993406 
34.97 -1.1596175616425217 
34.980000000000004 -1.1526647127330516 
34.99 -1.1456317361609931 
35.0 -1.1385186844605595 
35.01 -1.1313256026781198 
35.02 -1.1240525283339171 
35.03 -1.1166994913774146 
35.04 -1.1092665141362483 
35.050000000000004 -1.1017536112586797 
35.06 -1.0941607896495158 
35.07 -1.0864880483993868 
35.08 -1.0787353787073264 
35.09 -1.070902763796528 
35.1 -1.0629901788232234 
35.11 -1.0549975907785256 
35.12 -1.0469249583831612 
35.13 -1.0387722319749555 
35.14 -1.0305393533889413 
35.15 -1.0222262558299307 
35.160000000000004 -1.0138328637374547 
35.17 -1.005359092642836 
35.18 -0.996804849018301 
35.19 -0.9881700301178957 
35.2 -0.9794545238100468 
35.21 -0.9706582084015564 
35.22 -0.961780952452823 
35.230000000000004 -0.952822614584049 
35.24 -0.9437830432722261 
35.25 -0.9346620766386122 
35.26 -0.9254595422264639 
35.27 -0.9161752567687375 
35.28 -0.906809025945449 
35.29 -0.8973606441304184 
35.300000000000004 -0.8878298941270267 
35.31 -0.8782165468926916 
35.32 -0.8685203612516467 
35.33 -0.8587410835957069 
35.34 -0.8488784475725588 
35.35 -0.8389321737611956 
35.36 -0.8289019693340476 
35.37 -0.8187875277053247 
35.38 -0.8085885281651113 
35.39 -0.7983046354986759 
35.4 -0.7879354995904613 
35.410000000000004 -0.777480755012207 
35.42 -0.7669400205945713 
35.43 -0.7563128989816612 
35.44 -0.7455989761677925 
35.45 -0.7347978210157783 
35.46 -0.7239089847560507 
35.47 -0.7129320004658094 
35.480000000000004 -0.7018663825274151 
35.49 -0.6907116260651811 
35.5 -0.6794672063596527 
35.51 -0.6681325782384636 
35.52 -0.65670717544275 
35.53 -0.6451904099681152 
35.54 -0.6335816713790285 
35.550000000000004 -0.6218803260955115 
35.56 -0.6100857166509139 
35.57 -0.5981971609194772 
35.58 -0.5862139513123495 
35.59 -0.5741353539406528 
35.6 -0.5619606077440638 
35.61 -0.5496889235833731 
35.62 -0.5373194832953461 
35.63 -0.5248514387080987 
35.64 -0.5122839106151968 
35.65 -0.4996159877064575 
35.660000000000004 -0.4868467254534423 
35.67 -0.47397514494741433 
35.68 -0.46100023168748616 
35.69 -0.4479209343165045 
35.7 -0.4347361633020856 
35.71 -0.42144478956010084 
35.72 -0.40804564301768625 
35.730000000000004 -0.3945375111127679 
35.74 -0.38091913722680387 
35.75 -0.3671892190473875 
35.76 -0.3533464068569965 
35.77 -0.33938930174410464 
35.78 -0.3253164537325152 
35.79 -0.3111263598246041 
35.800000000000004 -0.29681746195384606 
35.81 -0.2823881448417515 
35.82 -0.26783673375398714 
35.83 -0.2531614921501626 
35.84 -0.23836061922141027 
35.85 -0.22343224730947647 
35.86 -0.20837443920067453 
35.87 -0.19318518528760148 
35.88 -0.17786240059105318 
35.89 -0.16240392163404488 
35.9 -0.14680750315938362 
35.910000000000004 -0.1310708146815511 
35.92 -0.11519143686313336 
35.93 -0.09916685770527131 
35.94 -0.08299446854097321 
35.95 -0.06667155981925857 
35.96 -0.05019531666732999 
35.97 -0.033562814217011794 
35.980000000000004 -0.016771012680760318 
35.99 0.0001832476163902315 
36.0 0.017299233430833897 
36.01 0.03456311754249275 
36.02 0.05196614560854937 
36.03 0.06949972671783063 
36.04 0.08715510941735596 
36.050000000000004 0.10492347058363698 
36.06 0.12279591039147517 
36.07 0.1407634689965518 
36.08 0.15881713847423964 
36.09 0.17694787600747608 
36.1 0.19514661689931884 
36.11 0.2134042876815094 
36.12 0.23171181920217743 
36.13 0.2500601596649299 
36.14 0.26844028757156985 
36.15 0.28684322452612016 
36.160000000000004 0.3052600478576249 
36.17 0.32368190302073135 
36.18 0.3421000157342445 
36.19 0.3605057038196403 
36.2 0.3788903887032148 
36.21 0.397245606547587 
36.22 0.41556301898044773 
36.230000000000004 0.43383442339071676 
36.24 0.45205176276473785 
36.25 0.47020713503765993 
36.26 0.4882928019378003 
36.27 0.5063011973044601 
36.28 0.524224934862409 
36.29 0.5420568154390323 
36.300000000000004 0.5597898336128838 
36.31 0.5774171837851486 
36.32 0.5949322656682389 
36.33 0.6123286891884382 
36.34 0.6296002788020667 
36.35 0.6467410772271971 
36.36 0.6637453485953603 
36.37 0.680607581030007 
36.38 0.6973224886606276 
36.39 0.7138850130835995 
36.4 0.7302903242826206 
36.410000000000004 0.7465338210234853 
36.42 0.7626111307395046 
36.43 0.7785181089253695 
36.44 0.7942508380585901 
36.45 0.8098056260687543 
36.46 0.8251790043758873 
36.47 0.8403677255200256 
36.480000000000004 0.8553687604047867 
36.49 0.8701792951782894 
36.5 0.8847967277751514 
36.51 0.8992186641435483 
36.52 0.9134429141814495 
36.53 0.9274674874061326 
36.54 0.9412905883809649 
36.550000000000004 0.9549106119231963 
36.56 0.9683261381161714 
36.57 0.9815359271489488 
36.58 0.9945389140057755 
36.59 1.007334203027303 
36.6 1.0199210623647073 
36.61 1.0322989183472235 
36.62 1.0444673497827666 
36.63 1.0564260822104916 
36.64 1.0681749821233468 
36.65 1.0797140511776848 
36.660000000000004 1.0910434204061583 
36.67 1.1021633444491798 
36.68 1.1130741958192587 
36.69 1.1237764592116228 
36.7 1.1342707258735638 
36.71 1.1445576880440302 
36.72 1.1546381334740556 
36.730000000000004 1.1645129400377003 
36.74 1.1741830704423208 
36.75 1.1836495670460707 
36.76 1.192913546789742 
36.77 1.2019761962492215 
36.78 1.2108387668140337 
36.79 1.219502569996741 
36.800000000000004 1.22796897287719 
36.81 1.236239393684967 
36.82 1.2443152975227374 
36.83 1.2521981922325303 
36.84 1.2598896244064872 
36.85 1.2673911755429978 
36.86 1.2747044583486675 
36.87 1.2818311131861098 
36.88 1.2887728046670452 
36.89 1.2955312183898835 
36.9 1.3021080578204933 
36.910000000000004 1.3085050413146062 
36.92 1.3147238992799384 
36.93 1.3207663714758562 
36.94 1.3266342044481743 
36.95 1.3323291490963967 
36.96 1.3378529583706202 
36.97 1.3432073850949953 
36.980000000000004 1.348394179914664 
36.99 1.3534150893628067 
37.0 1.3582718540444627 
37.01 1.36296620693358 
37.02 1.367499871779793 
37.03 1.371874561621295 
37.04 1.3760919774001854 
37.050000000000004 1.380153806676621 
37.06 1.3840617224381289 
37.07 1.387817382000413 
37.08 1.3914224259960146 
37.09 1.3948784774472307 
37.1 1.3981871409197029 
37.11 1.401350001753168 
37.12 1.4043686253658794 
37.13 1.4072445566293006 
37.14 1.409979319309722 
37.15 1.4125744155735187 
37.160000000000004 1.4150313255528528 
37.17 1.417351506968714 
37.18 1.419536394808222 
37.19 1.4215874010532856 
37.2 1.4235059144577176 
37.21 1.425293300370037 
37.22 1.426950900599275 
37.230000000000004 1.4284800333211887 
37.24 1.4298819930223599 
37.25 1.4311580504797823 
37.26 1.4323094527736018 
37.27 1.4333374233307763 
37.28 1.4342431619974991 
37.29 1.4350278451383471 
37.300000000000004 1.4356926257601645 
37.31 1.4362386336587871 
37.32 1.4366669755868366 
37.33 1.4369787354408299 
37.34 1.4371749744659719 
37.35 1.4372567314770717 
37.36 1.4372250230940926 
37.37 1.437080843990921 
37.38 1.4368251671560024 
37.39 1.4364589441635873 
37.4 1.435983105454364 
37.410000000000004 1.4353985606243567 
37.42 1.4347061987209837 
37.43 1.4339068885452884 
37.44 1.4330014789593435 
37.45 1.4319907991979766 
37.46 1.430875659183909 
37.47 1.4296568498455595 
37.480000000000004 1.4283351434367249 
37.49 1.4269112938574626 
37.5 1.4253860369754987 
37.51 1.4237600909475634 
37.52 1.4220341565400663 
37.53 1.4202089174485895 
37.54 1.4182850406157017 
37.550000000000004 1.4162631765466225 
37.56 1.414143959622323 
37.57 1.411928008409662 
37.58 1.409615925968192 
37.59 1.4072083001533073 
37.6 1.4047057039154163 
37.61 1.4021086955948618 
37.62 1.3994178192123272 
37.63 1.3966336047545063 
37.64 1.393756568454795 
37.65 1.390787213068846 
37.660000000000004 1.3877260281447856 
37.67 1.3845734902879456 
37.68 1.3813300634199757 
37.69 1.3779961990322 
37.7 1.374572336433116 
37.71 1.371058902989942 
37.72 1.3674563143641156 
37.730000000000004 1.3637649747406888 
37.74 1.359985277051545 
37.75 1.3561176031923932 
37.76 1.352162324233491 
37.77 1.3481198006240696 
37.78 1.3439903823904287 
37.79 1.3397744093276898 
37.800000000000004 1.3354722111851767 
37.81 1.3310841078454412 
37.82 1.3266104094969091 
37.83 1.322051416800165 
37.84 1.3174074210478668 
37.85 1.3126787043183137 
37.86 1.3078655396226773 
37.87 1.3029681910458943 
37.88 1.2979869138812659 
37.89 1.2929219547587587 
37.9 1.2877735517670434 
37.910000000000004 1.2825419345692735 
37.92 1.2772273245126542 
37.93 1.2718299347317887 
37.94 1.2663499702458516 
37.95 1.2607876280495933 
37.96 1.2551430971982067 
37.97 1.249416558886062 
37.980000000000004 1.2436081865193427 
37.99 1.2377181457825828 
38.0 1.2317465946991357 
38.01 1.2256936836855756 
38.02 1.2195595556000352 
38.03 1.2133443457845134 
38.04 1.2070481821011203 
38.050000000000004 1.2006711849622904 
38.06 1.1942134673549487 
38.07 1.187675134858621 
38.08 1.18105628565749 
38.09 1.174357010546377 
38.1 1.167577392930627 
38.11 1.1607175088198858 
38.12 1.1537774268157348 
38.13 1.1467572080931623 
38.14 1.1396569063758148 
38.15 1.1324765679050155 
38.160000000000004 1.1252162314024798 
38.17 1.1178759280266857 
38.18 1.1104556813228417 
38.19 1.1029555071663897 
38.2 1.0953754136999585 
38.21 1.0877154012637167 
38.22 1.0799754623190145 
38.230000000000004 1.072155581365245 
38.24 1.064255734849811 
38.25 1.056275891071108 
38.26 1.0482160100743918 
38.27 1.0400760435404286 
38.28 1.031855934666783 
38.29 1.0235556180416057 
38.300000000000004 1.0151750195097962 
38.31 1.0067140560313397 
38.32 0.9981726355316992 
38.33 0.9895506567440467 
38.34 0.9808480090431716 
38.35 0.9720645722708555 
38.36 0.9632002165524964 
38.37 0.9542548021047774 
38.38 0.9452281790341327 
38.39 0.9361201871257494 
38.4 0.9269306556228886 
38.410000000000004 0.9176594029961822 
38.42 0.908306236702678 
38.43 0.8988709529342787 
38.44 0.8893533363552916 
38.45 0.8797531598287016 
38.46 0.8700701841308617 
38.47 0.8603041576541802 
38.480000000000004 0.850454816097432 
38.49 0.8405218821432747 
38.5 0.830505065122519 
38.51 0.8204040606647047 
38.52 0.8102185503345024 
38.53 0.7999482012533996 
38.54 0.7895926657061882 
38.550000000000004 0.7791515807316329 
38.56 0.7686245676967797 
38.57 0.758011231854236 
38.58 0.7473111618818171 
38.59 0.7365239294038222 
38.6 0.7256490884932559 
38.61 0.7146861751542107 
38.62 0.7036347067836299 
38.63 0.692494181611584 
38.64 0.6812640781192136 
38.65 0.6699438544333624 
38.660000000000004 0.6585329476969688 
38.67 0.6470307734141486 
38.68 0.6354367247688972 
38.69 0.6237501719162802 
38.7 0.6119704612448812 
38.71 0.6000969146092774 
38.72 0.5881288285311727 
38.730000000000004 0.5760654733678018 
38.74 0.5639060924461143 
38.75 0.5516499011611815 
38.76 0.5392960860371627 
38.77 0.5268438037491129 
38.78 0.5142921801037638 
38.79 0.5016403089773693 
38.800000000000004 0.48888725120855103 
38.81 0.4760320334439795 
38.82 0.4630736469346213 
38.83 0.45001104628009864 
38.84 0.43684314811866065 
38.85 0.423568829760009 
38.86 0.4101869277581459 
38.87 0.3966962364212147 
38.88 0.3830955062551178 
38.89 0.36938344233751014 
38.9 0.35555870261857336 
38.910000000000004 0.34161989614476335 
38.92 0.3275655812014418 
38.93 0.313394263370136 
38.94 0.29910439349584056 
38.95 0.28469436555950955 
38.96 0.2701625144505909 
38.97 0.25550711363415185 
38.980000000000004 0.24072637270671612 
38.99 0.225818434834673 
39.0 0.21078137406863007 
39.01 0.19561319252667217 
39.02 0.18031181743907046 
39.03 0.1648750980464306 
39.04 0.14930080234276882 
39.050000000000004 0.13358661365443156 
39.06 0.11773012704514384 
39.07 0.10172884553682118 
39.08 0.08558017613505618 
39.09 0.06928142564740558 
39.1 0.05282979628182513 
39.11 0.03622238101160159 
39.12 0.019456158692271703 
39.13 0.002527988914890842 
39.14 -0.014563021348022634 
39.15 -0.03180408332992618 
39.160000000000004 -0.04918548872508642 
39.17 -0.06669886848475357 
39.18 -0.08433543915304723 
39.19 -0.10208640115540805 
39.2 -0.11994286307615881 
39.21 -0.13789587445073548 
39.22 -0.15593643399097173 
39.230000000000004 -0.17405550359972516 
39.24 -0.19224402118029701 
39.25 -0.21049291378625917 
39.26 -0.228793110703197 
39.27 -0.247135556501296 
39.28 -0.26551122399569155 
39.29 -0.28391112707557575 
39.300000000000004 -0.3023263333586216 
39.31 -0.3207479766296568 
39.32 -0.33916726902354555 
39.33 -0.3575755129139624 
39.34 -0.3759641124714633 
39.35 -0.3943245848562287 
39.36 -0.4126485710130164 
39.37 -0.43092784603810275 
39.38 -0.4491543290904798 
39.39 -0.467320092821987 
39.4 -0.48541737230381987 
39.410000000000004 -0.5034385734293897 
39.42 -0.5213762807763502 
39.43 -0.5392232649133469 
39.44 -0.55697248913975 
39.45 -0.5746171156494915 
39.46 -0.5921505111127747 
39.47 -0.6095662516721251 
39.480000000000004 -0.6268581273518969 
39.49 -0.6440201458828408 
39.5 -0.6610465359457856 
39.51 -0.6779317498408498 
39.52 -0.6946704655907672 
39.53 -0.711257588489024 
39.54 -0.7276882521054229 
39.550000000000004 -0.7439578187635354 
39.56 -0.7600618795060679 
39.57 -0.7759962535657877 
39.58 -0.7917569873608568 
39.59 -0.8073403530347223 
39.6 -0.8227428465616277 
39.61 -0.8379611854397938 
39.62 -0.8529923059949079 
39.63 -0.8678333603172257 
39.64 -0.8824817128559439 
39.65 -0.8969349366948041 
39.660000000000004 -0.9111908095330358 
39.67 -0.9252473093957397 
39.68 -0.9391026100977223 
39.69 -0.952755076484605 
39.7 -0.9662032594746146 
39.71 -0.9794458909241865 
39.72 -0.9924818783398794 
39.730000000000004 -1.0053102994585532 
39.74 -1.0179303967171842 
39.75 -1.0303415716328421 
39.76 -1.0425433791126713 
39.77 -1.054535521712889 
39.78 -1.0663178438649539 
39.79 -1.0778903260861121 
39.800000000000004 -1.0892530791907393 
39.81 -1.1004063385178533 
39.82 -1.111350458189293 
39.83 -1.1220859054121128 
39.84 -1.1326132548377807 
39.85 -1.1429331829898515 
39.86 -1.1530464627708434 
39.87 -1.1629539580581654 
39.88 -1.1726566183979947 
39.89 -1.1821554738052225 
39.9 -1.1914516296766355 
39.910000000000004 -1.2005462618237763 
39.92 -1.2094406116310652 
39.93 -1.2181359813440806 
39.94 -1.226633729492078 
39.95 -1.2349352664482456 
39.96 -1.2430420501304487 
39.97 -1.250955581844634 
39.980000000000004 -1.258677402272494 
39.99 -1.2662090876043997 
40.0 -1.2735522458181447 
40.01 -1.280708513103521 
40.02 -1.2876795504323348 
40.03 -1.2944670402730367 
40.04 -1.3010726834488087 
40.050000000000004 -1.3074981961375047 
40.06 -1.313745307011677 
40.07 -1.3198157545164841 
40.08 -1.3257112842831393 
40.09 -1.3314336466752492 
40.1 -1.3369845944652532 
40.11 -1.3423658806379521 
40.12 -1.3475792563179878 
40.13 -1.3526264688179874 
40.14 -1.357509259804017 
40.15 -1.3622293635748377 
40.160000000000004 -1.3667885054514453 
40.17 -1.3711884002732877 
40.18 -1.375430750997533 
40.19 -1.3795172473977397 
40.2 -1.383449564858247 
40.21 -1.3872293632606645 
40.22 -1.3908582859587733 
40.230000000000004 -1.3943379588382685 
40.24 -1.3976699894577442 
40.25 -1.4008559662673805 
40.26 -1.4038974579018613 
40.27 -1.4067960125441137 
40.28 -1.4095531573564688 
40.29 -1.4121703979760163 
40.300000000000004 -1.4146492180708856 
40.31 -1.4169910789543536 
40.32 -1.4191974192537151 
40.33 -1.4212696546309518 
40.34 -1.4232091775523183 
40.35 -1.4250173571040505 
40.36 -1.4266955388514988 
40.37 -1.4282450447390769 
40.38 -1.4296671730284902 
40.39 -1.4309631982728301 
40.4 -1.4321343713241868 
40.410000000000004 -1.4331819193725257 
40.42 -1.434107046013678 
40.43 -1.4349109313443618 
40.44 -1.4355947320822462 
40.45 -1.436159581709187 
40.46 -1.4366065906357521 
40.47 -1.4369368463853884 
40.480000000000004 -1.43715141379649 
40.49 -1.4372513352408598 
40.5 -1.437237630857021 
40.51 -1.4371112987969688 
40.52 -1.4368733154850042 
40.53 -1.4365246358873833 
40.54 -1.4360661937915207 
40.550000000000004 -1.4354989020936457 
40.56 -1.434823653093801 
40.57 -1.4340413187971393 
40.58 -1.4331527512205822 
40.59 -1.4321587827039066 
40.6 -1.4310602262243972 
40.61 -1.4298578757142741 
40.62 -1.4285525063801292 
40.63 -1.4271448750236564 
40.64 -1.425635720363021 
40.65 -1.4240257633542461 
40.660000000000004 -1.4223157075120274 
40.67 -1.4205062392294545 
40.68 -1.4185980280961146 
40.69 -1.4165917272141382 
40.7 -1.4144879735117286 
40.71 -1.4122873880538023 
40.72 -1.4099905763493379 
40.730000000000004 -1.4075981286551413 
40.74 -1.4051106202756591 
40.75 -1.4025286118585996 
40.76 -1.3998526496860766 
40.77 -1.3970832659610402 
40.78 -1.3942209790887843 
40.79 -1.3912662939533238 
40.800000000000004 -1.3882197021884817 
40.81 -1.385081682443492 
40.82 -1.381852700643025 
40.83 -1.3785332102414671 
40.84 -1.3751236524713575 
40.85 -1.3716244565858873 
40.86 -1.3680360400953737 
40.87 -1.3643588089976229 
40.88 -1.360593158002143 
40.89 -1.3567394707481233 
40.9 -1.3527981200161696 
40.910000000000004 -1.3487694679337237 
40.92 -1.3446538661741751 
40.93 -1.340451656149623 
40.94 -1.3361631691972697 
40.95 -1.3317887267594644 
40.96 -1.3273286405573594 
40.97 -1.3227832127582098 
40.980000000000004 -1.3181527361363086 
40.99 -1.313437494227551 
41.0 -1.308637761477689 
41.01 -1.30375380338422 
41.02 -1.2987858766319922 
41.03 -1.2937342292225136 
41.04 -1.2885991005969726 
41.050000000000004 -1.2833807217530273 
41.06 -1.2780793153553525 
41.07 -1.272695095839978 
41.08 -1.2672282695124444 
41.09 -1.2616790346397893 
41.1 -1.2560475815363876 
41.11 -1.250334092643666 
41.12 -1.244538742603703 
41.13 -1.2386616983267444 
41.14 -1.2327031190526312 
41.15 -1.2266631564061687 
41.160000000000004 -1.2205419544464333 
41.17 -1.2143396497100323 
41.18 -1.2080563712483223 
41.19 -1.2016922406585775 
41.2 -1.1952473721091235 
41.21 -1.1887218723584103 
41.22 -1.1821158407680346 
41.230000000000004 -1.1754293693096864 
41.24 -1.1686625425660144 
41.25 -1.1618154377253684 
41.26 -1.154888124570421 
41.27 -1.1478806654606182 
41.28 -1.1407931153084296 
41.29 -1.1336255215493591 
41.300000000000004 -1.1263779241056628 
41.31 -1.119050355343747 
41.32 -1.1116428400251464 
41.33 -1.1041553952510674 
41.34 -1.0965880304003939 
41.35 -1.088940747061086 
41.36 -1.0812135389549056 
41.37 -1.0734063918553618 
41.38 -1.0655192834987823 
41.39 -1.0575521834884152 
41.4 -1.049505053191441 
41.410000000000004 -1.0413778456287752 
41.42 -1.0331705053575446 
41.43 -1.0248829683460756 
41.44 -1.01651516184128 
41.45 -1.0080670042282551 
41.46 -0.9995384048819449 
41.47 -0.9909292640106937 
41.480000000000004 -0.9822394724914847 
41.49 -0.9734689116966878 
41.5 -0.964617453312102 
41.51 -0.9556849591460546 
41.52 -0.9466712809293527 
41.53 -0.9375762601058175 
41.54 -0.9283997276131493 
41.550000000000004 -0.9191415036538616 
41.56 -0.9098013974559567 
41.57 -0.9003792070230959 
41.58 -0.8908747188738889 
41.59 -0.8812877077699988 
41.6 -0.8716179364326962 
41.61 -0.8618651552474845 
41.62 -0.8520291019564143 
41.63 -0.8421095013376636 
41.64 -0.832106064871945 
41.65 -0.8220184903953008 
41.660000000000004 -0.8118464617377933 
41.67 -0.8015896483475692 
41.68 -0.7912477048998081 
41.69 -0.7808202708899462 
41.7 -0.7703069702106345 
41.71 -0.759707410711771 
41.72 -0.7490211837430052 
41.730000000000004 -0.7382478636779862 
41.74 -0.7273870074196691 
41.75 -0.7164381538859108 
41.76 -0.7054008234745688 
41.77 -0.6942745175072682 
41.78 -0.6830587176509484 
41.79 -0.6717528853162923 
41.800000000000004 -0.6603564610320292 
41.81 -0.6488688637941313 
41.82 -0.6372894903887902 
41.83 -0.6256177146880653 
41.84 -0.6138528869170017 
41.85 -0.6019943328909616 
41.86 -0.5900413532218401 
41.87 -0.5779932224917904 
41.88 -0.56584918839295 
41.89 -0.5536084708316635 
41.9 -0.5412702609955277 
41.910000000000004 -0.5288337203815431 
41.92 -0.5162979797835769 
41.93 -0.5036621382371763 
41.94 -0.49092526191971503 
41.95 -0.47808638300375306 
41.96 -0.46514449846130007 
41.97 -0.4520985688166263 
41.980000000000004 -0.43894751684505706 
41.99 -0.4256902262151042 
42.0 -0.4123255400710579 
42.01 -0.39885225955308135 
42.02 -0.3852691422515914 
42.03 -0.371574900592587 
42.04 -0.35776820015033883 
42.050000000000004 -0.34384765788366456 
42.06 -0.3298118402917678 
42.07 -0.31565926148540097 
42.08 -0.30138838116881006 
42.09 -0.28699760252766265 
42.1 -0.2724852700178786 
42.11 -0.2578496670499143 
42.12 -0.24308901356274185 
42.13 -0.2282014634813942 
42.14 -0.21318510205153582 
42.15 -0.1980379430441028 
42.160000000000004 -0.18275792582260378 
42.17 -0.1673429122651644 
42.18 -0.15179068353291283 
42.19 -0.13609893667567732 
42.2 -0.12026528106540987 
42.21 -0.10428723464707994 
42.22 -0.0881622199960416 
42.230000000000004 -0.07188756017016455 
42.24 -0.0554604743441752 
42.25 -0.03887807321274245 
42.26 -0.02213735414791839 
42.27 -0.0052351960955095665 
42.28 0.011830425738393109 
42.29 0.02904845221216052 
42.300000000000004 0.046408010863351314 
42.31 0.06390096445140056 
42.32 0.0815184956380634 
42.33 0.09925182921511186 
42.34 0.11709208238748621 
42.35 0.135030314425265 
42.36 0.15305753100334948 
42.37 0.17116469908066306 
42.38 0.18934275949641066 
42.39 0.20758264016207723 
42.4 0.22587526913559314 
42.410000000000004 0.24421158768643303 
42.42 0.2625825632724314 
42.43 0.28097920239292434 
42.44 0.29939256327372643 
42.45 0.3178137683428838 
42.46 0.3362340164568969 
42.47 0.3546445948388386 
42.480000000000004 0.3730368906914444 
42.49 0.3914024024502828 
42.5 0.40973275064413023 
42.51 0.4280196883319939 
42.52 0.4462551110886618 
42.53 0.4644310665130184 
42.54 0.48253976323617553 
42.550000000000004 0.5005735794089338 
42.56 0.5185250706510086 
42.57 0.5363869774470417 
42.58 0.554152231977322 
42.59 0.5718139643738227 
42.6 0.5893655083949225 
42.61 0.60680040651486 
42.62 0.624112414426615 
42.63 0.6412955049594201 
42.64 0.6583438714145895 
42.65 0.6752519303257051 
42.660000000000004 0.692014323651406 
42.67 0.7086259204111424 
42.68 0.7250818177762467 
42.69 0.7413773416304497 
42.7 0.7575080466156677 
42.71 0.7734697156804549 
42.72 0.7892583591497491 
42.730000000000004 0.804870213335927 
42.74 0.8203017387120417 
42.75 0.8355496176691757 
42.76 0.8506107518804485 
42.77 0.8654822592949074 
42.78 0.8801614707848779 
42.79 0.8946459264707465 
42.800000000000004 0.9089333717471983 
42.81 0.9230217530351057 
42.82 0.936909213283023 
42.83 0.9505940872421869 
42.84 0.9640748965385162 
42.85 0.9773503445647457 
42.86 0.990419311215333 
42.87 1.003280847486188 
42.88 1.0159341699606765 
42.89 1.0283786552025354 
42.9 1.0406138340757478 
42.910000000000004 1.0526393860104106 
42.92 1.064455133232958 
42.93 1.0760610349780912 
42.94 1.087457181698932 
42.95 1.0986437892909733 
42.96 1.1096211933444609 
42.97 1.1203898434388657 
42.980000000000004 1.1309502974922492 
42.99 1.1413032161772871 
43.0 1.1514493574148505 
43.01 1.1613895709551458 
43.02 1.1711247930554316 
43.03 1.1806560412625653 
43.04 1.189984409307713 
43.050000000000004 1.1991110621197532 
43.06 1.2080372309631155 
43.07 1.2167642087050368 
43.08 1.2252933452164538 
43.09 1.233626042910137 
43.1 1.2417637524188876 
43.11 1.249707968416119 
43.12 1.2574602255804566 
43.13 1.2650220947055022 
43.14 1.272395178955337 
43.15 1.2795811102658918 
43.160000000000004 1.286581545891854 
43.17 1.2933981650983442 
43.18 1.300032665996233 
43.19 1.3064867625196372 
43.2 1.3127621815437593 
43.21 1.3188606601409947 
43.22 1.3247839429729735 
43.230000000000004 1.3305337798159207 
43.24 1.3361119232165688 
43.25 1.3415201262756666 
43.26 1.3467601405559295 
43.27 1.351833714111205 
43.28 1.3567425896334653 
43.29 1.3614885027141894 
43.300000000000004 1.3660731802165689 
43.31 1.3704983387550007 
43.32 1.3747656832781763 
43.33 1.378876905752174 
43.34 1.3828336839398583 
43.35 1.3866376802729419 
43.36 1.3902905408130617 
43.37 1.39379389429825 
43.38 1.3971493512712219 
43.39 1.4003585032859274 
43.4 1.4034229221888828 
43.410000000000004 1.4063441594718586 
43.42 1.409123745692535 
43.43 1.4117631899598502 
43.44 1.4142639794807945 
43.45 1.4166275791655212 
43.46 1.418855431287703 
43.47 1.4209489551971441 
43.480000000000004 1.4229095470817807 
43.49 1.4247385797762195 
43.5 1.426437402614152 
43.51 1.4280073413219632 
43.52 1.429449697951046 
43.53 1.4307657508463463 
43.54 1.431956754648789 
43.550000000000004 1.4330239403293343 
43.56 1.4339685152524768 
43.57 1.434791663267101 
43.58 1.4354945448227 
43.59 1.4360782971090313 
43.6 1.436544034217404 
43.61 1.4368928473218099 
43.62 1.4371258048782738 
43.63 1.4372439528408039 
43.64 1.437248314892442 
43.65 1.4371398926899792 
43.660000000000004 1.4369196661209611 
43.67 1.436588593571691 
43.68 1.4361476122050159 
43.69 1.4355976382467086 
43.7 1.4349395672793726 
43.71 1.434174274542821 
43.72 1.4333026152399375 
43.730000000000004 1.4323254248471342 
43.74 1.4312435194284976 
43.75 1.430057695952834 
43.76 1.42876873261284 
43.77 1.427377389145686 
43.78 1.4258844071543337 
43.79 1.4242905104289645 
43.800000000000004 1.4225964052679398 
43.81 1.4208027807977313 
43.82 1.4189103092913318 
43.83 1.41691964648466 
43.84 1.4148314318905417 
43.85 1.4126462891098233 
43.86 1.4103648261393074 
43.87 1.4079876356760965 
43.88 1.405515295418078 
43.89 1.4029483683602404 
43.9 1.4002874030865564 
43.910000000000004 1.3975329340571945 
43.92 1.3946854818908332 
43.93 1.391745553641879 
43.94 1.3887136430724158 
43.95 1.3855902309187145 
43.96 1.3823757851521599 
43.97 1.3790707612344664 
43.980000000000004 1.3756756023670673 
43.99 1.3721907397345823 
44.0 1.3686165927422644 
44.01 1.3649535692473598 
44.02 1.3612020657843158 
44.03 1.3573624677837706 
44.04 1.3534351497853003 
44.050000000000004 1.3494204756438688 
44.06 1.3453187987299529 
44.07 1.3411304621233302 
44.08 1.33685579880052 
44.09 1.3324951318158387 
44.1 1.3280487744761003 
44.11 1.323517030508943 
44.12 1.3189001942247938 
44.13 1.3141985506724723 
44.14 1.3094123757884577 
44.15 1.3045419365398208 
44.160000000000004 1.2995874910608431 
44.17 1.294549288783346 
44.18 1.2894275705607405 
44.19 1.284222568785821 
44.2 1.2789345075023306 
44.21 1.2735636025103099 
44.22 1.2681100614652647 
44.230000000000004 1.2625740839711437 
44.24 1.2569558616671994 
44.25 1.251255578308682 
44.26 1.2454734098414615 
44.27 1.239609524470514 
44.28 1.2336640827223702 
44.29 1.2276372375014544 
44.300000000000004 1.2215291341404018 
44.31 1.2153399104443061 
44.32 1.2090696967289294 
44.33 1.202718615852869 
44.34 1.196286783243683 
44.35 1.1897743069179685 
44.36 1.1831812874953724 
44.37 1.1765078182065614 
44.38 1.169753984895073 
44.39 1.1629198660130913 
44.4 1.1560055326110785 
44.410000000000004 1.1490110483212517 
44.42 1.1419364693348644 
44.43 1.1347818443732633 
44.44 1.1275472146526546 
44.45 1.120232613842561 
44.46 1.1128380680178713 
44.47 1.1053635956044727 
44.480000000000004 1.0978092073183439 
44.49 1.090174906098079 
44.5 1.0824606870307278 
44.51 1.074666537270895 
44.52 1.0667924359529657 
44.53 1.058838354096395 
44.54 1.0508042545039202 
44.550000000000004 1.0426900916525883 
44.56 1.0344958115774807 
44.57 1.0262213517479788 
44.58 1.0178666409364423 
44.59 1.0094315990791483 
44.6 1.0009161371293083 
44.61 0.9923201569020084 
44.62 0.9836435509108857 
44.63 0.9748862021963282 
44.64 0.9660479841450168 
44.65 0.9571287603005746 
44.660000000000004 0.9481283841650898 
44.67 0.9390466989912856 
44.68 0.929883537565062 
44.69 0.9206387219781392 
44.7 0.9113120633905314 
44.71 0.9019033617825345 
44.72 0.8924124056959156 
44.730000000000004 0.8828389719639652 
44.74 0.8731828254300694 
44.75 0.8634437186544229 
44.76 0.8536213916084958 
44.77 0.8437155713568455 
44.78 0.8337259717258407 
44.79 0.823652292958848 
44.800000000000004 0.8134942213573945 
44.81 0.8032514289078224 
44.82 0.7929235728928952 
44.83 0.7825102954877988 
44.84 0.7720112233399772 
44.85 0.7614259671321628 
44.86 0.7507541211279843 
44.87 0.7399952626994506 
44.88 0.7291489518356304 
44.89 0.7182147306317467 
44.9 0.7071921227579278 
44.910000000000004 0.6960806329067722 
44.92 0.6848797462188744 
44.93 0.6735889276853608 
44.94 0.6622076215265335 
44.95 0.650735250545542 
44.96 0.6391712154560739 
44.97 0.6275148941829006 
44.980000000000004 0.6157656411341235 
44.99 0.6039227864438648 
45.0 0.591985635184087 
45.01 0.5799534665441703 
45.02 0.567825532976784 
45.03 0.5556010593085161 
45.04 0.5432792418136492 
45.050000000000004 0.5308592472493558 
45.06 0.5183402118505388 
45.07 0.5057212402823796 
45.08 0.49300140454860997 
45.09 0.48017974285337517 
45.1 0.46725525841444854 
45.11 0.4542269182254164 
45.12 0.44109365176433585 
45.13 0.4278543496462186 
45.14 0.4145078622165194 
45.15 0.4010529980826739 
45.160000000000004 0.38748852258053307 
45.17 0.37381315617236005 
45.18 0.3600255727728814 
45.19 0.34612439799960737 
45.2 0.33210820734350277 
45.21 0.31797552425574827 
45.22 0.3037248181461686 
45.230000000000004 0.2893545022885305 
45.24 0.27486293162771425 
45.25 0.2602484004833561 
45.26 0.24550914014429442 
45.27 0.23064331634772176 
45.28 0.21564902663662341 
45.29 0.20052429758858817 
45.300000000000004 0.1852670819086946 
45.31 0.16987525537865067 
45.32 0.1543466136538645 
45.33 0.13867886889955477 
45.34 0.12286964625642091 
45.35 0.10691648012571342 
45.36 0.0908168102629166 
45.37 0.07456797766841498 
45.38 0.05816722026276605 
45.39 0.04161166833331154 
45.4 0.024898339737899514 
45.410000000000004 0.008024134850498563 
45.42 -0.00901362089052811 
45.43 -0.026206374537382015 
45.44 -0.04354183383920046 
45.45 -0.061012111739892454 
45.46 -0.07860835548203585 
45.47 -0.09632181716494925 
45.480000000000004 -0.11414362461303887 
45.49 -0.13206484908611593 
45.5 -0.15007650546336437 
45.51 -0.16816956804251373 
45.52 -0.18633498290613607 
45.53 -0.20456368115495965 
45.54 -0.22284659197001716 
45.550000000000004 -0.24117465568658897 
45.56 -0.25953883678369005 
45.57 -0.27793013675748 
45.58 -0.29633960683309596 
45.59 -0.3147583604738598 
45.6 -0.33317758564729516 
45.61 -0.35158855680913476 
45.62 -0.3699826465681568 
45.63 -0.3883513369965619 
45.64 -0.4066862305527762 
45.65 -0.4249790605857163 
45.660000000000004 -0.4432217013919826 
45.67 -0.46140617779992366 
45.68 -0.47952467425707807 
45.69 -0.49756954340022613 
45.7 -0.515533314089912 
45.71 -0.5334086988941582 
45.72 -0.5511886010087674 
45.730000000000004 -0.5688661206044066 
45.74 -0.5864345605934496 
45.75 -0.6038874318121557 
45.76 -0.6212184576164881 
45.77 -0.6384215778923777 
45.78 -0.655490952483747 
45.79 -0.6724209640439234 
45.800000000000004 -0.6892062203183896 
45.81 -0.705841555868894 
45.82 -0.7223220332509126 
45.83 -0.7386429436583926 
45.84 -0.7547998070512874 
45.85 -0.7707883717830295 
45.86 -0.7866046137464229 
45.87 -0.8022447350576946 
45.88 -0.8177051622995075 
45.89 -0.8329825443446486 
45.9 -0.8480737497828794 
45.910000000000004 -0.8629758639740392 
45.92 -0.8776861857509589 
45.93 -0.8922022237960484 
45.94 -0.9065216927156339 
45.95 -0.9206425088361649 
45.96 -0.9345627857462986 
45.97 -0.9482808296087955 
45.980000000000004 -0.9617951342657439 
45.99 -0.9751043761603294 
46.0 -0.9882074090978665 
46.01 -1.0011032588682265 
46.02 -1.0137911177511867 
46.03 -1.0262703389255396 
46.04 -1.0385404308019883 
46.050000000000004 -1.0506010512991275 
46.06 -1.062452002080894 
46.07 -1.0740932227730755 
46.08 -1.0855247851754386 
46.09 -1.0967468874852704 
46.1 -1.1077598485470568 
46.11 -1.1185641021421602 
46.12 -1.1291601913313876 
46.13 -1.1395487628624006 
46.14 -1.1497305616530076 
46.15 -1.1597064253604392 
46.160000000000004 -1.1694772790458325 
46.17 -1.1790441299422592 
46.18 -1.188408062333778 
46.19 -1.1975702325521893 
46.2 -1.206531864097316 
46.21 -1.2152942428859637 
46.22 -1.2238587126338434 
46.230000000000004 -1.2322266703742006 
46.24 -1.2403995621160742 
46.25 -1.2483788786445749 
46.26 -1.2561661514649605 
46.27 -1.2637629488916908 
46.28 -1.27117087228314 
46.29 -1.278391552422188 
46.300000000000004 -1.2854266460423796 
46.31 -1.2922778324990156 
46.32 -1.298946810584056 
46.33 -1.3054352954834498 
46.34 -1.3117450158750896 
46.35 -1.3178777111654143 
46.36 -1.3238351288622658 
46.37 -1.3296190220815478 
46.38 -1.3352311471848466 
46.39 -1.3406732615451291 
46.4 -1.3459471214374172 
46.410000000000004 -1.3510544800511686 
46.42 -1.3559970856210626 
46.43 -1.3607766796727057 
46.44 -1.3653949953797695 
46.45 -1.369853756028962 
46.46 -1.3741546735892143 
46.47 -1.3782994473814567 
46.480000000000004 -1.382289762845288 
46.49 -1.3861272903989341 
46.5 -1.3898136843887967 
46.51 -1.3933505821249956 
46.52 -1.3967396029993298 
46.53 -1.3999823476820858 
46.54 -1.4030803973941939 
46.550000000000004 -1.4060353132513346 
46.56 -1.4088486356765546 
46.57 -1.4115218838781447 
46.58 -1.414056555389501 
46.59 -1.4164541256678447 
46.6 -1.4187160477486915 
46.61 -1.4208437519531152 
46.62 -1.4228386456448658 
46.63 -1.4247021130345463 
46.64 -1.426435515028108 
46.65 -1.4280401891170267 
46.660000000000004 -1.429517449307618 
46.67 -1.430868586087026 
46.68 -1.4320948664235138 
46.69 -1.4331975337988052 
46.7 -1.4341778082702519 
46.71 -1.43503688656076 
46.72 -1.4357759421744458 
46.730000000000004 -1.4363961255361026 
46.74 -1.436898564152626 
46.75 -1.4372843627946614 
46.76 -1.4375546036967708 
46.77 -1.4377103467745331 
46.78 -1.437752629857049 
46.79 -1.437682468933421 
46.800000000000004 -1.4375008584117963 
46.81 -1.4372087713897086 
46.82 -1.4368071599344618 
46.83 -1.4362969553723817 
46.84 -1.435679068585846 
46.85 -1.4349543903170345 
46.86 -1.4341237914774183 
46.87 -1.433188123462056 
46.88 -1.4321482184678345 
46.89 -1.431004889814819 
46.9 -1.429758932269954 
46.910000000000004 -1.4284111223723803 
46.92 -1.4269622187597093 
46.93 -1.425412962494606 
46.94 -1.4237640773911031 
46.95 -1.4220162703400896 
46.96 -1.420170231633473 
46.97 -1.4182266352865238 
46.980000000000004 -1.416186139357987 
46.99 -1.4140493862675343 
47.0 -1.4118170031101798 
47.01 -1.4094896019673466 
47.02 -1.4070677802142166 
47.03 -1.4045521208231184 
47.04 -1.4019431926626553 
47.050000000000004 -1.3992415507923615 
47.06 -1.3964477367526267 
47.07 -1.393562278849738 
47.08 -1.390585692435821 
47.09 -1.3875184801835425 
47.1 -1.3843611323554148 
47.11 -1.3811141270676024 
47.12 -1.3777779305480822 
47.13 -1.3743529973890953 
47.14 -1.3708397707937792 
47.15 -1.367238682816934 
47.160000000000004 -1.363550154599833 
47.17 -1.3597745965990615 
47.18 -1.3559124088093075 
47.19 -1.351963980980116 
47.2 -1.3479296928265352 
47.21 -1.3438099142336892 
47.22 -1.339605005455235 
47.230000000000004 -1.3353153173057046 
47.24 -1.3309411913467664 
47.25 -1.326482960067373 
47.26 -1.3219409470578471 
47.27 -1.3173154671778906 
47.28 -1.31260682671857 
47.29 -1.3078153235582783 
47.300000000000004 -1.3029412473127164 
47.31 -1.2979848794789144 
47.32 -1.2929464935733366 
47.33 -1.2878263552640858 
47.34 -1.282624722497271 
47.35 -1.2773418456175383 
47.36 -1.2719779674828315 
47.37 -1.2665333235734078 
47.38 -1.2610081420951462 
47.39 -1.2554026440771813 
47.4 -1.2497170434639173 
47.410000000000004 -1.2439515472014286 
47.42 -1.2381063553183156 
47.43 -1.2321816610010246 
47.44 -1.226177650663674 
47.45 -1.2200945040124245 
47.46 -1.2139323941044131 
47.47 -1.2076914874012816 
47.480000000000004 -1.2013719438173385 
47.49 -1.1949739167623503 
47.5 -1.188497553179022 
47.51 -1.1819429935751513 
47.52 -1.1753103720505025 
47.53 -1.168599816318385 
47.54 -1.1618114477219867 
47.550000000000004 -1.1549453812454304 
47.56 -1.1480017255195891 
47.57 -1.1409805828226531 
47.58 -1.1338820490754453 
47.59 -1.126706213831491 
47.6 -1.1194531602618198 
47.61 -1.1121229651345153 
47.62 -1.1047156987889706 
47.63 -1.0972314251048494 
47.64 -1.0896702014657287 
47.65 -1.0820320787173983 
47.660000000000004 -1.0743171011207866 
47.67 -1.0665253062994782 
47.68 -1.0586567251817907 
47.69 -1.0507113819373755 
47.7 -1.0426892939082761 
47.71 -1.0345904715344196 
47.72 -1.026414918273464 
47.730000000000004 -1.0181626305149705 
47.74 -1.0098335974888049 
47.75 -1.001427801167718 
47.76 -0.9929452161640376 
47.77 -0.9843858096203765 
47.78 -0.975749541094282 
47.79 -0.9670363624367398 
47.800000000000004 -0.9582462176644351 
47.81 -0.949379042825665 
47.82 -0.9404347658598193 
47.83 -0.9314133064502772 
47.84 -0.922314575870648 
47.85 -0.9131384768242038 
47.86 -0.9038849032763795 
47.870000000000005 -0.8945537402802102 
47.88 -0.8851448637945536 
47.89 -0.8756581404949674 
47.9 -0.8660934275770508 
47.910000000000004 -0.8564505725521241 
47.92 -0.846729413035051 
47.93 -0.8369297765240303 
47.94 -0.8270514801721733 
47.95 -0.8170943305506788 
47.96 -0.807058123403386 
47.97 -0.7969426433925051 
47.980000000000004 -0.7867476638353188 
47.99 -0.7764729464315911 
48.0 -0.766118240981484 
48.01 -0.7556832850937136 
48.02 -0.7451678038836905 
48.03 -0.7345715096613805 
48.04 -0.7238941016086117 
48.050000000000004 -0.7131352654455329 
48.06 -0.7022946730859295 
48.07 -0.6913719822810866 
48.08 -0.6803668362518768 
48.09 -0.66927886330873 
48.1 -0.6581076764591666 
48.11 -0.6468528730024923 
48.120000000000005 -0.6355140341113292 
48.13 -0.6240907243995611 
48.14 -0.6125824914763169 
48.15 -0.6009888654855642 
48.160000000000004 -0.58930935863089 
48.17 -0.57754346468504 
48.18 -0.5656906584837162 
48.19 -0.5537503954032126 
48.2 -0.541722110821352 
48.21 -0.5296052195612356 
48.22 -0.5173991153172806 
48.230000000000004 -0.5051031700629849 
48.24 -0.4927167334398824 
48.25 -0.4802391321270794 
48.26 -0.46766966919078334 
48.27 -0.4550076234132098 
48.28 -0.44225224860020035 
48.29 -0.42940277286692285 
48.300000000000004 -0.41645839790093153 
48.31 -0.40341829820190434 
48.32 -0.3902816202973154 
48.33 -0.3770474819333002 
48.34 -0.36371497123990787 
48.35 -0.35028314586998044 
48.36 -0.33675103211078805 
48.370000000000005 -0.3231176239676019 
48.38 -0.30938188221830204 
48.39 -0.2955427334381362 
48.4 -0.28159906899367576 
48.410000000000004 -0.2675497440050313 
48.42 -0.25339357627532666 
48.43 -0.23912934518644224 
48.44 -0.22475579055993944 
48.45 -0.21027161148216617 
48.46 -0.19567546509237915 
48.47 -0.18096596533281448 
48.480000000000004 -0.16614168165951387 
48.49 -0.15120113771276322 
48.5 -0.13614280994591763 
48.51 -0.12096512621138031 
48.52 -0.10566646430251031 
48.53 -0.09024515045013487 
48.54 -0.07469945777241019 
48.550000000000004 -0.059027604676678586 
48.56 -0.043227753211982446 
48.57 -0.027298007370907137 
48.58 -0.011236411339335183 
48.59 0.004958888403858431 
48.6 0.021282660646509965 
48.61 0.03772139783481654 
48.620000000000005 0.054267393884046014 
48.63 0.07091245074899426 
48.64 0.08764839461925467 
48.65 0.10446700708452457 
48.660000000000004 0.12136004936033817 
48.67 0.1383192718856403 
48.68 0.15533642621714486 
48.69 0.17240327652942591 
48.7 0.18951161109455283 
48.71 0.20665325364057227 
48.72 0.2238200745620264 
48.730000000000004 0.24100400194550747 
48.74 0.2581970323760355 
48.75 0.2753912414912529 
48.76 0.29257879425185246 
48.77 0.30975195489839324 
48.78 0.3269030965664357 
48.79 0.34402471053383576 
48.800000000000004 0.3611094150761189 
48.81 0.37814996390792704 
48.82 0.3951392541907853 
48.83 0.4120703340896434 
48.84 0.4289364098630235 
48.85 0.4457308524738444 
48.86 0.4624472037103917 
48.870000000000005 0.47907918180920883 
48.88 0.4956206865739702 
48.89 0.5120658039867059 
48.9 0.5284088103098773 
48.910000000000004 0.5446441756800504 
48.92 0.5607665671958881 
48.93 0.576770851505219 
48.94 0.5926520968978025 
48.95 0.6084055749121643 
48.96 0.624026761466593 
48.97 0.6395113375258477 
48.980000000000004 0.6548551893166139 
48.99 0.6700544081060155 
49.0 0.6851052895586143 
49.01 0.7000043326883896 
49.02 0.714748238423098 
49.03 0.7293339077991238 
49.04 0.7437584398056175 
49.050000000000004 0.7580191288972181 
49.06 0.7721134621950115 
49.07 0.7860391163956727 
49.08 0.7997939544089048 
49.09 0.8133760217432802 
49.1 0.8267835426605967 
49.11 0.840014916118651 
49.120000000000005 0.8530687115221202 
49.13 0.8659436643009043 
49.14 0.8786386713348544 
49.15 0.8911527862433937 
49.160000000000004 0.9034852145579142 
49.17 0.9156353087943181 
49.18 0.9276025634423671 
49.19 0.9393866098878525 
49.2 0.9509872112828494 
49.21 0.9624042573785629 
49.22 0.9736377593345177 
49.230000000000004 0.9846878445169926 
49.24 0.9955547512988354 
49.25 1.0062388238719286 
49.26 1.0167405070827684 
49.27 1.0270603413007666 
49.28 1.0371989573280809 
49.29 1.0471570713589111 
49.300000000000004 1.056935479995439 
49.31 1.0665350553267283 
49.32 1.0759567400761478 
49.33 1.085201542822086 
49.34 1.0942705332959726 
49.35 1.103164837760862 
49.36 1.111885634473157 
49.370000000000005 1.1204341492292784 
49.38 1.1288116509984556 
49.39 1.1370194476421236 
49.4 1.1450588817197738 
49.410000000000004 1.1529313263804433 
49.42 1.1606381813384803 
49.43 1.1681808689315507 
49.44 1.175560830258321 
49.45 1.1827795213926509 
49.46 1.1898384096705938 
49.47 1.1967389700459277 
49.480000000000004 1.2034826815094033 
49.49 1.2100710235663474 
49.5 1.2165054727667457 
49.51 1.2227874992813133 
49.52 1.2289185635165922 
49.53 1.2349001127615005 
49.54 1.2407335778571857 
49.550000000000004 1.2464203698814549 
49.56 1.2519618768384306 
49.57 1.2573594603434315 
49.58 1.262614452292388 
49.59 1.267728151504421 
49.6 1.2727018203253972 
49.61 1.2775366811794961 
49.620000000000005 1.2822339130549458 
49.63 1.2867946479091101 
49.64 1.291219966977153 
49.65 1.2955108969673348 
49.660000000000004 1.2996684061248416 
49.67 1.3036934001447502 
49.68 1.307586717913263 
49.69 1.3113491270548565 
49.7 1.3149813192612299 
49.71 1.3184839053761241 
49.72 1.321857410208008 
49.730000000000004 1.3251022670404091 
49.74 1.3282188118071963 
49.75 1.3312072768974257 
49.76 1.3340677845513627 
49.77 1.3368003398060408 
49.78 1.339404822945069 
49.79 1.3418809814033723 
49.800000000000004 1.34422842107299 
49.81 1.3464465969507762 
49.82 1.3485348030622555 
49.83 1.3504921615867629 
49.84 1.3523176110938424 
49.85 1.3540098937710539 
49.86 1.355567541455827 
49.870000000000005 1.3569888601187565 
49.88 1.3582719120252538 
49.89 1.3594144937132437 
49.9 1.3604141050817269 
49.910000000000004 1.3612678974419126 
49.92 1.361972568877786 
49.93 1.362524124185173 
49.94 1.362917283317483 
49.95 1.363143977242025 
49.96 1.3631894987243685 
49.97 1.363022823671106 
49.980000000000004 1.3625738474545261 
49.99 1.3616914559234252 

